Prediction of equivalent sand-grain size and identification of drag-relevant scales of roughness -- a data driven approach

The purpose of the present work is to examine two possibilities; firstly, predicting equivalent sand-grain roughness size $k_s$ based on the roughness height probability density function and power spectrum leveraging machine learning as a regression tool, and secondly, extracting information about relevance of different roughness scales to skin-friction drag by interpreting the output of the trained data-driven model. The model is an ensemble neural network consisting of 50 deep neural networks. The data for the training of the model is obtained from direct numerical simulations (DNSs) of turbulent flow in plane channels over 85 irregular multi-scale roughness samples at friction Reynolds number Re$_\tau=800$. The 85 roughness samples are selected from a repository of 4200 samples, covering a wide parameter space, through an active learning (AL) framework. The selection is made in several iterations, based on the informativeness of samples in the repository, quantified by the variance of ENN predictions. This AL framework aims to maximize the generalizability of the predictions with a certain amount of data. This is examined using three different testing data sets with different types of roughness, including 21 surfaces from the literature. The model yields an overall mean error of 5\% to 10\% on different testing data sets. Subsequently, a data interpretation technique, known as layer-wise relevance propagation, is applied to measure the contributions of different roughness wave-lengths to the predicted $k_s$. High-pass filtering is then applied to the roughness PS to exclude the wave-numbers identified as drag-irrelevant. The filtered rough surfaces are investigated using DNS, and it is demonstrated that, despite significant impact of filtering on the roughness topographical appearance and statistics, the skin-friction coefficient of the original roughness is successfully preserved.

==> CSV/2289_filtered_Restress1.csv <==
X,Y
0,1.1971e-32
0.020331,-1.4705e-13
0.081324,-2.4645e-11
0.18298,-4.1265e-10
0.32528,-3.6533e-09
0.50823,-1.925e-08
0.73182,-7.1595e-08
0.99604,-2.0665e-07
1.3009,-4.9356e-07
1.6463,-1.0152e-06
2.0323,-1.8501e-06
2.4589,-3.0479e-06
2.926,-4.6113e-06
3.4336,-6.4863e-06
3.9818,-8.5711e-06
4.5704,-1.0733e-05
5.1994,-1.2838e-05
5.8689,-1.4774e-05
6.5787,-1.6473e-05
7.3289,-1.7917e-05
8.1193,-1.9149e-05
8.9501,-2.0259e-05
9.8211,-2.1413e-05
10.732,-2.2908e-05
11.683,-2.5239e-05
12.675,-2.9249e-05
13.706,-3.651e-05
14.778,-4.9929e-05
15.889,-7.4531e-05
17.04,-0.00011896
18.231,-0.00019838
19.462,-0.00033791
20.733,-0.00057955
22.043,-0.00099171
23.393,-0.0016817
24.782,-0.0028185
26.211,-0.0046558
27.679,-0.0075583
29.187,-0.012026
30.733,-0.018684
32.319,-0.028274
33.944,-0.041642
35.608,-0.059612
37.311,-0.082763
39.053,-0.11114
40.834,-0.14416
42.653,-0.18061
44.51,-0.2187
46.407,-0.25632
48.341,-0.2915
50.314,-0.32274
52.326,-0.34921
54.375,-0.37085
56.462,-0.38793
58.587,-0.40101
60.75,-0.41089
62.951,-0.41822
65.19,-0.42359
67.465,-0.42754
69.779,-0.4305
72.129,-0.43265
74.517,-0.43423
76.941,-0.43535
79.403,-0.43608
81.901,-0.43648
84.436,-0.43661
87.008,-0.43652
89.616,-0.43626
92.26,-0.43586
94.94,-0.43533
97.657,-0.43467
100.41,-0.43389
103.2,-0.43303
106.02,-0.43208
108.88,-0.43104
111.77,-0.42991
114.7,-0.42869
117.67,-0.42741
120.67,-0.42608
123.7,-0.4247
126.77,-0.42327
129.88,-0.42176
133.02,-0.42021
136.19,-0.4186
139.39,-0.41695
142.63,-0.41525
145.91,-0.41354
149.22,-0.41179
152.56,-0.41001
155.93,-0.40819
159.34,-0.40632
162.78,-0.40437
166.25,-0.40236
169.75,-0.40031
173.29,-0.39825
176.86,-0.39619
180.46,-0.39414
184.1,-0.39207
187.76,-0.38999
191.46,-0.38787
195.19,-0.38569
198.95,-0.38345
202.74,-0.3812
206.56,-0.37891
210.41,-0.37662
214.29,-0.3743
218.21,-0.37197
222.15,-0.36961
226.12,-0.36724
230.12,-0.36483
234.15,-0.36241
238.22,-0.35994
242.3,-0.35748
246.42,-0.355
250.57,-0.35253
254.75,-0.35001
258.95,-0.34746
263.18,-0.34485
267.44,-0.34223
271.73,-0.33957
276.04,-0.33691
280.39,-0.3342
284.76,-0.33151
289.15,-0.32878
293.57,-0.32606
298.02,-0.32329
302.5,-0.32052
307,-0.31771
311.52,-0.31491
316.08,-0.31208
320.65,-0.30926
325.26,-0.3064
329.88,-0.30353
334.53,-0.30063
339.21,-0.29773
343.91,-0.2948
348.63,-0.29187
353.38,-0.28893
358.15,-0.28601
362.95,-0.28305
367.77,-0.28009
372.61,-0.27709
377.47,-0.27411
382.35,-0.2711
387.26,-0.26812
392.19,-0.26511
397.14,-0.26209
402.11,-0.25902
407.1,-0.25593
412.12,-0.25281
417.15,-0.2497
422.2,-0.24656
427.28,-0.24343
432.37,-0.24027
437.49,-0.23712
442.62,-0.23394
447.77,-0.23075
452.94,-0.22754
458.13,-0.22435
463.34,-0.22115
468.57,-0.21796
473.81,-0.21474
479.07,-0.21152
484.35,-0.20828
489.65,-0.20505
494.96,-0.20178
500.29,-0.1985
505.63,-0.1952
511,-0.1919
516.37,-0.18857
521.77,-0.18525
527.17,-0.1819
532.6,-0.17856
538.03,-0.17519
543.49,-0.17184
548.95,-0.16847
554.43,-0.1651
559.93,-0.1617
565.43,-0.1583
570.95,-0.15486
576.49,-0.15144
582.03,-0.14801
587.59,-0.14458
593.16,-0.14114
598.74,-0.13771
604.34,-0.13427
609.94,-0.13083
615.56,-0.12738
621.18,-0.12393
626.82,-0.12044
632.46,-0.11695
638.12,-0.11343
643.79,-0.10993
649.46,-0.1064
655.15,-0.10289
660.84,-0.099349
666.54,-0.095817
672.25,-0.09228
677.97,-0.088764
683.69,-0.085239
689.42,-0.08172
695.16,-0.078184
700.91,-0.07465
706.66,-0.071104
712.42,-0.067564
718.19,-0.064007
723.96,-0.060452
729.73,-0.056888
735.52,-0.053335
741.3,-0.049776
747.09,-0.046229
752.89,-0.042675
758.68,-0.039121
764.49,-0.035552
770.29,-0.03199
776.1,-0.028426
781.91,-0.024871
787.73,-0.021304
793.54,-0.017739
799.36,-0.014165
805.18,-0.010599
811,-0.0070258
816.83,-0.0034555
822.65,0.00012663
828.48,0.0037023
834.3,0.0072808


==> CSV/2289_filtered_Restress2.csv <==
X,Y
0,3.2282e-28
0.020331,1.3198e-06
0.081324,2.0263e-05
0.18298,9.587e-05
0.32528,0.00027603
0.50823,0.00059925
0.73182,0.0010803
0.99604,0.0017045
1.3009,0.002432
1.6463,0.0032078
2.0323,0.0039755
2.4589,0.004688
2.926,0.0053139
3.4336,0.0058397
3.9818,0.0062665
4.5704,0.006607
5.1994,0.0068794
5.8689,0.0071048
6.5787,0.0073035
7.3289,0.0074939
8.1193,0.0076926
8.9501,0.0079152
9.8211,0.0081771
10.732,0.0084961
11.683,0.0088949
12.675,0.0094052
13.706,0.010076
14.778,0.010982
15.889,0.012239
17.04,0.014037
18.231,0.016657
19.462,0.020543
20.733,0.026402
22.043,0.035314
23.393,0.048884
24.782,0.06944
26.211,0.10019
27.679,0.14538
29.187,0.21043
30.733,0.30191
32.319,0.42663
33.944,0.59182
35.608,0.80385
37.311,1.066
39.053,1.3754
40.834,1.722
42.653,2.0896
44.51,2.4595
46.407,2.8145
48.341,3.1403
50.314,3.4282
52.326,3.6753
54.375,3.8821
56.462,4.053
58.587,4.1931
60.75,4.3073
62.951,4.3997
65.19,4.4732
67.465,4.53
69.779,4.5718
72.129,4.5999
74.517,4.6158
76.941,4.6211
79.403,4.6171
81.901,4.6054
84.436,4.5872
87.008,4.5641
89.616,4.5371
92.26,4.507
94.94,4.4744
97.657,4.4396
100.41,4.4032
103.2,4.3657
106.02,4.3276
108.88,4.289
111.77,4.2503
114.7,4.2115
117.67,4.1729
120.67,4.1341
123.7,4.0953
126.77,4.0565
129.88,4.0178
133.02,3.9792
136.19,3.9408
139.39,3.9024
142.63,3.8642
145.91,3.8262
149.22,3.7882
152.56,3.7504
155.93,3.713
159.34,3.6762
162.78,3.6401
166.25,3.6045
169.75,3.5694
173.29,3.535
176.86,3.501
180.46,3.4673
184.1,3.4338
187.76,3.4004
191.46,3.3671
195.19,3.3342
198.95,3.3017
202.74,3.2697
206.56,3.2383
210.41,3.2077
214.29,3.1779
218.21,3.149
222.15,3.121
226.12,3.0936
230.12,3.0668
234.15,3.0409
238.22,3.0157
242.3,2.9911
246.42,2.9672
250.57,2.9436
254.75,2.9202
258.95,2.8969
263.18,2.8737
267.44,2.8508
271.73,2.8284
276.04,2.8065
280.39,2.7849
284.76,2.7634
289.15,2.7419
293.57,2.7203
298.02,2.6985
302.5,2.6768
307,2.6554
311.52,2.6345
316.08,2.6139
320.65,2.5932
325.26,2.5724
329.88,2.5516
334.53,2.5308
339.21,2.51
343.91,2.4892
348.63,2.4684
353.38,2.4475
358.15,2.4263
362.95,2.4049
367.77,2.3832
372.61,2.3612
377.47,2.3389
382.35,2.3163
387.26,2.2935
392.19,2.2706
397.14,2.2478
402.11,2.2252
407.1,2.2027
412.12,2.1802
417.15,2.1578
422.2,2.1353
427.28,2.1129
432.37,2.0906
437.49,2.0684
442.62,2.0463
447.77,2.0241
452.94,2.0017
458.13,1.9792
463.34,1.9564
468.57,1.9332
473.81,1.9096
479.07,1.8859
484.35,1.8619
489.65,1.8377
494.96,1.8134
500.29,1.7891
505.63,1.765
511,1.7411
516.37,1.7174
521.77,1.6938
527.17,1.6699
532.6,1.6458
538.03,1.6212
543.49,1.5963
548.95,1.5712
554.43,1.5461
559.93,1.5211
565.43,1.4961
570.95,1.4711
576.49,1.4464
582.03,1.4218
587.59,1.3974
593.16,1.3733
598.74,1.3493
604.34,1.3256
609.94,1.3018
615.56,1.278
621.18,1.2543
626.82,1.2307
632.46,1.2073
638.12,1.1843
643.79,1.1617
649.46,1.1397
655.15,1.1182
660.84,1.0973
666.54,1.0767
672.25,1.0564
677.97,1.0365
683.69,1.0171
689.42,0.99816
695.16,0.97988
700.91,0.9623
706.66,0.94543
712.42,0.92928
718.19,0.91382
723.96,0.89901
729.73,0.88486
735.52,0.87134
741.3,0.85847
747.09,0.8463
752.89,0.83481
758.68,0.82399
764.49,0.81385
770.29,0.80444
776.1,0.7958
781.91,0.78793
787.73,0.78086
793.54,0.77466
799.36,0.76935
805.18,0.76492
811,0.76135
816.83,0.75864
822.65,0.75683
828.48,0.75594
834.3,0.75599


==> CSV/2289_filtered_Restress3.csv <==
X,Y
0,2.0052e-30
0.020331,7.4637e-13
0.081324,1.8936e-10
0.18298,4.5515e-09
0.32528,4.2707e-08
0.50823,2.3499e-07
0.73182,9.194e-07
0.99604,2.8311e-06
1.3009,7.3006e-06
1.6463,1.6416e-05
2.0323,3.3112e-05
2.4589,6.1168e-05
2.926,0.00010513
3.4336,0.00017021
3.9818,0.00026222
4.5704,0.00038752
5.1994,0.00055313
5.8689,0.0007669
6.5787,0.0010378
7.3289,0.0013762
8.1193,0.0017947
8.9501,0.0023085
9.8211,0.0029363
10.732,0.0037022
11.683,0.0046366
12.675,0.0057795
13.706,0.0071843
14.778,0.0089233
15.889,0.011096
17.04,0.013838
18.231,0.017339
19.462,0.021854
20.733,0.027732
22.043,0.035444
23.393,0.045614
24.782,0.059044
26.211,0.076731
27.679,0.099863
29.187,0.12979
30.733,0.16798
32.319,0.21596
33.944,0.27522
35.608,0.34716
37.311,0.43282
39.053,0.53262
40.834,0.64589
42.653,0.77072
44.51,0.90458
46.407,1.0439
48.341,1.1836
50.314,1.3198
52.326,1.4482
54.375,1.5671
56.462,1.6766
58.587,1.7759
60.75,1.8655
62.951,1.9463
65.19,2.0191
67.465,2.0841
69.779,2.1423
72.129,2.1941
74.517,2.2398
76.941,2.2801
79.403,2.3156
81.901,2.3468
84.436,2.374
87.008,2.3977
89.616,2.4181
92.26,2.4355
94.94,2.4505
97.657,2.4632
100.41,2.4739
103.2,2.4828
106.02,2.49
108.88,2.4958
111.77,2.5001
114.7,2.5031
117.67,2.5048
120.67,2.5055
123.7,2.5051
126.77,2.5039
129.88,2.5017
133.02,2.4987
136.19,2.495
139.39,2.4906
142.63,2.4856
145.91,2.4801
149.22,2.4741
152.56,2.4677
155.93,2.4609
159.34,2.4536
162.78,2.446
166.25,2.438
169.75,2.4298
173.29,2.4213
176.86,2.4125
180.46,2.4036
184.1,2.3944
187.76,2.3851
191.46,2.3756
195.19,2.3661
198.95,2.3563
202.74,2.3465
206.56,2.3365
210.41,2.3265
214.29,2.3163
218.21,2.306
222.15,2.2955
226.12,2.285
230.12,2.2743
234.15,2.2636
238.22,2.2527
242.3,2.2417
246.42,2.2306
250.57,2.2194
254.75,2.2081
258.95,2.1967
263.18,2.1852
267.44,2.1736
271.73,2.1619
276.04,2.1501
280.39,2.1382
284.76,2.1263
289.15,2.1143
293.57,2.1023
298.02,2.0904
302.5,2.0785
307,2.0666
311.52,2.0546
316.08,2.0426
320.65,2.0305
325.26,2.0184
329.88,2.0062
334.53,1.994
339.21,1.9817
343.91,1.9694
348.63,1.957
353.38,1.9445
358.15,1.9318
362.95,1.919
367.77,1.906
372.61,1.8928
377.47,1.8794
382.35,1.8658
387.26,1.852
392.19,1.8381
397.14,1.8238
402.11,1.8094
407.1,1.7948
412.12,1.78
417.15,1.765
422.2,1.7497
427.28,1.7342
432.37,1.7185
437.49,1.7026
442.62,1.6866
447.77,1.6703
452.94,1.6538
458.13,1.6372
463.34,1.6204
468.57,1.6034
473.81,1.5862
479.07,1.569
484.35,1.5517
489.65,1.5344
494.96,1.5171
500.29,1.4997
505.63,1.4824
511,1.4652
516.37,1.4479
521.77,1.4307
527.17,1.4135
532.6,1.3964
538.03,1.3793
543.49,1.3622
548.95,1.3451
554.43,1.3282
559.93,1.3114
565.43,1.2948
570.95,1.2783
576.49,1.262
582.03,1.2458
587.59,1.2298
593.16,1.2138
598.74,1.1979
604.34,1.1821
609.94,1.1664
615.56,1.1509
621.18,1.1357
626.82,1.1208
632.46,1.1062
638.12,1.0919
643.79,1.078
649.46,1.0643
655.15,1.0511
660.84,1.0382
666.54,1.0257
672.25,1.0136
677.97,1.0018
683.69,0.99031
689.42,0.97915
695.16,0.96833
700.91,0.95786
706.66,0.94775
712.42,0.93803
718.19,0.92872
723.96,0.91984
729.73,0.91142
735.52,0.90348
741.3,0.896
747.09,0.889
752.89,0.88245
758.68,0.87636
764.49,0.87075
770.29,0.86561
776.1,0.86094
781.91,0.85674
787.73,0.85297
793.54,0.84964
799.36,0.84675
805.18,0.84429
811,0.84228
816.83,0.84074
822.65,0.83969
828.48,0.83915
834.3,0.83915


==> CSV/2289_filtered_Restress4.csv <==
X,Y
0,1.3817e-25
0.020331,2.4006e-06
0.081324,3.686e-05
0.18298,0.0001744
0.32528,0.00050218
0.50823,0.0010904
0.73182,0.0019661
0.99604,0.003103
1.3009,0.0044281
1.6463,0.0058416
2.0323,0.0072403
2.4589,0.0085377
2.926,0.0096765
3.4336,0.010631
3.9818,0.011404
4.5704,0.012017
5.1994,0.012504
5.8689,0.012902
6.5787,0.01325
7.3289,0.01358
8.1193,0.013922
8.9501,0.014305
9.8211,0.014757
10.732,0.01531
11.683,0.016006
12.675,0.016897
13.706,0.018056
14.778,0.019583
15.889,0.021606
17.04,0.024316
18.231,0.02796
19.462,0.032884
20.733,0.039624
22.043,0.048965
23.393,0.062197
24.782,0.081521
26.211,0.11077
27.679,0.15676
29.187,0.23164
30.733,0.35537
32.319,0.55675
33.944,0.8765
35.608,1.3651
37.311,2.0688
39.053,3.0054
40.834,4.1402
42.653,5.3788
44.51,6.5867
46.407,7.6259
48.341,8.4111
50.314,8.9053
52.326,9.1467
54.375,9.2106
56.462,9.1543
58.587,9.0426
60.75,8.921
62.951,8.8042
65.19,8.6923
67.465,8.5989
69.779,8.5169
72.129,8.4395
74.517,8.3719
76.941,8.3113
79.403,8.2541
81.901,8.199
84.436,8.1455
87.008,8.0937
89.616,8.0434
92.26,7.9945
94.94,7.9468
97.657,7.9005
100.41,7.8555
103.2,7.812
106.02,7.7698
108.88,7.7286
111.77,7.6883
114.7,7.6492
117.67,7.6112
120.67,7.5748
123.7,7.5395
126.77,7.5053
129.88,7.4719
133.02,7.4396
136.19,7.408
139.39,7.3773
142.63,7.347
145.91,7.3171
149.22,7.2872
152.56,7.2575
155.93,7.2277
159.34,7.1981
162.78,7.1684
166.25,7.1386
169.75,7.1085
173.29,7.0783
176.86,7.0473
180.46,7.0158
184.1,6.9831
187.76,6.9494
191.46,6.9144
195.19,6.8785
198.95,6.8413
202.74,6.8034
206.56,6.7644
210.41,6.7248
214.29,6.6841
218.21,6.6426
222.15,6.6
226.12,6.5567
230.12,6.5123
234.15,6.4671
238.22,6.4208
242.3,6.3738
246.42,6.3259
250.57,6.2777
254.75,6.2288
258.95,6.1796
263.18,6.1298
267.44,6.0798
271.73,6.0292
276.04,5.9782
280.39,5.9265
284.76,5.8747
289.15,5.8226
293.57,5.7706
298.02,5.7181
302.5,5.6653
307,5.612
311.52,5.5585
316.08,5.5048
320.65,5.4513
325.26,5.3976
329.88,5.3441
334.53,5.2903
339.21,5.2363
343.91,5.1816
348.63,5.1265
353.38,5.0708
358.15,5.0149
362.95,4.9586
367.77,4.9023
372.61,4.8459
377.47,4.7899
382.35,4.7342
387.26,4.6793
392.19,4.6246
397.14,4.5703
402.11,4.516
407.1,4.4619
412.12,4.4077
417.15,4.3536
422.2,4.2996
427.28,4.2459
432.37,4.1923
437.49,4.1391
442.62,4.0859
447.77,4.033
452.94,3.9801
458.13,3.9276
463.34,3.8751
468.57,3.8228
473.81,3.7706
479.07,3.7188
484.35,3.6671
489.65,3.6158
494.96,3.5646
500.29,3.5137
505.63,3.4627
511,3.4117
516.37,3.3605
521.77,3.3093
527.17,3.2577
532.6,3.2061
538.03,3.1543
543.49,3.1026
548.95,3.0506
554.43,2.9988
559.93,2.9468
565.43,2.8951
570.95,2.8434
576.49,2.7921
582.03,2.7409
587.59,2.6902
593.16,2.6401
598.74,2.5906
604.34,2.5416
609.94,2.4932
615.56,2.4452
621.18,2.3975
626.82,2.3498
632.46,2.3022
638.12,2.2544
643.79,2.2067
649.46,2.1591
655.15,2.1119
660.84,2.0651
666.54,2.019
672.25,1.9735
677.97,1.9291
683.69,1.8856
689.42,1.8433
695.16,1.8021
700.91,1.7621
706.66,1.7231
712.42,1.6854
718.19,1.6487
723.96,1.6134
729.73,1.5793
735.52,1.5466
741.3,1.5153
747.09,1.4855
752.89,1.4572
758.68,1.4306
764.49,1.4055
770.29,1.3821
776.1,1.3604
781.91,1.3406
787.73,1.3229
793.54,1.3073
799.36,1.294
805.18,1.283
811,1.2742
816.83,1.2678
822.65,1.2635
828.48,1.2615
834.3,1.2616


==> CSV/2289_filtered_Restress_y01.csv <==
X,Y
-50.812,1.3777e-32
-50.791,-3.0302e-13
-50.73,-5.0628e-11
-50.629,-8.4784e-10
-50.486,-7.5014e-09
-50.303,-3.9525e-08
-50.08,-1.4699e-07
-49.816,-4.2429e-07
-49.511,-1.0134e-06
-49.165,-2.0846e-06
-48.779,-3.799e-06
-48.353,-6.2587e-06
-47.886,-9.4691e-06
-47.378,-1.332e-05
-46.83,-1.7601e-05
-46.241,-2.2041e-05
-45.612,-2.6364e-05
-44.943,-3.0339e-05
-44.233,-3.3825e-05
-43.483,-3.678e-05
-42.692,-3.929e-05
-41.862,-4.154e-05
-40.991,-4.3863e-05
-40.079,-4.6859e-05
-39.128,-5.1578e-05
-38.137,-5.9767e-05
-37.105,-7.4652e-05
-36.034,-0.00010211
-34.923,-0.00015221
-33.771,-0.00024237
-32.58,-0.00040278
-31.349,-0.00068436
-30.079,-0.0011735
-28.769,-0.0020109
-27.419,-0.0034195
-26.029,-0.005744
-24.601,-0.0094948
-23.132,-0.015411
-21.625,-0.024514
-20.078,-0.038094
-18.492,-0.057701
-16.867,-0.08509
-15.203,-0.12192
-13.5,-0.16932
-11.759,-0.22729
-9.9782,-0.29454
-8.159,-0.36852
-6.3012,-0.44563
-4.4049,-0.52166
-2.4703,-0.59266
-0.49728,-0.65578
1.5139,-0.70933
3.5632,-0.75313
5.6505,-0.78771
7.7757,-0.81422
9.9388,-0.83418
12.14,-0.84903
14.378,-0.85992
16.654,-0.86797
18.967,-0.87394
21.317,-0.87828
23.705,-0.88138
26.13,-0.88357
28.591,-0.885
31.089,-0.88584
33.624,-0.88617
36.196,-0.88609
38.804,-0.88566
41.448,-0.88495
44.129,-0.88396
46.845,-0.88272
49.597,-0.88123
52.386,-0.87952
55.209,-0.87759
58.069,-0.87552
60.963,-0.87328
63.893,-0.87091
66.858,-0.86839
69.858,-0.86575
72.892,-0.86298
75.962,-0.86011
79.065,-0.85711
82.204,-0.85401
85.376,-0.8508
88.582,-0.84753
91.822,-0.84417
95.096,-0.84076
98.403,-0.83726
101.74,-0.83372
105.12,-0.83009
108.53,-0.8264
111.97,-0.82261
115.44,-0.81875
118.94,-0.8148
122.48,-0.81079
126.05,-0.80672
129.65,-0.80263
133.29,-0.79849
136.95,-0.79434
140.65,-0.79014
144.38,-0.7859
148.14,-0.78155
151.93,-0.77716
155.75,-0.77269
159.6,-0.76819
163.48,-0.76364
167.39,-0.75907
171.34,-0.75444
175.31,-0.74979
179.31,-0.74507
183.34,-0.74032
187.4,-0.73549
191.49,-0.73063
195.61,-0.7257
199.76,-0.72075
203.93,-0.71574
208.14,-0.71071
212.37,-0.70561
216.63,-0.70048
220.92,-0.69529
225.23,-0.69009
229.57,-0.68483
233.94,-0.67956
238.34,-0.67422
242.76,-0.66887
247.21,-0.66345
251.69,-0.65801
256.19,-0.6525
260.71,-0.64697
265.26,-0.64139
269.84,-0.6358
274.44,-0.63015
279.07,-0.62447
283.72,-0.61874
288.4,-0.613
293.1,-0.6072
297.82,-0.6014
302.57,-0.59556
307.34,-0.5897
312.14,-0.5838
316.95,-0.57788
321.79,-0.5719
326.66,-0.5659
331.54,-0.55987
336.45,-0.55383
341.38,-0.54775
346.33,-0.54164
351.3,-0.53548
356.29,-0.5293
361.3,-0.52308
366.34,-0.51686
371.39,-0.5106
376.47,-0.50432
381.56,-0.498
386.67,-0.49166
391.81,-0.48528
396.96,-0.47888
402.13,-0.47245
407.32,-0.46601
412.53,-0.45952
417.75,-0.45301
423,-0.44645
428.26,-0.43989
433.54,-0.4333
438.83,-0.42672
444.15,-0.4201
449.48,-0.41345
454.82,-0.40676
460.18,-0.40005
465.56,-0.39331
470.95,-0.38657
476.36,-0.37981
481.78,-0.37304
487.22,-0.36623
492.67,-0.35942
498.14,-0.35258
503.62,-0.34574
509.11,-0.33887
514.62,-0.33199
520.14,-0.32508
525.68,-0.31816
531.22,-0.31123
536.78,-0.3043
542.35,-0.29735
547.93,-0.2904
553.52,-0.28344
559.13,-0.27648
564.74,-0.2695
570.37,-0.26252
576.01,-0.25552
581.65,-0.2485
587.31,-0.24147
592.97,-0.23444
598.65,-0.2274
604.33,-0.22036
610.03,-0.2133
615.73,-0.20625
621.44,-0.19919
627.16,-0.19213
632.88,-0.18507
638.61,-0.17801
644.35,-0.17094
650.1,-0.16388
655.85,-0.1568
661.61,-0.14972
667.38,-0.14262
673.15,-0.13553
678.92,-0.12843
684.7,-0.12133
690.49,-0.11421
696.28,-0.1071
702.07,-0.09997
707.87,-0.092844
713.68,-0.085713
719.48,-0.078584
725.29,-0.071448
731.1,-0.06431
736.92,-0.057166
742.73,-0.050022
748.55,-0.042875
754.37,-0.035729
760.19,-0.028582
766.02,-0.021437
771.84,-0.014293
777.66,-0.0071468
783.49,0


==> CSV/2289_filtered_Restress_y02.csv <==
X,Y
-50.812,1.4354e-28
-50.791,5.8797e-07
-50.73,9.0271e-06
-50.629,4.271e-05
-50.486,0.00012297
-50.303,0.00026696
-50.08,0.00048126
-49.816,0.00075936
-49.511,0.0010834
-49.165,0.001429
-48.779,0.001771
-48.353,0.0020884
-47.886,0.0023673
-47.378,0.0026015
-46.83,0.0027917
-46.241,0.0029433
-45.612,0.0030647
-44.943,0.0031651
-44.233,0.0032536
-43.483,0.0033385
-42.692,0.003427
-41.862,0.0035262
-40.991,0.0036428
-40.079,0.0037849
-39.128,0.0039624
-38.137,0.0041896
-37.105,0.0044878
-36.034,0.004891
-34.923,0.0054504
-33.771,0.0062496
-32.58,0.0074145
-31.349,0.0091428
-30.079,0.011749
-28.769,0.015715
-27.419,0.021757
-26.029,0.030914
-24.601,0.044615
-23.132,0.064743
-21.625,0.093717
-20.078,0.13447
-18.492,0.19003
-16.867,0.26364
-15.203,0.3581
-13.5,0.47485
-11.759,0.61266
-9.9782,0.76697
-8.159,0.93064
-6.3012,1.0953
-4.4049,1.2534
-2.4703,1.3984
-0.49728,1.5266
1.5139,1.6366
3.5632,1.7287
5.6505,1.805
7.7757,1.8674
9.9388,1.9184
12.14,1.9595
14.378,1.9922
16.654,2.0173
18.967,2.0358
21.317,2.0482
23.705,2.0552
26.13,2.0576
28.591,2.0559
31.089,2.0508
33.624,2.0427
36.196,2.0324
38.804,2.0204
41.448,2.0069
44.129,1.9922
46.845,1.9766
49.597,1.9603
52.386,1.9435
55.209,1.9264
58.069,1.9092
60.963,1.8918
63.893,1.8744
66.858,1.857
69.858,1.8397
72.892,1.8223
75.962,1.8049
79.065,1.7875
82.204,1.7702
85.376,1.753
88.582,1.7359
91.822,1.7188
95.096,1.7018
98.403,1.6848
101.74,1.668
105.12,1.6513
108.53,1.635
111.97,1.619
115.44,1.6032
118.94,1.5877
122.48,1.5725
126.05,1.5574
129.65,1.5425
133.29,1.5276
136.95,1.5129
140.65,1.4982
144.38,1.4836
148.14,1.4693
151.93,1.4551
155.75,1.4412
159.6,1.4277
163.48,1.4145
167.39,1.4017
171.34,1.3893
175.31,1.3771
179.31,1.3653
183.34,1.3538
187.4,1.3426
191.49,1.3317
195.61,1.321
199.76,1.3105
203.93,1.3001
208.14,1.2897
212.37,1.2794
216.63,1.2692
220.92,1.2591
225.23,1.2493
229.57,1.2395
233.94,1.2297
238.34,1.2198
242.76,1.2099
247.21,1.1999
251.69,1.19
256.19,1.1802
260.71,1.1707
265.26,1.1613
269.84,1.152
274.44,1.1427
279.07,1.1334
283.72,1.1241
288.4,1.1149
293.1,1.1057
297.82,1.0965
302.57,1.0873
307.34,1.078
312.14,1.0685
316.95,1.059
321.79,1.0494
326.66,1.0397
331.54,1.0299
336.45,1.0199
341.38,1.0099
346.33,0.99999
351.3,0.9901
356.29,0.98027
361.3,0.97048
366.34,0.96069
371.39,0.9509
376.47,0.94116
381.56,0.93147
386.67,0.92181
391.81,0.91212
396.96,0.90237
402.13,0.89253
407.32,0.8826
412.53,0.87256
417.75,0.86235
423,0.85201
428.26,0.84154
433.54,0.83094
438.83,0.82021
444.15,0.8094
449.48,0.7986
454.82,0.78787
460.18,0.77723
465.56,0.76666
470.95,0.7561
476.36,0.74546
481.78,0.73467
487.22,0.72372
492.67,0.71261
498.14,0.70143
503.62,0.69025
509.11,0.6791
514.62,0.66798
520.14,0.65691
525.68,0.64592
531.22,0.63503
536.78,0.62425
542.35,0.61357
547.93,0.60298
553.52,0.59244
559.13,0.58189
564.74,0.57132
570.37,0.56077
576.01,0.55029
581.65,0.53991
587.31,0.52965
592.97,0.51959
598.65,0.50974
604.33,0.50015
610.03,0.49076
615.73,0.48156
621.44,0.47251
627.16,0.46363
632.88,0.45496
638.61,0.44652
644.35,0.43837
650.1,0.43051
655.85,0.42297
661.61,0.41574
667.38,0.40881
673.15,0.40214
678.92,0.39575
684.7,0.38964
690.49,0.38382
696.28,0.3783
702.07,0.37309
707.87,0.36816
713.68,0.36354
719.48,0.35924
725.29,0.35528
731.1,0.35168
736.92,0.34844
742.73,0.3456
748.55,0.34314
754.37,0.34103
760.19,0.33927
766.02,0.33786
771.84,0.33684
777.66,0.33621
783.49,0.336


==> CSV/2289_filtered_Restress_y03.csv <==
X,Y
-50.812,8.9123e-31
-50.791,3.3248e-13
-50.73,8.4354e-11
-50.629,2.0275e-09
-50.486,1.9024e-08
-50.303,1.0468e-07
-50.08,4.0955e-07
-49.816,1.2611e-06
-49.511,3.2521e-06
-49.165,7.3127e-06
-48.779,1.475e-05
-48.353,2.7248e-05
-47.886,4.6831e-05
-47.378,7.5823e-05
-46.83,0.00011681
-46.241,0.00017262
-45.612,0.0002464
-44.943,0.00034162
-44.233,0.00046227
-43.483,0.00061303
-42.692,0.00079945
-41.862,0.0010283
-40.991,0.001308
-40.079,0.0016491
-39.128,0.0020653
-38.137,0.0025744
-37.105,0.0032
-36.034,0.0039745
-34.923,0.0049419
-33.771,0.0061633
-32.58,0.0077223
-31.349,0.0097329
-30.079,0.012351
-28.769,0.015786
-27.419,0.020317
-26.029,0.026301
-24.601,0.034184
-23.132,0.044493
-21.625,0.057831
-20.078,0.074855
-18.492,0.096239
-16.867,0.12265
-15.203,0.15472
-13.5,0.1929
-11.759,0.23738
-9.9782,0.28786
-8.159,0.34349
-6.3012,0.40314
-4.4049,0.46519
-2.4703,0.52745
-0.49728,0.58811
1.5139,0.64531
3.5632,0.69826
5.6505,0.74701
7.7757,0.79125
9.9388,0.83111
12.14,0.86707
14.378,0.89945
16.654,0.92835
18.967,0.95423
21.317,0.97727
23.705,0.99755
26.13,1.0154
28.591,1.0311
31.089,1.0449
33.624,1.057
36.196,1.0674
38.804,1.0763
41.448,1.084
44.129,1.0905
46.845,1.0961
49.597,1.1007
52.386,1.1045
55.209,1.1076
58.069,1.1101
60.963,1.1119
63.893,1.1131
66.858,1.1138
69.858,1.1139
72.892,1.1137
75.962,1.1131
79.065,1.112
82.204,1.1107
85.376,1.1089
88.582,1.1069
91.822,1.1047
95.096,1.1022
98.403,1.0995
101.74,1.0966
105.12,1.0935
108.53,1.0902
111.97,1.0868
115.44,1.0833
118.94,1.0796
122.48,1.0758
126.05,1.0719
129.65,1.0679
133.29,1.0639
136.95,1.0598
140.65,1.0556
144.38,1.0513
148.14,1.047
151.93,1.0426
155.75,1.0382
159.6,1.0337
163.48,1.0292
167.39,1.0246
171.34,1.02
175.31,1.0154
179.31,1.0107
183.34,1.006
187.4,1.0012
191.49,0.99647
195.61,0.99165
199.76,0.98678
203.93,0.98186
208.14,0.97688
212.37,0.97187
216.63,0.9668
220.92,0.96169
225.23,0.95653
229.57,0.95133
233.94,0.94611
238.34,0.94087
242.76,0.93562
247.21,0.93039
251.69,0.92518
256.19,0.91996
260.71,0.91472
265.26,0.90943
269.84,0.9041
274.44,0.89873
279.07,0.89333
283.72,0.88788
288.4,0.88241
293.1,0.8769
297.82,0.87135
302.57,0.86575
307.34,0.8601
312.14,0.85438
316.95,0.84861
321.79,0.84277
326.66,0.83687
331.54,0.8309
336.45,0.82484
341.38,0.81869
346.33,0.81245
351.3,0.80612
356.29,0.79971
361.3,0.7932
366.34,0.78658
371.39,0.77987
376.47,0.77306
381.56,0.76616
386.67,0.75916
391.81,0.75208
396.96,0.74493
402.13,0.7377
407.32,0.73041
412.53,0.72304
417.75,0.7156
423,0.70811
428.26,0.70057
433.54,0.69299
438.83,0.68538
444.15,0.67775
449.48,0.67012
454.82,0.66248
460.18,0.65484
465.56,0.6472
470.95,0.63958
476.36,0.63196
481.78,0.62434
487.22,0.61672
492.67,0.60912
498.14,0.60153
503.62,0.59399
509.11,0.5865
514.62,0.57908
520.14,0.57174
525.68,0.56446
531.22,0.55723
536.78,0.55005
542.35,0.54291
547.93,0.53581
553.52,0.52876
559.13,0.52178
564.74,0.51489
570.37,0.50811
576.01,0.50147
581.65,0.49496
587.31,0.48861
592.97,0.48241
598.65,0.47637
604.33,0.4705
610.03,0.46479
615.73,0.45925
621.44,0.45387
627.16,0.44863
632.88,0.44354
638.61,0.43858
644.35,0.43375
650.1,0.42906
655.85,0.42452
661.61,0.42013
667.38,0.41592
673.15,0.41188
678.92,0.40804
684.7,0.40439
690.49,0.40093
696.28,0.39766
702.07,0.39458
707.87,0.3917
713.68,0.38901
719.48,0.38653
725.29,0.38426
731.1,0.38219
736.92,0.38032
742.73,0.37865
748.55,0.37718
754.37,0.37592
760.19,0.37487
766.02,0.37404
771.84,0.37344
777.66,0.37308
783.49,0.37295


==> CSV/2289_filtered_Restress_y04.csv <==
X,Y
-50.812,6.1416e-26
-50.791,1.0694e-06
-50.73,1.6421e-05
-50.629,7.7691e-05
-50.486,0.00022371
-50.303,0.00048575
-50.08,0.00087588
-49.816,0.0013823
-49.511,0.0019727
-49.165,0.0026023
-48.779,0.0032254
-48.353,0.0038034
-47.886,0.0043107
-47.378,0.0047359
-46.83,0.00508
-46.241,0.0053531
-45.612,0.00557
-44.943,0.0057476
-44.233,0.0059024
-43.483,0.0060494
-42.692,0.0062018
-41.862,0.0063721
-40.991,0.0065732
-40.079,0.0068196
-39.128,0.0071289
-38.137,0.007525
-37.105,0.0080404
-36.034,0.0087193
-34.923,0.0096186
-33.771,0.010824
-32.58,0.012445
-31.349,0.014635
-30.079,0.017635
-28.769,0.021795
-27.419,0.027693
-26.029,0.036311
-24.601,0.049354
-23.132,0.069845
-21.625,0.10319
-20.078,0.15827
-18.492,0.24793
-16.867,0.39029
-15.203,0.60782
-13.5,0.92113
-11.759,1.3381
-9.9782,1.8431
-8.159,2.394
-6.3012,2.9312
-4.4049,3.3931
-2.4703,3.742
-0.49728,3.9615
1.5139,4.0686
3.5632,4.0968
5.6505,4.0716
7.7757,4.0218
9.9388,3.9679
12.14,3.9161
14.378,3.8665
16.654,3.8252
18.967,3.789
21.317,3.7549
23.705,3.7253
26.13,3.6988
28.591,3.6738
31.089,3.6497
33.624,3.6262
36.196,3.6035
38.804,3.5813
41.448,3.5599
44.129,3.539
46.845,3.5186
49.597,3.4989
52.386,3.4798
55.209,3.4612
58.069,3.4431
60.963,3.4253
63.893,3.408
66.858,3.3912
69.858,3.3749
72.892,3.3592
75.962,3.3439
79.065,3.329
82.204,3.3146
85.376,3.3005
88.582,3.2869
91.822,3.2735
95.096,3.2602
98.403,3.247
101.74,3.2339
105.12,3.2208
108.53,3.2077
111.97,3.1947
115.44,3.1816
118.94,3.1685
122.48,3.1552
126.05,3.1417
129.65,3.1278
133.29,3.1134
136.95,3.0985
140.65,3.083
144.38,3.0671
148.14,3.0507
151.93,3.034
155.75,3.0168
159.6,2.9993
163.48,2.9814
167.39,2.9631
171.34,2.9443
175.31,2.9252
179.31,2.9056
183.34,2.8856
187.4,2.8652
191.49,2.8444
195.61,2.8232
199.76,2.8018
203.93,2.7801
208.14,2.7582
212.37,2.7361
216.63,2.7139
220.92,2.6915
225.23,2.669
229.57,2.6462
233.94,2.6232
238.34,2.6002
242.76,2.5772
247.21,2.554
251.69,2.5308
256.19,2.5073
260.71,2.4838
265.26,2.4602
269.84,2.4367
274.44,2.4131
279.07,2.3895
283.72,2.3658
288.4,2.342
293.1,2.3179
297.82,2.2936
302.57,2.269
307.34,2.2443
312.14,2.2194
316.95,2.1946
321.79,2.1697
326.66,2.145
331.54,2.1204
336.45,2.096
341.38,2.0718
346.33,2.0477
351.3,2.0236
356.29,1.9995
361.3,1.9754
366.34,1.9513
371.39,1.9273
376.47,1.9034
381.56,1.8796
386.67,1.8559
391.81,1.8323
396.96,1.8089
402.13,1.7855
407.32,1.7622
412.53,1.739
417.75,1.7159
423,1.6926
428.26,1.6695
433.54,1.6465
438.83,1.6236
444.15,1.6007
449.48,1.5779
454.82,1.555
460.18,1.5322
465.56,1.5092
470.95,1.4863
476.36,1.4632
481.78,1.4401
487.22,1.417
492.67,1.3939
498.14,1.3707
503.62,1.3476
509.11,1.3245
514.62,1.3014
520.14,1.2784
525.68,1.2556
531.22,1.2328
536.78,1.2102
542.35,1.1879
547.93,1.1658
553.52,1.1439
559.13,1.1222
564.74,1.1006
570.37,1.0792
576.01,1.0577
581.65,1.0363
587.31,1.0148
592.97,0.99324
598.65,0.97173
604.33,0.95037
610.03,0.92916
615.73,0.90825
621.44,0.88763
627.16,0.86749
632.88,0.84781
638.61,0.8287
644.35,0.8101
650.1,0.79206
655.85,0.77449
661.61,0.75744
667.38,0.74088
673.15,0.72491
678.92,0.70947
684.7,0.69465
690.49,0.68043
696.28,0.66691
702.07,0.65402
707.87,0.64183
713.68,0.63031
719.48,0.61952
725.29,0.60944
731.1,0.60022
736.92,0.59187
742.73,0.5845
748.55,0.57812
754.37,0.57276
760.19,0.56839
766.02,0.56502
771.84,0.56261
777.66,0.5612
783.49,0.56072


==> CSV/2289_filtered_Vis_y01.csv <==
X,Y
-50.812,0.00010866
-50.791,7.9854e-05
-50.73,4.1998e-05
-50.629,1.0175e-05
-50.486,3.0744e-06
-50.303,3.7866e-06
-50.08,1.6485e-06
-49.816,8.226e-07
-49.511,1.1431e-06
-49.165,2.1393e-06
-48.779,3.8217e-06
-48.353,6.3043e-06
-47.886,9.5627e-06
-47.378,1.3457e-05
-46.83,1.7771e-05
-46.241,2.2235e-05
-45.612,2.6598e-05
-44.943,3.0751e-05
-44.233,3.4717e-05
-43.483,3.8452e-05
-42.692,4.2139e-05
-41.862,4.7089e-05
-40.991,5.4519e-05
-40.079,6.5669e-05
-39.128,8.407e-05
-38.137,0.00011364
-37.105,0.00016361
-36.034,0.00024707
-34.923,0.00038344
-33.771,0.00059431
-32.58,0.00090451
-31.349,0.0013631
-30.079,0.0020411
-28.769,0.0030173
-27.419,0.0043787
-26.029,0.006226
-24.601,0.010304
-23.132,0.018973
-21.625,0.033216
-20.078,0.055176
-18.492,0.087404
-16.867,0.13273
-15.203,0.19335
-13.5,0.26961
-11.759,0.35905
-9.9782,0.45703
-8.159,0.55735
-6.3012,0.65387
-4.4049,0.74028
-2.4703,0.81211
-0.49728,0.86794
1.5139,0.90774
3.5632,0.93438
5.6505,0.95113
7.7757,0.96033
9.9388,0.96444
12.14,0.96561
14.378,0.96488
16.654,0.96302
18.967,0.96072
21.317,0.95807
23.705,0.9551
26.13,0.95204
28.591,0.94892
31.089,0.94578
33.624,0.94258
36.196,0.93933
38.804,0.93603
41.448,0.93271
44.129,0.92936
46.845,0.92597
49.597,0.92251
52.386,0.919
55.209,0.91542
58.069,0.91182
60.963,0.90818
63.893,0.90451
66.858,0.90078
69.858,0.89703
72.892,0.89321
75.962,0.88937
79.065,0.88546
82.204,0.8815
85.376,0.87748
88.582,0.87345
91.822,0.86936
95.096,0.86527
98.403,0.86112
101.74,0.85694
105.12,0.85271
108.53,0.84845
111.97,0.84411
115.44,0.83974
118.94,0.8353
122.48,0.83082
126.05,0.8263
129.65,0.82178
133.29,0.81722
136.95,0.81266
140.65,0.80806
144.38,0.80343
148.14,0.79871
151.93,0.79395
155.75,0.78912
159.6,0.78428
163.48,0.77939
167.39,0.77449
171.34,0.76954
175.31,0.76457
179.31,0.75955
183.34,0.75451
187.4,0.74941
191.49,0.74429
195.61,0.73912
199.76,0.73394
203.93,0.72871
208.14,0.72346
212.37,0.71816
216.63,0.71283
220.92,0.70745
225.23,0.70205
229.57,0.6966
233.94,0.69115
238.34,0.68564
242.76,0.68011
247.21,0.67454
251.69,0.66895
256.19,0.6633
260.71,0.65763
265.26,0.65193
269.84,0.64621
274.44,0.64044
279.07,0.63466
283.72,0.62882
288.4,0.62296
293.1,0.61707
297.82,0.61116
302.57,0.60522
307.34,0.59927
312.14,0.59327
316.95,0.58724
321.79,0.58117
326.66,0.57508
331.54,0.56895
336.45,0.56282
341.38,0.55665
346.33,0.55045
351.3,0.54421
356.29,0.53795
361.3,0.53165
366.34,0.52534
371.39,0.519
376.47,0.51264
381.56,0.50623
386.67,0.49981
391.81,0.49336
396.96,0.48689
402.13,0.4804
407.32,0.47389
412.53,0.46734
417.75,0.46077
423,0.45416
428.26,0.44754
433.54,0.44089
438.83,0.43425
444.15,0.42756
449.48,0.42086
454.82,0.41411
460.18,0.40735
465.56,0.40057
470.95,0.39378
476.36,0.38696
481.78,0.38012
487.22,0.37326
492.67,0.36639
498.14,0.35949
503.62,0.35259
509.11,0.34566
514.62,0.33872
520.14,0.33175
525.68,0.32478
531.22,0.31778
536.78,0.31078
542.35,0.30376
547.93,0.29672
553.52,0.28967
559.13,0.28262
564.74,0.27554
570.37,0.26847
576.01,0.26136
581.65,0.25425
587.31,0.24712
592.97,0.23999
598.65,0.23284
604.33,0.22569
610.03,0.21852
615.73,0.21135
621.44,0.20416
627.16,0.19696
632.88,0.18975
638.61,0.18254
644.35,0.17532
650.1,0.16809
655.85,0.16084
661.61,0.15359
667.38,0.14633
673.15,0.13906
678.92,0.13179
684.7,0.12451
690.49,0.11722
696.28,0.10993
702.07,0.10262
707.87,0.095318
713.68,0.088005
719.48,0.080692
725.29,0.073371
731.1,0.066047
736.92,0.058717
742.73,0.051384
748.55,0.044048
754.37,0.03671
760.19,0.02937
766.02,0.02203
771.84,0.014689
777.66,0.007345
783.49,0.0050292


==> CSV/2289_filtered_Vis_y02.csv <==
X,Y
-50.812,-1.3777e-32
-50.791,3.0302e-13
-50.73,5.0628e-11
-50.629,8.4784e-10
-50.486,7.5014e-09
-50.303,3.9525e-08
-50.08,1.4699e-07
-49.816,4.2429e-07
-49.511,1.0134e-06
-49.165,2.0846e-06
-48.779,3.799e-06
-48.353,6.2587e-06
-47.886,9.4691e-06
-47.378,1.332e-05
-46.83,1.7601e-05
-46.241,2.2041e-05
-45.612,2.6364e-05
-44.943,3.0339e-05
-44.233,3.3825e-05
-43.483,3.678e-05
-42.692,3.929e-05
-41.862,4.154e-05
-40.991,4.3863e-05
-40.079,4.6859e-05
-39.128,5.1578e-05
-38.137,5.9767e-05
-37.105,7.4652e-05
-36.034,0.00010211
-34.923,0.00015221
-33.771,0.00024237
-32.58,0.00040278
-31.349,0.00068436
-30.079,0.0011735
-28.769,0.0020109
-27.419,0.0034195
-26.029,0.005744
-24.601,0.0094948
-23.132,0.015411
-21.625,0.024514
-20.078,0.038094
-18.492,0.057701
-16.867,0.08509
-15.203,0.12192
-13.5,0.16932
-11.759,0.22729
-9.9782,0.29454
-8.159,0.36852
-6.3012,0.44563
-4.4049,0.52166
-2.4703,0.59266
-0.49728,0.65578
1.5139,0.70933
3.5632,0.75313
5.6505,0.78771
7.7757,0.81422
9.9388,0.83418
12.14,0.84903
14.378,0.85992
16.654,0.86797
18.967,0.87394
21.317,0.87828
23.705,0.88138
26.13,0.88357
28.591,0.885
31.089,0.88584
33.624,0.88617
36.196,0.88609
38.804,0.88566
41.448,0.88495
44.129,0.88396
46.845,0.88272
49.597,0.88123
52.386,0.87952
55.209,0.87759
58.069,0.87552
60.963,0.87328
63.893,0.87091
66.858,0.86839
69.858,0.86575
72.892,0.86298
75.962,0.86011
79.065,0.85711
82.204,0.85401
85.376,0.8508
88.582,0.84753
91.822,0.84417
95.096,0.84076
98.403,0.83726
101.74,0.83372
105.12,0.83009
108.53,0.8264
111.97,0.82261
115.44,0.81875
118.94,0.8148
122.48,0.81079
126.05,0.80672
129.65,0.80263
133.29,0.79849
136.95,0.79434
140.65,0.79014
144.38,0.7859
148.14,0.78155
151.93,0.77716
155.75,0.77269
159.6,0.76819
163.48,0.76364
167.39,0.75907
171.34,0.75444
175.31,0.74979
179.31,0.74507
183.34,0.74032
187.4,0.73549
191.49,0.73063
195.61,0.7257
199.76,0.72075
203.93,0.71574
208.14,0.71071
212.37,0.70561
216.63,0.70048
220.92,0.69529
225.23,0.69009
229.57,0.68483
233.94,0.67956
238.34,0.67422
242.76,0.66887
247.21,0.66345
251.69,0.65801
256.19,0.6525
260.71,0.64697
265.26,0.64139
269.84,0.6358
274.44,0.63015
279.07,0.62447
283.72,0.61874
288.4,0.613
293.1,0.6072
297.82,0.6014
302.57,0.59556
307.34,0.5897
312.14,0.5838
316.95,0.57788
321.79,0.5719
326.66,0.5659
331.54,0.55987
336.45,0.55383
341.38,0.54775
346.33,0.54164
351.3,0.53548
356.29,0.5293
361.3,0.52308
366.34,0.51686
371.39,0.5106
376.47,0.50432
381.56,0.498
386.67,0.49166
391.81,0.48528
396.96,0.47888
402.13,0.47245
407.32,0.46601
412.53,0.45952
417.75,0.45301
423,0.44645
428.26,0.43989
433.54,0.4333
438.83,0.42672
444.15,0.4201
449.48,0.41345
454.82,0.40676
460.18,0.40005
465.56,0.39331
470.95,0.38657
476.36,0.37981
481.78,0.37304
487.22,0.36623
492.67,0.35942
498.14,0.35258
503.62,0.34574
509.11,0.33887
514.62,0.33199
520.14,0.32508
525.68,0.31816
531.22,0.31123
536.78,0.3043
542.35,0.29735
547.93,0.2904
553.52,0.28344
559.13,0.27648
564.74,0.2695
570.37,0.26252
576.01,0.25552
581.65,0.2485
587.31,0.24147
592.97,0.23444
598.65,0.2274
604.33,0.22036
610.03,0.2133
615.73,0.20625
621.44,0.19919
627.16,0.19213
632.88,0.18507
638.61,0.17801
644.35,0.17094
650.1,0.16388
655.85,0.1568
661.61,0.14972
667.38,0.14262
673.15,0.13553
678.92,0.12843
684.7,0.12133
690.49,0.11421
696.28,0.1071
702.07,0.09997
707.87,0.092844
713.68,0.085713
719.48,0.078584
725.29,0.071448
731.1,0.06431
736.92,0.057166
742.73,0.050022
748.55,0.042875
754.37,0.035729
760.19,0.028582
766.02,0.021437
771.84,0.014293
777.66,0.0071468
783.49,-0


==> CSV/2289_filtered_Vis_y03.csv <==
X,Y
-50.812,0.00010866
-50.791,7.9854e-05
-50.73,4.1998e-05
-50.629,1.0174e-05
-50.486,3.0669e-06
-50.303,3.747e-06
-50.08,1.5015e-06
-49.816,3.9832e-07
-49.511,1.2972e-07
-49.165,5.4741e-08
-48.779,2.2698e-08
-48.353,4.5632e-08
-47.886,9.3637e-08
-47.378,1.3742e-07
-46.83,1.6953e-07
-46.241,1.9359e-07
-45.612,2.3341e-07
-44.943,4.1158e-07
-44.233,8.9196e-07
-43.483,1.6713e-06
-42.692,2.8491e-06
-41.862,5.5493e-06
-40.991,1.0656e-05
-40.079,1.881e-05
-39.128,3.2492e-05
-38.137,5.3873e-05
-37.105,8.8955e-05
-36.034,0.00014496
-34.923,0.00023124
-33.771,0.00035194
-32.58,0.00050173
-31.349,0.00067873
-30.079,0.0008676
-28.769,0.0010064
-27.419,0.00095927
-26.029,0.000482
-24.601,0.00080878
-23.132,0.0035627
-21.625,0.0087022
-20.078,0.017083
-18.492,0.029703
-16.867,0.047638
-15.203,0.071427
-13.5,0.10029
-11.759,0.13176
-9.9782,0.16249
-8.159,0.18883
-6.3012,0.20824
-4.4049,0.21862
-2.4703,0.21946
-0.49728,0.21216
1.5139,0.19841
3.5632,0.18125
5.6505,0.16343
7.7757,0.14611
9.9388,0.13026
12.14,0.11658
14.378,0.10496
16.654,0.095046
18.967,0.086777
21.317,0.079788
23.705,0.073719
26.13,0.068471
28.591,0.063927
31.089,0.059945
33.624,0.056409
36.196,0.053236
38.804,0.05037
41.448,0.047769
44.129,0.045402
46.845,0.043247
49.597,0.041281
52.386,0.039481
55.209,0.037825
58.069,0.036299
60.963,0.034893
63.893,0.033595
66.858,0.032392
69.858,0.031273
72.892,0.03023
75.962,0.029257
79.065,0.028348
82.204,0.027494
85.376,0.026686
88.582,0.025921
91.822,0.025197
95.096,0.02451
98.403,0.023853
101.74,0.023223
105.12,0.022621
108.53,0.022048
111.97,0.021505
115.44,0.02099
118.94,0.020501
122.48,0.020031
126.05,0.019579
129.65,0.019145
133.29,0.018726
136.95,0.018319
140.65,0.01792
144.38,0.017531
148.14,0.017154
151.93,0.016787
155.75,0.016431
159.6,0.016084
163.48,0.015748
167.39,0.015419
171.34,0.015098
175.31,0.014785
179.31,0.014483
183.34,0.014194
187.4,0.01392
191.49,0.013663
195.61,0.01342
199.76,0.01319
203.93,0.012969
208.14,0.012756
212.37,0.01255
216.63,0.012351
220.92,0.012156
225.23,0.011964
229.57,0.011775
233.94,0.011592
238.34,0.011415
242.76,0.011247
247.21,0.011087
251.69,0.010938
256.19,0.010798
260.71,0.010665
265.26,0.010536
269.84,0.010414
274.44,0.010298
279.07,0.010184
283.72,0.010073
288.4,0.0099663
293.1,0.0098655
297.82,0.0097661
302.57,0.0096657
307.34,0.0095648
312.14,0.0094636
316.95,0.0093644
321.79,0.0092697
326.66,0.009178
331.54,0.0090858
336.45,0.0089928
341.38,0.0089024
346.33,0.0088153
351.3,0.0087299
356.29,0.0086456
361.3,0.0085625
366.34,0.0084806
371.39,0.0083993
376.47,0.0083179
381.56,0.0082364
386.67,0.0081564
391.81,0.0080805
396.96,0.0080108
402.13,0.0079458
407.32,0.0078836
412.53,0.0078241
417.75,0.0077671
423,0.0077106
428.26,0.0076523
433.54,0.007591
438.83,0.0075281
444.15,0.0074671
449.48,0.0074097
454.82,0.0073563
460.18,0.0073057
465.56,0.0072555
470.95,0.0072028
476.36,0.0071464
481.78,0.0070872
487.22,0.0070266
492.67,0.0069664
498.14,0.0069071
503.62,0.0068479
509.11,0.0067885
514.62,0.0067301
520.14,0.0066732
525.68,0.0066156
531.22,0.006554
536.78,0.0064853
542.35,0.006408
547.93,0.0063232
553.52,0.006233
559.13,0.0061389
564.74,0.006043
570.37,0.0059461
576.01,0.0058483
581.65,0.0057495
587.31,0.0056489
592.97,0.0055459
598.65,0.0054403
604.33,0.0053316
610.03,0.0052181
615.73,0.0050979
621.44,0.0049691
627.16,0.0048309
632.88,0.0046842
638.61,0.0045308
644.35,0.0043721
650.1,0.0042096
655.85,0.0040437
661.61,0.0038751
667.38,0.0037043
673.15,0.0035316
678.92,0.0033581
684.7,0.0031841
690.49,0.0030089
696.28,0.0028323
702.07,0.0026538
707.87,0.0024734
713.68,0.0022914
719.48,0.0021081
725.29,0.0019233
731.1,0.0017373
736.92,0.0015505
742.73,0.0013627
748.55,0.0011729
754.37,0.00098107
760.19,0.00078768
766.02,0.00059268
771.84,0.00039601
777.66,0.00019826
783.49,0.00017536


==> CSV/2289_filtered_phi_y01.csv <==
X,Y
0,0
2.4369e-05,0
9.7476e-05,0
0.00021932,0
0.00038988,0
0.00060917,8.5734e-06
0.00087717,8.5734e-06
0.0011939,1.7147e-05
0.0015592,2.1433e-05
0.0019733,2.572e-05
0.0024359,2.572e-05
0.0029472,3.4293e-05
0.0035071,4.7153e-05
0.0041156,6.0012e-05
0.0047726,9.4303e-05
0.0054781,0.00013288
0.0062321,0.00017574
0.0070345,0.00028717
0.0078853,0.00042001
0.0087845,0.00059567
0.0097319,0.00072419
0.010728,0.00096404
0.011772,0.001405
0.012864,0.0021368
0.014004,0.0032953
0.015192,0.0050924
0.016429,0.0078862
0.017713,0.012231
0.019045,0.017859
0.020425,0.026208
0.021852,0.037444
0.023328,0.053247
0.024851,0.075587
0.026421,0.10462
0.028039,0.142
0.029704,0.1883
0.031417,0.24235
0.033177,0.30219
0.034984,0.3639
0.036837,0.42234
0.038738,0.46795
0.040686,0.49509
0.042681,0.49799
0.044722,0.47333
0.046809,0.42355
0.048943,0.35663
0.051124,0.28185
0.053351,0.20918
0.055624,0.14525
0.057943,0.095301
0.060307,0.058672
0.062718,0.034455
0.065174,0.019625
0.067676,0.010405
0.070224,0.0054037
0.072816,0.0027953
0.075454,0.0013922
0.078137,0.00060424
0.080865,0.00033859
0.083637,0.00016288
0.086455,2.572e-05
0.089316,0
0.092223,0
0.095173,0
0.098167,0
0.10121,0
0.10429,0
0.10741,0
0.11058,0
0.1138,0
0.11705,0
0.12035,0
0.12369,0
0.12708,0
0.13051,0
0.13397,0
0.13749,0
0.14104,0
0.14464,0
0.14827,0
0.15195,0
0.15567,0
0.15943,0
0.16324,0
0.16708,0
0.17096,0
0.17489,0
0.17885,0
0.18286,0
0.1869,0
0.19098,0
0.19511,0
0.19927,0
0.20347,0
0.20771,0
0.21199,0
0.21631,0
0.22066,0
0.22506,0
0.22949,0


==> CSV/2289_original_Restress1.csv <==
X,Y
0,8.4853e-36
0.020211,2.1906e-13
0.080843,-3.6193e-13
0.18189,-1.4206e-10
0.32336,-2.1358e-09
0.50523,-1.3641e-08
0.7275,-5.5786e-08
0.99015,-1.7075e-07
1.2932,-4.2525e-07
1.6366,-9.0702e-07
2.0203,-1.7123e-06
2.4443,-2.9309e-06
2.9087,-4.6373e-06
3.4133,-6.8937e-06
3.9582,-9.7579e-06
4.5434,-1.3343e-05
5.1687,-1.7878e-05
5.8342,-2.3818e-05
6.5398,-3.1902e-05
7.2855,-4.3255e-05
8.0713,-5.9605e-05
8.8972,-8.3392e-05
9.763,-0.00011812
10.669,-0.00016882
11.614,-0.00024285
12.6,-0.00035108
13.625,-0.00050932
14.69,-0.00073928
15.795,-0.0010713
16.94,-0.001547
18.124,-0.0022217
19.347,-0.0031685
20.61,-0.0044809
21.913,-0.0062723
23.255,-0.0086796
24.636,-0.011868
26.056,-0.016034
27.516,-0.021401
29.014,-0.028217
30.552,-0.036722
32.128,-0.047137
33.744,-0.059623
35.398,-0.074277
37.091,-0.091194
38.822,-0.11043
40.592,-0.1319
42.401,-0.1553
44.247,-0.18013
46.132,-0.20581
48.056,-0.23172
50.017,-0.25702
52.016,-0.2811
54.053,-0.30342
56.128,-0.32364
58.241,-0.34152
60.391,-0.35702
62.579,-0.37026
64.804,-0.38141
67.066,-0.39069
69.366,-0.3983
71.702,-0.40435
74.076,-0.40901
76.486,-0.41231
78.933,-0.41453
81.417,-0.41624
83.937,-0.4173
86.493,-0.41796
89.086,-0.41814
91.714,-0.41807
94.379,-0.41771
97.079,-0.41727
99.815,-0.4167
102.59,-0.4161
105.39,-0.41533
108.24,-0.41445
111.11,-0.41339
114.03,-0.41223
116.97,-0.41093
119.96,-0.40957
122.97,-0.40809
126.02,-0.40657
129.11,-0.40497
132.23,-0.40337
135.38,-0.40171
138.57,-0.40004
141.79,-0.39832
145.04,-0.3966
148.33,-0.39482
151.65,-0.39303
155.01,-0.39118
158.39,-0.38931
161.81,-0.38735
165.27,-0.38537
168.75,-0.38333
172.27,-0.38132
175.82,-0.37928
179.4,-0.37722
183.01,-0.37506
186.65,-0.37287
190.33,-0.37063
194.03,-0.36841
197.77,-0.36614
201.54,-0.36388
205.34,-0.36156
209.17,-0.35924
213.03,-0.35685
216.92,-0.35444
220.84,-0.35198
224.78,-0.34953
228.76,-0.34706
232.77,-0.34461
236.81,-0.34211
240.87,-0.33961
244.97,-0.33707
249.09,-0.33454
253.24,-0.33195
257.42,-0.32937
261.63,-0.32674
265.86,-0.32413
270.12,-0.32145
274.41,-0.31875
278.73,-0.316
283.07,-0.31328
287.44,-0.31052
291.84,-0.30778
296.26,-0.305
300.71,-0.30222
305.18,-0.2994
309.68,-0.29658
314.21,-0.29373
318.76,-0.29088
323.33,-0.288
327.93,-0.28516
332.56,-0.2823
337.2,-0.27944
341.88,-0.27652
346.57,-0.2736
351.29,-0.27065
356.04,-0.26772
360.8,-0.26477
365.59,-0.26184
370.4,-0.25886
375.24,-0.25587
380.09,-0.25282
384.97,-0.24974
389.87,-0.24661
394.79,-0.24349
399.73,-0.24037
404.7,-0.23726
409.68,-0.2341
414.68,-0.23094
419.71,-0.22775
424.75,-0.22458
429.82,-0.22138
434.9,-0.21819
440,-0.21496
445.12,-0.21173
450.26,-0.20849
455.42,-0.20526
460.6,-0.20199
465.8,-0.19871
471.01,-0.1954
476.24,-0.19211
481.49,-0.1888
486.75,-0.18549
492.03,-0.18216
497.33,-0.17882
502.64,-0.17545
507.97,-0.17209
513.32,-0.16871
518.68,-0.16532
524.06,-0.16188
529.45,-0.15844
534.85,-0.15498
540.27,-0.15154
545.71,-0.14807
551.15,-0.14462
556.62,-0.14116
562.09,-0.13771
567.58,-0.13425
573.08,-0.1308
578.59,-0.12733
584.12,-0.12387
589.65,-0.1204
595.2,-0.11693
600.76,-0.11345
606.33,-0.10998
611.92,-0.10649
617.51,-0.103
623.11,-0.099492
628.72,-0.095976
634.35,-0.092438
639.98,-0.088905
645.62,-0.085353
651.27,-0.081795
656.93,-0.07821
662.6,-0.074633
668.27,-0.07105
673.96,-0.06747
679.65,-0.063876
685.35,-0.06029
691.05,-0.056702
696.77,-0.053114
702.49,-0.049514
708.21,-0.045917
713.94,-0.042316
719.68,-0.038717
725.42,-0.035103
731.17,-0.031483
736.92,-0.027853
742.67,-0.024222
748.43,-0.020582
754.2,-0.016944
759.97,-0.013301
765.74,-0.0096628
771.51,-0.0060254
777.29,-0.0023934
783.07,0.0012363
788.85,0.0048557
794.64,0.0084721
800.42,0.012088
806.21,0.015716
812,0.019352
817.79,0.022996
823.58,0.026647
829.37,0.030309


==> CSV/2289_original_Restress2.csv <==
X,Y
0,3.4039e-28
0.020211,1.4734e-06
0.080843,2.2623e-05
0.18189,0.00010706
0.32336,0.00030839
0.50523,0.00066995
0.7275,0.001209
0.99015,0.0019103
1.2932,0.002731
1.6366,0.0036121
2.0203,0.0044932
2.4443,0.005325
2.9087,0.0060766
3.4133,0.0067373
3.9582,0.007315
4.5434,0.0078329
5.1687,0.0083238
5.8342,0.0088289
6.5398,0.0093951
7.2855,0.010073
8.0713,0.010921
8.8972,0.012
9.763,0.013392
10.669,0.015204
11.614,0.017582
12.6,0.020721
13.625,0.0249
14.69,0.030464
15.795,0.037899
16.94,0.047824
18.124,0.061039
19.347,0.078554
20.61,0.10173
21.913,0.1321
23.255,0.17134
24.636,0.2215
26.056,0.28473
27.516,0.36356
29.014,0.4606
30.552,0.578
32.128,0.71759
33.744,0.88032
35.398,1.0659
37.091,1.2738
38.822,1.5029
40.592,1.7501
42.401,2.0115
44.247,2.2829
46.132,2.5587
48.056,2.8335
50.017,3.1014
52.016,3.3563
54.053,3.5931
56.128,3.8079
58.241,3.9983
60.391,4.1626
62.579,4.3016
64.804,4.4166
67.066,4.5091
69.366,4.581
71.702,4.6339
74.076,4.6701
76.486,4.6942
78.933,4.7057
81.417,4.7048
83.937,4.694
86.493,4.675
89.086,4.649
91.714,4.6172
94.379,4.5809
97.079,4.5411
99.815,4.4986
102.59,4.4542
105.39,4.4087
108.24,4.3629
111.11,4.3173
114.03,4.2722
116.97,4.2277
119.96,4.1838
122.97,4.1407
126.02,4.0983
129.11,4.0568
132.23,4.0163
135.38,3.9768
138.57,3.9383
141.79,3.9008
145.04,3.8642
148.33,3.8283
151.65,3.7929
155.01,3.7577
158.39,3.7232
161.81,3.6893
165.27,3.6561
168.75,3.6235
172.27,3.5918
175.82,3.5609
179.4,3.5309
183.01,3.5017
186.65,3.473
190.33,3.4447
194.03,3.4169
197.77,3.3893
201.54,3.362
205.34,3.3348
209.17,3.3078
213.03,3.281
216.92,3.2543
220.84,3.2278
224.78,3.2017
228.76,3.1756
232.77,3.1496
236.81,3.1234
240.87,3.0968
244.97,3.0699
249.09,3.0427
253.24,3.0157
257.42,2.9889
261.63,2.9626
265.86,2.9369
270.12,2.912
274.41,2.8876
278.73,2.8636
283.07,2.8395
287.44,2.8152
291.84,2.7907
296.26,2.7659
300.71,2.7412
305.18,2.7165
309.68,2.6923
314.21,2.6687
318.76,2.6457
323.33,2.6233
327.93,2.6013
332.56,2.5797
337.2,2.5582
341.88,2.5368
346.57,2.5152
351.29,2.4934
356.04,2.4712
360.8,2.4487
365.59,2.4259
370.4,2.403
375.24,2.3801
380.09,2.3574
384.97,2.3344
389.87,2.3111
394.79,2.2875
399.73,2.2639
404.7,2.2403
409.68,2.2168
414.68,2.1934
419.71,2.1701
424.75,2.1469
429.82,2.1238
434.9,2.1007
440,2.0774
445.12,2.0538
450.26,2.0302
455.42,2.0065
460.6,1.9826
465.8,1.9586
471.01,1.9344
476.24,1.9101
481.49,1.8855
486.75,1.8606
492.03,1.8354
497.33,1.8099
502.64,1.7843
507.97,1.7587
513.32,1.7333
518.68,1.7081
524.06,1.6831
529.45,1.6582
534.85,1.6335
540.27,1.6089
545.71,1.5842
551.15,1.5594
556.62,1.5344
562.09,1.5092
567.58,1.4839
573.08,1.4584
578.59,1.4328
584.12,1.407
589.65,1.381
595.2,1.3548
600.76,1.3287
606.33,1.3029
611.92,1.2773
617.51,1.252
623.11,1.2272
628.72,1.2028
634.35,1.179
639.98,1.1557
645.62,1.1327
651.27,1.1102
656.93,1.0881
662.6,1.0666
668.27,1.0459
673.96,1.0262
679.65,1.0076
685.35,0.99001
691.05,0.97336
696.77,0.95751
702.49,0.9424
708.21,0.92805
713.94,0.91448
719.68,0.90173
725.42,0.88973
731.17,0.8784
736.92,0.86771
742.67,0.85771
748.43,0.84844
754.2,0.83987
759.97,0.83197
765.74,0.82478
771.51,0.81835
777.29,0.81264
783.07,0.80761
788.85,0.80323
794.64,0.79948
800.42,0.79635
806.21,0.79384
812,0.79203
817.79,0.79101
823.58,0.79074
829.37,0.79115


==> CSV/2289_original_Restress3.csv <==
X,Y
0,2.0809e-30
0.020211,1.0512e-12
0.080843,2.6505e-10
0.18189,6.4139e-09
0.32336,6.0204e-08
0.50523,3.316e-07
0.7275,1.2989e-06
0.99015,4.0062e-06
1.2932,1.0354e-05
1.6366,2.3347e-05
2.0203,4.7261e-05
2.4443,8.7681e-05
2.9087,0.00015149
3.4133,0.00024682
3.9582,0.00038307
4.5434,0.00057113
5.1687,0.00082372
5.8342,0.0011559
6.5398,0.0015855
7.2855,0.0021348
8.0713,0.0028307
8.8972,0.0037066
9.763,0.004804
10.669,0.0061751
11.614,0.0078852
12.6,0.010017
13.625,0.012676
14.69,0.015993
15.795,0.020134
16.94,0.025311
18.124,0.031783
19.347,0.039873
20.61,0.049973
21.913,0.062554
23.255,0.078182
24.636,0.097517
26.056,0.1213
27.516,0.1504
29.014,0.18572
30.552,0.22813
32.128,0.27852
33.744,0.33767
35.398,0.40623
37.091,0.48456
38.822,0.57266
40.592,0.67023
42.401,0.77687
44.247,0.89176
46.132,1.0132
48.056,1.1391
50.017,1.2674
52.016,1.3953
54.053,1.5209
56.128,1.6421
58.241,1.7571
60.391,1.8645
62.579,1.9641
64.804,2.0549
67.066,2.1368
69.366,2.2098
71.702,2.2744
74.076,2.3315
76.486,2.3795
78.933,2.4171
81.417,2.4486
83.937,2.4753
86.493,2.498
89.086,2.517
91.714,2.5328
94.379,2.5457
97.079,2.5561
99.815,2.5642
102.59,2.5704
105.39,2.5749
108.24,2.578
111.11,2.5798
114.03,2.5806
116.97,2.5803
119.96,2.5791
122.97,2.577
126.02,2.5742
129.11,2.5706
132.23,2.5665
135.38,2.5619
138.57,2.5568
141.79,2.5514
145.04,2.5456
148.33,2.5396
151.65,2.5332
155.01,2.5266
158.39,2.5196
161.81,2.5123
165.27,2.5047
168.75,2.4968
172.27,2.4886
175.82,2.4801
179.4,2.4713
183.01,2.4621
186.65,2.4527
190.33,2.443
194.03,2.433
197.77,2.4228
201.54,2.4123
205.34,2.4017
209.17,2.3909
213.03,2.3799
216.92,2.3688
220.84,2.3576
224.78,2.3464
228.76,2.335
232.77,2.3236
236.81,2.3121
240.87,2.3006
244.97,2.289
249.09,2.2775
253.24,2.2658
257.42,2.2539
261.63,2.2417
265.86,2.2293
270.12,2.2167
274.41,2.2038
278.73,2.1907
283.07,2.1774
287.44,2.1639
291.84,2.1502
296.26,2.1364
300.71,2.1223
305.18,2.108
309.68,2.0935
314.21,2.0787
318.76,2.0637
323.33,2.0484
327.93,2.033
332.56,2.0176
337.2,2.0021
341.88,1.9867
346.57,1.9714
351.29,1.9561
356.04,1.9408
360.8,1.9255
365.59,1.9101
370.4,1.8945
375.24,1.8789
380.09,1.8631
384.97,1.8473
389.87,1.8315
394.79,1.8157
399.73,1.7998
404.7,1.7839
409.68,1.7678
414.68,1.7516
419.71,1.7353
424.75,1.7189
429.82,1.7025
434.9,1.6859
440,1.6693
445.12,1.6527
450.26,1.6361
455.42,1.6196
460.6,1.6031
465.8,1.5866
471.01,1.5703
476.24,1.5541
481.49,1.5381
486.75,1.5222
492.03,1.5065
497.33,1.4909
502.64,1.4754
507.97,1.4599
513.32,1.4444
518.68,1.4287
524.06,1.4129
529.45,1.3969
534.85,1.3808
540.27,1.3646
545.71,1.3483
551.15,1.3321
556.62,1.3161
562.09,1.3002
567.58,1.2845
573.08,1.269
578.59,1.2536
584.12,1.2383
589.65,1.2231
595.2,1.2081
600.76,1.1931
606.33,1.1784
611.92,1.1638
617.51,1.1494
623.11,1.1353
628.72,1.1214
634.35,1.1076
639.98,1.0941
645.62,1.0808
651.27,1.0677
656.93,1.055
662.6,1.0426
668.27,1.0306
673.96,1.019
679.65,1.0078
685.35,0.99691
691.05,0.98637
696.77,0.9762
702.49,0.96644
708.21,0.95711
713.94,0.94822
719.68,0.93978
725.42,0.9318
731.17,0.92428
736.92,0.91725
742.67,0.91073
748.43,0.90474
754.2,0.89931
759.97,0.89445
765.74,0.89014
771.51,0.88638
777.29,0.88312
783.07,0.88033
788.85,0.87796
794.64,0.87599
800.42,0.8744
806.21,0.87322
812,0.87245
817.79,0.8721
823.58,0.87223
829.37,0.87286


==> CSV/2289_original_Restress4.csv <==
X,Y
0,1.345e-25
0.020211,2.5598e-06
0.080843,3.9309e-05
0.18189,0.00018604
0.32336,0.00053602
0.50523,0.0011649
0.7275,0.0021031
0.99015,0.0033247
1.2932,0.004755
1.6366,0.006291
2.0203,0.0078264
2.4443,0.009273
2.9087,0.010574
3.4133,0.011708
3.9582,0.012681
4.5434,0.013528
5.1687,0.014293
5.8342,0.015029
6.5398,0.015794
7.2855,0.016642
8.0713,0.017632
8.8972,0.018822
9.763,0.020286
10.669,0.022117
11.614,0.024452
12.6,0.027486
13.625,0.031516
14.69,0.036934
15.795,0.044347
16.94,0.054662
18.124,0.069272
19.347,0.090225
20.61,0.12063
21.913,0.16484
23.255,0.22862
24.636,0.31979
26.056,0.44858
27.516,0.62816
29.014,0.87448
30.552,1.205
32.128,1.6368
33.744,2.183
35.398,2.852
37.091,3.645
38.822,4.5529
40.592,5.5512
42.401,6.6021
44.247,7.6573
46.132,8.6663
48.056,9.571
50.017,10.326
52.016,10.905
54.053,11.286
56.128,11.472
58.241,11.483
60.391,11.363
62.579,11.143
64.804,10.85
67.066,10.523
69.366,10.181
71.702,9.8439
74.076,9.5184
76.486,9.1564
78.933,8.9076
81.417,8.7305
83.937,8.5903
86.493,8.4748
89.086,8.3746
91.714,8.2863
94.379,8.206
97.079,8.1326
99.815,8.0641
102.59,8.0006
105.39,7.9407
108.24,7.8845
111.11,7.8312
114.03,7.7809
116.97,7.733
119.96,7.6878
122.97,7.6447
126.02,7.6042
129.11,7.5657
132.23,7.5294
135.38,7.494
138.57,7.4591
141.79,7.424
145.04,7.3892
148.33,7.3543
151.65,7.3196
155.01,7.2849
158.39,7.2507
161.81,7.2165
165.27,7.1825
168.75,7.1482
172.27,7.1139
175.82,7.0789
179.4,7.0436
183.01,7.0077
186.65,6.9715
190.33,6.9346
194.03,6.8973
197.77,6.8591
201.54,6.8205
205.34,6.781
209.17,6.7409
213.03,6.6998
216.92,6.6582
220.84,6.6158
224.78,6.5733
228.76,6.53
232.77,6.4859
236.81,6.4404
240.87,6.3943
244.97,6.3472
249.09,6.2997
253.24,6.2513
257.42,6.2022
261.63,6.1518
265.86,6.1009
270.12,6.049
274.41,5.9966
278.73,5.9435
283.07,5.89
287.44,5.8355
291.84,5.7805
296.26,5.7248
300.71,5.669
305.18,5.6128
309.68,5.5567
314.21,5.5005
318.76,5.4448
323.33,5.3891
327.93,5.334
332.56,5.2791
337.2,5.2244
341.88,5.1694
346.57,5.1143
351.29,5.0589
356.04,5.0034
360.8,4.9473
365.59,4.8913
370.4,4.8353
375.24,4.78
380.09,4.7249
384.97,4.6705
389.87,4.6166
394.79,4.5632
399.73,4.5096
404.7,4.456
409.68,4.4022
414.68,4.3485
419.71,4.2949
424.75,4.2416
429.82,4.1883
434.9,4.1351
440,4.0815
445.12,4.0281
450.26,3.9745
455.42,3.9211
460.6,3.8674
465.8,3.8139
471.01,3.7601
476.24,3.7068
481.49,3.6536
486.75,3.6008
492.03,3.5478
497.33,3.4948
502.64,3.4414
507.97,3.3881
513.32,3.3347
518.68,3.2815
524.06,3.2282
529.45,3.1753
534.85,3.1225
540.27,3.0705
545.71,3.0187
551.15,2.9672
556.62,2.9156
562.09,2.864
567.58,2.8121
573.08,2.7604
578.59,2.7087
584.12,2.6575
589.65,2.6068
595.2,2.5569
600.76,2.5077
606.33,2.4593
611.92,2.4115
617.51,2.3642
623.11,2.317
628.72,2.2702
634.35,2.2235
639.98,2.1774
645.62,2.1317
651.27,2.0868
656.93,2.0425
662.6,1.9991
668.27,1.9564
673.96,1.9146
679.65,1.8738
685.35,1.8342
691.05,1.7959
696.77,1.759
702.49,1.7234
708.21,1.6888
713.94,1.6553
719.68,1.623
725.42,1.5919
731.17,1.5623
736.92,1.534
742.67,1.5073
748.43,1.4822
754.2,1.4588
759.97,1.4371
765.74,1.4172
771.51,1.3991
777.29,1.3827
783.07,1.3682
788.85,1.3557
794.64,1.3452
800.42,1.3368
806.21,1.3305
812,1.3265
817.79,1.3245
823.58,1.3247
829.37,1.3268


==> CSV/2289_original_Restress_y01.csv <==
X,Y
-53.318,1.5955e-32
-53.298,4.2155e-13
-53.237,-6.7892e-12
-53.136,-4.0197e-10
-52.995,-5.3997e-09
-52.813,-3.3442e-08
-52.591,-1.3493e-07
-52.328,-4.0971e-07
-52.025,-1.0148e-06
-51.682,-2.1542e-06
-51.298,-4.0487e-06
-50.874,-6.8994e-06
-50.41,-1.0865e-05
-49.905,-1.6068e-05
-49.36,-2.263e-05
-48.775,-3.0788e-05
-48.15,-4.106e-05
-47.484,-5.4456e-05
-46.778,-7.2622e-05
-46.033,-9.8102e-05
-45.247,-0.00013479
-44.421,-0.00018829
-43.555,-0.00026671
-42.65,-0.00038169
-41.704,-0.00054992
-40.718,-0.00079573
-39.693,-0.001154
-38.628,-0.0016723
-37.523,-0.0024179
-36.379,-0.0034831
-35.195,-0.0049895
-33.971,-0.0070984
-32.708,-0.010015
-31.406,-0.013987
-30.064,-0.01931
-28.683,-0.026348
-27.262,-0.035531
-25.803,-0.047343
-24.304,-0.062303
-22.767,-0.080916
-21.19,-0.10365
-19.575,-0.13084
-17.921,-0.16269
-16.228,-0.19931
-14.496,-0.24079
-12.726,-0.28692
-10.918,-0.33701
-9.071,-0.39002
-7.1859,-0.44478
-5.2627,-0.50003
-3.3014,-0.55402
-1.3021,-0.60545
0.7351,-0.65311
2.8101,-0.69627
4.9227,-0.73439
7.073,-0.76741
9.2607,-0.79556
11.486,-0.81919
13.748,-0.83877
16.048,-0.85477
18.384,-0.86746
20.758,-0.87724
23.168,-0.88412
25.615,-0.88855
28.099,-0.89191
30.619,-0.89391
33.175,-0.89521
35.767,-0.89569
38.396,-0.89576
41.061,-0.89526
43.761,-0.89451
46.497,-0.89336
49.269,-0.89206
52.076,-0.89043
54.918,-0.88867
57.796,-0.8866
60.708,-0.88443
63.656,-0.88201
66.638,-0.87951
69.654,-0.87681
72.706,-0.87406
75.791,-0.87112
78.91,-0.86815
82.064,-0.86501
85.251,-0.86184
88.472,-0.85849
91.727,-0.8551
95.015,-0.85153
98.336,-0.84793
101.69,-0.84418
105.08,-0.84045
108.5,-0.83661
111.95,-0.83277
115.43,-0.82879
118.95,-0.8248
122.5,-0.8207
126.08,-0.8166
129.69,-0.81237
133.34,-0.80813
137.01,-0.80378
140.72,-0.79944
144.45,-0.79498
148.22,-0.79055
152.02,-0.78603
155.85,-0.78151
159.71,-0.77686
163.6,-0.7722
167.52,-0.76742
171.47,-0.76268
175.44,-0.75786
179.45,-0.75307
183.49,-0.74817
187.55,-0.74328
191.65,-0.73828
195.77,-0.7333
199.92,-0.72821
204.1,-0.72313
208.31,-0.71793
212.54,-0.71275
216.8,-0.70749
221.09,-0.70224
225.41,-0.69692
229.75,-0.69162
234.12,-0.68622
238.52,-0.68082
242.94,-0.67531
247.39,-0.66982
251.86,-0.66423
256.36,-0.65867
260.89,-0.65302
265.44,-0.64738
270.01,-0.64166
274.61,-0.63596
279.24,-0.63017
283.89,-0.62439
288.56,-0.61853
293.25,-0.61268
297.97,-0.60675
302.72,-0.60083
307.48,-0.59483
312.27,-0.58885
317.08,-0.5828
321.92,-0.57676
326.77,-0.57062
331.65,-0.56448
336.55,-0.55825
341.47,-0.55205
346.41,-0.54579
351.38,-0.53954
356.36,-0.5332
361.36,-0.52688
366.39,-0.52048
371.43,-0.5141
376.5,-0.50766
381.58,-0.50123
386.68,-0.49473
391.81,-0.48824
396.95,-0.48167
402.11,-0.47512
407.28,-0.46851
412.48,-0.46191
417.69,-0.45525
422.92,-0.44861
428.17,-0.44191
433.43,-0.43522
438.71,-0.42847
444.01,-0.42172
449.33,-0.41491
454.66,-0.40811
460,-0.40124
465.36,-0.39439
470.74,-0.38749
476.13,-0.38061
481.53,-0.37369
486.95,-0.36678
492.39,-0.35983
497.84,-0.35289
503.3,-0.34592
508.77,-0.33896
514.26,-0.33198
519.76,-0.325
525.27,-0.31799
530.8,-0.31098
536.33,-0.30394
541.88,-0.2969
547.44,-0.28983
553.02,-0.28277
558.6,-0.27567
564.19,-0.26858
569.79,-0.26145
575.41,-0.25431
581.03,-0.24715
586.66,-0.24
592.3,-0.23283
597.95,-0.22567
603.61,-0.21846
609.28,-0.21126
614.96,-0.20404
620.64,-0.19682
626.33,-0.18958
632.03,-0.18234
637.74,-0.17509
643.45,-0.16784
649.17,-0.16059
654.89,-0.15333
660.62,-0.14606
666.36,-0.13878
672.1,-0.13151
677.85,-0.12424
683.6,-0.11697
689.36,-0.10969
695.12,-0.10239
700.88,-0.095092
706.65,-0.087788
712.42,-0.080487
718.19,-0.073182
723.97,-0.065877
729.75,-0.058563
735.53,-0.051252
741.32,-0.043939
747.1,-0.036625
752.89,-0.029303
758.68,-0.021979
764.47,-0.014654
770.26,-0.0073285
776.05,0


==> CSV/2289_original_Restress_y02.csv <==
X,Y
-53.318,1.5136e-28
-53.298,6.6179e-07
-53.237,1.0161e-05
-53.136,4.8088e-05
-52.995,0.00013852
-52.813,0.00030091
-52.591,0.00054301
-52.328,0.00085801
-52.025,0.0012266
-51.682,0.0016224
-51.298,0.0020181
-50.874,0.0023917
-50.41,0.0027292
-49.905,0.0030259
-49.36,0.0032853
-48.775,0.0035179
-48.15,0.0037383
-47.484,0.003965
-46.778,0.004219
-46.033,0.0045233
-45.247,0.0049035
-44.421,0.0053876
-43.555,0.0060123
-42.65,0.0068251
-41.704,0.0078924
-40.718,0.0093012
-39.693,0.011177
-38.628,0.013674
-37.523,0.017009
-36.379,0.021461
-35.195,0.027388
-33.971,0.035241
-32.708,0.04563
-31.406,0.059231
-30.064,0.076803
-28.683,0.09925
-27.262,0.12754
-25.803,0.16281
-24.304,0.20623
-22.767,0.25876
-21.19,0.32121
-19.575,0.39404
-17.921,0.47715
-16.228,0.57027
-14.496,0.67291
-12.726,0.78366
-10.918,0.90078
-9.071,1.0223
-7.1859,1.1458
-5.2627,1.2688
-3.3014,1.3887
-1.3021,1.5028
0.7351,1.6087
2.8101,1.7049
4.9227,1.7901
7.073,1.8637
9.2607,1.926
11.486,1.9776
13.748,2.0191
16.048,2.0512
18.384,2.0749
20.758,2.0911
23.168,2.102
25.615,2.1072
28.099,2.1068
30.619,2.102
33.175,2.0936
35.767,2.082
38.396,2.0678
41.061,2.0514
43.761,2.0335
46.497,2.0143
49.269,1.9943
52.076,1.9738
54.918,1.9531
57.796,1.9324
60.708,1.9119
63.656,1.8917
66.638,1.8717
69.654,1.8521
72.706,1.8328
75.791,1.814
78.91,1.7956
82.064,1.7778
85.251,1.7603
88.472,1.7434
91.727,1.7268
95.015,1.7105
98.336,1.6944
101.69,1.6785
105.08,1.6628
108.5,1.6474
111.95,1.6323
115.43,1.6175
118.95,1.6031
122.5,1.589
126.08,1.5754
129.69,1.5621
133.34,1.549
137.01,1.5361
140.72,1.5234
144.45,1.5108
148.22,1.4983
152.02,1.4858
155.85,1.4733
159.71,1.4609
163.6,1.4485
167.52,1.4362
171.47,1.4241
175.44,1.412
179.45,1.4001
183.49,1.3881
187.55,1.3761
191.65,1.3639
195.77,1.3518
199.92,1.3399
204.1,1.3282
208.31,1.3167
212.54,1.3055
216.8,1.2946
221.09,1.2838
225.41,1.2732
229.75,1.2626
234.12,1.2519
238.52,1.241
242.94,1.2301
247.39,1.2192
251.86,1.2084
256.36,1.1978
260.89,1.1876
265.44,1.1776
270.01,1.1679
274.61,1.1584
279.24,1.1491
283.89,1.1397
288.56,1.1304
293.25,1.121
297.97,1.1115
302.72,1.1018
307.48,1.0919
312.27,1.082
317.08,1.0719
321.92,1.0618
326.77,1.0516
331.65,1.0414
336.55,1.0309
341.47,1.0204
346.41,1.0099
351.38,0.99943
356.36,0.98906
361.36,0.97878
366.39,0.96854
371.43,0.95834
376.5,0.94819
381.58,0.93804
386.68,0.9278
391.81,0.91745
396.95,0.907
402.11,0.89647
407.28,0.88587
412.48,0.87522
417.69,0.86448
422.92,0.85366
428.17,0.84279
433.43,0.83185
438.71,0.82082
444.01,0.80972
449.33,0.79858
454.66,0.78746
460,0.77642
465.36,0.76549
470.74,0.75465
476.13,0.7439
481.53,0.73325
486.95,0.72266
492.39,0.71208
497.84,0.70145
503.3,0.69071
508.77,0.6799
514.26,0.66903
519.76,0.65809
525.27,0.64706
530.8,0.63594
536.33,0.62471
541.88,0.61341
547.44,0.60212
553.02,0.59087
558.6,0.57967
564.19,0.56855
569.79,0.55756
575.41,0.54675
581.03,0.53612
586.66,0.52565
592.3,0.51533
597.95,0.50515
603.61,0.49515
609.28,0.48543
614.96,0.47606
620.64,0.4671
626.33,0.45859
632.03,0.4505
637.74,0.44278
643.45,0.43537
649.17,0.42824
654.89,0.42141
660.62,0.4149
666.36,0.4087
672.1,0.4028
677.85,0.39719
683.6,0.39187
689.36,0.38687
695.12,0.38224
700.88,0.37794
706.65,0.37397
712.42,0.37034
718.19,0.36708
723.97,0.36415
729.75,0.36156
735.53,0.35927
741.32,0.35729
747.1,0.35557
752.89,0.35414
758.68,0.35301
764.47,0.35222
770.26,0.35177
776.05,0.35162


==> CSV/2289_original_Restress_y03.csv <==
X,Y
-53.318,9.2491e-31
-53.298,4.7291e-13
-53.237,1.1923e-10
-53.136,2.8853e-09
-52.995,2.7083e-08
-52.813,1.4917e-07
-52.591,5.8428e-07
-52.328,1.8021e-06
-52.025,4.6572e-06
-51.682,1.0502e-05
-51.298,2.1257e-05
-50.874,3.9437e-05
-50.41,6.8138e-05
-49.905,0.00011101
-49.36,0.00017229
-48.775,0.00025688
-48.15,0.0003705
-47.484,0.00051991
-46.778,0.0007132
-46.033,0.0009603
-45.247,0.0012734
-44.421,0.0016675
-43.555,0.0021612
-42.65,0.0027781
-41.704,0.0035475
-40.718,0.0045068
-39.693,0.0057029
-38.628,0.0071951
-37.523,0.0090583
-36.379,0.011387
-35.195,0.014298
-33.971,0.017937
-32.708,0.02248
-31.406,0.028138
-30.064,0.035164
-28.683,0.043855
-27.262,0.054545
-25.803,0.067619
-24.304,0.083485
-22.767,0.10254
-21.19,0.12517
-19.575,0.15173
-17.921,0.18251
-16.228,0.21767
-14.496,0.2572
-12.726,0.30098
-10.918,0.34882
-9.071,0.40036
-7.1859,0.45483
-5.2627,0.51133
-3.3014,0.56886
-1.3021,0.62626
0.7351,0.68261
2.8101,0.73695
4.9227,0.78854
7.073,0.83667
9.2607,0.88126
11.486,0.92196
13.748,0.9586
16.048,0.99126
18.384,1.0201
20.758,1.0456
23.168,1.0671
25.615,1.0838
28.099,1.0978
30.619,1.1096
33.175,1.1196
35.767,1.128
38.396,1.1349
41.061,1.1406
43.761,1.1451
46.497,1.1485
49.269,1.1512
52.076,1.153
54.918,1.1543
57.796,1.155
60.708,1.1551
63.656,1.1549
66.638,1.1542
69.654,1.1532
72.706,1.1518
75.791,1.15
78.91,1.148
82.064,1.1458
85.251,1.1433
88.472,1.1407
91.727,1.1379
95.015,1.135
98.336,1.1319
101.69,1.1287
105.08,1.1254
108.5,1.1219
111.95,1.1183
115.43,1.1146
118.95,1.1108
122.5,1.1068
126.08,1.1027
129.69,1.0985
133.34,1.0941
137.01,1.0896
140.72,1.085
144.45,1.0803
148.22,1.0755
152.02,1.0706
155.85,1.0657
159.71,1.0608
163.6,1.0557
167.52,1.0507
171.47,1.0456
175.44,1.0405
179.45,1.0353
183.49,1.0301
187.55,1.0249
191.65,1.0197
195.77,1.0145
199.92,1.0093
204.1,1.004
208.31,0.99855
212.54,0.99306
216.8,0.98748
221.09,0.98181
225.41,0.97606
229.75,0.97025
234.12,0.96437
238.52,0.95843
242.94,0.95242
247.39,0.94635
251.86,0.94019
256.36,0.93395
260.89,0.9276
265.44,0.92114
270.01,0.9146
274.61,0.90801
279.24,0.90139
283.89,0.89476
288.56,0.88813
293.25,0.88152
297.97,0.8749
302.72,0.86826
307.48,0.86158
312.27,0.85484
317.08,0.84803
321.92,0.84115
326.77,0.83422
331.65,0.82729
336.55,0.82037
341.47,0.81345
346.41,0.80654
351.38,0.7996
356.36,0.79262
361.36,0.78558
366.39,0.77849
371.43,0.77136
376.5,0.76418
381.58,0.75695
386.68,0.74971
391.81,0.74245
396.95,0.73518
402.11,0.72792
407.28,0.72068
412.48,0.71347
417.69,0.7063
422.92,0.69919
428.17,0.69214
433.43,0.68516
438.71,0.67823
444.01,0.67135
449.33,0.66451
454.66,0.65767
460,0.65081
465.36,0.64391
470.74,0.63695
476.13,0.62991
481.53,0.62281
486.95,0.61566
492.39,0.6085
497.84,0.60135
503.3,0.59426
508.77,0.58721
514.26,0.58022
519.76,0.57328
525.27,0.56638
530.8,0.55952
536.33,0.55269
541.88,0.54591
547.44,0.5392
553.02,0.53257
558.6,0.52603
564.19,0.5196
569.79,0.51327
575.41,0.50702
581.03,0.50086
586.66,0.49477
592.3,0.48878
597.95,0.48291
603.61,0.47719
609.28,0.47162
614.96,0.46622
620.64,0.46098
626.33,0.45589
632.03,0.45095
637.74,0.44614
643.45,0.44147
649.17,0.43696
654.89,0.43262
660.62,0.42845
666.36,0.42446
672.1,0.42066
677.85,0.41706
683.6,0.41366
689.36,0.41046
695.12,0.40749
700.88,0.40475
706.65,0.40224
712.42,0.39996
718.19,0.39791
723.97,0.39608
729.75,0.39445
735.53,0.393
741.32,0.39172
747.1,0.39062
752.89,0.38969
758.68,0.38895
764.47,0.3884
770.26,0.38805
776.05,0.38794


==> CSV/2289_original_Restress_y04.csv <==
X,Y
-53.318,5.9795e-26
-53.298,1.1511e-06
-53.237,1.7676e-05
-53.136,8.3656e-05
-52.995,0.00024102
-52.813,0.00052379
-52.591,0.00094562
-52.328,0.0014949
-52.025,0.002138
-51.682,0.0028285
-51.298,0.0035187
-50.874,0.004169
-50.41,0.0047538
-49.905,0.0052632
-49.36,0.0057007
-48.775,0.0060811
-48.15,0.0064248
-47.484,0.0067556
-46.778,0.0070991
-46.033,0.0074799
-45.247,0.0079248
-44.421,0.0084594
-43.555,0.0091169
-42.65,0.0099392
-41.704,0.010989
-40.718,0.012352
-39.693,0.014163
-38.628,0.016598
-37.523,0.019928
-36.379,0.024561
-35.195,0.03112
-33.971,0.040524
-32.708,0.054165
-31.406,0.073992
-30.064,0.10259
-28.683,0.14346
-27.262,0.20118
-25.803,0.28167
-24.304,0.39204
-22.767,0.54011
-21.19,0.73342
-19.575,0.97793
-17.921,1.2772
-16.228,1.6318
-14.496,2.0375
-12.726,2.4834
-10.918,2.9525
-9.071,3.4234
-7.1859,3.8735
-5.2627,4.277
-3.3014,4.6135
-1.3021,4.8715
0.7351,5.0409
2.8101,5.1233
4.9227,5.1278
7.073,5.0739
9.2607,4.9755
11.486,4.845
13.748,4.6989
16.048,4.5464
18.384,4.3964
20.758,4.2516
23.168,4.0905
25.615,3.9801
28.099,3.9017
30.619,3.8398
33.175,3.789
35.767,3.7451
38.396,3.7066
41.061,3.6716
43.761,3.6397
46.497,3.6101
49.269,3.5826
52.076,3.5568
54.918,3.5326
57.796,3.5096
60.708,3.4879
63.656,3.4672
66.638,3.4477
69.654,3.4291
72.706,3.4116
75.791,3.395
78.91,3.3792
82.064,3.3638
85.251,3.3486
88.472,3.3332
91.727,3.318
95.015,3.3028
98.336,3.2877
101.69,3.2727
105.08,3.2578
108.5,3.2431
111.95,3.2285
115.43,3.2139
118.95,3.1994
122.5,3.1847
126.08,3.17
129.69,3.1551
133.34,3.1402
137.01,3.125
140.72,3.1096
144.45,3.0938
148.22,3.0778
152.02,3.0614
155.85,3.0447
159.71,3.0275
163.6,3.01
167.52,2.9921
171.47,2.974
175.44,2.9555
179.45,2.9365
183.49,2.917
187.55,2.8971
191.65,2.8767
195.77,2.856
199.92,2.8349
204.1,2.8134
208.31,2.7913
212.54,2.7689
216.8,2.746
221.09,2.7228
225.41,2.6992
229.75,2.6753
234.12,2.6508
238.52,2.626
242.94,2.6007
247.39,2.5754
251.86,2.5499
256.36,2.5244
260.89,2.4988
265.44,2.4735
270.01,2.4482
274.61,2.4232
279.24,2.3984
283.89,2.3737
288.56,2.3489
293.25,2.3242
297.97,2.2994
302.72,2.2745
307.48,2.2493
312.27,2.2242
317.08,2.1991
321.92,2.1742
326.77,2.1494
331.65,2.1249
336.55,2.1004
341.47,2.0761
346.41,2.0517
351.38,2.0272
356.36,2.0026
361.36,1.9781
366.39,1.9536
371.43,1.9293
376.5,1.905
381.58,1.8807
386.68,1.8563
391.81,1.832
396.95,1.8076
402.11,1.7833
407.28,1.7588
412.48,1.7345
417.69,1.71
422.92,1.6857
428.17,1.6614
433.43,1.6372
438.71,1.613
444.01,1.5887
449.33,1.5643
454.66,1.5399
460,1.5156
465.36,1.4914
470.74,1.4671
476.13,1.443
481.53,1.419
486.95,1.3953
492.39,1.3717
497.84,1.3483
503.3,1.3249
508.77,1.3015
514.26,1.2781
519.76,1.2548
525.27,1.2315
530.8,1.2084
536.33,1.1855
541.88,1.163
547.44,1.1407
553.02,1.1188
558.6,1.0971
564.19,1.0756
569.79,1.0543
575.41,1.0331
581.03,1.0121
586.66,0.99136
592.3,0.97084
597.95,0.95065
603.61,0.93071
609.28,0.91112
614.96,0.8918
620.64,0.87288
626.33,0.85436
632.03,0.83639
637.74,0.81896
643.45,0.80217
649.17,0.78592
654.89,0.77015
660.62,0.75478
666.36,0.73993
672.1,0.7256
677.85,0.71189
683.6,0.69876
689.36,0.68627
695.12,0.67441
700.88,0.66325
706.65,0.65275
712.42,0.64299
718.19,0.63392
723.97,0.62562
729.75,0.6181
735.53,0.61144
741.32,0.60563
747.1,0.60074
752.89,0.59672
758.68,0.59362
764.47,0.59141
770.26,0.59011
776.05,0.58968


==> CSV/2289_original_Vis_y01.csv <==
X,Y
-53.318,8.5289e-05
-53.298,5.6076e-05
-53.237,1.8164e-05
-53.136,1.3692e-05
-52.995,2.7005e-05
-52.813,2.8681e-05
-52.591,2.8045e-05
-52.328,2.8958e-05
-52.025,3.1047e-05
-51.682,3.4494e-05
-51.298,3.97e-05
-50.874,4.7247e-05
-50.41,5.845e-05
-49.905,7.3265e-05
-49.36,9.3057e-05
-48.775,0.00011778
-48.15,0.00014702
-47.484,0.00018356
-46.778,0.00022658
-46.033,0.00027902
-45.247,0.00034072
-44.421,0.00041279
-43.555,0.00050395
-42.65,0.00062236
-41.704,0.00077973
-40.718,0.00099357
-39.693,0.0012796
-38.628,0.0016827
-37.523,0.0026694
-36.379,0.0041535
-35.195,0.00634
-33.971,0.0095149
-32.708,0.014
-31.406,0.020134
-30.064,0.028323
-28.683,0.039112
-27.262,0.053185
-25.803,0.071254
-24.304,0.093888
-22.767,0.12151
-21.19,0.15463
-19.575,0.19353
-17.921,0.23806
-16.228,0.28803
-14.496,0.3434
-12.726,0.40326
-10.918,0.46634
-9.071,0.53103
-7.1859,0.59541
-5.2627,0.65746
-3.3014,0.71482
-1.3021,0.76644
0.7351,0.81162
2.8101,0.84989
4.9227,0.88104
7.073,0.90572
9.2607,0.92512
11.486,0.93986
13.748,0.95063
16.048,0.95829
18.384,0.9633
20.758,0.96684
23.168,0.96724
25.615,0.96423
28.099,0.96114
30.619,0.95784
33.175,0.95465
35.767,0.95127
38.396,0.94795
41.061,0.94448
43.761,0.94107
46.497,0.93752
49.269,0.93405
52.076,0.93045
54.918,0.9269
57.796,0.92319
60.708,0.9195
63.656,0.91569
66.638,0.91191
69.654,0.90802
72.706,0.90416
75.791,0.90019
78.91,0.89627
82.064,0.89224
85.251,0.88824
88.472,0.88412
91.727,0.88
95.015,0.87576
98.336,0.87152
101.69,0.86717
105.08,0.86286
108.5,0.85847
111.95,0.85412
115.43,0.84967
118.95,0.84522
122.5,0.84068
126.08,0.83616
129.69,0.83152
133.34,0.8269
137.01,0.82218
140.72,0.81748
144.45,0.81269
148.22,0.80793
152.02,0.80309
155.85,0.79826
159.71,0.79332
163.6,0.78837
167.52,0.78331
171.47,0.77829
175.44,0.77319
179.45,0.76813
183.49,0.76297
187.55,0.75783
191.65,0.75258
195.77,0.74736
199.92,0.74205
204.1,0.73674
208.31,0.73134
212.54,0.72595
216.8,0.72049
221.09,0.71505
225.41,0.70954
229.75,0.70405
234.12,0.69847
238.52,0.6929
242.94,0.68723
247.39,0.68158
251.86,0.67584
256.36,0.67012
260.89,0.66433
265.44,0.65856
270.01,0.6527
274.61,0.64686
279.24,0.64094
283.89,0.63502
288.56,0.62902
293.25,0.62304
297.97,0.61699
302.72,0.61094
307.48,0.60482
312.27,0.59872
317.08,0.59255
321.92,0.58639
326.77,0.58014
331.65,0.57389
336.55,0.56757
341.47,0.56128
346.41,0.55494
351.38,0.5486
356.36,0.54218
361.36,0.53576
366.39,0.52926
371.43,0.52278
376.5,0.51624
381.58,0.50972
386.68,0.50314
391.81,0.49656
396.95,0.4899
402.11,0.48326
407.28,0.47656
412.48,0.46986
417.69,0.46311
422.92,0.45638
428.17,0.44959
433.43,0.44281
438.71,0.43598
444.01,0.42915
449.33,0.42227
454.66,0.4154
460,0.40848
465.36,0.40157
470.74,0.39462
476.13,0.38767
481.53,0.38068
486.95,0.3737
492.39,0.36667
497.84,0.35965
503.3,0.35259
508.77,0.34554
514.26,0.33845
519.76,0.33138
525.27,0.32426
530.8,0.31715
536.33,0.31
541.88,0.30286
547.44,0.29569
553.02,0.28854
558.6,0.28134
564.19,0.27415
569.79,0.26693
575.41,0.2597
581.03,0.25245
586.66,0.2452
592.3,0.23793
597.95,0.23066
603.61,0.22334
609.28,0.21603
614.96,0.2087
620.64,0.20137
626.33,0.194
632.03,0.18664
637.74,0.17925
643.45,0.17186
649.17,0.16445
654.89,0.15704
660.62,0.14961
666.36,0.14217
672.1,0.13472
677.85,0.12728
683.6,0.11983
689.36,0.11237
695.12,0.1049
700.88,0.09743
706.65,0.089946
712.42,0.082467
718.19,0.074984
723.97,0.067499
729.75,0.060005
735.53,0.052511
741.32,0.045013
747.1,0.037514
752.89,0.030008
758.68,0.022503
764.47,0.020561
770.26,0.020413
776.05,0.020414


==> CSV/2289_original_Vis_y02.csv <==
X,Y
-53.318,-1.5955e-32
-53.298,-4.2155e-13
-53.237,6.7892e-12
-53.136,4.0197e-10
-52.995,5.3997e-09
-52.813,3.3442e-08
-52.591,1.3493e-07
-52.328,4.0971e-07
-52.025,1.0148e-06
-51.682,2.1542e-06
-51.298,4.0487e-06
-50.874,6.8994e-06
-50.41,1.0865e-05
-49.905,1.6068e-05
-49.36,2.263e-05
-48.775,3.0788e-05
-48.15,4.106e-05
-47.484,5.4456e-05
-46.778,7.2622e-05
-46.033,9.8102e-05
-45.247,0.00013479
-44.421,0.00018829
-43.555,0.00026671
-42.65,0.00038169
-41.704,0.00054992
-40.718,0.00079573
-39.693,0.001154
-38.628,0.0016723
-37.523,0.0024179
-36.379,0.0034831
-35.195,0.0049895
-33.971,0.0070984
-32.708,0.010015
-31.406,0.013987
-30.064,0.01931
-28.683,0.026348
-27.262,0.035531
-25.803,0.047343
-24.304,0.062303
-22.767,0.080916
-21.19,0.10365
-19.575,0.13084
-17.921,0.16269
-16.228,0.19931
-14.496,0.24079
-12.726,0.28692
-10.918,0.33701
-9.071,0.39002
-7.1859,0.44478
-5.2627,0.50003
-3.3014,0.55402
-1.3021,0.60545
0.7351,0.65311
2.8101,0.69627
4.9227,0.73439
7.073,0.76741
9.2607,0.79556
11.486,0.81919
13.748,0.83877
16.048,0.85477
18.384,0.86746
20.758,0.87724
23.168,0.88412
25.615,0.88855
28.099,0.89191
30.619,0.89391
33.175,0.89521
35.767,0.89569
38.396,0.89576
41.061,0.89526
43.761,0.89451
46.497,0.89336
49.269,0.89206
52.076,0.89043
54.918,0.88867
57.796,0.8866
60.708,0.88443
63.656,0.88201
66.638,0.87951
69.654,0.87681
72.706,0.87406
75.791,0.87112
78.91,0.86815
82.064,0.86501
85.251,0.86184
88.472,0.85849
91.727,0.8551
95.015,0.85153
98.336,0.84793
101.69,0.84418
105.08,0.84045
108.5,0.83661
111.95,0.83277
115.43,0.82879
118.95,0.8248
122.5,0.8207
126.08,0.8166
129.69,0.81237
133.34,0.80813
137.01,0.80378
140.72,0.79944
144.45,0.79498
148.22,0.79055
152.02,0.78603
155.85,0.78151
159.71,0.77686
163.6,0.7722
167.52,0.76742
171.47,0.76268
175.44,0.75786
179.45,0.75307
183.49,0.74817
187.55,0.74328
191.65,0.73828
195.77,0.7333
199.92,0.72821
204.1,0.72313
208.31,0.71793
212.54,0.71275
216.8,0.70749
221.09,0.70224
225.41,0.69692
229.75,0.69162
234.12,0.68622
238.52,0.68082
242.94,0.67531
247.39,0.66982
251.86,0.66423
256.36,0.65867
260.89,0.65302
265.44,0.64738
270.01,0.64166
274.61,0.63596
279.24,0.63017
283.89,0.62439
288.56,0.61853
293.25,0.61268
297.97,0.60675
302.72,0.60083
307.48,0.59483
312.27,0.58885
317.08,0.5828
321.92,0.57676
326.77,0.57062
331.65,0.56448
336.55,0.55825
341.47,0.55205
346.41,0.54579
351.38,0.53954
356.36,0.5332
361.36,0.52688
366.39,0.52048
371.43,0.5141
376.5,0.50766
381.58,0.50123
386.68,0.49473
391.81,0.48824
396.95,0.48167
402.11,0.47512
407.28,0.46851
412.48,0.46191
417.69,0.45525
422.92,0.44861
428.17,0.44191
433.43,0.43522
438.71,0.42847
444.01,0.42172
449.33,0.41491
454.66,0.40811
460,0.40124
465.36,0.39439
470.74,0.38749
476.13,0.38061
481.53,0.37369
486.95,0.36678
492.39,0.35983
497.84,0.35289
503.3,0.34592
508.77,0.33896
514.26,0.33198
519.76,0.325
525.27,0.31799
530.8,0.31098
536.33,0.30394
541.88,0.2969
547.44,0.28983
553.02,0.28277
558.6,0.27567
564.19,0.26858
569.79,0.26145
575.41,0.25431
581.03,0.24715
586.66,0.24
592.3,0.23283
597.95,0.22567
603.61,0.21846
609.28,0.21126
614.96,0.20404
620.64,0.19682
626.33,0.18958
632.03,0.18234
637.74,0.17509
643.45,0.16784
649.17,0.16059
654.89,0.15333
660.62,0.14606
666.36,0.13878
672.1,0.13151
677.85,0.12424
683.6,0.11697
689.36,0.10969
695.12,0.10239
700.88,0.095092
706.65,0.087788
712.42,0.080487
718.19,0.073182
723.97,0.065877
729.75,0.058563
735.53,0.051252
741.32,0.043939
747.1,0.036625
752.89,0.029303
758.68,0.021979
764.47,0.014654
770.26,0.0073285
776.05,-0


==> CSV/2289_original_Vis_y03.csv <==
X,Y
-53.318,8.5289e-05
-53.298,5.6076e-05
-53.237,1.8164e-05
-53.136,1.3692e-05
-52.995,2.7e-05
-52.813,2.8648e-05
-52.591,2.791e-05
-52.328,2.8549e-05
-52.025,3.0032e-05
-51.682,3.234e-05
-51.298,3.5651e-05
-50.874,4.0348e-05
-50.41,4.7586e-05
-49.905,5.7196e-05
-49.36,7.0427e-05
-48.775,8.6992e-05
-48.15,0.00010596
-47.484,0.00012911
-46.778,0.00015396
-46.033,0.00018092
-45.247,0.00020593
-44.421,0.0002245
-43.555,0.00023724
-42.65,0.00024068
-41.704,0.00022981
-40.718,0.00019783
-39.693,0.00012566
-38.628,1.0453e-05
-37.523,0.00025147
-36.379,0.00067034
-35.195,0.0013506
-33.971,0.0024165
-32.708,0.0039848
-31.406,0.006147
-30.064,0.0090132
-28.683,0.012764
-27.262,0.017654
-25.803,0.02391
-24.304,0.031585
-22.767,0.040598
-21.19,0.050981
-19.575,0.06269
-17.921,0.075367
-16.228,0.088723
-14.496,0.10261
-12.726,0.11634
-10.918,0.12933
-9.071,0.14101
-7.1859,0.15063
-5.2627,0.15743
-3.3014,0.1608
-1.3021,0.16099
0.7351,0.15851
2.8101,0.15362
4.9227,0.14665
7.073,0.13831
9.2607,0.12956
11.486,0.12067
13.748,0.11186
16.048,0.10352
18.384,0.095846
20.758,0.089595
23.168,0.083118
25.615,0.075679
28.099,0.069231
30.619,0.063924
33.175,0.059432
35.767,0.055576
38.396,0.052199
41.061,0.049218
43.761,0.046555
46.497,0.044161
49.269,0.041995
52.076,0.040026
54.918,0.03823
57.796,0.036586
60.708,0.035075
63.656,0.033685
66.638,0.032401
69.654,0.03121
72.706,0.030103
75.791,0.029073
78.91,0.028116
82.064,0.027225
85.251,0.026399
88.472,0.025628
91.727,0.024907
95.015,0.024229
98.336,0.02359
101.69,0.022983
105.08,0.022409
108.5,0.021866
111.95,0.021356
115.43,0.020875
118.95,0.020418
122.5,0.01998
126.08,0.01956
129.69,0.019156
133.34,0.01877
137.01,0.018399
140.72,0.018045
144.45,0.017705
148.22,0.017377
152.02,0.017059
155.85,0.016754
159.71,0.01646
163.6,0.016173
167.52,0.01589
171.47,0.015609
175.44,0.015331
179.45,0.01506
183.49,0.014798
187.55,0.014545
191.65,0.014299
195.77,0.014062
199.92,0.013834
204.1,0.013614
208.31,0.013402
212.54,0.013199
216.8,0.013002
221.09,0.01281
225.41,0.012621
229.75,0.012435
234.12,0.012255
238.52,0.012083
242.94,0.011917
247.39,0.011758
251.86,0.011604
256.36,0.011458
260.89,0.011316
265.44,0.011177
270.01,0.01104
274.61,0.010902
279.24,0.010765
283.89,0.01063
288.56,0.010497
293.25,0.010366
297.97,0.010239
302.72,0.010118
307.48,0.0099975
312.27,0.009876
317.08,0.0097541
321.92,0.0096344
326.77,0.00952
331.65,0.009415
336.55,0.009319
341.47,0.0092299
346.41,0.009145
351.38,0.0090613
356.36,0.0089737
361.36,0.0088801
366.39,0.0087816
371.43,0.0086824
376.5,0.0085869
381.58,0.0084962
386.68,0.0084082
391.81,0.0083208
396.95,0.0082308
402.11,0.0081378
407.28,0.008045
412.48,0.0079539
417.69,0.0078624
422.92,0.0077703
428.17,0.0076788
433.43,0.0075896
438.71,0.0075043
444.01,0.007427
449.33,0.0073582
454.66,0.0072967
460,0.0072397
465.36,0.0071831
470.74,0.0071237
476.13,0.0070608
481.53,0.0069934
486.95,0.0069203
492.39,0.0068417
497.84,0.0067578
503.3,0.0066689
508.77,0.0065763
514.26,0.0064795
519.76,0.006378
525.27,0.0062732
530.8,0.0061684
536.33,0.0060648
541.88,0.0059623
547.44,0.0058616
553.02,0.0057632
558.6,0.0056666
564.19,0.0055725
569.79,0.0054814
575.41,0.0053917
581.03,0.0052996
586.66,0.0052018
592.3,0.0050978
597.95,0.0049902
603.61,0.0048811
609.28,0.0047713
614.96,0.00466
620.64,0.0045461
626.33,0.004426
632.03,0.0042972
637.74,0.0041593
643.45,0.0040138
649.17,0.0038629
654.89,0.0037084
660.62,0.0035489
666.36,0.003383
672.1,0.0032117
677.85,0.0030379
683.6,0.0028633
689.36,0.002689
695.12,0.0025141
700.88,0.0023372
706.65,0.0021587
712.42,0.0019801
718.19,0.0018018
723.97,0.0016228
729.75,0.0014417
735.53,0.0012583
741.32,0.0010735
747.1,0.00088858
752.89,0.00070487
758.68,0.00052363
764.47,0.00034595
770.26,0.00020611
776.05,0.00020836


==> CSV/2289_original_phi_y01.csv <==
X,Y
0,0.0012638
2.4369e-05,0.0013408
9.7476e-05,0.0014607
0.00021932,0.0016233
0.00038988,0.0017774
0.00060917,0.00191
0.00087717,0.0020769
0.0011939,0.0022608
0.0015592,0.002496
0.0019733,0.0027867
0.0024359,0.0030988
0.0029472,0.0035004
0.0035071,0.0039915
0.0041156,0.0047426
0.0047726,0.0054804
0.0054781,0.006584
0.0062321,0.007699
0.0070345,0.0092121
0.0078853,0.011121
0.0087845,0.013332
0.0097319,0.016287
0.010728,0.019592
0.011772,0.024157
0.012864,0.029444
0.014004,0.036277
0.015192,0.044701
0.016429,0.055473
0.017713,0.068022
0.019045,0.083777
0.020425,0.10224
0.021852,0.12454
0.023328,0.1502
0.024851,0.18009
0.026421,0.21411
0.028039,0.25097
0.029704,0.29128
0.031417,0.33294
0.033177,0.37462
0.034984,0.41408
0.036837,0.44865
0.038738,0.47597
0.040686,0.49378
0.042681,0.5
0.044722,0.4934
0.046809,0.47418
0.048943,0.44322
0.051124,0.40245
0.053351,0.35537
0.055624,0.30429
0.057943,0.25282
0.060307,0.20396
0.062718,0.15966
0.065174,0.12171
0.067676,0.090144
0.070224,0.06534
0.072816,0.046173
0.075454,0.031911
0.078137,0.02146
0.080865,0.014262
0.083637,0.009038
0.086455,0.0058044
0.089316,0.0035474
0.092223,0
0.095173,0
0.098167,0
0.10121,0
0.10429,0
0.10741,0
0.11058,0
0.1138,0
0.11705,0
0.12035,0
0.12369,0
0.12708,0
0.13051,0
0.13397,0
0.13749,0
0.14104,0
0.14464,0
0.14827,0
0.15195,0
0.15567,0
0.15943,0
0.16324,0
0.16708,0
0.17096,0
0.17489,0
0.17885,0
0.18286,0
0.1869,0
0.19098,0
0.19511,0
0.19927,0
0.20347,0
0.20771,0
0.21199,0
0.21631,0
0.22066,0
0.22506,0
0.22949,0


==> CSV/2289_recirculation_PDF1.csv <==
X,Y
0,NaN
0.00037491,NaN
0.0014996,NaN
0.0033741,NaN
0.0059982,NaN
0.0093719,NaN
0.013495,0
0.018367,0
0.023988,0
0.030358,0
0.037476,0
0.045342,0.33333
0.053956,0.71429
0.063317,0.85714
0.073425,0.63636
0.084279,0.66667
0.095878,0.82353
0.10822,0.70833
0.12131,0.73333
0.13515,0.83721
0.14972,0.83333
0.16504,0.80282
0.1811,0.7757
0.1979,0.80292
0.21545,0.84043
0.23373,0.83794
0.25275,0.81432
0.2725,0.8389
0.293,0.85879
0.31423,0.85536
0.33619,0.85736
0.35889,0.84176
0.38232,0.80958
0.40648,0.7678
0.43137,0.75676
0.45699,0.75429
0.48334,0.74675
0.51041,0.72855
0.53821,0.68911
0.56673,0.63464
0.59597,0.58549
0.62594,0.53298
0.65662,0.47461
0.68803,0.40995
0.72014,0.33824
0.75298,0.27461
0.78652,0.21544
0.82078,0.16561
0.85575,0.12517
0.89142,0.09566
0.92781,0.069138
0.96489,0.048689
1.0027,0.034451
1.0412,0.02421
1.0804,0.017101
1.1202,0.011899
1.1608,0.0082179
1.2021,0.0057571
1.2441,0.0039814
1.2867,0.002442
1.3301,0.0014043
1.3741,0.00077345
1.4188,0.00039117
1.4642,0.00020755
1.5103,0.00012545
1.557,6.2708e-05
1.6044,4.8229e-05
1.6525,1.9291e-05
1.7013,9.6453e-06
1.7507,4.8226e-06
1.8008,0
1.8516,0
1.903,0
1.955,0
2.0078,0
2.0611,0
2.1152,0
2.1698,0
2.2252,0
2.2811,0
2.3377,0
2.395,0
2.4528,0
2.5113,0
2.5704,0
2.6302,0
2.6906,0
2.7516,0
2.8132,0
2.8754,0
2.9382,0
3.0016,0
3.0657,0
3.1303,0
3.1955,0
3.2614,0
3.3278,0
3.3948,0
3.4624,0
3.5306,0
3.5993,0
3.6686,0
3.7385,0
3.809,0
3.88,0
3.9516,0
4.0238,0
4.0965,0
4.1697,0
4.2435,0
4.3178,0
4.3927,0
4.4681,0
4.5441,0
4.6206,0
4.6976,0
4.7751,0
4.8531,0
4.9317,0
5.0107,0
5.0903,0
5.1704,0
5.2509,0
5.332,0
5.4135,0
5.4956,0
5.5781,0
5.6611,0
5.7446,0
5.8285,0
5.9129,0
5.9978,0
6.0831,0
6.1689,0
6.2551,0
6.3418,0
6.4289,0
6.5164,0
6.6044,0
6.6928,0
6.7816,0
6.8709,0
6.9606,0
7.0506,0
7.1411,0
7.232,0
7.3233,0
7.415,0
7.507,0
7.5995,0
7.6923,0
7.7855,0
7.8791,0
7.973,0
8.0673,0
8.162,0
8.257,0
8.3523,0
8.448,0
8.5441,0
8.6404,0
8.7371,0
8.8342,0
8.9315,0
9.0292,0
9.1271,0
9.2254,0
9.324,0
9.4228,0
9.522,0
9.6214,0
9.7212,0
9.8212,0
9.9214,0
10.022,0
10.123,0
10.224,0
10.325,0
10.427,0
10.528,0
10.631,0
10.733,0
10.835,0
10.938,0
11.041,0
11.144,0
11.247,0
11.351,0
11.455,0
11.559,0
11.663,0
11.767,0
11.872,0
11.976,0
12.081,0
12.186,0
12.291,0
12.396,0
12.502,0
12.607,0
12.713,0
12.819,0
12.925,0
13.031,0
13.137,0
13.243,0
13.35,0
13.456,0
13.563,0
13.67,0
13.776,0
13.883,0
13.99,0
14.097,0
14.204,0
14.311,0
14.419,0
14.526,0
14.633,0
14.74,0
14.848,0
14.955,0
15.062,0
15.17,0
15.277,0
15.385,0


==> CSV/2289_recirculation_PDF2.csv <==
X,Y
0,0
0.00032065,0.95789
0.0012826,0.92373
0.0028857,0.91603
0.0051301,0.90667
0.0080154,0.86747
0.011542,0.86631
0.015709,0.86854
0.020516,0.82573
0.025964,0.81884
0.032052,0.8539
0.03878,0.86969
0.046147,0.87624
0.054153,0.89103
0.062797,0.88707
0.07208,0.90881
0.082001,0.91678
0.092559,0.91154
0.10375,0.91327
0.11558,0.91454
0.12805,0.91782
0.14115,0.91621
0.15489,0.91359
0.16926,0.90912
0.18426,0.90669
0.1999,0.88937
0.21616,0.86459
0.23306,0.82982
0.25059,0.78651
0.26875,0.74249
0.28753,0.70131
0.30694,0.63829
0.32698,0.57407
0.34765,0.51264
0.36893,0.45528
0.39085,0.40677
0.41338,0.36619
0.43653,0.32589
0.46031,0.2905
0.4847,0.26
0.50971,0.22916
0.53534,0.20048
0.56159,0.17456
0.58844,0.15095
0.61591,0.12657
0.64399,0.10249
0.67268,0.084129
0.70198,0.068968
0.73189,0.056275
0.7624,0.044343
0.79352,0.034897
0.82524,0.027117
0.85756,0.020251
0.89048,0.014422
0.92399,0.010478
0.95811,0.0069966
0.99282,0.0043764
1.0281,0.0025446
1.064,0.0014326
1.1005,0.00070724
1.1376,0.00022247
1.1752,7.2457e-05
1.2135,0
1.2523,0
1.2917,0
1.3317,0
1.3722,0
1.4133,0
1.455,0
1.4973,0
1.5402,0
1.5836,0
1.6275,0
1.6721,0
1.7172,0
1.7628,0
1.809,0
1.8558,0
1.9031,0
1.951,0
1.9994,0
2.0483,0
2.0978,0
2.1478,0
2.1984,0
2.2495,0
2.3011,0
2.3533,0
2.406,0
2.4592,0
2.5129,0
2.5672,0
2.622,0
2.6772,0
2.733,0
2.7893,0
2.8461,0
2.9034,0
2.9613,0
3.0196,0
3.0784,0
3.1377,0
3.1974,0
3.2577,0
3.3184,0
3.3797,0
3.4414,0
3.5036,0
3.5662,0
3.6293,0
3.6929,0
3.7569,0
3.8214,0
3.8864,0
3.9518,0
4.0177,0
4.084,0
4.1507,0
4.2179,0
4.2855,0
4.3535,0
4.422,0
4.4909,0
4.5603,0
4.63,0
4.7002,0
4.7707,0
4.8417,0
4.9131,0
4.9849,0
5.0571,0
5.1297,0
5.2026,0
5.276,0
5.3498,0
5.4239,0
5.4984,0
5.5733,0
5.6485,0
5.7241,0
5.8001,0
5.8764,0
5.9531,0
6.0302,0
6.1075,0
6.1853,0
6.2633,0
6.3417,0
6.4205,0
6.4996,0
6.5789,0
6.6587,0
6.7387,0
6.819,0
6.8997,0
6.9806,0
7.0619,0
7.1434,0
7.2253,0
7.3074,0
7.3899,0
7.4726,0
7.5555,0
7.6388,0
7.7223,0
7.8061,0
7.8901,0
7.9744,0
8.059,0
8.1438,0
8.2289,0
8.3142,0
8.3997,0
8.4854,0
8.5714,0
8.6576,0
8.7441,0
8.8307,0
8.9176,0
9.0046,0
9.0919,0
9.1793,0
9.267,0
9.3548,0
9.4429,0
9.5311,0
9.6195,0
9.708,0
9.7968,0
9.8857,0
9.9747,0
10.064,0
10.153,0
10.243,0
10.332,0
10.422,0
10.512,0
10.602,0
10.692,0
10.783,0
10.873,0
10.964,0
11.054,0
11.145,0
11.236,0
11.327,0
11.418,0
11.509,0
11.6,0
11.691,0
11.783,0
11.874,0
11.965,0
12.057,0
12.148,0
12.24,0
12.332,0
12.423,0
12.515,0
12.607,0
12.699,0
12.791,0
12.882,0
12.974,0
13.066,0
13.158,0


==> CSV/2289_recirculation_PDF_total1.csv <==
X,Y
0,0
0.00037491,0
0.0014996,0
0.0033741,0
0.0059982,0
0.0093719,0
0.013495,0
0.018367,0
0.023988,0
0.030358,0
0.037476,0
0.045342,9.6451e-06
0.053956,2.4113e-05
0.063317,2.8935e-05
0.073425,3.3758e-05
0.084279,3.858e-05
0.095878,6.7515e-05
0.10822,8.1983e-05
0.12131,0.0001061
0.13515,0.00017361
0.14972,0.00021701
0.16504,0.00027488
0.1811,0.00040027
0.1979,0.00053048
0.21545,0.00076196
0.23373,0.0010224
0.25275,0.0014805
0.2725,0.0020592
0.293,0.0028742
0.31423,0.0039641
0.33619,0.0055073
0.35889,0.0074653
0.38232,0.010026
0.40648,0.013156
0.43137,0.01808
0.45699,0.024783
0.48334,0.033203
0.51041,0.04389
0.53821,0.055319
0.56673,0.067467
0.59597,0.081462
0.62594,0.096219
0.65662,0.10885
0.68803,0.1175
0.72014,0.11843
0.75298,0.11495
0.78652,0.10573
0.82078,0.093721
0.85575,0.080083
0.89142,0.067974
0.92781,0.053564
0.96489,0.040418
1.0027,0.030208
1.0412,0.022102
1.0804,0.016083
1.1202,0.011425
1.1608,0.0080054
1.2021,0.0056617
1.2441,0.00394
1.2867,0.0024257
1.3301,0.0013985
1.3741,0.0007716
1.4188,0.00039063
1.4642,0.00020737
1.5103,0.00012539
1.557,6.2693e-05
1.6044,4.8225e-05
1.6525,1.929e-05
1.7013,9.6451e-06
1.7507,4.8225e-06
1.8008,0
1.8516,0
1.903,0
1.955,0
2.0078,0
2.0611,0
2.1152,0
2.1698,0
2.2252,0
2.2811,0
2.3377,0
2.395,0
2.4528,0
2.5113,0
2.5704,0
2.6302,0
2.6906,0
2.7516,0
2.8132,0
2.8754,0
2.9382,0
3.0016,0
3.0657,0
3.1303,0
3.1955,0
3.2614,0
3.3278,0
3.3948,0
3.4624,0
3.5306,0
3.5993,0
3.6686,0
3.7385,0
3.809,0
3.88,0
3.9516,0
4.0238,0
4.0965,0
4.1697,0
4.2435,0
4.3178,0
4.3927,0
4.4681,0
4.5441,0
4.6206,0
4.6976,0
4.7751,0
4.8531,0
4.9317,0
5.0107,0
5.0903,0
5.1704,0
5.2509,0
5.332,0
5.4135,0
5.4956,0
5.5781,0
5.6611,0
5.7446,0
5.8285,0
5.9129,0
5.9978,0
6.0831,0
6.1689,0
6.2551,0
6.3418,0
6.4289,0
6.5164,0
6.6044,0
6.6928,0
6.7816,0
6.8709,0
6.9606,0
7.0506,0
7.1411,0
7.232,0
7.3233,0
7.415,0
7.507,0
7.5995,0
7.6923,0
7.7855,0
7.8791,0
7.973,0
8.0673,0
8.162,0
8.257,0
8.3523,0
8.448,0
8.5441,0
8.6404,0
8.7371,0
8.8342,0
8.9315,0
9.0292,0
9.1271,0
9.2254,0
9.324,0
9.4228,0
9.522,0
9.6214,0
9.7212,0
9.8212,0
9.9214,0
10.022,0
10.123,0
10.224,0
10.325,0
10.427,0
10.528,0
10.631,0
10.733,0
10.835,0
10.938,0
11.041,0
11.144,0
11.247,0
11.351,0
11.455,0
11.559,0
11.663,0
11.767,0
11.872,0
11.976,0
12.081,0
12.186,0
12.291,0
12.396,0
12.502,0
12.607,0
12.713,0
12.819,0
12.925,0
13.031,0
13.137,0
13.243,0
13.35,0
13.456,0
13.563,0
13.67,0
13.776,0
13.883,0
13.99,0
14.097,0
14.204,0
14.311,0
14.419,0
14.526,0
14.633,0
14.74,0
14.848,0
14.955,0
15.062,0
15.17,0
15.277,0
15.385,0


==> CSV/2289_recirculation_PDF_total2.csv <==
X,Y
0,0
0.00032065,0.00043885
0.0012826,0.00052566
0.0028857,0.0005787
0.0051301,0.00065586
0.0080154,0.00069444
0.011542,0.00078125
0.015709,0.00089217
0.020516,0.00095968
0.025964,0.0010899
0.032052,0.0012683
0.03878,0.0014805
0.046147,0.0017072
0.054153,0.002011
0.062797,0.0023486
0.07208,0.0028839
0.082001,0.0033999
0.092559,0.004075
0.10375,0.0049769
0.11558,0.0060378
0.12805,0.0073785
0.14115,0.008912
0.15489,0.01086
0.16926,0.013267
0.18426,0.016401
0.1999,0.020004
0.21616,0.024171
0.23306,0.029017
0.25059,0.033917
0.26875,0.039714
0.28753,0.046301
0.30694,0.051852
0.32698,0.056887
0.34765,0.0621
0.36893,0.066671
0.39085,0.071644
0.41338,0.076924
0.43653,0.081178
0.46031,0.084877
0.4847,0.088204
0.50971,0.089429
0.53534,0.089
0.56159,0.087355
0.58844,0.084197
0.61591,0.077715
0.64399,0.068562
0.67268,0.060706
0.70198,0.053077
0.73189,0.045771
0.7624,0.037809
0.79352,0.030898
0.82524,0.024764
0.85756,0.018943
0.89048,0.013744
0.92399,0.010127
0.95811,0.0068335
0.99282,0.0043065
1.0281,0.0025174
1.064,0.0014226
1.1005,0.00070409
1.1376,0.00022184
1.1752,7.2338e-05
1.2135,0
1.2523,0
1.2917,0
1.3317,0
1.3722,0
1.4133,0
1.455,0
1.4973,0
1.5402,0
1.5836,0
1.6275,0
1.6721,0
1.7172,0
1.7628,0
1.809,0
1.8558,0
1.9031,0
1.951,0
1.9994,0
2.0483,0
2.0978,0
2.1478,0
2.1984,0
2.2495,0
2.3011,0
2.3533,0
2.406,0
2.4592,0
2.5129,0
2.5672,0
2.622,0
2.6772,0
2.733,0
2.7893,0
2.8461,0
2.9034,0
2.9613,0
3.0196,0
3.0784,0
3.1377,0
3.1974,0
3.2577,0
3.3184,0
3.3797,0
3.4414,0
3.5036,0
3.5662,0
3.6293,0
3.6929,0
3.7569,0
3.8214,0
3.8864,0
3.9518,0
4.0177,0
4.084,0
4.1507,0
4.2179,0
4.2855,0
4.3535,0
4.422,0
4.4909,0
4.5603,0
4.63,0
4.7002,0
4.7707,0
4.8417,0
4.9131,0
4.9849,0
5.0571,0
5.1297,0
5.2026,0
5.276,0
5.3498,0
5.4239,0
5.4984,0
5.5733,0
5.6485,0
5.7241,0
5.8001,0
5.8764,0
5.9531,0
6.0302,0
6.1075,0
6.1853,0
6.2633,0
6.3417,0
6.4205,0
6.4996,0
6.5789,0
6.6587,0
6.7387,0
6.819,0
6.8997,0
6.9806,0
7.0619,0
7.1434,0
7.2253,0
7.3074,0
7.3899,0
7.4726,0
7.5555,0
7.6388,0
7.7223,0
7.8061,0
7.8901,0
7.9744,0
8.059,0
8.1438,0
8.2289,0
8.3142,0
8.3997,0
8.4854,0
8.5714,0
8.6576,0
8.7441,0
8.8307,0
8.9176,0
9.0046,0
9.0919,0
9.1793,0
9.267,0
9.3548,0
9.4429,0
9.5311,0
9.6195,0
9.708,0
9.7968,0
9.8857,0
9.9747,0
10.064,0
10.153,0
10.243,0
10.332,0
10.422,0
10.512,0
10.602,0
10.692,0
10.783,0
10.873,0
10.964,0
11.054,0
11.145,0
11.236,0
11.327,0
11.418,0
11.509,0
11.6,0
11.691,0
11.783,0
11.874,0
11.965,0
12.057,0
12.148,0
12.24,0
12.332,0
12.423,0
12.515,0
12.607,0
12.699,0
12.791,0
12.882,0
12.974,0
13.066,0
13.158,0


==> CSV/2289_uu1.csv <==
X,Y
-53.318,6.4507e-26
-53.298,1.1037e-06
-53.236,1.6962e-05
-53.134,8.0316e-05
-52.99,0.00023144
-52.806,0.00050294
-52.58,0.00090785
-52.314,0.0014349
-52.006,0.0020518
-51.658,0.0027139
-51.269,0.0033752
-50.839,0.0039977
-50.368,0.0045568
-49.856,0.0050429
-49.303,0.0054591
-48.709,0.0058194
-48.075,0.0061425
-47.4,0.0064506
-46.684,0.0067671
-45.928,0.007115
-45.13,0.0075189
-44.293,0.0080029
-43.414,0.0085994
-42.496,0.0093487
-41.536,0.010307
-40.536,0.011549
-39.496,0.013182
-38.416,0.015337
-37.295,0.018225
-36.134,0.022146
-34.933,0.027522
-33.692,0.034935
-32.41,0.045183
-31.089,0.05923
-29.728,0.078247
-28.327,0.10368
-26.886,0.13732
-25.405,0.18146
-23.885,0.2385
-22.325,0.31068
-20.726,0.39996
-19.087,0.50821
-17.409,0.63678
-15.692,0.78616
-13.936,0.95641
-12.14,1.1465
-10.306,1.3539
-8.4321,1.5753
-6.5199,1.8055
-4.5689,2.0374
-2.5792,2.2624
-0.55108,2.4746
1.5155,2.6699
3.6204,2.8443
5.7636,2.9949
7.9449,3.1208
10.164,3.2233
12.421,3.3049
14.716,3.3676
17.049,3.415
19.419,3.4492
21.827,3.472
24.272,3.4861
26.755,3.488
29.274,3.4797
31.83,3.4663
34.424,3.4506
37.054,3.4332
39.72,3.4153
42.423,3.3967
45.163,3.3781
47.938,3.3592
50.75,3.3405
53.598,3.3219
56.481,3.3036
59.4,3.2857
62.355,3.2684
65.344,3.2516
68.37,3.2352
71.43,3.2189
74.525,3.2028
77.655,3.1868
80.82,3.1711
84.019,3.1556
87.252,3.1406
90.519,3.1258
93.821,3.1112
97.156,3.0967
100.53,3.0821
103.93,3.0677
107.36,3.0534
110.83,3.0391
114.33,3.0245
117.87,3.0093
121.44,2.9937
125.04,2.9777
128.67,2.9614
132.33,2.9447
136.03,2.9274
139.76,2.9095
143.52,2.8914
147.31,2.8729
151.13,2.8541
154.99,2.8351
158.87,2.8161
162.78,2.797
166.73,2.7777
170.71,2.7581
174.71,2.7382
178.75,2.718
182.81,2.6976
186.91,2.6771
191.03,2.6565
195.18,2.6356
199.37,2.6145
203.58,2.5933
207.82,2.5721
212.09,2.5507
216.38,2.5291
220.7,2.507
225.06,2.4847
229.43,2.4619
233.84,2.439
238.27,2.416
242.73,2.3931
247.22,2.37
251.73,2.3466
256.27,2.3229
260.84,2.2993
265.43,2.2759
270.04,2.2529
274.68,2.23
279.35,2.2073
284.04,2.1845
288.75,2.1619
293.49,2.1393
298.26,2.1168
303.05,2.0943
307.86,2.0717
312.69,2.0489
317.55,2.0261
322.43,2.0032
327.34,1.9802
332.26,1.9569
337.21,1.9334
342.18,1.9096
347.17,1.8858
352.19,1.8621
357.22,1.8386
362.28,1.8154
367.35,1.7926
372.45,1.7701
377.57,1.7477
382.7,1.7256
387.86,1.7036
393.04,1.6816
398.23,1.6596
403.45,1.6378
408.68,1.6165
413.93,1.5953
419.2,1.5742
424.49,1.5533
429.8,1.5324
435.12,1.5115
440.46,1.4904
445.82,1.4691
451.19,1.4477
456.58,1.4266
461.99,1.4057
467.41,1.385
472.85,1.3645
478.3,1.3444
483.77,1.3245
489.26,1.3047
494.75,1.285
500.27,1.2652
505.79,1.2456
511.33,1.226
516.89,1.2064
522.45,1.1868
528.03,1.1674
533.63,1.1481
539.23,1.1286
544.85,1.109
550.48,1.0894
556.12,1.0698
561.77,1.0501
567.43,1.0302
573.11,1.0104
578.79,0.99082
584.48,0.97154
590.19,0.95259
595.9,0.93394
601.62,0.91559
607.36,0.89754
613.1,0.87979
618.85,0.86231
624.61,0.84504
630.37,0.82798
636.14,0.8111
641.93,0.79446
647.71,0.77816
653.51,0.76229
659.31,0.74691
665.12,0.73208
670.93,0.71779
676.75,0.70404
682.57,0.69085
688.4,0.67825
694.24,0.66627
700.08,0.65488
705.92,0.64411
711.77,0.63396
717.62,0.62446
723.48,0.61562
729.33,0.60746
735.19,0.59994
741.06,0.59309
746.92,0.58691
752.79,0.58147
758.66,0.57677
764.53,0.57285
770.4,0.56976
776.28,0.56754
782.15,0.56619
788.02,0.56575
793.9,0.56619
799.77,0.56754
805.64,0.56976
811.51,0.57285
817.38,0.57677
823.25,0.58147
829.12,0.58691
834.99,0.59309
840.85,0.59994
846.71,0.60746
852.57,0.61562
858.42,0.62446
864.28,0.63396
870.12,0.64411
875.97,0.65488
881.81,0.66627
887.64,0.67825
893.47,0.69085
899.3,0.70404
905.11,0.71779
910.93,0.73208
916.74,0.74691
922.54,0.76229
928.33,0.77816
934.12,0.79446
939.9,0.8111
945.67,0.82798
951.44,0.84504
957.2,0.86231
962.95,0.87979
968.69,0.89754
974.42,0.91559
980.14,0.93394
985.86,0.95259
991.56,0.97154
997.26,0.99082
1002.9,1.0104
1008.6,1.0302
1014.3,1.0501
1019.9,1.0698
1025.6,1.0894
1031.2,1.109
1036.8,1.1286
1042.4,1.1481
1048,1.1674
1053.6,1.1868
1059.2,1.2064
1064.7,1.226
1070.3,1.2456
1075.8,1.2652
1081.3,1.285
1086.8,1.3047
1092.3,1.3245
1097.7,1.3444
1103.2,1.3645
1108.6,1.385
1114.1,1.4057
1119.5,1.4266
1124.9,1.4477
1130.2,1.4691
1135.6,1.4904
1140.9,1.5115
1146.2,1.5324
1151.6,1.5533
1156.8,1.5742
1162.1,1.5953
1167.4,1.6165
1172.6,1.6378
1177.8,1.6596
1183,1.6816
1188.2,1.7036
1193.3,1.7256
1198.5,1.7477
1203.6,1.7701
1208.7,1.7926
1213.8,1.8154
1218.8,1.8386
1223.9,1.8621
1228.9,1.8858
1233.9,1.9096
1238.8,1.9334
1243.8,1.9569
1248.7,1.9802
1253.6,2.0032
1258.5,2.0261
1263.4,2.0489
1268.2,2.0717
1273,2.0943
1277.8,2.1168
1282.6,2.1393
1287.3,2.1619
1292,2.1845
1296.7,2.2073
1301.4,2.23
1306,2.2529
1310.6,2.2759
1315.2,2.2993
1319.8,2.3229
1324.3,2.3466
1328.8,2.37
1333.3,2.3931
1337.8,2.416
1342.2,2.439
1346.6,2.4619
1351,2.4847
1355.3,2.507
1359.7,2.5291
1364,2.5507
1368.2,2.5721
1372.5,2.5933
1376.7,2.6145
1380.9,2.6356
1385,2.6565
1389.1,2.6771
1393.2,2.6976
1397.3,2.718
1401.3,2.7382
1405.3,2.7581
1409.3,2.7777
1413.3,2.797
1417.2,2.8161
1421.1,2.8351
1424.9,2.8541
1428.7,2.8729
1432.5,2.8914
1436.3,2.9095
1440,2.9274
1443.7,2.9447
1447.4,2.9614
1451,2.9777
1454.6,2.9937
1458.2,3.0093
1461.7,3.0245
1465.2,3.0391
1468.7,3.0534
1472.1,3.0677
1475.5,3.0821
1478.9,3.0967
1482.2,3.1112
1485.5,3.1258
1488.8,3.1406
1492,3.1556
1495.2,3.1711
1498.4,3.1868
1501.5,3.2028
1504.6,3.2189
1507.7,3.2352
1510.7,3.2516
1513.7,3.2684
1516.6,3.2857
1519.6,3.3036
1522.4,3.3219
1525.3,3.3405
1528.1,3.3592
1530.9,3.3781
1533.6,3.3967
1536.3,3.4153
1539,3.4332
1541.6,3.4506
1544.2,3.4663
1546.8,3.4797
1549.3,3.488
1551.8,3.4861
1554.2,3.472
1556.6,3.4492
1559,3.415
1561.3,3.3676
1563.6,3.3049
1565.9,3.2233
1568.1,3.1208
1570.3,2.9949
1572.4,2.8443
1574.5,2.6699
1576.6,2.4746
1578.6,2.2624
1580.6,2.0374
1582.6,1.8055
1584.5,1.5753
1586.4,1.3539
1588.2,1.1465
1590,0.95641
1591.7,0.78616
1593.5,0.63678
1595.1,0.50821
1596.8,0.39996
1598.4,0.31068
1599.9,0.2385
1601.5,0.18146
1602.9,0.13732
1604.4,0.10368
1605.8,0.078247
1607.1,0.05923
1608.5,0.045183
1609.7,0.034935
1611,0.027522
1612.2,0.022146
1613.3,0.018225
1614.5,0.015337
1615.5,0.013182
1616.6,0.011549
1617.6,0.010307
1618.5,0.0093487
1619.5,0.0085994
1620.3,0.0080029
1621.2,0.0075189
1622,0.007115
1622.7,0.0067671
1623.4,0.0064506
1624.1,0.0061425
1624.8,0.0058194
1625.3,0.0054591
1625.9,0.0050429
1626.4,0.0045568
1626.9,0.0039977
1627.3,0.0033752
1627.7,0.0027139
1628.1,0.0020518
1628.4,0.0014349
1628.6,0.00090785
1628.9,0.00050294
1629,0.00023144
1629.2,8.0316e-05
1629.3,1.6962e-05
1629.3,1.1037e-06
1629.4,6.4507e-26


==> CSV/2289_uu2.csv <==
X,Y
-53.318,9.3566e-31
-53.298,5.1078e-09
-53.236,6.2354e-08
-53.134,2.3954e-07
-52.99,6.1644e-07
-52.806,1.3055e-06
-52.58,2.4005e-06
-52.314,3.9502e-06
-52.006,5.9668e-06
-51.658,8.4491e-06
-51.269,1.1408e-05
-50.839,1.4894e-05
-50.368,1.9006e-05
-49.856,2.4008e-05
-49.303,3.0315e-05
-48.709,3.8829e-05
-48.075,5.0709e-05
-47.4,6.7079e-05
-46.684,8.9203e-05
-45.928,0.00011814
-45.13,0.00015506
-44.293,0.00020016
-43.414,0.00025295
-42.496,0.00031339
-41.536,0.00038406
-40.536,0.00047241
-39.496,0.00060118
-38.416,0.00080443
-37.295,0.0011383
-36.134,0.0017019
-34.933,0.0026791
-33.692,0.0043815
-32.41,0.007361
-31.089,0.012521
-29.728,0.021166
-28.327,0.035232
-26.886,0.057424
-25.405,0.091304
-23.885,0.14152
-22.325,0.21348
-20.726,0.31244
-19.087,0.44206
-17.409,0.60447
-15.692,0.79968
-13.936,1.0235
-12.14,1.2662
-10.306,1.5133
-8.4321,1.7467
-6.5199,1.9505
-4.5689,2.1067
-2.5792,2.204
-0.55108,2.237
1.5155,2.2006
3.6204,2.1008
5.7636,1.9502
7.9449,1.7688
10.164,1.5688
12.421,1.3596
14.716,1.1555
17.049,0.96178
19.419,0.78458
21.827,0.62409
24.272,0.45633
26.755,0.35048
29.274,0.28584
31.83,0.24252
34.424,0.21211
37.054,0.18983
39.72,0.17316
42.423,0.16044
45.163,0.15064
47.938,0.14303
50.75,0.13715
53.598,0.13267
56.481,0.12932
59.4,0.12689
62.355,0.12525
65.344,0.12426
68.37,0.12386
71.43,0.12397
74.525,0.12451
77.655,0.12535
80.82,0.12643
84.019,0.12768
87.252,0.12904
90.519,0.13051
93.821,0.13209
97.156,0.13374
100.53,0.13541
103.93,0.13709
107.36,0.13876
110.83,0.14042
114.33,0.14206
117.87,0.14367
121.44,0.14523
125.04,0.14669
128.67,0.14803
132.33,0.14926
136.03,0.15043
139.76,0.15156
143.52,0.15265
147.31,0.15369
151.13,0.15464
154.99,0.15549
158.87,0.15619
162.78,0.15671
166.73,0.15701
170.71,0.15708
174.71,0.15692
178.75,0.15655
182.81,0.15599
186.91,0.15526
191.03,0.15437
195.18,0.15334
199.37,0.15217
203.58,0.15086
207.82,0.14944
212.09,0.14796
216.38,0.14645
220.7,0.14493
225.06,0.14337
229.43,0.14179
233.84,0.14015
238.27,0.13842
242.73,0.1366
247.22,0.13472
251.73,0.13276
256.27,0.13073
260.84,0.12865
265.43,0.12652
270.04,0.12433
274.68,0.12209
279.35,0.11979
284.04,0.11746
288.75,0.11506
293.49,0.1126
298.26,0.11006
303.05,0.10745
307.86,0.10479
312.69,0.10211
317.55,0.099416
322.43,0.096731
327.34,0.094074
332.26,0.091465
337.21,0.088903
342.18,0.086388
347.17,0.083902
352.19,0.081444
357.22,0.079
362.28,0.076591
367.35,0.074223
372.45,0.07191
377.57,0.06967
382.7,0.067541
387.86,0.065521
393.04,0.06361
398.23,0.06177
403.45,0.059981
408.68,0.058205
413.93,0.056455
419.2,0.054718
424.49,0.053007
429.8,0.051304
435.12,0.049639
440.46,0.048007
445.82,0.046435
451.19,0.044911
456.58,0.043462
461.99,0.042064
467.41,0.04073
472.85,0.039427
478.3,0.038178
483.77,0.036949
489.26,0.035759
494.75,0.034571
500.27,0.033406
505.79,0.03224
511.33,0.031096
516.89,0.029946
522.45,0.028819
528.03,0.027702
533.63,0.026626
539.23,0.02557
544.85,0.02456
550.48,0.023573
556.12,0.022633
561.77,0.021711
567.43,0.020831
573.11,0.019966
578.79,0.019138
584.48,0.018313
590.19,0.017512
595.9,0.016712
601.62,0.015941
607.36,0.015177
613.1,0.014443
618.85,0.013718
624.61,0.013017
630.37,0.012321
636.14,0.011653
641.93,0.011
647.71,0.010387
653.51,0.0097988
659.31,0.0092551
665.12,0.0087331
670.93,0.0082485
676.75,0.0077757
682.57,0.0073279
688.4,0.0068831
694.24,0.0064619
700.08,0.0060488
705.92,0.0056674
711.77,0.0052978
717.62,0.0049596
723.48,0.0046318
729.33,0.0043354
735.19,0.0040515
741.06,0.0038081
746.92,0.0035875
752.79,0.0034079
758.66,0.0032464
764.53,0.0031213
770.4,0.0030151
776.28,0.002947
782.15,0.0028987
788.02,0.0028889
793.9,0.0028987
799.77,0.002947
805.64,0.0030151
811.51,0.0031213
817.38,0.0032464
823.25,0.0034079
829.12,0.0035875
834.99,0.0038081
840.85,0.0040515
846.71,0.0043354
852.57,0.0046318
858.42,0.0049596
864.28,0.0052978
870.12,0.0056674
875.97,0.0060488
881.81,0.0064619
887.64,0.0068831
893.47,0.0073279
899.3,0.0077757
905.11,0.0082485
910.93,0.0087331
916.74,0.0092551
922.54,0.0097988
928.33,0.010387
934.12,0.011
939.9,0.011653
945.67,0.012321
951.44,0.013017
957.2,0.013718
962.95,0.014443
968.69,0.015177
974.42,0.015941
980.14,0.016712
985.86,0.017512
991.56,0.018313
997.26,0.019138
1002.9,0.019966
1008.6,0.020831
1014.3,0.021711
1019.9,0.022633
1025.6,0.023573
1031.2,0.02456
1036.8,0.02557
1042.4,0.026626
1048,0.027702
1053.6,0.028819
1059.2,0.029946
1064.7,0.031096
1070.3,0.03224
1075.8,0.033406
1081.3,0.034571
1086.8,0.035759
1092.3,0.036949
1097.7,0.038178
1103.2,0.039427
1108.6,0.04073
1114.1,0.042064
1119.5,0.043462
1124.9,0.044911
1130.2,0.046435
1135.6,0.048007
1140.9,0.049639
1146.2,0.051304
1151.6,0.053007
1156.8,0.054718
1162.1,0.056455
1167.4,0.058205
1172.6,0.059981
1177.8,0.06177
1183,0.06361
1188.2,0.065521
1193.3,0.067541
1198.5,0.06967
1203.6,0.07191
1208.7,0.074223
1213.8,0.076591
1218.8,0.079
1223.9,0.081444
1228.9,0.083902
1233.9,0.086388
1238.8,0.088903
1243.8,0.091465
1248.7,0.094074
1253.6,0.096731
1258.5,0.099416
1263.4,0.10211
1268.2,0.10479
1273,0.10745
1277.8,0.11006
1282.6,0.1126
1287.3,0.11506
1292,0.11746
1296.7,0.11979
1301.4,0.12209
1306,0.12433
1310.6,0.12652
1315.2,0.12865
1319.8,0.13073
1324.3,0.13276
1328.8,0.13472
1333.3,0.1366
1337.8,0.13842
1342.2,0.14015
1346.6,0.14179
1351,0.14337
1355.3,0.14493
1359.7,0.14645
1364,0.14796
1368.2,0.14944
1372.5,0.15086
1376.7,0.15217
1380.9,0.15334
1385,0.15437
1389.1,0.15526
1393.2,0.15599
1397.3,0.15655
1401.3,0.15692
1405.3,0.15708
1409.3,0.15701
1413.3,0.15671
1417.2,0.15619
1421.1,0.15549
1424.9,0.15464
1428.7,0.15369
1432.5,0.15265
1436.3,0.15156
1440,0.15043
1443.7,0.14926
1447.4,0.14803
1451,0.14669
1454.6,0.14523
1458.2,0.14367
1461.7,0.14206
1465.2,0.14042
1468.7,0.13876
1472.1,0.13709
1475.5,0.13541
1478.9,0.13374
1482.2,0.13209
1485.5,0.13051
1488.8,0.12904
1492,0.12768
1495.2,0.12643
1498.4,0.12535
1501.5,0.12451
1504.6,0.12397
1507.7,0.12386
1510.7,0.12426
1513.7,0.12525
1516.6,0.12689
1519.6,0.12932
1522.4,0.13267
1525.3,0.13715
1528.1,0.14303
1530.9,0.15064
1533.6,0.16044
1536.3,0.17316
1539,0.18983
1541.6,0.21211
1544.2,0.24252
1546.8,0.28584
1549.3,0.35048
1551.8,0.45633
1554.2,0.62409
1556.6,0.78458
1559,0.96178
1561.3,1.1555
1563.6,1.3596
1565.9,1.5688
1568.1,1.7688
1570.3,1.9502
1572.4,2.1008
1574.5,2.2006
1576.6,2.237
1578.6,2.204
1580.6,2.1067
1582.6,1.9505
1584.5,1.7467
1586.4,1.5133
1588.2,1.2662
1590,1.0235
1591.7,0.79968
1593.5,0.60447
1595.1,0.44206
1596.8,0.31244
1598.4,0.21348
1599.9,0.14152
1601.5,0.091304
1602.9,0.057424
1604.4,0.035232
1605.8,0.021166
1607.1,0.012521
1608.5,0.007361
1609.7,0.0043815
1611,0.0026791
1612.2,0.0017019
1613.3,0.0011383
1614.5,0.00080443
1615.5,0.00060118
1616.6,0.00047241
1617.6,0.00038406
1618.5,0.00031339
1619.5,0.00025295
1620.3,0.00020016
1621.2,0.00015506
1622,0.00011814
1622.7,8.9203e-05
1623.4,6.7079e-05
1624.1,5.0709e-05
1624.8,3.8829e-05
1625.3,3.0315e-05
1625.9,2.4008e-05
1626.4,1.9006e-05
1626.9,1.4894e-05
1627.3,1.1408e-05
1627.7,8.4491e-06
1628.1,5.9668e-06
1628.4,3.9502e-06
1628.6,2.4005e-06
1628.9,1.3055e-06
1629,6.1644e-07
1629.2,2.3954e-07
1629.3,6.2354e-08
1629.3,5.1078e-09
1629.4,9.3566e-31


==> CSV/2289_uu3.csv <==
X,Y
-65.13,5.1255e-26
-65.11,6.699e-07
-65.047,1.0292e-05
-64.944,4.8719e-05
-64.798,0.00014033
-64.611,0.00030476
-64.383,0.00054966
-64.113,0.00086774
-63.802,0.0012387
-63.449,0.0016346
-63.055,0.0020266
-62.619,0.0023903
-62.142,0.0027094
-61.623,0.0029763
-61.063,0.0031915
-60.462,0.0033606
-59.82,0.0034928
-59.136,0.003598
-58.411,0.0036862
-57.644,0.0037663
-56.837,0.003846
-55.988,0.0039317
-55.099,0.0040295
-54.168,0.0041457
-53.196,0.0042864
-52.184,0.0044597
-51.13,0.0046747
-50.036,0.0049433
-48.901,0.0052826
-47.725,0.0057179
-46.508,0.0062868
-45.251,0.0070515
-43.953,0.0081084
-42.615,0.0096008
-41.236,0.011711
-39.817,0.014679
-38.357,0.018847
-36.858,0.024749
-35.318,0.033144
-33.738,0.045236
-32.118,0.062709
-30.458,0.087928
-28.759,0.12412
-27.019,0.17571
-25.24,0.2481
-23.421,0.34695
-21.563,0.47768
-19.665,0.64509
-17.729,0.85199
-15.752,1.0982
-13.737,1.3782
-11.683,1.68
-9.5895,1.9864
-7.4574,2.2802
-5.2866,2.547
-3.0772,2.7783
-0.82926,2.9704
1.4571,3.1235
3.7817,3.2388
6.1445,3.3198
8.5453,3.374
10.984,3.4085
13.461,3.4287
15.975,3.4379
18.527,3.4393
21.116,3.4344
23.743,3.4249
26.407,3.4114
29.108,3.3948
31.846,3.3758
34.621,3.3553
37.432,3.3339
40.28,3.3126
43.164,3.2918
46.085,3.2716
49.042,3.2518
52.034,3.232
55.063,3.2124
58.127,3.1934
61.227,3.175
64.362,3.1569
67.532,3.1389
70.737,3.121
73.978,3.1032
77.253,3.0856
80.562,3.0683
83.906,3.0512
87.285,3.0344
90.697,3.018
94.143,3.0018
97.624,2.9856
101.14,2.9695
104.68,2.9534
108.27,2.937
111.88,2.9202
115.52,2.903
119.2,2.8853
122.92,2.8675
126.66,2.8497
130.44,2.832
134.24,2.8144
138.08,2.7968
141.96,2.7791
145.86,2.7612
149.79,2.743
153.76,2.7246
157.76,2.7059
161.78,2.6872
165.84,2.6685
169.93,2.65
174.05,2.6318
178.19,2.6138
182.37,2.5958
186.58,2.5776
190.81,2.5588
195.08,2.5394
199.37,2.5196
203.7,2.4994
208.05,2.479
212.43,2.4586
216.83,2.4382
221.27,2.4178
225.73,2.3971
230.22,2.376
234.74,2.3548
239.28,2.3334
243.85,2.3118
248.45,2.2898
253.07,2.2675
257.72,2.245
262.4,2.2224
267.1,2.1998
271.83,2.1772
276.58,2.1545
281.35,2.1318
286.16,2.1089
290.98,2.0857
295.83,2.062
300.7,2.038
305.6,2.0138
310.52,1.9898
315.47,1.9662
320.43,1.9427
325.42,1.9188
330.43,1.8949
335.47,1.8712
340.52,1.848
345.6,1.8254
350.7,1.8031
355.82,1.7813
360.97,1.7596
366.13,1.7383
371.31,1.7172
376.51,1.6964
381.74,1.6758
386.98,1.6554
392.24,1.635
397.53,1.6147
402.83,1.5944
408.15,1.5742
413.48,1.5541
418.84,1.5343
424.22,1.5144
429.61,1.4943
435.02,1.4737
440.44,1.4528
445.89,1.4315
451.35,1.4104
456.82,1.3896
462.32,1.3693
467.82,1.3495
473.35,1.33
478.89,1.3109
484.44,1.2919
490.01,1.2732
495.59,1.2545
501.19,1.2357
506.8,1.2169
512.43,1.1981
518.07,1.1795
523.72,1.1608
529.38,1.1421
535.06,1.1231
540.75,1.1039
546.45,1.0843
552.17,1.0644
557.89,1.0444
563.63,1.0246
569.37,1.0049
575.13,0.98548
580.9,0.96619
586.68,0.94708
592.46,0.92822
598.26,0.90968
604.07,0.89148
609.88,0.87357
615.7,0.85593
621.54,0.83861
627.38,0.82156
633.22,0.80477
639.08,0.78824
644.94,0.77202
650.81,0.75613
656.69,0.74054
662.57,0.72517
668.46,0.70999
674.35,0.69506
680.25,0.68055
686.16,0.66667
692.07,0.65351
697.98,0.64103
703.9,0.62912
709.82,0.61775
715.75,0.60699
721.68,0.59693
727.62,0.58761
733.55,0.57906
739.49,0.57132
745.43,0.56448
751.38,0.55852
757.32,0.55342
763.27,0.54911
769.21,0.54559
775.16,0.54289
781.11,0.54116
787.06,0.54055
793.01,0.54116
798.96,0.54289
804.91,0.54559
810.86,0.54911
816.8,0.55342
822.75,0.55852
828.69,0.56448
834.63,0.57132
840.57,0.57906
846.51,0.58761
852.44,0.59693
858.37,0.60699
864.3,0.61775
870.22,0.62912
876.14,0.64103
882.05,0.65351
887.96,0.66667
893.87,0.68055
899.77,0.69506
905.66,0.70999
911.55,0.72517
917.43,0.74054
923.31,0.75613
929.18,0.77202
935.04,0.78824
940.9,0.80477
946.75,0.82156
952.59,0.83861
958.42,0.85593
964.24,0.87357
970.06,0.89148
975.86,0.90968
981.66,0.92822
987.45,0.94708
993.22,0.96619
998.99,0.98548
1004.7,1.0049
1010.5,1.0246
1016.2,1.0444
1022,1.0644
1027.7,1.0843
1033.4,1.1039
1039.1,1.1231
1044.7,1.1421
1050.4,1.1608
1056.1,1.1795
1061.7,1.1981
1067.3,1.2169
1072.9,1.2357
1078.5,1.2545
1084.1,1.2732
1089.7,1.2919
1095.2,1.3109
1100.8,1.33
1106.3,1.3495
1111.8,1.3693
1117.3,1.3896
1122.8,1.4104
1128.2,1.4315
1133.7,1.4528
1139.1,1.4737
1144.5,1.4943
1149.9,1.5144
1155.3,1.5343
1160.6,1.5541
1166,1.5742
1171.3,1.5944
1176.6,1.6147
1181.9,1.635
1187.1,1.6554
1192.4,1.6758
1197.6,1.6964
1202.8,1.7172
1208,1.7383
1213.2,1.7596
1218.3,1.7813
1223.4,1.8031
1228.5,1.8254
1233.6,1.848
1238.7,1.8712
1243.7,1.8949
1248.7,1.9188
1253.7,1.9427
1258.7,1.9662
1263.6,1.9898
1268.5,2.0138
1273.4,2.038
1278.3,2.062
1283.1,2.0857
1288,2.1089
1292.8,2.1318
1297.5,2.1545
1302.3,2.1772
1307,2.1998
1311.7,2.2224
1316.4,2.245
1321,2.2675
1325.7,2.2898
1330.3,2.3118
1334.8,2.3334
1339.4,2.3548
1343.9,2.376
1348.4,2.3971
1352.9,2.4178
1357.3,2.4382
1361.7,2.4586
1366.1,2.479
1370.4,2.4994
1374.7,2.5196
1379,2.5394
1383.3,2.5588
1387.5,2.5776
1391.8,2.5958
1395.9,2.6138
1400.1,2.6318
1404.2,2.65
1408.3,2.6685
1412.3,2.6872
1416.4,2.7059
1420.4,2.7246
1424.3,2.743
1428.3,2.7612
1432.2,2.7791
1436,2.7968
1439.9,2.8144
1443.7,2.832
1447.5,2.8497
1451.2,2.8675
1454.9,2.8853
1458.6,2.903
1462.2,2.9202
1465.9,2.937
1469.4,2.9534
1473,2.9695
1476.5,2.9856
1480,3.0018
1483.4,3.018
1486.8,3.0344
1490.2,3.0512
1493.6,3.0683
1496.9,3.0856
1500.1,3.1032
1503.4,3.121
1506.6,3.1389
1509.8,3.1569
1512.9,3.175
1516,3.1934
1519.1,3.2124
1522.1,3.232
1525.1,3.2518
1528,3.2716
1531,3.2918
1533.8,3.3126
1536.7,3.3339
1539.5,3.3553
1542.3,3.3758
1545,3.3948
1547.7,3.4114
1550.4,3.4249
1553,3.4344
1555.6,3.4393
1558.1,3.4379
1560.7,3.4287
1563.1,3.4085
1565.6,3.374
1568,3.3198
1570.3,3.2388
1572.7,3.1235
1575,2.9704
1577.2,2.7783
1579.4,2.547
1581.6,2.2802
1583.7,1.9864
1585.8,1.68
1587.9,1.3782
1589.9,1.0982
1591.9,0.85199
1593.8,0.64509
1595.7,0.47768
1597.5,0.34695
1599.4,0.2481
1601.1,0.17571
1602.9,0.12412
1604.6,0.087928
1606.2,0.062709
1607.9,0.045236
1609.4,0.033144
1611,0.024749
1612.5,0.018847
1613.9,0.014679
1615.4,0.011711
1616.7,0.0096008
1618.1,0.0081084
1619.4,0.0070515
1620.6,0.0062868
1621.8,0.0057179
1623,0.0052826
1624.2,0.0049433
1625.3,0.0046747
1626.3,0.0044597
1627.3,0.0042864
1628.3,0.0041457
1629.2,0.0040295
1630.1,0.0039317
1631,0.003846
1631.8,0.0037663
1632.5,0.0036862
1633.3,0.003598
1633.9,0.0034928
1634.6,0.0033606
1635.2,0.0031915
1635.7,0.0029763
1636.3,0.0027094
1636.7,0.0023903
1637.2,0.0020266
1637.6,0.0016346
1637.9,0.0012387
1638.2,0.00086774
1638.5,0.00054966
1638.7,0.00030476
1638.9,0.00014033
1639.1,4.8719e-05
1639.2,1.0292e-05
1639.2,6.699e-07
1639.3,5.1255e-26


==> CSV/2289_uu4.csv <==
X,Y
-65.13,4.7357e-30
-65.11,4.2434e-09
-65.047,5.4469e-08
-64.944,2.2205e-07
-64.798,5.9111e-07
-64.611,1.2483e-06
-64.383,2.2324e-06
-64.113,3.515e-06
-63.802,5.0135e-06
-63.449,6.6154e-06
-63.055,8.2042e-06
-62.619,9.6812e-06
-62.142,1.0981e-05
-61.623,1.2072e-05
-61.063,1.2959e-05
-60.462,1.3665e-05
-59.82,1.4234e-05
-59.136,1.4714e-05
-58.411,1.5159e-05
-57.644,1.5621e-05
-56.837,1.6162e-05
-55.988,1.6859e-05
-55.099,1.7813e-05
-54.168,1.9162e-05
-53.196,2.1168e-05
-52.184,2.4239e-05
-51.13,2.8922e-05
-50.036,3.6182e-05
-48.901,4.7221e-05
-47.725,6.3808e-05
-46.508,8.9124e-05
-45.251,0.00012772
-43.953,0.00019286
-42.615,0.0003173
-41.236,0.00056861
-39.817,0.0010404
-38.357,0.0018527
-36.858,0.0032244
-35.318,0.0055395
-33.738,0.0094014
-32.118,0.015966
-30.458,0.027185
-28.759,0.046095
-27.019,0.077289
-25.24,0.12742
-23.421,0.20423
-21.563,0.3153
-19.665,0.46619
-17.729,0.65592
-15.752,0.87513
-13.737,1.1032
-11.683,1.311
-9.5895,1.469
-7.4574,1.5523
-5.2866,1.556
-3.0772,1.4841
-0.82926,1.3539
1.4571,1.1856
3.7817,1.0061
6.1445,0.84813
8.5453,0.70866
10.984,0.58571
13.461,0.48211
15.975,0.40016
18.527,0.33372
21.116,0.27867
23.743,0.23332
26.407,0.19971
29.108,0.17689
31.846,0.16007
34.621,0.14851
37.432,0.14134
40.28,0.1368
43.164,0.13395
46.085,0.13241
49.042,0.13193
52.034,0.13231
55.063,0.13335
58.127,0.13492
61.227,0.13687
64.362,0.13914
67.532,0.14169
70.737,0.14451
73.978,0.14751
77.253,0.15062
80.562,0.15371
83.906,0.15677
87.285,0.15976
90.697,0.16273
94.143,0.16566
97.624,0.16855
101.14,0.17138
104.68,0.17417
108.27,0.17691
111.88,0.17967
115.52,0.18247
119.2,0.18536
122.92,0.18832
126.66,0.19136
130.44,0.1944
134.24,0.1974
138.08,0.20023
141.96,0.20283
145.86,0.20513
149.79,0.20719
153.76,0.209
157.76,0.21063
161.78,0.21204
165.84,0.21326
169.93,0.21421
174.05,0.21493
178.19,0.21539
182.37,0.21563
186.58,0.21562
190.81,0.21542
195.08,0.21496
199.37,0.2143
203.7,0.21334
208.05,0.21218
212.43,0.21075
216.83,0.20919
221.27,0.20744
225.73,0.2056
230.22,0.20363
234.74,0.20159
239.28,0.19938
243.85,0.19708
248.45,0.19469
253.07,0.19236
257.72,0.19003
262.4,0.18773
267.1,0.18534
271.83,0.18292
276.58,0.18039
281.35,0.17781
286.16,0.17514
290.98,0.17247
295.83,0.16969
300.7,0.16683
305.6,0.16385
310.52,0.16085
315.47,0.15782
320.43,0.15488
325.42,0.15194
330.43,0.14908
335.47,0.14621
340.52,0.14341
345.6,0.14061
350.7,0.13784
355.82,0.13496
360.97,0.13199
366.13,0.12885
371.31,0.12568
376.51,0.12247
381.74,0.11933
386.98,0.11617
392.24,0.11307
397.53,0.10994
402.83,0.10684
408.15,0.10371
413.48,0.10065
418.84,0.097657
424.22,0.094804
429.61,0.091992
435.02,0.089233
440.44,0.086449
445.89,0.083711
451.35,0.081022
456.82,0.07844
462.32,0.075885
467.82,0.07336
473.35,0.070805
478.89,0.06828
484.44,0.065768
490.01,0.063323
495.59,0.06092
501.19,0.058577
506.8,0.056256
512.43,0.053999
518.07,0.051789
523.72,0.049663
529.38,0.04758
535.06,0.045557
540.75,0.043574
546.45,0.041677
552.17,0.039842
557.89,0.038078
563.63,0.036364
569.37,0.034731
575.13,0.033168
580.9,0.031695
586.68,0.030285
592.46,0.028953
598.26,0.027675
604.07,0.026465
609.88,0.025285
615.7,0.024156
621.54,0.023067
627.38,0.022037
633.22,0.021023
639.08,0.020045
644.94,0.019084
650.81,0.018176
656.69,0.017292
662.57,0.016446
668.46,0.015604
674.35,0.014803
680.25,0.014036
686.16,0.013338
692.07,0.012688
697.98,0.012102
703.9,0.01156
709.82,0.011064
715.75,0.010596
721.68,0.01016
727.62,0.0097506
733.55,0.009382
739.49,0.0090522
745.43,0.0087769
751.38,0.0085442
757.32,0.0083591
763.27,0.0081994
769.21,0.0080767
775.16,0.0079782
781.11,0.0079209
787.06,0.0078963
793.01,0.0079209
798.96,0.0079782
804.91,0.0080767
810.86,0.0081994
816.8,0.0083591
822.75,0.0085442
828.69,0.0087769
834.63,0.0090522
840.57,0.009382
846.51,0.0097506
852.44,0.01016
858.37,0.010596
864.3,0.011064
870.22,0.01156
876.14,0.012102
882.05,0.012688
887.96,0.013338
893.87,0.014036
899.77,0.014803
905.66,0.015604
911.55,0.016446
917.43,0.017292
923.31,0.018176
929.18,0.019084
935.04,0.020045
940.9,0.021023
946.75,0.022037
952.59,0.023067
958.42,0.024156
964.24,0.025285
970.06,0.026465
975.86,0.027675
981.66,0.028953
987.45,0.030285
993.22,0.031695
998.99,0.033168
1004.7,0.034731
1010.5,0.036364
1016.2,0.038078
1022,0.039842
1027.7,0.041677
1033.4,0.043574
1039.1,0.045557
1044.7,0.04758
1050.4,0.049663
1056.1,0.051789
1061.7,0.053999
1067.3,0.056256
1072.9,0.058577
1078.5,0.06092
1084.1,0.063323
1089.7,0.065768
1095.2,0.06828
1100.8,0.070805
1106.3,0.07336
1111.8,0.075885
1117.3,0.07844
1122.8,0.081022
1128.2,0.083711
1133.7,0.086449
1139.1,0.089233
1144.5,0.091992
1149.9,0.094804
1155.3,0.097657
1160.6,0.10065
1166,0.10371
1171.3,0.10684
1176.6,0.10994
1181.9,0.11307
1187.1,0.11617
1192.4,0.11933
1197.6,0.12247
1202.8,0.12568
1208,0.12885
1213.2,0.13199
1218.3,0.13496
1223.4,0.13784
1228.5,0.14061
1233.6,0.14341
1238.7,0.14621
1243.7,0.14908
1248.7,0.15194
1253.7,0.15488
1258.7,0.15782
1263.6,0.16085
1268.5,0.16385
1273.4,0.16683
1278.3,0.16969
1283.1,0.17247
1288,0.17514
1292.8,0.17781
1297.5,0.18039
1302.3,0.18292
1307,0.18534
1311.7,0.18773
1316.4,0.19003
1321,0.19236
1325.7,0.19469
1330.3,0.19708
1334.8,0.19938
1339.4,0.20159
1343.9,0.20363
1348.4,0.2056
1352.9,0.20744
1357.3,0.20919
1361.7,0.21075
1366.1,0.21218
1370.4,0.21334
1374.7,0.2143
1379,0.21496
1383.3,0.21542
1387.5,0.21562
1391.8,0.21563
1395.9,0.21539
1400.1,0.21493
1404.2,0.21421
1408.3,0.21326
1412.3,0.21204
1416.4,0.21063
1420.4,0.209
1424.3,0.20719
1428.3,0.20513
1432.2,0.20283
1436,0.20023
1439.9,0.1974
1443.7,0.1944
1447.5,0.19136
1451.2,0.18832
1454.9,0.18536
1458.6,0.18247
1462.2,0.17967
1465.9,0.17691
1469.4,0.17417
1473,0.17138
1476.5,0.16855
1480,0.16566
1483.4,0.16273
1486.8,0.15976
1490.2,0.15677
1493.6,0.15371
1496.9,0.15062
1500.1,0.14751
1503.4,0.14451
1506.6,0.14169
1509.8,0.13914
1512.9,0.13687
1516,0.13492
1519.1,0.13335
1522.1,0.13231
1525.1,0.13193
1528,0.13241
1531,0.13395
1533.8,0.1368
1536.7,0.14134
1539.5,0.14851
1542.3,0.16007
1545,0.17689
1547.7,0.19971
1550.4,0.23332
1553,0.27867
1555.6,0.33372
1558.1,0.40016
1560.7,0.48211
1563.1,0.58571
1565.6,0.70866
1568,0.84813
1570.3,1.0061
1572.7,1.1856
1575,1.3539
1577.2,1.4841
1579.4,1.556
1581.6,1.5523
1583.7,1.469
1585.8,1.311
1587.9,1.1032
1589.9,0.87513
1591.9,0.65592
1593.8,0.46619
1595.7,0.3153
1597.5,0.20423
1599.4,0.12742
1601.1,0.077289
1602.9,0.046095
1604.6,0.027185
1606.2,0.015966
1607.9,0.0094014
1609.4,0.0055395
1611,0.0032244
1612.5,0.0018527
1613.9,0.0010404
1615.4,0.00056861
1616.7,0.0003173
1618.1,0.00019286
1619.4,0.00012772
1620.6,8.9124e-05
1621.8,6.3808e-05
1623,4.7221e-05
1624.2,3.6182e-05
1625.3,2.8922e-05
1626.3,2.4239e-05
1627.3,2.1168e-05
1628.3,1.9162e-05
1629.2,1.7813e-05
1630.1,1.6859e-05
1631,1.6162e-05
1631.8,1.5621e-05
1632.5,1.5159e-05
1633.3,1.4714e-05
1633.9,1.4234e-05
1634.6,1.3665e-05
1635.2,1.2959e-05
1635.7,1.2072e-05
1636.3,1.0981e-05
1636.7,9.6812e-06
1637.2,8.2042e-06
1637.6,6.6154e-06
1637.9,5.0135e-06
1638.2,3.515e-06
1638.5,2.2324e-06
1638.7,1.2483e-06
1638.9,5.9111e-07
1639.1,2.2205e-07
1639.2,5.4469e-08
1639.2,4.2434e-09
1639.3,4.7357e-30


==> CSV/2289_uu_in1.csv <==
X,Y
-53.318,-1.2739e-21
-53.298,-2.1405e-05
-53.236,-0.00011318
-53.134,-0.00013518
-52.99,1.9766e-05
-52.806,0.00022395
-52.58,0.00045214
-52.314,0.00070544
-52.006,0.00096243
-51.658,0.0012177
-51.269,0.0013756
-50.839,0.0015251
-50.368,0.00157
-49.856,0.0015171
-49.303,0.0013577
-48.709,0.0011499
-48.075,0.00062055
-47.4,6.6624e-05
-46.684,-0.00045963
-45.928,-0.0010005
-45.13,-0.0013911
-44.293,-0.0016245
-43.414,-0.001453
-42.496,-0.0008498
-41.536,0.0001687
-40.536,0.0014343
-39.496,0.0027164
-38.416,0.0040025
-37.295,0.0051092
-36.134,0.0063587
-34.933,0.0075815
-33.692,0.0089793
-32.41,0.010464
-31.089,0.01279
-29.728,0.016393
-28.327,0.022933
-26.886,0.0343
-25.405,0.054228
-23.885,0.086025
-22.325,0.13442
-20.726,0.20524
-19.087,0.30432
-17.409,0.43774
-15.692,0.60727
-13.936,0.81309
-12.14,1.0538
-10.306,1.3228
-8.4321,1.6111
-6.5199,1.9058
-4.5689,2.1918
-2.5792,2.4567
-0.55108,2.6894
1.5155,2.8882
3.6204,3.0512
5.7636,3.1794
7.9449,3.2768
10.164,3.3498
12.421,3.403
14.716,3.4402
17.049,3.4668
19.419,3.4856
21.827,3.4948
24.272,3.4861
26.755,3.488
29.274,3.4797
31.83,3.4663
34.424,3.4506
37.054,3.4332
39.72,3.4153
42.423,3.3967
45.163,3.3781
47.938,3.3592
50.75,3.3405
53.598,3.3219
56.481,3.3036
59.4,3.2857
62.355,3.2684
65.344,3.2516
68.37,3.2352
71.43,3.2189
74.525,3.2028
77.655,3.1868
80.82,3.1711
84.019,3.1556
87.252,3.1406
90.519,3.1258
93.821,3.1112
97.156,3.0967
100.53,3.0821
103.93,3.0677
107.36,3.0534
110.83,3.0391
114.33,3.0245
117.87,3.0093
121.44,2.9937
125.04,2.9777
128.67,2.9614
132.33,2.9447
136.03,2.9274
139.76,2.9095
143.52,2.8914
147.31,2.8729
151.13,2.8541
154.99,2.8351
158.87,2.8161
162.78,2.797
166.73,2.7777
170.71,2.7581
174.71,2.7382
178.75,2.718
182.81,2.6976
186.91,2.6771
191.03,2.6565
195.18,2.6356
199.37,2.6145
203.58,2.5933
207.82,2.5721
212.09,2.5507
216.38,2.5291
220.7,2.507
225.06,2.4847
229.43,2.4619
233.84,2.439
238.27,2.416
242.73,2.3931
247.22,2.37
251.73,2.3466
256.27,2.3229
260.84,2.2993
265.43,2.2759
270.04,2.2529
274.68,2.23
279.35,2.2073
284.04,2.1845
288.75,2.1619
293.49,2.1393
298.26,2.1168
303.05,2.0943
307.86,2.0717
312.69,2.0489
317.55,2.0261
322.43,2.0032
327.34,1.9802
332.26,1.9569
337.21,1.9334
342.18,1.9096
347.17,1.8858
352.19,1.8621
357.22,1.8386
362.28,1.8154
367.35,1.7926
372.45,1.7701
377.57,1.7477
382.7,1.7256
387.86,1.7036
393.04,1.6816
398.23,1.6596
403.45,1.6378
408.68,1.6165
413.93,1.5953
419.2,1.5742
424.49,1.5533
429.8,1.5324
435.12,1.5115
440.46,1.4904
445.82,1.4691
451.19,1.4477
456.58,1.4266
461.99,1.4057
467.41,1.385
472.85,1.3645
478.3,1.3444
483.77,1.3245
489.26,1.3047
494.75,1.285
500.27,1.2652
505.79,1.2456
511.33,1.226
516.89,1.2064
522.45,1.1868
528.03,1.1674
533.63,1.1481
539.23,1.1286
544.85,1.109
550.48,1.0894
556.12,1.0698
561.77,1.0501
567.43,1.0302
573.11,1.0104
578.79,0.99082
584.48,0.97154
590.19,0.95259
595.9,0.93394
601.62,0.91559
607.36,0.89754
613.1,0.87979
618.85,0.86231
624.61,0.84504
630.37,0.82798
636.14,0.8111
641.93,0.79446
647.71,0.77816
653.51,0.76229
659.31,0.74691
665.12,0.73208
670.93,0.71779
676.75,0.70404
682.57,0.69085
688.4,0.67825
694.24,0.66627
700.08,0.65488
705.92,0.64411
711.77,0.63396
717.62,0.62446
723.48,0.61562
729.33,0.60746
735.19,0.59994
741.06,0.59309
746.92,0.58691
752.79,0.58147
758.66,0.57677
764.53,0.57285
770.4,0.56976
776.28,0.56754
782.15,0.56619
788.02,0.56575
793.9,0.56619
799.77,0.56754
805.64,0.56976
811.51,0.57285
817.38,0.57677
823.25,0.58147
829.12,0.58691
834.99,0.59309
840.85,0.59994
846.71,0.60746
852.57,0.61562
858.42,0.62446
864.28,0.63396
870.12,0.64411
875.97,0.65488
881.81,0.66627
887.64,0.67825
893.47,0.69085
899.3,0.70404
905.11,0.71779
910.93,0.73208
916.74,0.74691
922.54,0.76229
928.33,0.77816
934.12,0.79446
939.9,0.8111
945.67,0.82798
951.44,0.84504
957.2,0.86231
962.95,0.87979
968.69,0.89754
974.42,0.91559
980.14,0.93394
985.86,0.95259
991.56,0.97154
997.26,0.99082
1002.9,1.0104
1008.6,1.0302
1014.3,1.0501
1019.9,1.0698
1025.6,1.0894
1031.2,1.109
1036.8,1.1286
1042.4,1.1481
1048,1.1674
1053.6,1.1868
1059.2,1.2064
1064.7,1.226
1070.3,1.2456
1075.8,1.2652
1081.3,1.285
1086.8,1.3047
1092.3,1.3245
1097.7,1.3444
1103.2,1.3645
1108.6,1.385
1114.1,1.4057
1119.5,1.4266
1124.9,1.4477
1130.2,1.4691
1135.6,1.4904
1140.9,1.5115
1146.2,1.5324
1151.6,1.5533
1156.8,1.5742
1162.1,1.5953
1167.4,1.6165
1172.6,1.6378
1177.8,1.6596
1183,1.6816
1188.2,1.7036
1193.3,1.7256
1198.5,1.7477
1203.6,1.7701
1208.7,1.7926
1213.8,1.8154
1218.8,1.8386
1223.9,1.8621
1228.9,1.8858
1233.9,1.9096
1238.8,1.9334
1243.8,1.9569
1248.7,1.9802
1253.6,2.0032
1258.5,2.0261
1263.4,2.0489
1268.2,2.0717
1273,2.0943
1277.8,2.1168
1282.6,2.1393
1287.3,2.1619
1292,2.1845
1296.7,2.2073
1301.4,2.23
1306,2.2529
1310.6,2.2759
1315.2,2.2993
1319.8,2.3229
1324.3,2.3466
1328.8,2.37
1333.3,2.3931
1337.8,2.416
1342.2,2.439
1346.6,2.4619
1351,2.4847
1355.3,2.507
1359.7,2.5291
1364,2.5507
1368.2,2.5721
1372.5,2.5933
1376.7,2.6145
1380.9,2.6356
1385,2.6565
1389.1,2.6771
1393.2,2.6976
1397.3,2.718
1401.3,2.7382
1405.3,2.7581
1409.3,2.7777
1413.3,2.797
1417.2,2.8161
1421.1,2.8351
1424.9,2.8541
1428.7,2.8729
1432.5,2.8914
1436.3,2.9095
1440,2.9274
1443.7,2.9447
1447.4,2.9614
1451,2.9777
1454.6,2.9937
1458.2,3.0093
1461.7,3.0245
1465.2,3.0391
1468.7,3.0534
1472.1,3.0677
1475.5,3.0821
1478.9,3.0967
1482.2,3.1112
1485.5,3.1258
1488.8,3.1406
1492,3.1556
1495.2,3.1711
1498.4,3.1868
1501.5,3.2028
1504.6,3.2189
1507.7,3.2352
1510.7,3.2516
1513.7,3.2684
1516.6,3.2857
1519.6,3.3036
1522.4,3.3219
1525.3,3.3405
1528.1,3.3592
1530.9,3.3781
1533.6,3.3967
1536.3,3.4153
1539,3.4332
1541.6,3.4506
1544.2,3.4663
1546.8,3.4797
1549.3,3.488
1551.8,3.4861
1554.2,3.4948
1556.6,3.4856
1559,3.4668
1561.3,3.4402
1563.6,3.403
1565.9,3.3498
1568.1,3.2768
1570.3,3.1794
1572.4,3.0512
1574.5,2.8882
1576.6,2.6894
1578.6,2.4567
1580.6,2.1918
1582.6,1.9058
1584.5,1.6111
1586.4,1.3228
1588.2,1.0538
1590,0.81309
1591.7,0.60727
1593.5,0.43774
1595.1,0.30432
1596.8,0.20524
1598.4,0.13442
1599.9,0.086025
1601.5,0.054228
1602.9,0.0343
1604.4,0.022933
1605.8,0.016393
1607.1,0.01279
1608.5,0.010464
1609.7,0.0089793
1611,0.0075815
1612.2,0.0063587
1613.3,0.0051092
1614.5,0.0040025
1615.5,0.0027164
1616.6,0.0014343
1617.6,0.0001687
1618.5,-0.0008498
1619.5,-0.001453
1620.3,-0.0016245
1621.2,-0.0013911
1622,-0.0010005
1622.7,-0.00045963
1623.4,6.6624e-05
1624.1,0.00062055
1624.8,0.0011499
1625.3,0.0013577
1625.9,0.0015171
1626.4,0.00157
1626.9,0.0015251
1627.3,0.0013756
1627.7,0.0012177
1628.1,0.00096243
1628.4,0.00070544
1628.6,0.00045214
1628.9,0.00022395
1629,1.9766e-05
1629.2,-0.00013518
1629.3,-0.00011318
1629.3,-2.1405e-05
1629.4,-1.2739e-21


==> CSV/2289_uu_in2.csv <==
X,Y
-53.318,1.2739e-21
-53.298,2.2514e-05
-53.236,0.0001302
-53.134,0.00021574
-52.99,0.00021229
-52.806,0.0002803
-52.58,0.00045811
-52.314,0.00073343
-52.006,0.0010953
-51.658,0.0015047
-51.269,0.002011
-50.839,0.0024876
-50.368,0.0030059
-49.856,0.0035498
-49.303,0.0041318
-48.709,0.0047084
-48.075,0.0055726
-47.4,0.006451
-46.684,0.0073159
-45.928,0.0082337
-45.13,0.0090651
-44.293,0.0098275
-43.414,0.010305
-42.496,0.010512
-41.536,0.010522
-40.536,0.010588
-39.496,0.011066
-38.416,0.012139
-37.295,0.014254
-36.134,0.017489
-34.933,0.02262
-33.692,0.030337
-32.41,0.04208
-31.089,0.058962
-29.728,0.08302
-28.327,0.11598
-26.886,0.16045
-25.405,0.21854
-23.885,0.294
-22.325,0.38974
-20.726,0.50716
-19.087,0.64595
-17.409,0.80351
-15.692,0.97857
-13.936,1.1668
-12.14,1.3589
-10.306,1.5444
-8.4321,1.711
-6.5199,1.8502
-4.5689,1.9522
-2.5792,2.0097
-0.55108,2.0223
1.5155,1.9823
3.6204,1.894
5.7636,1.7657
7.9449,1.6128
10.164,1.4423
12.421,1.2614
14.716,1.083
17.049,0.90996
19.419,0.74824
21.827,0.60126
24.272,0.45633
26.755,0.35048
29.274,0.28584
31.83,0.24252
34.424,0.21211
37.054,0.18983
39.72,0.17316
42.423,0.16044
45.163,0.15064
47.938,0.14303
50.75,0.13715
53.598,0.13267
56.481,0.12932
59.4,0.12689
62.355,0.12525
65.344,0.12426
68.37,0.12386
71.43,0.12397
74.525,0.12451
77.655,0.12535
80.82,0.12643
84.019,0.12768
87.252,0.12904
90.519,0.13051
93.821,0.13209
97.156,0.13374
100.53,0.13541
103.93,0.13709
107.36,0.13876
110.83,0.14042
114.33,0.14206
117.87,0.14367
121.44,0.14523
125.04,0.14669
128.67,0.14803
132.33,0.14926
136.03,0.15043
139.76,0.15156
143.52,0.15265
147.31,0.15369
151.13,0.15464
154.99,0.15549
158.87,0.15619
162.78,0.15671
166.73,0.15701
170.71,0.15708
174.71,0.15692
178.75,0.15655
182.81,0.15599
186.91,0.15526
191.03,0.15437
195.18,0.15334
199.37,0.15217
203.58,0.15086
207.82,0.14944
212.09,0.14796
216.38,0.14645
220.7,0.14493
225.06,0.14337
229.43,0.14179
233.84,0.14015
238.27,0.13842
242.73,0.1366
247.22,0.13472
251.73,0.13276
256.27,0.13073
260.84,0.12865
265.43,0.12652
270.04,0.12433
274.68,0.12209
279.35,0.11979
284.04,0.11746
288.75,0.11506
293.49,0.1126
298.26,0.11006
303.05,0.10745
307.86,0.10479
312.69,0.10211
317.55,0.099416
322.43,0.096731
327.34,0.094074
332.26,0.091465
337.21,0.088903
342.18,0.086388
347.17,0.083902
352.19,0.081444
357.22,0.079
362.28,0.076591
367.35,0.074223
372.45,0.07191
377.57,0.06967
382.7,0.067541
387.86,0.065521
393.04,0.06361
398.23,0.06177
403.45,0.059981
408.68,0.058205
413.93,0.056455
419.2,0.054718
424.49,0.053007
429.8,0.051304
435.12,0.049639
440.46,0.048007
445.82,0.046435
451.19,0.044911
456.58,0.043462
461.99,0.042064
467.41,0.04073
472.85,0.039427
478.3,0.038178
483.77,0.036949
489.26,0.035759
494.75,0.034571
500.27,0.033406
505.79,0.03224
511.33,0.031096
516.89,0.029946
522.45,0.028819
528.03,0.027702
533.63,0.026626
539.23,0.02557
544.85,0.02456
550.48,0.023573
556.12,0.022633
561.77,0.021711
567.43,0.020831
573.11,0.019966
578.79,0.019138
584.48,0.018313
590.19,0.017512
595.9,0.016712
601.62,0.015941
607.36,0.015177
613.1,0.014443
618.85,0.013718
624.61,0.013017
630.37,0.012321
636.14,0.011653
641.93,0.011
647.71,0.010387
653.51,0.0097988
659.31,0.0092551
665.12,0.0087331
670.93,0.0082485
676.75,0.0077757
682.57,0.0073279
688.4,0.0068831
694.24,0.0064619
700.08,0.0060488
705.92,0.0056674
711.77,0.0052978
717.62,0.0049596
723.48,0.0046318
729.33,0.0043354
735.19,0.0040515
741.06,0.0038081
746.92,0.0035875
752.79,0.0034079
758.66,0.0032464
764.53,0.0031213
770.4,0.0030151
776.28,0.002947
782.15,0.0028987
788.02,0.0028889
793.9,0.0028987
799.77,0.002947
805.64,0.0030151
811.51,0.0031213
817.38,0.0032464
823.25,0.0034079
829.12,0.0035875
834.99,0.0038081
840.85,0.0040515
846.71,0.0043354
852.57,0.0046318
858.42,0.0049596
864.28,0.0052978
870.12,0.0056674
875.97,0.0060488
881.81,0.0064619
887.64,0.0068831
893.47,0.0073279
899.3,0.0077757
905.11,0.0082485
910.93,0.0087331
916.74,0.0092551
922.54,0.0097988
928.33,0.010387
934.12,0.011
939.9,0.011653
945.67,0.012321
951.44,0.013017
957.2,0.013718
962.95,0.014443
968.69,0.015177
974.42,0.015941
980.14,0.016712
985.86,0.017512
991.56,0.018313
997.26,0.019138
1002.9,0.019966
1008.6,0.020831
1014.3,0.021711
1019.9,0.022633
1025.6,0.023573
1031.2,0.02456
1036.8,0.02557
1042.4,0.026626
1048,0.027702
1053.6,0.028819
1059.2,0.029946
1064.7,0.031096
1070.3,0.03224
1075.8,0.033406
1081.3,0.034571
1086.8,0.035759
1092.3,0.036949
1097.7,0.038178
1103.2,0.039427
1108.6,0.04073
1114.1,0.042064
1119.5,0.043462
1124.9,0.044911
1130.2,0.046435
1135.6,0.048007
1140.9,0.049639
1146.2,0.051304
1151.6,0.053007
1156.8,0.054718
1162.1,0.056455
1167.4,0.058205
1172.6,0.059981
1177.8,0.06177
1183,0.06361
1188.2,0.065521
1193.3,0.067541
1198.5,0.06967
1203.6,0.07191
1208.7,0.074223
1213.8,0.076591
1218.8,0.079
1223.9,0.081444
1228.9,0.083902
1233.9,0.086388
1238.8,0.088903
1243.8,0.091465
1248.7,0.094074
1253.6,0.096731
1258.5,0.099416
1263.4,0.10211
1268.2,0.10479
1273,0.10745
1277.8,0.11006
1282.6,0.1126
1287.3,0.11506
1292,0.11746
1296.7,0.11979
1301.4,0.12209
1306,0.12433
1310.6,0.12652
1315.2,0.12865
1319.8,0.13073
1324.3,0.13276
1328.8,0.13472
1333.3,0.1366
1337.8,0.13842
1342.2,0.14015
1346.6,0.14179
1351,0.14337
1355.3,0.14493
1359.7,0.14645
1364,0.14796
1368.2,0.14944
1372.5,0.15086
1376.7,0.15217
1380.9,0.15334
1385,0.15437
1389.1,0.15526
1393.2,0.15599
1397.3,0.15655
1401.3,0.15692
1405.3,0.15708
1409.3,0.15701
1413.3,0.15671
1417.2,0.15619
1421.1,0.15549
1424.9,0.15464
1428.7,0.15369
1432.5,0.15265
1436.3,0.15156
1440,0.15043
1443.7,0.14926
1447.4,0.14803
1451,0.14669
1454.6,0.14523
1458.2,0.14367
1461.7,0.14206
1465.2,0.14042
1468.7,0.13876
1472.1,0.13709
1475.5,0.13541
1478.9,0.13374
1482.2,0.13209
1485.5,0.13051
1488.8,0.12904
1492,0.12768
1495.2,0.12643
1498.4,0.12535
1501.5,0.12451
1504.6,0.12397
1507.7,0.12386
1510.7,0.12426
1513.7,0.12525
1516.6,0.12689
1519.6,0.12932
1522.4,0.13267
1525.3,0.13715
1528.1,0.14303
1530.9,0.15064
1533.6,0.16044
1536.3,0.17316
1539,0.18983
1541.6,0.21211
1544.2,0.24252
1546.8,0.28584
1549.3,0.35048
1551.8,0.45633
1554.2,0.60126
1556.6,0.74824
1559,0.90996
1561.3,1.083
1563.6,1.2614
1565.9,1.4423
1568.1,1.6128
1570.3,1.7657
1572.4,1.894
1574.5,1.9823
1576.6,2.0223
1578.6,2.0097
1580.6,1.9522
1582.6,1.8502
1584.5,1.711
1586.4,1.5444
1588.2,1.3589
1590,1.1668
1591.7,0.97857
1593.5,0.80351
1595.1,0.64595
1596.8,0.50716
1598.4,0.38974
1599.9,0.294
1601.5,0.21854
1602.9,0.16045
1604.4,0.11598
1605.8,0.08302
1607.1,0.058962
1608.5,0.04208
1609.7,0.030337
1611,0.02262
1612.2,0.017489
1613.3,0.014254
1614.5,0.012139
1615.5,0.011066
1616.6,0.010588
1617.6,0.010522
1618.5,0.010512
1619.5,0.010305
1620.3,0.0098275
1621.2,0.0090651
1622,0.0082337
1622.7,0.0073159
1623.4,0.006451
1624.1,0.0055726
1624.8,0.0047084
1625.3,0.0041318
1625.9,0.0035498
1626.4,0.0030059
1626.9,0.0024876
1627.3,0.002011
1627.7,0.0015047
1628.1,0.0010953
1628.4,0.00073343
1628.6,0.00045811
1628.9,0.0002803
1629,0.00021229
1629.2,0.00021574
1629.3,0.0001302
1629.3,2.2514e-05
1629.4,1.2739e-21


==> CSV/2289_uu_in3.csv <==
X,Y
-65.13,5.1257e-26
-65.11,6.723e-07
-65.047,1.0322e-05
-64.944,4.8841e-05
-64.798,0.00014065
-64.611,0.00030543
-64.383,-1.2845
-64.113,-0.094754
-63.802,-0.033878
-63.449,-0.020305
-63.055,-0.012053
-62.619,-0.0019626
-62.142,0.00023544
-61.623,0.00095129
-61.063,0.0023365
-60.462,0.0026555
-59.82,0.002994
-59.136,0.0030666
-58.411,0.0030377
-57.644,0.0029838
-56.837,0.0028219
-55.988,0.0026377
-55.099,0.0025625
-54.168,0.0023234
-53.196,0.0021942
-52.184,0.0019805
-51.13,0.0019955
-50.036,0.0017321
-48.901,0.001494
-47.725,0.0013495
-46.508,0.0012177
-45.251,0.0012014
-43.953,0.0013003
-42.615,0.0011343
-41.236,0.00067516
-39.817,-4.6143e-05
-38.357,-0.00047491
-36.858,0.00012189
-35.318,0.0018437
-33.738,0.0060226
-32.118,0.013558
-30.458,0.026733
-28.759,0.048323
-27.019,0.084142
-25.24,0.14087
-23.421,0.22762
-21.563,0.35495
-19.665,0.53314
-17.729,0.76752
-15.752,1.0575
-13.737,1.3921
-11.683,1.7496
-9.5895,2.1014
-7.4574,2.4241
-5.2866,2.699
-3.0772,2.9223
-0.82926,3.0944
1.4571,3.2241
3.7817,3.3158
6.1445,3.3778
8.5453,3.4154
10.984,3.4354
13.461,3.4462
15.975,3.4499
18.527,3.4466
21.116,3.4382
23.743,3.4263
26.407,3.4122
29.108,3.3952
31.846,3.3759
34.621,3.3553
37.432,3.3339
40.28,3.3126
43.164,3.2918
46.085,3.2716
49.042,3.2518
52.034,3.232
55.063,3.2124
58.127,3.1934
61.227,3.175
64.362,3.1569
67.532,3.1389
70.737,3.121
73.978,3.1032
77.253,3.0856
80.562,3.0683
83.906,3.0512
87.285,3.0344
90.697,3.018
94.143,3.0018
97.624,2.9856
101.14,2.9695
104.68,2.9534
108.27,2.937
111.88,2.9202
115.52,2.903
119.2,2.8853
122.92,2.8675
126.66,2.8497
130.44,2.832
134.24,2.8144
138.08,2.7968
141.96,2.7791
145.86,2.7612
149.79,2.743
153.76,2.7246
157.76,2.7059
161.78,2.6872
165.84,2.6685
169.93,2.65
174.05,2.6318
178.19,2.6138
182.37,2.5958
186.58,2.5776
190.81,2.5588
195.08,2.5394
199.37,2.5196
203.7,2.4994
208.05,2.479
212.43,2.4586
216.83,2.4382
221.27,2.4178
225.73,2.3971
230.22,2.376
234.74,2.3548
239.28,2.3334
243.85,2.3118
248.45,2.2898
253.07,2.2675
257.72,2.245
262.4,2.2224
267.1,2.1998
271.83,2.1772
276.58,2.1545
281.35,2.1318
286.16,2.1089
290.98,2.0857
295.83,2.062
300.7,2.038
305.6,2.0138
310.52,1.9898
315.47,1.9662
320.43,1.9427
325.42,1.9188
330.43,1.8949
335.47,1.8712
340.52,1.848
345.6,1.8254
350.7,1.8031
355.82,1.7813
360.97,1.7596
366.13,1.7383
371.31,1.7172
376.51,1.6964
381.74,1.6758
386.98,1.6554
392.24,1.635
397.53,1.6147
402.83,1.5944
408.15,1.5742
413.48,1.5541
418.84,1.5343
424.22,1.5144
429.61,1.4943
435.02,1.4737
440.44,1.4528
445.89,1.4315
451.35,1.4104
456.82,1.3896
462.32,1.3693
467.82,1.3495
473.35,1.33
478.89,1.3109
484.44,1.2919
490.01,1.2732
495.59,1.2545
501.19,1.2357
506.8,1.2169
512.43,1.1981
518.07,1.1795
523.72,1.1608
529.38,1.1421
535.06,1.1231
540.75,1.1039
546.45,1.0843
552.17,1.0644
557.89,1.0444
563.63,1.0246
569.37,1.0049
575.13,0.98548
580.9,0.96619
586.68,0.94708
592.46,0.92822
598.26,0.90968
604.07,0.89148
609.88,0.87357
615.7,0.85593
621.54,0.83861
627.38,0.82156
633.22,0.80477
639.08,0.78824
644.94,0.77202
650.81,0.75613
656.69,0.74054
662.57,0.72517
668.46,0.70999
674.35,0.69506
680.25,0.68055
686.16,0.66667
692.07,0.65351
697.98,0.64103
703.9,0.62912
709.82,0.61775
715.75,0.60699
721.68,0.59693
727.62,0.58761
733.55,0.57906
739.49,0.57132
745.43,0.56448
751.38,0.55852
757.32,0.55342
763.27,0.54911
769.21,0.54559
775.16,0.54289
781.11,0.54116
787.06,0.54055
793.01,0.54116
798.96,0.54289
804.91,0.54559
810.86,0.54911
816.8,0.55342
822.75,0.55852
828.69,0.56448
834.63,0.57132
840.57,0.57906
846.51,0.58761
852.44,0.59693
858.37,0.60699
864.3,0.61775
870.22,0.62912
876.14,0.64103
882.05,0.65351
887.96,0.66667
893.87,0.68055
899.77,0.69506
905.66,0.70999
911.55,0.72517
917.43,0.74054
923.31,0.75613
929.18,0.77202
935.04,0.78824
940.9,0.80477
946.75,0.82156
952.59,0.83861
958.42,0.85593
964.24,0.87357
970.06,0.89148
975.86,0.90968
981.66,0.92822
987.45,0.94708
993.22,0.96619
998.99,0.98548
1004.7,1.0049
1010.5,1.0246
1016.2,1.0444
1022,1.0644
1027.7,1.0843
1033.4,1.1039
1039.1,1.1231
1044.7,1.1421
1050.4,1.1608
1056.1,1.1795
1061.7,1.1981
1067.3,1.2169
1072.9,1.2357
1078.5,1.2545
1084.1,1.2732
1089.7,1.2919
1095.2,1.3109
1100.8,1.33
1106.3,1.3495
1111.8,1.3693
1117.3,1.3896
1122.8,1.4104
1128.2,1.4315
1133.7,1.4528
1139.1,1.4737
1144.5,1.4943
1149.9,1.5144
1155.3,1.5343
1160.6,1.5541
1166,1.5742
1171.3,1.5944
1176.6,1.6147
1181.9,1.635
1187.1,1.6554
1192.4,1.6758
1197.6,1.6964
1202.8,1.7172
1208,1.7383
1213.2,1.7596
1218.3,1.7813
1223.4,1.8031
1228.5,1.8254
1233.6,1.848
1238.7,1.8712
1243.7,1.8949
1248.7,1.9188
1253.7,1.9427
1258.7,1.9662
1263.6,1.9898
1268.5,2.0138
1273.4,2.038
1278.3,2.062
1283.1,2.0857
1288,2.1089
1292.8,2.1318
1297.5,2.1545
1302.3,2.1772
1307,2.1998
1311.7,2.2224
1316.4,2.245
1321,2.2675
1325.7,2.2898
1330.3,2.3118
1334.8,2.3334
1339.4,2.3548
1343.9,2.376
1348.4,2.3971
1352.9,2.4178
1357.3,2.4382
1361.7,2.4586
1366.1,2.479
1370.4,2.4994
1374.7,2.5196
1379,2.5394
1383.3,2.5588
1387.5,2.5776
1391.8,2.5958
1395.9,2.6138
1400.1,2.6318
1404.2,2.65
1408.3,2.6685
1412.3,2.6872
1416.4,2.7059
1420.4,2.7246
1424.3,2.743
1428.3,2.7612
1432.2,2.7791
1436,2.7968
1439.9,2.8144
1443.7,2.832
1447.5,2.8497
1451.2,2.8675
1454.9,2.8853
1458.6,2.903
1462.2,2.9202
1465.9,2.937
1469.4,2.9534
1473,2.9695
1476.5,2.9856
1480,3.0018
1483.4,3.018
1486.8,3.0344
1490.2,3.0512
1493.6,3.0683
1496.9,3.0856
1500.1,3.1032
1503.4,3.121
1506.6,3.1389
1509.8,3.1569
1512.9,3.175
1516,3.1934
1519.1,3.2124
1522.1,3.232
1525.1,3.2518
1528,3.2716
1531,3.2918
1533.8,3.3126
1536.7,3.3339
1539.5,3.3553
1542.3,3.3759
1545,3.3952
1547.7,3.4122
1550.4,3.4263
1553,3.4382
1555.6,3.4466
1558.1,3.4499
1560.7,3.4462
1563.1,3.4354
1565.6,3.4154
1568,3.3778
1570.3,3.3158
1572.7,3.2241
1575,3.0944
1577.2,2.9223
1579.4,2.699
1581.6,2.4241
1583.7,2.1014
1585.8,1.7496
1587.9,1.3921
1589.9,1.0575
1591.9,0.76752
1593.8,0.53314
1595.7,0.35495
1597.5,0.22762
1599.4,0.14087
1601.1,0.084142
1602.9,0.048323
1604.6,0.026733
1606.2,0.013558
1607.9,0.0060226
1609.4,0.0018437
1611,0.00012189
1612.5,-0.00047491
1613.9,-4.6143e-05
1615.4,0.00067516
1616.7,0.0011343
1618.1,0.0013003
1619.4,0.0012014
1620.6,0.0012177
1621.8,0.0013495
1623,0.001494
1624.2,0.0017321
1625.3,0.0019955
1626.3,0.0019805
1627.3,0.0021942
1628.3,0.0023234
1629.2,0.0025625
1630.1,0.0026377
1631,0.0028219
1631.8,0.0029838
1632.5,0.0030377
1633.3,0.0030666
1633.9,0.002994
1634.6,0.0026555
1635.2,0.0023365
1635.7,0.00095129
1636.3,0.00023544
1636.7,-0.0019626
1637.2,-0.012053
1637.6,-0.020305
1637.9,-0.033878
1638.2,-0.094754
1638.5,-1.2845
1638.7,0.00030543
1638.9,0.00014065
1639.1,4.8841e-05
1639.2,1.0322e-05
1639.2,6.723e-07
1639.3,5.1257e-26


==> CSV/2289_uu_in4.csv <==
X,Y
-65.13,2.4825e-30
-65.11,1.8423e-09
-65.047,2.3889e-08
-64.944,9.9748e-08
-64.798,2.718e-07
-64.611,5.8277e-07
-64.383,1.2851
-64.113,0.095625
-63.802,0.035121
-63.449,0.021946
-63.055,0.014087
-62.619,0.0043626
-62.142,0.0024849
-61.623,0.0020371
-61.063,0.00086793
-60.462,0.00071882
-59.82,0.00051298
-59.136,0.00054608
-58.411,0.00066373
-57.644,0.00079818
-56.837,0.0010402
-55.988,0.0013108
-55.099,0.0014849
-54.168,0.0018415
-53.196,0.0021134
-52.184,0.0025034
-51.13,0.0027082
-50.036,0.0032473
-48.901,0.0038357
-47.725,0.0044322
-46.508,0.0051582
-45.251,0.0059778
-43.953,0.0070009
-42.615,0.0087838
-41.236,0.011604
-39.817,0.015766
-38.357,0.021175
-36.858,0.027851
-35.318,0.03684
-33.738,0.048614
-32.118,0.065117
-30.458,0.08838
-28.759,0.12189
-27.019,0.16885
-25.24,0.23465
-23.421,0.32356
-21.563,0.43803
-19.665,0.57814
-17.729,0.74039
-15.752,0.91575
-13.737,1.0894
-11.683,1.2414
-9.5895,1.354
-7.4574,1.4084
-5.2866,1.404
-3.0772,1.3401
-0.82926,1.2299
1.4571,1.085
3.7817,0.92912
6.1445,0.79007
8.5453,0.66721
10.984,0.55879
13.461,0.46455
15.975,0.38816
18.527,0.32638
21.116,0.27488
23.743,0.23194
26.407,0.1989
29.108,0.17641
31.846,0.15997
34.621,0.14851
37.432,0.14134
40.28,0.1368
43.164,0.13395
46.085,0.13241
49.042,0.13193
52.034,0.13231
55.063,0.13335
58.127,0.13492
61.227,0.13687
64.362,0.13914
67.532,0.14169
70.737,0.14451
73.978,0.14751
77.253,0.15062
80.562,0.15371
83.906,0.15677
87.285,0.15976
90.697,0.16273
94.143,0.16566
97.624,0.16855
101.14,0.17138
104.68,0.17417
108.27,0.17691
111.88,0.17967
115.52,0.18247
119.2,0.18536
122.92,0.18832
126.66,0.19136
130.44,0.1944
134.24,0.1974
138.08,0.20023
141.96,0.20283
145.86,0.20513
149.79,0.20719
153.76,0.209
157.76,0.21063
161.78,0.21204
165.84,0.21326
169.93,0.21421
174.05,0.21493
178.19,0.21539
182.37,0.21563
186.58,0.21562
190.81,0.21542
195.08,0.21496
199.37,0.2143
203.7,0.21334
208.05,0.21218
212.43,0.21075
216.83,0.20919
221.27,0.20744
225.73,0.2056
230.22,0.20363
234.74,0.20159
239.28,0.19938
243.85,0.19708
248.45,0.19469
253.07,0.19236
257.72,0.19003
262.4,0.18773
267.1,0.18534
271.83,0.18292
276.58,0.18039
281.35,0.17781
286.16,0.17514
290.98,0.17247
295.83,0.16969
300.7,0.16683
305.6,0.16385
310.52,0.16085
315.47,0.15782
320.43,0.15488
325.42,0.15194
330.43,0.14908
335.47,0.14621
340.52,0.14341
345.6,0.14061
350.7,0.13784
355.82,0.13496
360.97,0.13199
366.13,0.12885
371.31,0.12568
376.51,0.12247
381.74,0.11933
386.98,0.11617
392.24,0.11307
397.53,0.10994
402.83,0.10684
408.15,0.10371
413.48,0.10065
418.84,0.097657
424.22,0.094804
429.61,0.091992
435.02,0.089233
440.44,0.086449
445.89,0.083711
451.35,0.081022
456.82,0.07844
462.32,0.075885
467.82,0.07336
473.35,0.070805
478.89,0.06828
484.44,0.065768
490.01,0.063323
495.59,0.06092
501.19,0.058577
506.8,0.056256
512.43,0.053999
518.07,0.051789
523.72,0.049663
529.38,0.04758
535.06,0.045557
540.75,0.043574
546.45,0.041677
552.17,0.039842
557.89,0.038078
563.63,0.036364
569.37,0.034731
575.13,0.033168
580.9,0.031695
586.68,0.030285
592.46,0.028953
598.26,0.027675
604.07,0.026465
609.88,0.025285
615.7,0.024156
621.54,0.023067
627.38,0.022037
633.22,0.021023
639.08,0.020045
644.94,0.019084
650.81,0.018176
656.69,0.017292
662.57,0.016446
668.46,0.015604
674.35,0.014803
680.25,0.014036
686.16,0.013338
692.07,0.012688
697.98,0.012102
703.9,0.01156
709.82,0.011064
715.75,0.010596
721.68,0.01016
727.62,0.0097506
733.55,0.009382
739.49,0.0090522
745.43,0.0087769
751.38,0.0085442
757.32,0.0083591
763.27,0.0081994
769.21,0.0080767
775.16,0.0079782
781.11,0.0079209
787.06,0.0078963
793.01,0.0079209
798.96,0.0079782
804.91,0.0080767
810.86,0.0081994
816.8,0.0083591
822.75,0.0085442
828.69,0.0087769
834.63,0.0090522
840.57,0.009382
846.51,0.0097506
852.44,0.01016
858.37,0.010596
864.3,0.011064
870.22,0.01156
876.14,0.012102
882.05,0.012688
887.96,0.013338
893.87,0.014036
899.77,0.014803
905.66,0.015604
911.55,0.016446
917.43,0.017292
923.31,0.018176
929.18,0.019084
935.04,0.020045
940.9,0.021023
946.75,0.022037
952.59,0.023067
958.42,0.024156
964.24,0.025285
970.06,0.026465
975.86,0.027675
981.66,0.028953
987.45,0.030285
993.22,0.031695
998.99,0.033168
1004.7,0.034731
1010.5,0.036364
1016.2,0.038078
1022,0.039842
1027.7,0.041677
1033.4,0.043574
1039.1,0.045557
1044.7,0.04758
1050.4,0.049663
1056.1,0.051789
1061.7,0.053999
1067.3,0.056256
1072.9,0.058577
1078.5,0.06092
1084.1,0.063323
1089.7,0.065768
1095.2,0.06828
1100.8,0.070805
1106.3,0.07336
1111.8,0.075885
1117.3,0.07844
1122.8,0.081022
1128.2,0.083711
1133.7,0.086449
1139.1,0.089233
1144.5,0.091992
1149.9,0.094804
1155.3,0.097657
1160.6,0.10065
1166,0.10371
1171.3,0.10684
1176.6,0.10994
1181.9,0.11307
1187.1,0.11617
1192.4,0.11933
1197.6,0.12247
1202.8,0.12568
1208,0.12885
1213.2,0.13199
1218.3,0.13496
1223.4,0.13784
1228.5,0.14061
1233.6,0.14341
1238.7,0.14621
1243.7,0.14908
1248.7,0.15194
1253.7,0.15488
1258.7,0.15782
1263.6,0.16085
1268.5,0.16385
1273.4,0.16683
1278.3,0.16969
1283.1,0.17247
1288,0.17514
1292.8,0.17781
1297.5,0.18039
1302.3,0.18292
1307,0.18534
1311.7,0.18773
1316.4,0.19003
1321,0.19236
1325.7,0.19469
1330.3,0.19708
1334.8,0.19938
1339.4,0.20159
1343.9,0.20363
1348.4,0.2056
1352.9,0.20744
1357.3,0.20919
1361.7,0.21075
1366.1,0.21218
1370.4,0.21334
1374.7,0.2143
1379,0.21496
1383.3,0.21542
1387.5,0.21562
1391.8,0.21563
1395.9,0.21539
1400.1,0.21493
1404.2,0.21421
1408.3,0.21326
1412.3,0.21204
1416.4,0.21063
1420.4,0.209
1424.3,0.20719
1428.3,0.20513
1432.2,0.20283
1436,0.20023
1439.9,0.1974
1443.7,0.1944
1447.5,0.19136
1451.2,0.18832
1454.9,0.18536
1458.6,0.18247
1462.2,0.17967
1465.9,0.17691
1469.4,0.17417
1473,0.17138
1476.5,0.16855
1480,0.16566
1483.4,0.16273
1486.8,0.15976
1490.2,0.15677
1493.6,0.15371
1496.9,0.15062
1500.1,0.14751
1503.4,0.14451
1506.6,0.14169
1509.8,0.13914
1512.9,0.13687
1516,0.13492
1519.1,0.13335
1522.1,0.13231
1525.1,0.13193
1528,0.13241
1531,0.13395
1533.8,0.1368
1536.7,0.14134
1539.5,0.14851
1542.3,0.15997
1545,0.17641
1547.7,0.1989
1550.4,0.23194
1553,0.27488
1555.6,0.32638
1558.1,0.38816
1560.7,0.46455
1563.1,0.55879
1565.6,0.66721
1568,0.79007
1570.3,0.92912
1572.7,1.085
1575,1.2299
1577.2,1.3401
1579.4,1.404
1581.6,1.4084
1583.7,1.354
1585.8,1.2414
1587.9,1.0894
1589.9,0.91575
1591.9,0.74039
1593.8,0.57814
1595.7,0.43803
1597.5,0.32356
1599.4,0.23465
1601.1,0.16885
1602.9,0.12189
1604.6,0.08838
1606.2,0.065117
1607.9,0.048614
1609.4,0.03684
1611,0.027851
1612.5,0.021175
1613.9,0.015766
1615.4,0.011604
1616.7,0.0087838
1618.1,0.0070009
1619.4,0.0059778
1620.6,0.0051582
1621.8,0.0044322
1623,0.0038357
1624.2,0.0032473
1625.3,0.0027082
1626.3,0.0025034
1627.3,0.0021134
1628.3,0.0018415
1629.2,0.0014849
1630.1,0.0013108
1631,0.0010402
1631.8,0.00079818
1632.5,0.00066373
1633.3,0.00054608
1633.9,0.00051298
1634.6,0.00071882
1635.2,0.00086793
1635.7,0.0020371
1636.3,0.0024849
1636.7,0.0043626
1637.2,0.014087
1637.6,0.021946
1637.9,0.035121
1638.2,0.095625
1638.5,1.2851
1638.7,5.8277e-07
1638.9,2.718e-07
1639.1,9.9748e-08
1639.2,2.3889e-08
1639.2,1.8423e-09
1639.3,2.4825e-30


==> CSV/2289_uv1.csv <==
X,Y
-53.318,-1.6006e-32
-53.298,-5.6191e-13
-53.236,-6.5786e-12
-53.134,2.5925e-10
-52.99,4.4106e-09
-52.806,2.8771e-08
-52.58,1.1847e-07
-52.314,3.6391e-07
-52.006,9.0863e-07
-51.658,1.9404e-06
-51.269,3.6644e-06
-50.839,6.2735e-06
-50.368,9.9278e-06
-49.856,1.4752e-05
-49.303,2.087e-05
-48.709,2.8529e-05
-48.075,3.8242e-05
-47.4,5.0968e-05
-46.684,6.8272e-05
-45.928,9.254e-05
-45.13,0.0001274
-44.293,0.00017799
-43.414,0.00025174
-42.496,0.00035925
-41.536,0.00051576
-40.536,0.00074338
-39.496,0.0010734
-38.416,0.001549
-37.295,0.0022318
-36.134,0.0032064
-34.933,0.004584
-33.692,0.0065096
-32.41,0.0091659
-31.089,0.012766
-29.728,0.017571
-28.327,0.023901
-26.886,0.032136
-25.405,0.042708
-23.885,0.056088
-22.325,0.072742
-20.726,0.093096
-19.087,0.1175
-17.409,0.14621
-15.692,0.1794
-13.936,0.21718
-12.14,0.25932
-10.306,0.30524
-8.4321,0.35414
-6.5199,0.405
-4.5689,0.45658
-2.5792,0.50743
-0.55108,0.55643
1.5155,0.60256
3.6204,0.645
5.7636,0.68323
7.9449,0.71694
10.164,0.74614
12.421,0.7709
14.716,0.79143
17.049,0.80826
19.419,0.8218
21.827,0.83255
24.272,0.84063
26.755,0.8455
29.274,0.84836
31.83,0.84945
34.424,0.8495
37.054,0.84868
39.72,0.84746
42.423,0.8458
45.163,0.84397
47.938,0.84185
50.75,0.83968
53.598,0.83731
56.481,0.83492
59.4,0.83239
62.355,0.82988
65.344,0.82727
68.37,0.82472
71.43,0.82208
74.525,0.81943
77.655,0.8166
80.82,0.81369
84.019,0.81057
87.252,0.80735
90.519,0.8039
93.821,0.8004
97.156,0.79681
100.53,0.79325
103.93,0.78957
107.36,0.78588
110.83,0.78205
114.33,0.77821
117.87,0.77423
121.44,0.77022
125.04,0.7661
128.67,0.76207
132.33,0.75807
136.03,0.75418
139.76,0.75023
143.52,0.74634
147.31,0.74238
151.13,0.73847
154.99,0.73446
158.87,0.73044
162.78,0.72628
166.73,0.722
170.71,0.71743
174.71,0.7127
178.75,0.70776
182.81,0.70279
186.91,0.69775
191.03,0.69278
195.18,0.68779
199.37,0.68289
203.58,0.67795
207.82,0.67298
212.09,0.66789
216.38,0.66278
220.7,0.65758
225.06,0.65241
229.43,0.6472
233.84,0.64205
238.27,0.63682
242.73,0.6316
247.22,0.62628
251.73,0.62093
256.27,0.61549
260.84,0.6101
265.43,0.60472
270.04,0.59941
274.68,0.59403
279.35,0.58871
284.04,0.58341
288.75,0.57818
293.49,0.57292
298.26,0.5677
303.05,0.56241
307.86,0.55713
312.69,0.55177
317.55,0.5464
322.43,0.54093
327.34,0.53542
332.26,0.52984
337.21,0.5243
342.18,0.51874
347.17,0.51316
352.19,0.50746
357.22,0.5017
362.28,0.49585
367.35,0.48999
372.45,0.48407
377.57,0.47817
382.7,0.47222
387.86,0.46625
393.04,0.46016
398.23,0.454
403.45,0.4477
408.68,0.44137
413.93,0.43496
419.2,0.42854
424.49,0.4221
429.8,0.41573
435.12,0.40938
440.46,0.40306
445.82,0.39668
451.19,0.39027
456.58,0.38381
461.99,0.37732
467.41,0.37073
472.85,0.36405
478.3,0.3573
483.77,0.35056
489.26,0.34381
494.75,0.3371
500.27,0.3304
505.79,0.32377
511.33,0.31718
516.89,0.31066
522.45,0.30413
528.03,0.29759
533.63,0.29097
539.23,0.28432
544.85,0.27759
550.48,0.27081
556.12,0.26394
561.77,0.25704
567.43,0.25008
573.11,0.2431
578.79,0.23612
584.48,0.2292
590.19,0.22232
595.9,0.21547
601.62,0.20863
607.36,0.20184
613.1,0.19507
618.85,0.18828
624.61,0.18141
630.37,0.17445
636.14,0.16743
641.93,0.16042
647.71,0.15345
653.51,0.14655
659.31,0.1397
665.12,0.13288
670.93,0.12605
676.75,0.11919
682.57,0.11231
688.4,0.10541
694.24,0.098486
700.08,0.091548
705.92,0.084576
711.77,0.077575
717.62,0.070551
723.48,0.063535
729.33,0.056528
735.19,0.049546
741.06,0.04258
746.92,0.035624
752.79,0.028652
758.66,0.021656
764.53,0.014646
770.4,0.0076488
776.28,0.00070078
782.15,-0.0061744
788.02,-0.013005
793.9,-0.019831
799.77,-0.026672
805.64,-0.033529
811.51,-0.040383
817.38,-0.047217
823.25,-0.054017
829.12,-0.060784
834.99,-0.067528
840.85,-0.074277
846.71,-0.081044
852.57,-0.087829
858.42,-0.094622
864.28,-0.10144
870.12,-0.10826
875.97,-0.11509
881.81,-0.12193
887.64,-0.12875
893.47,-0.13554
899.3,-0.14233
905.11,-0.14914
910.93,-0.15599
916.74,-0.16284
922.54,-0.16968
928.33,-0.17646
934.12,-0.18317
939.9,-0.18982
945.67,-0.19645
951.44,-0.20306
957.2,-0.20969
962.95,-0.21627
968.69,-0.22281
974.42,-0.22927
980.14,-0.23568
985.86,-0.24204
991.56,-0.24836
997.26,-0.25467
1002.9,-0.26098
1008.6,-0.26731
1014.3,-0.27369
1019.9,-0.28008
1025.6,-0.28653
1031.2,-0.29298
1036.8,-0.29945
1042.4,-0.30586
1048,-0.31222
1053.6,-0.31852
1059.2,-0.32483
1064.7,-0.33108
1070.3,-0.33732
1075.8,-0.34348
1081.3,-0.34962
1086.8,-0.35565
1092.3,-0.36165
1097.7,-0.36758
1103.2,-0.37352
1108.6,-0.37941
1114.1,-0.38527
1119.5,-0.39104
1124.9,-0.39675
1130.2,-0.40236
1135.6,-0.40793
1140.9,-0.41348
1146.2,-0.41908
1151.6,-0.42467
1156.8,-0.43024
1162.1,-0.43575
1167.4,-0.44128
1172.6,-0.4468
1177.8,-0.45236
1183,-0.45786
1188.2,-0.46334
1193.3,-0.46877
1198.5,-0.47422
1203.6,-0.4796
1208.7,-0.48493
1213.8,-0.49015
1218.8,-0.49535
1223.9,-0.50044
1228.9,-0.50551
1233.9,-0.51051
1238.8,-0.51551
1243.8,-0.52043
1248.7,-0.52531
1253.6,-0.53009
1258.5,-0.53487
1263.4,-0.53962
1268.2,-0.54445
1273,-0.54932
1277.8,-0.55429
1282.6,-0.55922
1287.3,-0.56419
1292,-0.56914
1296.7,-0.57416
1301.4,-0.57911
1306,-0.58408
1310.6,-0.58901
1315.2,-0.59396
1319.8,-0.59879
1324.3,-0.60357
1328.8,-0.60825
1333.3,-0.61299
1337.8,-0.61772
1342.2,-0.62252
1346.6,-0.6273
1351,-0.63211
1355.3,-0.63686
1359.7,-0.64167
1364,-0.6465
1368.2,-0.65148
1372.5,-0.65651
1376.7,-0.66165
1380.9,-0.66679
1385,-0.672
1389.1,-0.67716
1393.2,-0.68235
1397.3,-0.68744
1401.3,-0.69254
1405.3,-0.6976
1409.3,-0.70278
1413.3,-0.70802
1417.2,-0.71345
1421.1,-0.71892
1424.9,-0.72448
1428.7,-0.72994
1432.5,-0.73539
1436.3,-0.74076
1440,-0.7462
1443.7,-0.75158
1447.4,-0.75697
1451,-0.76224
1454.6,-0.76746
1458.2,-0.77248
1461.7,-0.77739
1465.2,-0.78207
1468.7,-0.7867
1472.1,-0.79122
1475.5,-0.79579
1478.9,-0.80028
1482.2,-0.80478
1485.5,-0.80922
1488.8,-0.81371
1492,-0.8181
1495.2,-0.82248
1498.4,-0.82665
1501.5,-0.83076
1504.6,-0.83465
1507.7,-0.83845
1510.7,-0.84199
1513.7,-0.84545
1516.6,-0.84869
1519.6,-0.85186
1522.4,-0.85474
1525.3,-0.85757
1528.1,-0.86019
1530.9,-0.86279
1533.6,-0.86512
1536.3,-0.86734
1539,-0.86916
1541.6,-0.87061
1544.2,-0.87119
1546.8,-0.87079
1549.3,-0.86864
1551.8,-0.86444
1554.2,-0.85677
1556.6,-0.84635
1559,-0.83316
1561.3,-0.81661
1563.6,-0.79619
1565.9,-0.77124
1568.1,-0.74156
1570.3,-0.70711
1572.4,-0.66785
1574.5,-0.62421
1576.6,-0.57681
1578.6,-0.52655
1580.6,-0.47451
1582.6,-0.42175
1584.5,-0.36969
1586.4,-0.31959
1588.2,-0.27242
1590,-0.22899
1591.7,-0.18986
1593.5,-0.1553
1595.1,-0.12524
1596.8,-0.099566
1598.4,-0.078045
1599.9,-0.06033
1601.5,-0.046021
1602.9,-0.034677
1604.4,-0.025826
1605.8,-0.019018
1607.1,-0.013853
1608.5,-0.0099818
1609.7,-0.0071213
1611,-0.0050397
1612.2,-0.0035434
1613.3,-0.0024789
1614.5,-0.0017288
1615.5,-0.0012037
1616.6,-0.00083794
1617.6,-0.00058459
1618.5,-0.00040947
1619.5,-0.0002884
1620.3,-0.00020479
1621.2,-0.00014697
1622,-0.0001068
1622.7,-7.8657e-05
1623.4,-5.8509e-05
1624.1,-4.3706e-05
1624.8,-3.2471e-05
1625.3,-2.3675e-05
1625.9,-1.6703e-05
1626.4,-1.1237e-05
1626.9,-7.1057e-06
1627.3,-4.1576e-06
1627.7,-2.2081e-06
1628.1,-1.0389e-06
1628.4,-4.1931e-07
1628.6,-1.3833e-07
1628.9,-3.448e-08
1629,-5.6228e-09
1629.2,-4.2689e-10
1629.3,-5.2935e-12
1629.3,4.1664e-13
1629.4,-1.4307e-31


==> CSV/2289_uv2.csv <==
X,Y
-53.318,-2.6584e-33
-53.298,-4.2326e-14
-53.236,-1.749e-12
-53.134,-2.2933e-11
-52.99,-1.1001e-10
-52.806,-3.6364e-10
-52.58,-8.1828e-10
-52.314,-1.4185e-09
-52.006,-1.9922e-09
-51.658,-1.2324e-09
-51.269,3.6301e-09
-50.839,1.4745e-08
-50.368,3.4766e-08
-49.856,7.1137e-08
-49.303,1.1961e-07
-48.709,1.7547e-07
-48.075,2.3329e-07
-47.4,3.0082e-07
-46.684,3.6233e-07
-45.928,4.1471e-07
-45.13,4.531e-07
-44.293,5.3402e-07
-43.414,7.2898e-07
-42.496,1.1894e-06
-41.536,2.0648e-06
-40.536,3.7776e-06
-39.496,7.1625e-06
-38.416,1.3472e-05
-37.295,2.4698e-05
-36.134,4.405e-05
-34.933,7.6096e-05
-33.692,0.00012758
-32.41,0.00020853
-31.089,0.00033506
-29.728,0.00052385
-28.327,0.00079787
-26.886,0.0011897
-25.405,0.0017293
-23.885,0.0024339
-22.325,0.0033174
-20.726,0.0043871
-19.087,0.005626
-17.409,0.006978
-15.692,0.0083969
-13.936,0.0098617
-12.14,0.011374
-10.306,0.012875
-8.4321,0.014182
-6.5199,0.015277
-4.5689,0.01619
-2.5792,0.016678
-0.55108,0.016604
1.5155,0.015885
3.6204,0.014704
5.7636,0.013065
7.9449,0.01118
10.164,0.0092367
12.421,0.0074449
14.716,0.0060084
17.049,0.0047779
19.419,0.0036004
21.827,0.0023527
24.272,0.00090567
26.755,0.00032865
29.274,0.00066022
31.83,0.0013764
34.424,0.0023649
37.054,0.0033834
39.72,0.0044164
42.423,0.0053756
45.163,0.0062703
47.938,0.0070581
50.75,0.0077547
53.598,0.008335
56.481,0.0088247
59.4,0.0092279
62.355,0.0095753
65.344,0.0098636
68.37,0.010109
71.43,0.010303
74.525,0.010458
77.655,0.010571
80.82,0.010662
84.019,0.010734
87.252,0.010805
90.519,0.010875
93.821,0.010953
97.156,0.011031
100.53,0.011111
103.93,0.011185
107.36,0.01126
110.83,0.011333
114.33,0.011412
117.87,0.011496
121.44,0.011595
125.04,0.011702
128.67,0.011818
132.33,0.011931
136.03,0.012034
139.76,0.012122
143.52,0.012202
147.31,0.012266
151.13,0.012318
154.99,0.012354
158.87,0.012384
162.78,0.012401
166.73,0.012411
170.71,0.012405
174.71,0.012388
178.75,0.012353
182.81,0.012305
186.91,0.012238
191.03,0.01216
195.18,0.012067
199.37,0.011964
203.58,0.011846
207.82,0.011724
212.09,0.011595
216.38,0.011468
220.7,0.011337
225.06,0.011202
229.43,0.011057
233.84,0.010905
238.27,0.010742
242.73,0.010573
247.22,0.010401
251.73,0.010226
256.27,0.010045
260.84,0.0098572
265.43,0.0096669
270.04,0.0094803
274.68,0.0092985
279.35,0.009121
284.04,0.0089445
288.75,0.0087679
293.49,0.0085874
298.26,0.0084057
303.05,0.0082245
307.86,0.0080479
312.69,0.0078707
317.55,0.0076937
322.43,0.0075134
327.34,0.0073338
332.26,0.0071507
337.21,0.0069656
342.18,0.0067745
347.17,0.0065825
352.19,0.0063856
357.22,0.006184
362.28,0.0059683
367.35,0.0057441
372.45,0.0055086
377.57,0.0052739
382.7,0.0050397
387.86,0.0048186
393.04,0.0046064
398.23,0.004412
403.45,0.0042258
408.68,0.0040521
413.93,0.0038799
419.2,0.0037162
424.49,0.0035517
429.8,0.0033957
435.12,0.0032399
440.46,0.003092
445.82,0.0029441
451.19,0.0028052
456.58,0.0026682
461.99,0.0025419
467.41,0.0024205
472.85,0.0023103
478.3,0.0022017
483.77,0.0020991
489.26,0.001995
494.75,0.0018955
500.27,0.0017952
505.79,0.0017008
511.33,0.0016078
516.89,0.0015194
522.45,0.0014321
528.03,0.0013498
533.63,0.0012719
539.23,0.0012013
544.85,0.0011373
550.48,0.001081
556.12,0.0010307
561.77,0.00098402
567.43,0.00093875
573.11,0.00089471
578.79,0.00085165
584.48,0.00080932
590.19,0.00076878
595.9,0.00073096
601.62,0.00069732
607.36,0.00066736
613.1,0.00064153
618.85,0.00061931
624.61,0.00059868
630.37,0.00057838
636.14,0.00055632
641.93,0.00053347
647.71,0.00050722
653.51,0.00048023
659.31,0.00045037
665.12,0.00042132
670.93,0.00038987
676.75,0.00036002
682.57,0.00032856
688.4,0.00029905
694.24,0.0002672
700.08,0.00023575
705.92,0.00020046
711.77,0.0001642
717.62,0.0001241
723.48,8.4143e-05
729.33,4.2121e-05
735.19,1.2364e-06
741.06,-4.1575e-05
746.92,-8.4471e-05
752.79,-0.0001309
758.66,-0.00017937
764.53,-0.00023241
770.4,-0.00028856
776.28,-0.00034879
782.15,-0.00041263
788.02,-0.00048188
793.9,-0.00055724
799.77,-0.00064018
805.64,-0.0007299
811.51,-0.00082622
817.38,-0.00092721
823.25,-0.0010338
829.12,-0.001144
834.99,-0.0012604
840.85,-0.0013808
846.71,-0.0015081
852.57,-0.0016377
858.42,-0.0017734
864.28,-0.0019117
870.12,-0.0020583
875.97,-0.0022099
881.81,-0.0023721
887.64,-0.0025386
893.47,-0.0027145
899.3,-0.0028946
905.11,-0.0030863
910.93,-0.0032844
916.74,-0.0034958
922.54,-0.0037143
928.33,-0.0039475
934.12,-0.0041891
939.9,-0.0044474
945.67,-0.0047132
951.44,-0.0049959
957.2,-0.0052865
962.95,-0.005597
968.69,-0.0059164
974.42,-0.0062552
980.14,-0.0066008
985.86,-0.0069651
991.56,-0.0073349
997.26,-0.0077219
1002.9,-0.0081139
1008.6,-0.0085216
1014.3,-0.0089321
1019.9,-0.0093542
1025.6,-0.0097777
1031.2,-0.010214
1036.8,-0.010657
1042.4,-0.011121
1048,-0.0116
1053.6,-0.0121
1059.2,-0.012613
1064.7,-0.01314
1070.3,-0.013672
1075.8,-0.014216
1081.3,-0.014767
1086.8,-0.015333
1092.3,-0.01591
1097.7,-0.016508
1103.2,-0.017121
1108.6,-0.017758
1114.1,-0.018412
1119.5,-0.019094
1124.9,-0.019802
1130.2,-0.020547
1135.6,-0.021318
1140.9,-0.022118
1146.2,-0.022936
1151.6,-0.023775
1156.8,-0.024624
1162.1,-0.025489
1167.4,-0.026365
1172.6,-0.027256
1177.8,-0.028156
1183,-0.029068
1188.2,-0.029993
1193.3,-0.03094
1198.5,-0.031906
1203.6,-0.032896
1208.7,-0.033899
1213.8,-0.034913
1218.8,-0.035934
1223.9,-0.036964
1228.9,-0.037998
1233.9,-0.039044
1238.8,-0.040104
1243.8,-0.041184
1248.7,-0.042282
1253.6,-0.043394
1258.5,-0.044511
1263.4,-0.045624
1268.2,-0.046723
1273,-0.047798
1277.8,-0.048839
1282.6,-0.049838
1287.3,-0.050789
1292,-0.051691
1296.7,-0.052542
1301.4,-0.053345
1306,-0.054098
1310.6,-0.0548
1315.2,-0.055445
1319.8,-0.056039
1324.3,-0.056577
1328.8,-0.057056
1333.3,-0.057473
1337.8,-0.057836
1342.2,-0.058142
1346.6,-0.058391
1351,-0.058594
1355.3,-0.058758
1359.7,-0.058883
1364,-0.058965
1368.2,-0.059001
1372.5,-0.058984
1376.7,-0.058911
1380.9,-0.058778
1385,-0.058583
1389.1,-0.058324
1393.2,-0.057996
1397.3,-0.0576
1401.3,-0.057138
1405.3,-0.056609
1409.3,-0.056009
1413.3,-0.055334
1417.2,-0.054587
1421.1,-0.053776
1424.9,-0.052914
1428.7,-0.052003
1432.5,-0.051058
1436.3,-0.050081
1440,-0.049083
1443.7,-0.048062
1447.4,-0.047023
1451,-0.04595
1454.6,-0.044844
1458.2,-0.043702
1461.7,-0.04254
1465.2,-0.041357
1468.7,-0.040166
1472.1,-0.038964
1475.5,-0.037762
1478.9,-0.036551
1482.2,-0.035346
1485.5,-0.03414
1488.8,-0.032941
1492,-0.031728
1495.2,-0.030503
1498.4,-0.02925
1501.5,-0.027982
1504.6,-0.026692
1507.7,-0.025399
1510.7,-0.024092
1513.7,-0.022773
1516.6,-0.021413
1519.6,-0.020009
1522.4,-0.018537
1525.3,-0.017
1528.1,-0.015378
1530.9,-0.013691
1533.6,-0.011919
1536.3,-0.01011
1539,-0.0082653
1541.6,-0.0064975
1544.2,-0.0048467
1546.8,-0.0035617
1549.3,-0.0027436
1551.8,-0.0028859
1554.2,-0.0039241
1556.6,-0.0048052
1559,-0.0056355
1561.3,-0.0065799
1563.6,-0.0077946
1565.9,-0.0093969
1568.1,-0.011128
1570.3,-0.012802
1572.4,-0.014282
1574.5,-0.015333
1576.6,-0.015938
1578.6,-0.015949
1580.6,-0.015441
1582.6,-0.014546
1584.5,-0.0135
1586.4,-0.012271
1588.2,-0.010857
1590,-0.0094203
1591.7,-0.0080459
1593.5,-0.0067184
1595.1,-0.0054499
1596.8,-0.0042841
1598.4,-0.0032748
1599.9,-0.0024343
1601.5,-0.0017583
1602.9,-0.001236
1604.4,-0.00085013
1605.8,-0.00057542
1607.1,-0.00038201
1608.5,-0.00024946
1609.7,-0.00016176
1611,-0.00010459
1612.2,-6.7733e-05
1613.3,-4.3569e-05
1614.5,-2.7819e-05
1615.5,-1.7522e-05
1616.6,-1.1021e-05
1617.6,-7.0158e-06
1618.5,-4.5076e-06
1619.5,-2.9275e-06
1620.3,-1.9699e-06
1621.2,-1.3898e-06
1622,-1.0228e-06
1622.7,-7.8005e-07
1623.4,-5.7329e-07
1624.1,-4.1427e-07
1624.8,-2.9935e-07
1625.3,-2.0207e-07
1625.9,-1.2701e-07
1626.4,-7.2236e-08
1626.9,-3.8659e-08
1627.3,-1.7412e-08
1627.7,-6.3637e-09
1628.1,-1.8935e-09
1628.4,-3.5643e-10
1628.6,1.4723e-10
1628.9,1.4599e-10
1629,5.8365e-11
1629.2,1.2806e-11
1629.3,9.1305e-13
1629.3,2.2859e-14
1629.4,-1.2454e-33


==> CSV/2289_uv3.csv <==
X,Y
-65.13,5.3167e-32
-65.11,1.0951e-13
-65.047,2.0171e-11
-64.944,3.4482e-10
-64.798,3.0991e-09
-64.611,1.637e-08
-64.383,6.1014e-08
-64.113,1.7634e-07
-63.802,4.2191e-07
-63.449,8.69e-07
-63.055,1.5859e-06
-62.619,2.6162e-06
-62.142,3.9639e-06
-61.623,5.5831e-06
-61.063,7.3866e-06
-60.462,9.2569e-06
-59.82,1.1075e-05
-59.136,1.2733e-05
-58.411,1.417e-05
-57.644,1.5348e-05
-56.837,1.6298e-05
-55.988,1.7113e-05
-55.099,1.7973e-05
-54.168,1.9171e-05
-53.196,2.1263e-05
-52.184,2.5194e-05
-51.13,3.2449e-05
-50.036,4.5244e-05
-48.901,6.7319e-05
-47.725,0.00010479
-46.508,0.00016746
-45.251,0.00027057
-43.953,0.00043705
-42.615,0.00069945
-41.236,0.0011063
-39.817,0.0017304
-38.357,0.0026793
-36.858,0.0041126
-35.318,0.0062638
-33.738,0.0094683
-32.118,0.014173
-30.458,0.020973
-28.759,0.030631
-27.019,0.044081
-25.24,0.062341
-23.421,0.086386
-21.563,0.11714
-19.665,0.15522
-17.729,0.2008
-15.752,0.25354
-13.737,0.31234
-11.683,0.37516
-9.5895,0.43925
-7.4574,0.50175
-5.2866,0.56018
-3.0772,0.61311
-0.82926,0.65953
1.4571,0.6992
3.7817,0.73201
6.1445,0.75826
8.5453,0.77885
10.984,0.79474
13.461,0.80688
15.975,0.81604
18.527,0.82291
21.116,0.82794
23.743,0.83143
26.407,0.83362
29.108,0.83473
31.846,0.83495
34.621,0.83445
37.432,0.83339
40.28,0.83189
43.164,0.83001
46.085,0.82783
49.042,0.82548
52.034,0.82301
55.063,0.82041
58.127,0.81767
61.227,0.81475
64.362,0.81161
67.532,0.80826
70.737,0.8047
73.978,0.80092
77.253,0.79698
80.562,0.7929
83.906,0.78872
87.285,0.7845
90.697,0.7803
94.143,0.77615
97.624,0.77202
101.14,0.7679
104.68,0.76374
108.27,0.75953
111.88,0.75533
115.52,0.75112
119.2,0.74691
122.92,0.74269
126.66,0.73845
130.44,0.73413
134.24,0.72972
138.08,0.72518
141.96,0.72052
145.86,0.7157
149.79,0.71077
153.76,0.70574
157.76,0.70071
161.78,0.69571
165.84,0.6908
169.93,0.68596
174.05,0.6812
178.19,0.6765
182.37,0.67186
186.58,0.66724
190.81,0.6626
195.08,0.6579
199.37,0.65316
203.7,0.64835
208.05,0.64343
212.43,0.63832
216.83,0.63306
221.27,0.6277
225.73,0.62224
230.22,0.6167
234.74,0.61108
239.28,0.60535
243.85,0.59954
248.45,0.59369
253.07,0.58785
257.72,0.58205
262.4,0.57624
267.1,0.57044
271.83,0.56467
276.58,0.55897
281.35,0.55328
286.16,0.54755
290.98,0.54179
295.83,0.53604
300.7,0.53031
305.6,0.52456
310.52,0.51881
315.47,0.51304
320.43,0.50727
325.42,0.50151
330.43,0.4958
335.47,0.49019
340.52,0.48475
345.6,0.47951
350.7,0.47445
355.82,0.46948
360.97,0.46453
366.13,0.4596
371.31,0.45466
376.51,0.44968
381.74,0.44462
386.98,0.43944
392.24,0.43415
397.53,0.42875
402.83,0.42326
408.15,0.41768
413.48,0.41201
418.84,0.40628
424.22,0.40043
429.61,0.39443
435.02,0.38833
440.44,0.38216
445.89,0.37598
451.35,0.36983
456.82,0.36369
462.32,0.35754
467.82,0.35146
473.35,0.34546
478.89,0.33949
484.44,0.33347
490.01,0.32738
495.59,0.32121
501.19,0.315
506.8,0.30873
512.43,0.30235
518.07,0.29585
523.72,0.28924
529.38,0.28251
535.06,0.27567
540.75,0.26869
546.45,0.2616
552.17,0.25449
557.89,0.24739
563.63,0.24032
569.37,0.23331
575.13,0.22636
580.9,0.2195
586.68,0.21272
592.46,0.206
598.26,0.1993
604.07,0.19259
609.88,0.18584
615.7,0.17907
621.54,0.17229
627.38,0.16555
633.22,0.15885
639.08,0.15219
644.94,0.14554
650.81,0.1389
656.69,0.13223
662.57,0.1255
668.46,0.11871
674.35,0.11185
680.25,0.10498
686.16,0.098095
692.07,0.091222
697.98,0.084347
703.9,0.077455
709.82,0.070532
715.75,0.063543
721.68,0.056468
727.62,0.049315
733.55,0.042111
739.49,0.034917
745.43,0.027763
751.38,0.020642
757.32,0.013533
763.27,0.0064438
769.21,-0.0006007
775.16,-0.007583
781.11,-0.014531
787.06,-0.021475
793.01,-0.028417
798.96,-0.03533
804.91,-0.042222
810.86,-0.049086
816.8,-0.055892
822.75,-0.062615
828.69,-0.069283
834.63,-0.075915
840.57,-0.08253
846.51,-0.089151
852.44,-0.09579
858.37,-0.10243
864.3,-0.10904
870.22,-0.11562
876.14,-0.12217
882.05,-0.12873
887.96,-0.1353
893.87,-0.14191
899.77,-0.14853
905.66,-0.15515
911.55,-0.16176
917.43,-0.16836
923.31,-0.17497
929.18,-0.18162
935.04,-0.18829
940.9,-0.19496
946.75,-0.20165
952.59,-0.20839
958.42,-0.2152
964.24,-0.22203
970.06,-0.22884
975.86,-0.23562
981.66,-0.24234
987.45,-0.24902
993.22,-0.25565
998.99,-0.26222
1004.7,-0.26873
1010.5,-0.27514
1016.2,-0.28142
1022,-0.28756
1027.7,-0.29361
1033.4,-0.29959
1039.1,-0.30553
1044.7,-0.31147
1050.4,-0.31739
1056.1,-0.32327
1061.7,-0.32907
1067.3,-0.33478
1072.9,-0.34042
1078.5,-0.34592
1084.1,-0.35132
1089.7,-0.35667
1095.2,-0.36202
1100.8,-0.36736
1106.3,-0.37268
1111.8,-0.378
1117.3,-0.38334
1122.8,-0.38871
1128.2,-0.39411
1133.7,-0.39948
1139.1,-0.40473
1144.5,-0.40988
1149.9,-0.41501
1155.3,-0.42024
1160.6,-0.42557
1166,-0.43104
1171.3,-0.43665
1176.6,-0.44237
1181.9,-0.44815
1187.1,-0.45392
1192.4,-0.45961
1197.6,-0.46521
1202.8,-0.47072
1208,-0.47615
1213.2,-0.48153
1218.3,-0.48691
1223.4,-0.49227
1228.5,-0.49758
1233.6,-0.50284
1238.7,-0.50805
1243.7,-0.51316
1248.7,-0.51812
1253.7,-0.52287
1258.7,-0.52746
1263.6,-0.53198
1268.5,-0.53648
1273.4,-0.54095
1278.3,-0.54541
1283.1,-0.54991
1288,-0.55448
1292.8,-0.55912
1297.5,-0.56388
1302.3,-0.5688
1307,-0.5739
1311.7,-0.57917
1316.4,-0.58454
1321,-0.58993
1325.7,-0.59534
1330.3,-0.60082
1334.8,-0.60635
1339.4,-0.6119
1343.9,-0.61746
1348.4,-0.623
1352.9,-0.62852
1357.3,-0.63401
1361.7,-0.63947
1366.1,-0.64486
1370.4,-0.65017
1374.7,-0.65536
1379,-0.66049
1383.3,-0.66561
1387.5,-0.67078
1391.8,-0.67602
1395.9,-0.6813
1400.1,-0.68658
1404.2,-0.69183
1408.3,-0.69711
1412.3,-0.70248
1416.4,-0.70797
1420.4,-0.71354
1424.3,-0.71915
1428.3,-0.72476
1432.2,-0.73037
1436,-0.73593
1439.9,-0.74145
1443.7,-0.74698
1447.5,-0.75257
1451.2,-0.75813
1454.9,-0.76363
1458.6,-0.76909
1462.2,-0.77451
1465.9,-0.77988
1469.4,-0.78519
1473,-0.79043
1476.5,-0.79562
1480,-0.80077
1483.4,-0.80584
1486.8,-0.81079
1490.2,-0.81559
1493.6,-0.82017
1496.9,-0.82448
1500.1,-0.82853
1503.4,-0.8323
1506.6,-0.83576
1509.8,-0.83896
1512.9,-0.84195
1516,-0.84478
1519.1,-0.84751
1522.1,-0.85019
1525.1,-0.85277
1528,-0.8552
1531,-0.85739
1533.8,-0.85936
1536.7,-0.86114
1539.5,-0.86272
1542.3,-0.86388
1545,-0.86446
1547.7,-0.86423
1550.4,-0.86294
1553,-0.86031
1555.6,-0.85608
1558.1,-0.84983
1560.7,-0.84109
1563.1,-0.82903
1565.6,-0.81281
1568,-0.79152
1570.3,-0.76443
1572.7,-0.73061
1575,-0.68982
1577.2,-0.64215
1579.4,-0.58792
1581.6,-0.52821
1583.7,-0.46428
1585.8,-0.39842
1587.9,-0.33343
1589.9,-0.27209
1591.9,-0.21664
1593.8,-0.16841
1595.7,-0.12779
1597.5,-0.094702
1599.4,-0.068628
1601.1,-0.048681
1602.9,-0.03389
1604.6,-0.023207
1606.2,-0.015637
1607.9,-0.01037
1609.4,-0.006774
1611,-0.0043673
1612.5,-0.0027847
1613.9,-0.0017572
1615.4,-0.0010968
1616.7,-0.00067867
1618.1,-0.00041771
1619.4,-0.00025649
1620.6,-0.00015855
1621.8,-9.9891e-05
1623,-6.5203e-05
1624.2,-4.5014e-05
1625.3,-3.3505e-05
1626.3,-2.7128e-05
1627.3,-2.3704e-05
1628.3,-2.1812e-05
1629.2,-2.0618e-05
1630.1,-1.9653e-05
1631,-1.8675e-05
1631.8,-1.7536e-05
1632.5,-1.6147e-05
1633.3,-1.4479e-05
1633.9,-1.2573e-05
1634.6,-1.0497e-05
1635.2,-8.3702e-06
1635.7,-6.3244e-06
1636.3,-4.4895e-06
1636.7,-2.9632e-06
1637.2,-1.7963e-06
1637.6,-9.8447e-07
1637.9,-4.7809e-07
1638.2,-1.9995e-07
1638.5,-6.9221e-08
1638.7,-1.859e-08
1638.9,-3.5188e-09
1639.1,-3.9179e-10
1639.2,-2.2717e-11
1639.2,-1.2637e-13
1639.3,1.0243e-31


==> CSV/2289_uv4.csv <==
X,Y
-65.13,-6.0425e-33
-65.11,-3.1475e-15
-65.047,6.5779e-13
-64.944,4.4531e-12
-64.798,3.0843e-11
-64.611,1.1347e-10
-64.383,3.3754e-10
-64.113,8.4547e-10
-63.802,1.865e-09
-63.449,3.6617e-09
-63.055,6.5124e-09
-62.619,1.0567e-08
-62.142,1.5912e-08
-61.623,2.2345e-08
-61.063,2.9584e-08
-60.462,3.7196e-08
-59.82,4.5306e-08
-59.136,5.2928e-08
-58.411,5.9792e-08
-57.644,6.468e-08
-56.837,6.8356e-08
-55.988,6.935e-08
-55.099,6.5189e-08
-54.168,5.7974e-08
-53.196,6.5188e-08
-52.184,1.2083e-07
-51.13,2.7113e-07
-50.036,5.9274e-07
-48.901,1.0876e-06
-47.725,1.879e-06
-46.508,3.1856e-06
-45.251,5.0312e-06
-43.953,7.5236e-06
-42.615,1.152e-05
-41.236,1.9149e-05
-39.817,3.3572e-05
-38.357,5.9623e-05
-36.858,0.00010353
-35.318,0.00017748
-33.738,0.00029583
-32.118,0.00048143
-30.458,0.00076326
-28.759,0.0011963
-27.019,0.0018423
-25.24,0.0027756
-23.421,0.0040783
-21.563,0.0058438
-19.665,0.0080391
-17.729,0.010566
-15.752,0.013251
-13.737,0.015946
-11.683,0.018521
-9.5895,0.020722
-7.4574,0.022212
-5.2866,0.022954
-3.0772,0.02286
-0.82926,0.021787
1.4571,0.019952
3.7817,0.017688
6.1445,0.015585
8.5453,0.013812
10.984,0.012331
13.461,0.011233
15.975,0.010497
18.527,0.0099894
21.116,0.0095891
23.743,0.0092198
26.407,0.0089902
29.108,0.0089885
31.846,0.0091846
34.621,0.0095469
37.432,0.01002
40.28,0.010555
43.164,0.011125
46.085,0.011699
49.042,0.012261
52.034,0.012787
55.063,0.01328
58.127,0.013751
61.227,0.014222
64.362,0.014698
67.532,0.01519
70.737,0.015701
73.978,0.016225
77.253,0.01675
80.562,0.017266
83.906,0.017767
87.285,0.018255
90.697,0.018738
94.143,0.019227
97.624,0.019726
101.14,0.02023
104.68,0.020741
108.27,0.02126
111.88,0.021787
115.52,0.022316
119.2,0.02284
122.92,0.023352
126.66,0.023853
130.44,0.024343
134.24,0.024823
138.08,0.025285
141.96,0.025723
145.86,0.026125
149.79,0.026491
153.76,0.026816
157.76,0.027106
161.78,0.027358
165.84,0.027588
169.93,0.027792
174.05,0.02798
178.19,0.028145
182.37,0.028299
186.58,0.028437
190.81,0.028571
195.08,0.028682
199.37,0.028772
203.7,0.028823
208.05,0.028856
212.43,0.028863
216.83,0.028863
221.27,0.028839
225.73,0.028794
230.22,0.02871
234.74,0.028604
239.28,0.028459
243.85,0.028284
248.45,0.028059
253.07,0.027806
257.72,0.027513
262.4,0.027202
267.1,0.026852
271.83,0.026491
276.58,0.026111
281.35,0.025743
286.16,0.025366
290.98,0.024988
295.83,0.024579
300.7,0.024164
305.6,0.023735
310.52,0.023313
315.47,0.022879
320.43,0.02245
325.42,0.022004
330.43,0.021555
335.47,0.02108
340.52,0.020597
345.6,0.020093
350.7,0.019595
355.82,0.019086
360.97,0.018577
366.13,0.018051
371.31,0.017528
376.51,0.016996
381.74,0.016468
386.98,0.015927
392.24,0.015388
397.53,0.014847
402.83,0.014325
408.15,0.013815
413.48,0.013328
418.84,0.012852
424.22,0.012399
429.61,0.011955
435.02,0.011526
440.44,0.011099
445.89,0.010691
451.35,0.010296
456.82,0.0099206
462.32,0.0095524
467.82,0.0091939
473.35,0.0088292
478.89,0.0084628
484.44,0.008087
490.01,0.0077127
495.59,0.0073372
501.19,0.0069709
506.8,0.0066099
512.43,0.0062598
518.07,0.0059134
523.72,0.0055808
529.38,0.0052578
535.06,0.0049543
540.75,0.0046632
546.45,0.0043906
552.17,0.004124
557.89,0.0038672
563.63,0.0036088
569.37,0.0033595
575.13,0.0031169
580.9,0.0028912
586.68,0.0026746
592.46,0.0024724
598.26,0.0022791
604.07,0.0021004
609.88,0.0019295
615.7,0.0017674
621.54,0.0016091
627.38,0.0014612
633.22,0.0013244
639.08,0.0012021
644.94,0.0010884
650.81,0.00098317
656.69,0.00088376
662.57,0.00079047
668.46,0.00070023
674.35,0.00061458
680.25,0.00053169
686.16,0.00045115
692.07,0.00037052
697.98,0.00028921
703.9,0.0002091
709.82,0.00013229
715.75,5.9345e-05
721.68,-1.2664e-05
727.62,-8.1532e-05
733.55,-0.00014769
739.49,-0.00020882
745.43,-0.00026712
751.38,-0.00032369
757.32,-0.00038337
763.27,-0.00044832
769.21,-0.00051964
775.16,-0.00059681
781.11,-0.00067895
787.06,-0.00076647
793.01,-0.00085906
798.96,-0.000957
804.91,-0.0010571
810.86,-0.0011596
816.8,-0.0012657
822.75,-0.0013792
828.69,-0.0015011
834.63,-0.0016314
840.57,-0.0017688
846.51,-0.001913
852.44,-0.0020669
858.37,-0.002231
864.3,-0.0024095
870.22,-0.002602
876.14,-0.002813
882.05,-0.0030427
887.96,-0.0032946
893.87,-0.0035712
899.77,-0.0038737
905.66,-0.0042015
911.55,-0.0045493
917.43,-0.0049159
923.31,-0.0053
929.18,-0.0057051
935.04,-0.0061331
940.9,-0.0065829
946.75,-0.0070502
952.59,-0.0075316
958.42,-0.0080307
964.24,-0.0085452
970.06,-0.0090745
975.86,-0.0096142
981.66,-0.010169
987.45,-0.010736
993.22,-0.011319
998.99,-0.011921
1004.7,-0.012548
1010.5,-0.0132
1016.2,-0.013875
1022,-0.014569
1027.7,-0.015282
1033.4,-0.01602
1039.1,-0.016784
1044.7,-0.017568
1050.4,-0.018371
1056.1,-0.019194
1061.7,-0.020041
1067.3,-0.020912
1072.9,-0.021807
1078.5,-0.022729
1084.1,-0.02368
1089.7,-0.024669
1095.2,-0.025693
1100.8,-0.026741
1106.3,-0.027794
1111.8,-0.028842
1117.3,-0.029881
1122.8,-0.030926
1128.2,-0.031988
1133.7,-0.033075
1139.1,-0.034176
1144.5,-0.035292
1149.9,-0.036427
1155.3,-0.037587
1160.6,-0.03877
1166,-0.03997
1171.3,-0.041167
1176.6,-0.042352
1181.9,-0.043526
1187.1,-0.044696
1192.4,-0.045866
1197.6,-0.047035
1202.8,-0.048198
1208,-0.049346
1213.2,-0.050462
1218.3,-0.051532
1223.4,-0.052556
1228.5,-0.053537
1233.6,-0.054491
1238.7,-0.055432
1243.7,-0.056368
1248.7,-0.057292
1253.7,-0.0582
1258.7,-0.059084
1263.6,-0.059941
1268.5,-0.060753
1273.4,-0.061504
1278.3,-0.06219
1283.1,-0.062815
1288,-0.063388
1292.8,-0.06391
1297.5,-0.064372
1302.3,-0.064767
1307,-0.065103
1311.7,-0.065393
1316.4,-0.06565
1321,-0.065883
1325.7,-0.066104
1330.3,-0.066317
1334.8,-0.066509
1339.4,-0.06667
1343.9,-0.066796
1348.4,-0.066893
1352.9,-0.066954
1357.3,-0.06697
1361.7,-0.066923
1366.1,-0.066802
1370.4,-0.066591
1374.7,-0.066295
1379,-0.065908
1383.3,-0.065447
1387.5,-0.064908
1391.8,-0.064301
1395.9,-0.063619
1400.1,-0.062879
1404.2,-0.06208
1408.3,-0.061223
1412.3,-0.060303
1416.4,-0.059332
1420.4,-0.058312
1424.3,-0.057245
1428.3,-0.056126
1432.2,-0.054946
1436,-0.053703
1439.9,-0.052403
1443.7,-0.051074
1447.5,-0.04973
1451.2,-0.048383
1454.9,-0.047026
1458.6,-0.045664
1462.2,-0.044296
1465.9,-0.042923
1469.4,-0.04154
1473,-0.040153
1476.5,-0.038765
1480,-0.037387
1483.4,-0.036015
1486.8,-0.034654
1490.2,-0.033297
1493.6,-0.031952
1496.9,-0.030619
1500.1,-0.02932
1503.4,-0.028062
1506.6,-0.02686
1509.8,-0.025706
1512.9,-0.024596
1516,-0.02351
1519.1,-0.022441
1522.1,-0.021381
1525.1,-0.020334
1528,-0.019279
1531,-0.018215
1533.8,-0.017126
1536.7,-0.016026
1539.5,-0.014923
1542.3,-0.013899
1545,-0.013024
1547.7,-0.012358
1550.4,-0.011944
1553,-0.011698
1555.6,-0.011547
1558.1,-0.011623
1560.7,-0.012069
1563.1,-0.012995
1565.6,-0.014396
1568,-0.016159
1570.3,-0.018257
1572.7,-0.020514
1575,-0.022381
1577.2,-0.023589
1579.4,-0.02383
1581.6,-0.02319
1583.7,-0.02182
1585.8,-0.019717
1587.9,-0.017141
1589.9,-0.014392
1591.9,-0.011641
1593.8,-0.0090175
1595.7,-0.0067037
1597.5,-0.0048195
1599.4,-0.0033865
1601.1,-0.0023289
1602.9,-0.0015656
1604.6,-0.0010285
1606.2,-0.00065788
1607.9,-0.00040528
1609.4,-0.00024058
1611,-0.00013914
1612.5,-7.9957e-05
1613.9,-4.5312e-05
1615.4,-2.5769e-05
1616.7,-1.5153e-05
1618.1,-9.4222e-06
1619.4,-5.9902e-06
1620.6,-3.74e-06
1621.8,-2.2145e-06
1623,-1.268e-06
1624.2,-6.7663e-07
1625.3,-3.1411e-07
1626.3,-1.4043e-07
1627.3,-6.9982e-08
1628.3,-4.5911e-08
1629.2,-4.1732e-08
1630.1,-4.4438e-08
1631,-4.7843e-08
1631.8,-5.25e-08
1632.5,-5.1913e-08
1633.3,-4.7906e-08
1633.9,-4.2089e-08
1634.6,-3.5115e-08
1635.2,-2.79e-08
1635.7,-2.1e-08
1636.3,-1.4608e-08
1636.7,-9.3838e-09
1637.2,-5.4137e-09
1637.6,-2.7665e-09
1637.9,-1.1743e-09
1638.2,-3.7562e-10
1638.5,-5.2867e-11
1638.7,2.5074e-11
1638.9,1.5238e-11
1639.1,3.9247e-12
1639.2,-2.4228e-13
1639.2,6.7242e-15
1639.3,-5.778e-33


==> CSV/2289_uv_in1.csv <==
X,Y
-53.318,-1.6006e-32
-53.298,-5.6191e-13
-53.236,-6.5786e-12
-53.134,2.5925e-10
-52.99,4.4106e-09
-52.806,2.8771e-08
-52.58,1.1847e-07
-52.314,3.6391e-07
-52.006,9.0863e-07
-51.658,1.9404e-06
-51.269,3.6644e-06
-50.839,6.2735e-06
-50.368,9.9278e-06
-49.856,1.4752e-05
-49.303,2.087e-05
-48.709,2.8529e-05
-48.075,3.8242e-05
-47.4,5.0968e-05
-46.684,6.8272e-05
-45.928,9.254e-05
-45.13,0.0001274
-44.293,0.00017799
-43.414,0.00025174
-42.496,0.00035925
-41.536,0.00051576
-40.536,0.00074338
-39.496,0.0010734
-38.416,0.001549
-37.295,0.0022318
-36.134,0.0032064
-34.933,0.004584
-33.692,0.0065096
-32.41,0.0091659
-31.089,0.012766
-29.728,0.017571
-28.327,0.023901
-26.886,0.032136
-25.405,0.042708
-23.885,0.056088
-22.325,0.072742
-20.726,0.093096
-19.087,0.1175
-17.409,0.14621
-15.692,0.1794
-13.936,0.21718
-12.14,0.25932
-10.306,0.30524
-8.4321,0.35414
-6.5199,0.405
-4.5689,0.45658
-2.5792,0.50743
-0.55108,0.55643
1.5155,0.60256
3.6204,0.645
5.7636,0.68323
7.9449,0.71694
10.164,0.74614
12.421,0.7709
14.716,0.79143
17.049,0.80826
19.419,0.8218
21.827,0.83255
24.272,0.84063
26.755,0.8455
29.274,0.84836
31.83,0.84945
34.424,0.8495
37.054,0.84868
39.72,0.84746
42.423,0.8458
45.163,0.84397
47.938,0.84185
50.75,0.83968
53.598,0.83731
56.481,0.83492
59.4,0.83239
62.355,0.82988
65.344,0.82727
68.37,0.82472
71.43,0.82208
74.525,0.81943
77.655,0.8166
80.82,0.81369
84.019,0.81057
87.252,0.80735
90.519,0.8039
93.821,0.8004
97.156,0.79681
100.53,0.79325
103.93,0.78957
107.36,0.78588
110.83,0.78205
114.33,0.77821
117.87,0.77423
121.44,0.77022
125.04,0.7661
128.67,0.76207
132.33,0.75807
136.03,0.75418
139.76,0.75023
143.52,0.74634
147.31,0.74238
151.13,0.73847
154.99,0.73446
158.87,0.73044
162.78,0.72628
166.73,0.722
170.71,0.71743
174.71,0.7127
178.75,0.70776
182.81,0.70279
186.91,0.69775
191.03,0.69278
195.18,0.68779
199.37,0.68289
203.58,0.67795
207.82,0.67298
212.09,0.66789
216.38,0.66278
220.7,0.65758
225.06,0.65241
229.43,0.6472
233.84,0.64205
238.27,0.63682
242.73,0.6316
247.22,0.62628
251.73,0.62093
256.27,0.61549
260.84,0.6101
265.43,0.60472
270.04,0.59941
274.68,0.59403
279.35,0.58871
284.04,0.58341
288.75,0.57818
293.49,0.57292
298.26,0.5677
303.05,0.56241
307.86,0.55713
312.69,0.55177
317.55,0.5464
322.43,0.54093
327.34,0.53542
332.26,0.52984
337.21,0.5243
342.18,0.51874
347.17,0.51316
352.19,0.50746
357.22,0.5017
362.28,0.49585
367.35,0.48999
372.45,0.48407
377.57,0.47817
382.7,0.47222
387.86,0.46625
393.04,0.46016
398.23,0.454
403.45,0.4477
408.68,0.44137
413.93,0.43496
419.2,0.42854
424.49,0.4221
429.8,0.41573
435.12,0.40938
440.46,0.40306
445.82,0.39668
451.19,0.39027
456.58,0.38381
461.99,0.37732
467.41,0.37073
472.85,0.36405
478.3,0.3573
483.77,0.35056
489.26,0.34381
494.75,0.3371
500.27,0.3304
505.79,0.32377
511.33,0.31718
516.89,0.31066
522.45,0.30413
528.03,0.29759
533.63,0.29097
539.23,0.28432
544.85,0.27759
550.48,0.27081
556.12,0.26394
561.77,0.25704
567.43,0.25008
573.11,0.2431
578.79,0.23612
584.48,0.2292
590.19,0.22232
595.9,0.21547
601.62,0.20863
607.36,0.20184
613.1,0.19507
618.85,0.18828
624.61,0.18141
630.37,0.17445
636.14,0.16743
641.93,0.16042
647.71,0.15345
653.51,0.14655
659.31,0.1397
665.12,0.13288
670.93,0.12605
676.75,0.11919
682.57,0.11231
688.4,0.10541
694.24,0.098486
700.08,0.091548
705.92,0.084576
711.77,0.077575
717.62,0.070551
723.48,0.063535
729.33,0.056528
735.19,0.049546
741.06,0.04258
746.92,0.035624
752.79,0.028652
758.66,0.021656
764.53,0.014646
770.4,0.0076488
776.28,0.00070078
782.15,-0.0061744
788.02,-0.013005
793.9,-0.019831
799.77,-0.026672
805.64,-0.033529
811.51,-0.040383
817.38,-0.047217
823.25,-0.054017
829.12,-0.060784
834.99,-0.067528
840.85,-0.074277
846.71,-0.081044
852.57,-0.087829
858.42,-0.094622
864.28,-0.10144
870.12,-0.10826
875.97,-0.11509
881.81,-0.12193
887.64,-0.12875
893.47,-0.13554
899.3,-0.14233
905.11,-0.14914
910.93,-0.15599
916.74,-0.16284
922.54,-0.16968
928.33,-0.17646
934.12,-0.18317
939.9,-0.18982
945.67,-0.19645
951.44,-0.20306
957.2,-0.20969
962.95,-0.21627
968.69,-0.22281
974.42,-0.22927
980.14,-0.23568
985.86,-0.24204
991.56,-0.24836
997.26,-0.25467
1002.9,-0.26098
1008.6,-0.26731
1014.3,-0.27369
1019.9,-0.28008
1025.6,-0.28653
1031.2,-0.29298
1036.8,-0.29945
1042.4,-0.30586
1048,-0.31222
1053.6,-0.31852
1059.2,-0.32483
1064.7,-0.33108
1070.3,-0.33732
1075.8,-0.34348
1081.3,-0.34962
1086.8,-0.35565
1092.3,-0.36165
1097.7,-0.36758
1103.2,-0.37352
1108.6,-0.37941
1114.1,-0.38527
1119.5,-0.39104
1124.9,-0.39675
1130.2,-0.40236
1135.6,-0.40793
1140.9,-0.41348
1146.2,-0.41908
1151.6,-0.42467
1156.8,-0.43024
1162.1,-0.43575
1167.4,-0.44128
1172.6,-0.4468
1177.8,-0.45236
1183,-0.45786
1188.2,-0.46334
1193.3,-0.46877
1198.5,-0.47422
1203.6,-0.4796
1208.7,-0.48493
1213.8,-0.49015
1218.8,-0.49535
1223.9,-0.50044
1228.9,-0.50551
1233.9,-0.51051
1238.8,-0.51551
1243.8,-0.52043
1248.7,-0.52531
1253.6,-0.53009
1258.5,-0.53487
1263.4,-0.53962
1268.2,-0.54445
1273,-0.54932
1277.8,-0.55429
1282.6,-0.55922
1287.3,-0.56419
1292,-0.56914
1296.7,-0.57416
1301.4,-0.57911
1306,-0.58408
1310.6,-0.58901
1315.2,-0.59396
1319.8,-0.59879
1324.3,-0.60357
1328.8,-0.60825
1333.3,-0.61299
1337.8,-0.61772
1342.2,-0.62252
1346.6,-0.6273
1351,-0.63211
1355.3,-0.63686
1359.7,-0.64167
1364,-0.6465
1368.2,-0.65148
1372.5,-0.65651
1376.7,-0.66165
1380.9,-0.66679
1385,-0.672
1389.1,-0.67716
1393.2,-0.68235
1397.3,-0.68744
1401.3,-0.69254
1405.3,-0.6976
1409.3,-0.70278
1413.3,-0.70802
1417.2,-0.71345
1421.1,-0.71892
1424.9,-0.72448
1428.7,-0.72994
1432.5,-0.73539
1436.3,-0.74076
1440,-0.7462
1443.7,-0.75158
1447.4,-0.75697
1451,-0.76224
1454.6,-0.76746
1458.2,-0.77248
1461.7,-0.77739
1465.2,-0.78207
1468.7,-0.7867
1472.1,-0.79122
1475.5,-0.79579
1478.9,-0.80028
1482.2,-0.80478
1485.5,-0.80922
1488.8,-0.81371
1492,-0.8181
1495.2,-0.82248
1498.4,-0.82665
1501.5,-0.83076
1504.6,-0.83465
1507.7,-0.83845
1510.7,-0.84199
1513.7,-0.84545
1516.6,-0.84869
1519.6,-0.85186
1522.4,-0.85474
1525.3,-0.85757
1528.1,-0.86019
1530.9,-0.86279
1533.6,-0.86512
1536.3,-0.86734
1539,-0.86916
1541.6,-0.87061
1544.2,-0.87119
1546.8,-0.87079
1549.3,-0.86864
1551.8,-0.86444
1554.2,-0.85697
1556.6,-0.84662
1559,-0.83341
1561.3,-0.81682
1563.6,-0.79646
1565.9,-0.77155
1568.1,-0.7418
1570.3,-0.70723
1572.4,-0.66766
1574.5,-0.62364
1576.6,-0.57572
1578.6,-0.5249
1580.6,-0.47227
1582.6,-0.41885
1584.5,-0.36604
1586.4,-0.31521
1588.2,-0.26734
1590,-0.22329
1591.7,-0.18371
1593.5,-0.1488
1595.1,-0.11859
1596.8,-0.093039
1598.4,-0.071835
1599.9,-0.054576
1601.5,-0.040849
1602.9,-0.03013
1604.4,-0.021934
1605.8,-0.015733
1607.1,-0.011127
1608.5,-0.0077423
1609.7,-0.0053078
1611,-0.0035745
1612.2,-0.0023576
1613.3,-0.0015358
1614.5,-0.00099136
1615.5,-0.00063933
1616.6,-0.00041313
1617.6,-0.00027394
1618.5,-0.00019395
1619.5,-0.00015412
1620.3,-0.0001309
1621.2,-9.9239e-05
1622,-8.2041e-05
1622.7,-5.5668e-05
1623.4,-4.265e-05
1624.1,-3.5097e-05
1624.8,-1.9337e-05
1625.3,-1.471e-05
1625.9,-1.2108e-05
1626.4,-1.1598e-05
1626.9,-9.9731e-06
1627.3,-1.024e-05
1627.7,-7.083e-06
1628.1,-5.8384e-06
1628.4,-3.0601e-06
1628.6,-1.4486e-06
1628.9,-2.6244e-07
1629,2.7392e-07
1629.2,8.0492e-08
1629.3,1.0264e-08
1629.3,9.8521e-10
1629.4,-1.4432e-31


==> CSV/2289_uv_in2.csv <==
X,Y
-53.318,-2.6584e-33
-53.298,-4.2326e-14
-53.236,-1.749e-12
-53.134,-2.2933e-11
-52.99,-1.1001e-10
-52.806,-3.6364e-10
-52.58,-8.1828e-10
-52.314,-1.4185e-09
-52.006,-1.9922e-09
-51.658,-1.2324e-09
-51.269,3.6301e-09
-50.839,1.4745e-08
-50.368,3.4766e-08
-49.856,7.1137e-08
-49.303,1.1961e-07
-48.709,1.7547e-07
-48.075,2.3329e-07
-47.4,3.0082e-07
-46.684,3.6233e-07
-45.928,4.1471e-07
-45.13,4.531e-07
-44.293,5.3402e-07
-43.414,7.2898e-07
-42.496,1.1894e-06
-41.536,2.0648e-06
-40.536,3.7776e-06
-39.496,7.1625e-06
-38.416,1.3472e-05
-37.295,2.4698e-05
-36.134,4.405e-05
-34.933,7.6096e-05
-33.692,0.00012758
-32.41,0.00020853
-31.089,0.00033506
-29.728,0.00052385
-28.327,0.00079787
-26.886,0.0011897
-25.405,0.0017293
-23.885,0.0024339
-22.325,0.0033174
-20.726,0.0043871
-19.087,0.005626
-17.409,0.006978
-15.692,0.0083969
-13.936,0.0098617
-12.14,0.011374
-10.306,0.012875
-8.4321,0.014182
-6.5199,0.015277
-4.5689,0.01619
-2.5792,0.016678
-0.55108,0.016604
1.5155,0.015885
3.6204,0.014704
5.7636,0.013065
7.9449,0.01118
10.164,0.0092367
12.421,0.0074449
14.716,0.0060084
17.049,0.0047779
19.419,0.0036004
21.827,0.0023527
24.272,0.00090567
26.755,0.00032865
29.274,0.00066022
31.83,0.0013764
34.424,0.0023649
37.054,0.0033834
39.72,0.0044164
42.423,0.0053756
45.163,0.0062703
47.938,0.0070581
50.75,0.0077547
53.598,0.008335
56.481,0.0088247
59.4,0.0092279
62.355,0.0095753
65.344,0.0098636
68.37,0.010109
71.43,0.010303
74.525,0.010458
77.655,0.010571
80.82,0.010662
84.019,0.010734
87.252,0.010805
90.519,0.010875
93.821,0.010953
97.156,0.011031
100.53,0.011111
103.93,0.011185
107.36,0.01126
110.83,0.011333
114.33,0.011412
117.87,0.011496
121.44,0.011595
125.04,0.011702
128.67,0.011818
132.33,0.011931
136.03,0.012034
139.76,0.012122
143.52,0.012202
147.31,0.012266
151.13,0.012318
154.99,0.012354
158.87,0.012384
162.78,0.012401
166.73,0.012411
170.71,0.012405
174.71,0.012388
178.75,0.012353
182.81,0.012305
186.91,0.012238
191.03,0.01216
195.18,0.012067
199.37,0.011964
203.58,0.011846
207.82,0.011724
212.09,0.011595
216.38,0.011468
220.7,0.011337
225.06,0.011202
229.43,0.011057
233.84,0.010905
238.27,0.010742
242.73,0.010573
247.22,0.010401
251.73,0.010226
256.27,0.010045
260.84,0.0098572
265.43,0.0096669
270.04,0.0094803
274.68,0.0092985
279.35,0.009121
284.04,0.0089445
288.75,0.0087679
293.49,0.0085874
298.26,0.0084057
303.05,0.0082245
307.86,0.0080479
312.69,0.0078707
317.55,0.0076937
322.43,0.0075134
327.34,0.0073338
332.26,0.0071507
337.21,0.0069656
342.18,0.0067745
347.17,0.0065825
352.19,0.0063856
357.22,0.006184
362.28,0.0059683
367.35,0.0057441
372.45,0.0055086
377.57,0.0052739
382.7,0.0050397
387.86,0.0048186
393.04,0.0046064
398.23,0.004412
403.45,0.0042258
408.68,0.0040521
413.93,0.0038799
419.2,0.0037162
424.49,0.0035517
429.8,0.0033957
435.12,0.0032399
440.46,0.003092
445.82,0.0029441
451.19,0.0028052
456.58,0.0026682
461.99,0.0025419
467.41,0.0024205
472.85,0.0023103
478.3,0.0022017
483.77,0.0020991
489.26,0.001995
494.75,0.0018955
500.27,0.0017952
505.79,0.0017008
511.33,0.0016078
516.89,0.0015194
522.45,0.0014321
528.03,0.0013498
533.63,0.0012719
539.23,0.0012013
544.85,0.0011373
550.48,0.001081
556.12,0.0010307
561.77,0.00098402
567.43,0.00093875
573.11,0.00089471
578.79,0.00085165
584.48,0.00080932
590.19,0.00076878
595.9,0.00073096
601.62,0.00069732
607.36,0.00066736
613.1,0.00064153
618.85,0.00061931
624.61,0.00059868
630.37,0.00057838
636.14,0.00055632
641.93,0.00053347
647.71,0.00050722
653.51,0.00048023
659.31,0.00045037
665.12,0.00042132
670.93,0.00038987
676.75,0.00036002
682.57,0.00032856
688.4,0.00029905
694.24,0.0002672
700.08,0.00023575
705.92,0.00020046
711.77,0.0001642
717.62,0.0001241
723.48,8.4143e-05
729.33,4.2121e-05
735.19,1.2364e-06
741.06,-4.1575e-05
746.92,-8.4471e-05
752.79,-0.0001309
758.66,-0.00017937
764.53,-0.00023241
770.4,-0.00028856
776.28,-0.00034879
782.15,-0.00041263
788.02,-0.00048188
793.9,-0.00055724
799.77,-0.00064018
805.64,-0.0007299
811.51,-0.00082622
817.38,-0.00092721
823.25,-0.0010338
829.12,-0.001144
834.99,-0.0012604
840.85,-0.0013808
846.71,-0.0015081
852.57,-0.0016377
858.42,-0.0017734
864.28,-0.0019117
870.12,-0.0020583
875.97,-0.0022099
881.81,-0.0023721
887.64,-0.0025386
893.47,-0.0027145
899.3,-0.0028946
905.11,-0.0030863
910.93,-0.0032844
916.74,-0.0034958
922.54,-0.0037143
928.33,-0.0039475
934.12,-0.0041891
939.9,-0.0044474
945.67,-0.0047132
951.44,-0.0049959
957.2,-0.0052865
962.95,-0.005597
968.69,-0.0059164
974.42,-0.0062552
980.14,-0.0066008
985.86,-0.0069651
991.56,-0.0073349
997.26,-0.0077219
1002.9,-0.0081139
1008.6,-0.0085216
1014.3,-0.0089321
1019.9,-0.0093542
1025.6,-0.0097777
1031.2,-0.010214
1036.8,-0.010657
1042.4,-0.011121
1048,-0.0116
1053.6,-0.0121
1059.2,-0.012613
1064.7,-0.01314
1070.3,-0.013672
1075.8,-0.014216
1081.3,-0.014767
1086.8,-0.015333
1092.3,-0.01591
1097.7,-0.016508
1103.2,-0.017121
1108.6,-0.017758
1114.1,-0.018412
1119.5,-0.019094
1124.9,-0.019802
1130.2,-0.020547
1135.6,-0.021318
1140.9,-0.022118
1146.2,-0.022936
1151.6,-0.023775
1156.8,-0.024624
1162.1,-0.025489
1167.4,-0.026365
1172.6,-0.027256
1177.8,-0.028156
1183,-0.029068
1188.2,-0.029993
1193.3,-0.03094
1198.5,-0.031906
1203.6,-0.032896
1208.7,-0.033899
1213.8,-0.034913
1218.8,-0.035934
1223.9,-0.036964
1228.9,-0.037998
1233.9,-0.039044
1238.8,-0.040104
1243.8,-0.041184
1248.7,-0.042282
1253.6,-0.043394
1258.5,-0.044511
1263.4,-0.045624
1268.2,-0.046723
1273,-0.047798
1277.8,-0.048839
1282.6,-0.049838
1287.3,-0.050789
1292,-0.051691
1296.7,-0.052542
1301.4,-0.053345
1306,-0.054098
1310.6,-0.0548
1315.2,-0.055445
1319.8,-0.056039
1324.3,-0.056577
1328.8,-0.057056
1333.3,-0.057473
1337.8,-0.057836
1342.2,-0.058142
1346.6,-0.058391
1351,-0.058594
1355.3,-0.058758
1359.7,-0.058883
1364,-0.058965
1368.2,-0.059001
1372.5,-0.058984
1376.7,-0.058911
1380.9,-0.058778
1385,-0.058583
1389.1,-0.058324
1393.2,-0.057996
1397.3,-0.0576
1401.3,-0.057138
1405.3,-0.056609
1409.3,-0.056009
1413.3,-0.055334
1417.2,-0.054587
1421.1,-0.053776
1424.9,-0.052914
1428.7,-0.052003
1432.5,-0.051058
1436.3,-0.050081
1440,-0.049083
1443.7,-0.048062
1447.4,-0.047023
1451,-0.04595
1454.6,-0.044844
1458.2,-0.043702
1461.7,-0.04254
1465.2,-0.041357
1468.7,-0.040166
1472.1,-0.038964
1475.5,-0.037762
1478.9,-0.036551
1482.2,-0.035346
1485.5,-0.03414
1488.8,-0.032941
1492,-0.031728
1495.2,-0.030503
1498.4,-0.02925
1501.5,-0.027982
1504.6,-0.026692
1507.7,-0.025399
1510.7,-0.024092
1513.7,-0.022773
1516.6,-0.021413
1519.6,-0.020009
1522.4,-0.018537
1525.3,-0.017
1528.1,-0.015378
1530.9,-0.013691
1533.6,-0.011919
1536.3,-0.01011
1539,-0.0082653
1541.6,-0.0064975
1544.2,-0.0048467
1546.8,-0.0035617
1549.3,-0.0027436
1551.8,-0.0028859
1554.2,-0.0037262
1556.6,-0.0045315
1559,-0.0053904
1561.3,-0.0063706
1563.6,-0.0075232
1565.9,-0.0090882
1568.1,-0.010889
1570.3,-0.012678
1572.4,-0.014477
1574.5,-0.015903
1576.6,-0.017028
1578.6,-0.017597
1580.6,-0.017676
1582.6,-0.017448
1584.5,-0.017153
1586.4,-0.016649
1588.2,-0.015933
1590,-0.015118
1591.7,-0.0142
1593.5,-0.013215
1595.1,-0.012101
1596.8,-0.01081
1598.4,-0.0094849
1599.9,-0.008188
1601.5,-0.0069302
1602.9,-0.005783
1604.4,-0.004742
1605.8,-0.0038605
1607.1,-0.0031078
1608.5,-0.002489
1609.7,-0.0019752
1611,-0.0015698
1612.2,-0.0012536
1613.3,-0.00098669
1614.5,-0.00076525
1615.5,-0.00058193
1616.6,-0.00043583
1617.6,-0.00031767
1618.5,-0.00022003
1619.5,-0.00013721
1620.3,-7.5858e-05
1621.2,-4.9121e-05
1622,-2.5784e-05
1622.7,-2.3769e-05
1623.4,-1.6433e-05
1624.1,-9.0232e-06
1624.8,-1.3433e-05
1625.3,-9.1673e-06
1625.9,-4.7218e-06
1626.4,2.8874e-07
1626.9,2.8287e-06
1627.3,6.0649e-06
1627.7,4.8685e-06
1628.1,4.7977e-06
1628.4,2.6404e-06
1628.6,1.3104e-06
1628.9,2.281e-07
1629,-2.7948e-07
1629.2,-8.0906e-08
1629.3,-1.0268e-08
1629.3,-9.8477e-10
1629.4,-0


==> CSV/2289_uv_in3.csv <==
X,Y
-65.13,5.3167e-32
-65.11,1.0951e-13
-65.047,2.0171e-11
-64.944,3.4482e-10
-64.798,3.0991e-09
-64.611,1.637e-08
-64.383,6.1014e-08
-64.113,1.7634e-07
-63.802,4.2191e-07
-63.449,8.69e-07
-63.055,1.5859e-06
-62.619,2.6162e-06
-62.142,3.9639e-06
-61.623,5.5831e-06
-61.063,7.3866e-06
-60.462,9.2569e-06
-59.82,1.1075e-05
-59.136,1.2733e-05
-58.411,1.417e-05
-57.644,1.5348e-05
-56.837,1.6298e-05
-55.988,1.7113e-05
-55.099,1.7973e-05
-54.168,1.9171e-05
-53.196,2.1263e-05
-52.184,2.5194e-05
-51.13,3.2449e-05
-50.036,4.5244e-05
-48.901,6.7319e-05
-47.725,0.00010479
-46.508,0.00016746
-45.251,0.00027057
-43.953,0.00043705
-42.615,0.00069945
-41.236,0.0011063
-39.817,0.0017304
-38.357,0.0026793
-36.858,0.0041126
-35.318,0.0062638
-33.738,0.0094683
-32.118,0.014173
-30.458,0.020973
-28.759,0.030631
-27.019,0.044081
-25.24,0.062341
-23.421,0.086386
-21.563,0.11714
-19.665,0.15522
-17.729,0.2008
-15.752,0.25354
-13.737,0.31234
-11.683,0.37516
-9.5895,0.43925
-7.4574,0.50175
-5.2866,0.56018
-3.0772,0.61311
-0.82926,0.65953
1.4571,0.6992
3.7817,0.73201
6.1445,0.75826
8.5453,0.77885
10.984,0.79474
13.461,0.80688
15.975,0.81604
18.527,0.82291
21.116,0.82794
23.743,0.83143
26.407,0.83362
29.108,0.83473
31.846,0.83495
34.621,0.83445
37.432,0.83339
40.28,0.83189
43.164,0.83001
46.085,0.82783
49.042,0.82548
52.034,0.82301
55.063,0.82041
58.127,0.81767
61.227,0.81475
64.362,0.81161
67.532,0.80826
70.737,0.8047
73.978,0.80092
77.253,0.79698
80.562,0.7929
83.906,0.78872
87.285,0.7845
90.697,0.7803
94.143,0.77615
97.624,0.77202
101.14,0.7679
104.68,0.76374
108.27,0.75953
111.88,0.75533
115.52,0.75112
119.2,0.74691
122.92,0.74269
126.66,0.73845
130.44,0.73413
134.24,0.72972
138.08,0.72518
141.96,0.72052
145.86,0.7157
149.79,0.71077
153.76,0.70574
157.76,0.70071
161.78,0.69571
165.84,0.6908
169.93,0.68596
174.05,0.6812
178.19,0.6765
182.37,0.67186
186.58,0.66724
190.81,0.6626
195.08,0.6579
199.37,0.65316
203.7,0.64835
208.05,0.64343
212.43,0.63832
216.83,0.63306
221.27,0.6277
225.73,0.62224
230.22,0.6167
234.74,0.61108
239.28,0.60535
243.85,0.59954
248.45,0.59369
253.07,0.58785
257.72,0.58205
262.4,0.57624
267.1,0.57044
271.83,0.56467
276.58,0.55897
281.35,0.55328
286.16,0.54755
290.98,0.54179
295.83,0.53604
300.7,0.53031
305.6,0.52456
310.52,0.51881
315.47,0.51304
320.43,0.50727
325.42,0.50151
330.43,0.4958
335.47,0.49019
340.52,0.48475
345.6,0.47951
350.7,0.47445
355.82,0.46948
360.97,0.46453
366.13,0.4596
371.31,0.45466
376.51,0.44968
381.74,0.44462
386.98,0.43944
392.24,0.43415
397.53,0.42875
402.83,0.42326
408.15,0.41768
413.48,0.41201
418.84,0.40628
424.22,0.40043
429.61,0.39443
435.02,0.38833
440.44,0.38216
445.89,0.37598
451.35,0.36983
456.82,0.36369
462.32,0.35754
467.82,0.35146
473.35,0.34546
478.89,0.33949
484.44,0.33347
490.01,0.32738
495.59,0.32121
501.19,0.315
506.8,0.30873
512.43,0.30235
518.07,0.29585
523.72,0.28924
529.38,0.28251
535.06,0.27567
540.75,0.26869
546.45,0.2616
552.17,0.25449
557.89,0.24739
563.63,0.24032
569.37,0.23331
575.13,0.22636
580.9,0.2195
586.68,0.21272
592.46,0.206
598.26,0.1993
604.07,0.19259
609.88,0.18584
615.7,0.17907
621.54,0.17229
627.38,0.16555
633.22,0.15885
639.08,0.15219
644.94,0.14554
650.81,0.1389
656.69,0.13223
662.57,0.1255
668.46,0.11871
674.35,0.11185
680.25,0.10498
686.16,0.098095
692.07,0.091222
697.98,0.084347
703.9,0.077455
709.82,0.070532
715.75,0.063543
721.68,0.056468
727.62,0.049315
733.55,0.042111
739.49,0.034917
745.43,0.027763
751.38,0.020642
757.32,0.013533
763.27,0.0064438
769.21,-0.0006007
775.16,-0.007583
781.11,-0.014531
787.06,-0.021475
793.01,-0.028417
798.96,-0.03533
804.91,-0.042222
810.86,-0.049086
816.8,-0.055892
822.75,-0.062615
828.69,-0.069283
834.63,-0.075915
840.57,-0.08253
846.51,-0.089151
852.44,-0.09579
858.37,-0.10243
864.3,-0.10904
870.22,-0.11562
876.14,-0.12217
882.05,-0.12873
887.96,-0.1353
893.87,-0.14191
899.77,-0.14853
905.66,-0.15515
911.55,-0.16176
917.43,-0.16836
923.31,-0.17497
929.18,-0.18162
935.04,-0.18829
940.9,-0.19496
946.75,-0.20165
952.59,-0.20839
958.42,-0.2152
964.24,-0.22203
970.06,-0.22884
975.86,-0.23562
981.66,-0.24234
987.45,-0.24902
993.22,-0.25565
998.99,-0.26222
1004.7,-0.26873
1010.5,-0.27514
1016.2,-0.28142
1022,-0.28756
1027.7,-0.29361
1033.4,-0.29959
1039.1,-0.30553
1044.7,-0.31147
1050.4,-0.31739
1056.1,-0.32327
1061.7,-0.32907
1067.3,-0.33478
1072.9,-0.34042
1078.5,-0.34592
1084.1,-0.35132
1089.7,-0.35667
1095.2,-0.36202
1100.8,-0.36736
1106.3,-0.37268
1111.8,-0.378
1117.3,-0.38334
1122.8,-0.38871
1128.2,-0.39411
1133.7,-0.39948
1139.1,-0.40473
1144.5,-0.40988
1149.9,-0.41501
1155.3,-0.42024
1160.6,-0.42557
1166,-0.43104
1171.3,-0.43665
1176.6,-0.44237
1181.9,-0.44815
1187.1,-0.45392
1192.4,-0.45961
1197.6,-0.46521
1202.8,-0.47072
1208,-0.47615
1213.2,-0.48153
1218.3,-0.48691
1223.4,-0.49227
1228.5,-0.49758
1233.6,-0.50284
1238.7,-0.50805
1243.7,-0.51316
1248.7,-0.51812
1253.7,-0.52287
1258.7,-0.52746
1263.6,-0.53198
1268.5,-0.53648
1273.4,-0.54095
1278.3,-0.54541
1283.1,-0.54991
1288,-0.55448
1292.8,-0.55912
1297.5,-0.56388
1302.3,-0.5688
1307,-0.5739
1311.7,-0.57917
1316.4,-0.58454
1321,-0.58993
1325.7,-0.59534
1330.3,-0.60082
1334.8,-0.60635
1339.4,-0.6119
1343.9,-0.61746
1348.4,-0.623
1352.9,-0.62852
1357.3,-0.63401
1361.7,-0.63947
1366.1,-0.64486
1370.4,-0.65017
1374.7,-0.65536
1379,-0.66049
1383.3,-0.66561
1387.5,-0.67078
1391.8,-0.67602
1395.9,-0.6813
1400.1,-0.68658
1404.2,-0.69183
1408.3,-0.69711
1412.3,-0.70248
1416.4,-0.70797
1420.4,-0.71354
1424.3,-0.71915
1428.3,-0.72476
1432.2,-0.73037
1436,-0.73593
1439.9,-0.74145
1443.7,-0.74698
1447.5,-0.75257
1451.2,-0.75813
1454.9,-0.76363
1458.6,-0.76909
1462.2,-0.77451
1465.9,-0.77988
1469.4,-0.78519
1473,-0.79043
1476.5,-0.79562
1480,-0.80077
1483.4,-0.80584
1486.8,-0.81079
1490.2,-0.81559
1493.6,-0.82017
1496.9,-0.82448
1500.1,-0.82853
1503.4,-0.8323
1506.6,-0.83576
1509.8,-0.83896
1512.9,-0.84195
1516,-0.84478
1519.1,-0.84751
1522.1,-0.85019
1525.1,-0.85277
1528,-0.8552
1531,-0.85739
1533.8,-0.85936
1536.7,-0.86114
1539.5,-0.86272
1542.3,-0.86389
1545,-0.86446
1547.7,-0.86423
1550.4,-0.86297
1553,-0.86035
1555.6,-0.85613
1558.1,-0.84991
1560.7,-0.84115
1563.1,-0.82915
1565.6,-0.81303
1568,-0.79176
1570.3,-0.76467
1572.7,-0.73089
1575,-0.68988
1577.2,-0.64185
1579.4,-0.58702
1581.6,-0.52659
1583.7,-0.46167
1585.8,-0.39484
1587.9,-0.3288
1589.9,-0.26647
1591.9,-0.21032
1593.8,-0.16164
1595.7,-0.12094
1597.5,-0.088076
1599.4,-0.062386
1601.1,-0.042914
1602.9,-0.028637
1604.6,-0.018539
1606.2,-0.011582
1607.9,-0.0070005
1609.4,-0.0040781
1611,-0.0022723
1612.5,-0.0011529
1613.9,-0.00050863
1615.4,-0.00012677
1616.7,0.00011554
1618.1,0.00023472
1619.4,0.00029999
1620.6,0.00028618
1621.8,0.00019445
1623,0.0001229
1624.2,3.5877e-05
1625.3,-6.0801e-05
1626.3,-0.00011349
1627.3,-0.00015039
1628.3,-0.00015881
1629.2,-0.00015774
1630.1,-0.00016174
1631,-0.00012827
1631.8,-8.9802e-05
1632.5,-5.842e-05
1633.3,-4.5199e-05
1633.9,-2.8365e-05
1634.6,-2.415e-05
1635.2,-1.6422e-05
1635.7,-2.659e-06
1636.3,-2.6249e-06
1636.7,-3.5086e-06
1637.2,1.9415e-05
1637.6,1.0728e-05
1637.9,5.4367e-06
1638.2,1.8252e-06
1638.5,3.2078e-05
1638.7,-1.8565e-08
1638.9,-3.5036e-09
1639.1,-3.8786e-10
1639.2,-2.2959e-11
1639.2,-1.1964e-13
1639.3,9.6656e-32


==> CSV/2289_uv_in4.csv <==
X,Y
-65.13,-6.0425e-33
-65.11,-3.1475e-15
-65.047,6.5779e-13
-64.944,4.4531e-12
-64.798,3.0843e-11
-64.611,1.1347e-10
-64.383,3.3754e-10
-64.113,8.4547e-10
-63.802,1.865e-09
-63.449,3.6617e-09
-63.055,6.5124e-09
-62.619,1.0567e-08
-62.142,1.5912e-08
-61.623,2.2345e-08
-61.063,2.9584e-08
-60.462,3.7196e-08
-59.82,4.5306e-08
-59.136,5.2928e-08
-58.411,5.9792e-08
-57.644,6.468e-08
-56.837,6.8356e-08
-55.988,6.935e-08
-55.099,6.5189e-08
-54.168,5.7974e-08
-53.196,6.5188e-08
-52.184,1.2083e-07
-51.13,2.7113e-07
-50.036,5.9274e-07
-48.901,1.0876e-06
-47.725,1.879e-06
-46.508,3.1856e-06
-45.251,5.0312e-06
-43.953,7.5236e-06
-42.615,1.152e-05
-41.236,1.9149e-05
-39.817,3.3572e-05
-38.357,5.9623e-05
-36.858,0.00010353
-35.318,0.00017748
-33.738,0.00029583
-32.118,0.00048143
-30.458,0.00076326
-28.759,0.0011963
-27.019,0.0018423
-25.24,0.0027756
-23.421,0.0040783
-21.563,0.0058438
-19.665,0.0080391
-17.729,0.010566
-15.752,0.013251
-13.737,0.015946
-11.683,0.018521
-9.5895,0.020722
-7.4574,0.022212
-5.2866,0.022954
-3.0772,0.02286
-0.82926,0.021787
1.4571,0.019952
3.7817,0.017688
6.1445,0.015585
8.5453,0.013812
10.984,0.012331
13.461,0.011233
15.975,0.010497
18.527,0.0099894
21.116,0.0095891
23.743,0.0092198
26.407,0.0089902
29.108,0.0089885
31.846,0.0091846
34.621,0.0095469
37.432,0.01002
40.28,0.010555
43.164,0.011125
46.085,0.011699
49.042,0.012261
52.034,0.012787
55.063,0.01328
58.127,0.013751
61.227,0.014222
64.362,0.014698
67.532,0.01519
70.737,0.015701
73.978,0.016225
77.253,0.01675
80.562,0.017266
83.906,0.017767
87.285,0.018255
90.697,0.018738
94.143,0.019227
97.624,0.019726
101.14,0.02023
104.68,0.020741
108.27,0.02126
111.88,0.021787
115.52,0.022316
119.2,0.02284
122.92,0.023352
126.66,0.023853
130.44,0.024343
134.24,0.024823
138.08,0.025285
141.96,0.025723
145.86,0.026125
149.79,0.026491
153.76,0.026816
157.76,0.027106
161.78,0.027358
165.84,0.027588
169.93,0.027792
174.05,0.02798
178.19,0.028145
182.37,0.028299
186.58,0.028437
190.81,0.028571
195.08,0.028682
199.37,0.028772
203.7,0.028823
208.05,0.028856
212.43,0.028863
216.83,0.028863
221.27,0.028839
225.73,0.028794
230.22,0.02871
234.74,0.028604
239.28,0.028459
243.85,0.028284
248.45,0.028059
253.07,0.027806
257.72,0.027513
262.4,0.027202
267.1,0.026852
271.83,0.026491
276.58,0.026111
281.35,0.025743
286.16,0.025366
290.98,0.024988
295.83,0.024579
300.7,0.024164
305.6,0.023735
310.52,0.023313
315.47,0.022879
320.43,0.02245
325.42,0.022004
330.43,0.021555
335.47,0.02108
340.52,0.020597
345.6,0.020093
350.7,0.019595
355.82,0.019086
360.97,0.018577
366.13,0.018051
371.31,0.017528
376.51,0.016996
381.74,0.016468
386.98,0.015927
392.24,0.015388
397.53,0.014847
402.83,0.014325
408.15,0.013815
413.48,0.013328
418.84,0.012852
424.22,0.012399
429.61,0.011955
435.02,0.011526
440.44,0.011099
445.89,0.010691
451.35,0.010296
456.82,0.0099206
462.32,0.0095524
467.82,0.0091939
473.35,0.0088292
478.89,0.0084628
484.44,0.008087
490.01,0.0077127
495.59,0.0073372
501.19,0.0069709
506.8,0.0066099
512.43,0.0062598
518.07,0.0059134
523.72,0.0055808
529.38,0.0052578
535.06,0.0049543
540.75,0.0046632
546.45,0.0043906
552.17,0.004124
557.89,0.0038672
563.63,0.0036088
569.37,0.0033595
575.13,0.0031169
580.9,0.0028912
586.68,0.0026746
592.46,0.0024724
598.26,0.0022791
604.07,0.0021004
609.88,0.0019295
615.7,0.0017674
621.54,0.0016091
627.38,0.0014612
633.22,0.0013244
639.08,0.0012021
644.94,0.0010884
650.81,0.00098317
656.69,0.00088376
662.57,0.00079047
668.46,0.00070023
674.35,0.00061458
680.25,0.00053169
686.16,0.00045115
692.07,0.00037052
697.98,0.00028921
703.9,0.0002091
709.82,0.00013229
715.75,5.9345e-05
721.68,-1.2664e-05
727.62,-8.1532e-05
733.55,-0.00014769
739.49,-0.00020882
745.43,-0.00026712
751.38,-0.00032369
757.32,-0.00038337
763.27,-0.00044832
769.21,-0.00051964
775.16,-0.00059681
781.11,-0.00067895
787.06,-0.00076647
793.01,-0.00085906
798.96,-0.000957
804.91,-0.0010571
810.86,-0.0011596
816.8,-0.0012657
822.75,-0.0013792
828.69,-0.0015011
834.63,-0.0016314
840.57,-0.0017688
846.51,-0.001913
852.44,-0.0020669
858.37,-0.002231
864.3,-0.0024095
870.22,-0.002602
876.14,-0.002813
882.05,-0.0030427
887.96,-0.0032946
893.87,-0.0035712
899.77,-0.0038737
905.66,-0.0042015
911.55,-0.0045493
917.43,-0.0049159
923.31,-0.0053
929.18,-0.0057051
935.04,-0.0061331
940.9,-0.0065829
946.75,-0.0070502
952.59,-0.0075316
958.42,-0.0080307
964.24,-0.0085452
970.06,-0.0090745
975.86,-0.0096142
981.66,-0.010169
987.45,-0.010736
993.22,-0.011319
998.99,-0.011921
1004.7,-0.012548
1010.5,-0.0132
1016.2,-0.013875
1022,-0.014569
1027.7,-0.015282
1033.4,-0.01602
1039.1,-0.016784
1044.7,-0.017568
1050.4,-0.018371
1056.1,-0.019194
1061.7,-0.020041
1067.3,-0.020912
1072.9,-0.021807
1078.5,-0.022729
1084.1,-0.02368
1089.7,-0.024669
1095.2,-0.025693
1100.8,-0.026741
1106.3,-0.027794
1111.8,-0.028842
1117.3,-0.029881
1122.8,-0.030926
1128.2,-0.031988
1133.7,-0.033075
1139.1,-0.034176
1144.5,-0.035292
1149.9,-0.036427
1155.3,-0.037587
1160.6,-0.03877
1166,-0.03997
1171.3,-0.041167
1176.6,-0.042352
1181.9,-0.043526
1187.1,-0.044696
1192.4,-0.045866
1197.6,-0.047035
1202.8,-0.048198
1208,-0.049346
1213.2,-0.050462
1218.3,-0.051532
1223.4,-0.052556
1228.5,-0.053537
1233.6,-0.054491
1238.7,-0.055432
1243.7,-0.056368
1248.7,-0.057292
1253.7,-0.0582
1258.7,-0.059084
1263.6,-0.059941
1268.5,-0.060753
1273.4,-0.061504
1278.3,-0.06219
1283.1,-0.062815
1288,-0.063388
1292.8,-0.06391
1297.5,-0.064372
1302.3,-0.064767
1307,-0.065103
1311.7,-0.065393
1316.4,-0.06565
1321,-0.065883
1325.7,-0.066104
1330.3,-0.066317
1334.8,-0.066509
1339.4,-0.06667
1343.9,-0.066796
1348.4,-0.066893
1352.9,-0.066954
1357.3,-0.06697
1361.7,-0.066923
1366.1,-0.066802
1370.4,-0.066591
1374.7,-0.066295
1379,-0.065908
1383.3,-0.065447
1387.5,-0.064908
1391.8,-0.064301
1395.9,-0.063619
1400.1,-0.062879
1404.2,-0.06208
1408.3,-0.061223
1412.3,-0.060303
1416.4,-0.059332
1420.4,-0.058312
1424.3,-0.057245
1428.3,-0.056126
1432.2,-0.054946
1436,-0.053703
1439.9,-0.052403
1443.7,-0.051074
1447.5,-0.04973
1451.2,-0.048383
1454.9,-0.047026
1458.6,-0.045664
1462.2,-0.044296
1465.9,-0.042923
1469.4,-0.04154
1473,-0.040153
1476.5,-0.038765
1480,-0.037387
1483.4,-0.036015
1486.8,-0.034654
1490.2,-0.033297
1493.6,-0.031952
1496.9,-0.030619
1500.1,-0.02932
1503.4,-0.028062
1506.6,-0.02686
1509.8,-0.025706
1512.9,-0.024596
1516,-0.02351
1519.1,-0.022441
1522.1,-0.021381
1525.1,-0.020334
1528,-0.019279
1531,-0.018215
1533.8,-0.017126
1536.7,-0.016026
1539.5,-0.014923
1542.3,-0.013887
1545,-0.013024
1547.7,-0.012355
1550.4,-0.01191
1553,-0.011658
1555.6,-0.011496
1558.1,-0.011546
1560.7,-0.012013
1563.1,-0.012874
1565.6,-0.01418
1568,-0.015921
1570.3,-0.018018
1572.7,-0.020233
1575,-0.022322
1577.2,-0.023889
1579.4,-0.024725
1581.6,-0.024807
1583.7,-0.024426
1585.8,-0.023296
1587.9,-0.021774
1589.9,-0.020005
1591.9,-0.017953
1593.8,-0.015789
1595.7,-0.013552
1597.5,-0.011446
1599.4,-0.0096279
1601.1,-0.0080958
1602.9,-0.0068178
1604.6,-0.005697
1606.2,-0.0047126
1607.9,-0.0037752
1609.4,-0.0029364
1611,-0.0022342
1612.5,-0.0017118
1613.9,-0.0012939
1615.4,-0.00099575
1616.7,-0.00080936
1618.1,-0.00066185
1619.4,-0.00056247
1620.6,-0.00044847
1621.8,-0.00029656
1623,-0.00018938
1624.2,-8.1568e-05
1625.3,2.6982e-05
1626.3,8.6219e-05
1627.3,0.00012662
1628.3,0.00013695
1629.2,0.00013708
1630.1,0.00014204
1631,0.00010954
1631.8,7.2213e-05
1632.5,4.2222e-05
1633.3,3.0672e-05
1633.9,1.5749e-05
1634.6,1.3618e-05
1635.2,8.0237e-06
1635.7,-3.6864e-06
1636.3,-1.8792e-06
1636.7,5.3604e-07
1637.2,-2.1217e-05
1637.6,-1.1716e-05
1637.9,-5.916e-06
1638.2,-2.0255e-06
1638.5,-3.2148e-05
1638.7,-0
1638.9,-0
1639.1,-0
1639.2,-0
1639.2,-0
1639.3,-0


==> CSV/2289_vv1.csv <==
X,Y
-53.318,8.8289e-31
-53.298,4.5643e-13
-53.236,1.1458e-10
-53.134,2.786e-09
-52.99,2.6156e-08
-52.806,1.4409e-07
-52.58,5.6431e-07
-52.314,1.7401e-06
-52.006,4.4955e-06
-51.658,1.0133e-05
-51.269,2.0502e-05
-50.839,3.8018e-05
-50.368,6.5649e-05
-49.856,0.00010689
-49.303,0.00016578
-48.709,0.00024698
-48.075,0.00035591
-47.4,0.00049893
-46.684,0.00068367
-45.928,0.00091947
-45.13,0.0012178
-44.293,0.0015928
-43.414,0.0020621
-42.496,0.0026478
-41.536,0.0033776
-40.536,0.0042867
-39.496,0.0054194
-38.416,0.0068312
-37.295,0.0085923
-36.134,0.01079
-34.933,0.013533
-33.692,0.016956
-32.41,0.021219
-31.089,0.026515
-29.728,0.033068
-28.327,0.041137
-26.886,0.051012
-25.405,0.063011
-23.885,0.077466
-22.325,0.094706
-20.726,0.11505
-19.087,0.13877
-17.409,0.16611
-15.692,0.19719
-13.936,0.232
-12.14,0.27042
-10.306,0.31222
-8.4321,0.35706
-6.5199,0.40442
-4.5689,0.45365
-2.5792,0.50403
-0.55108,0.55476
1.5155,0.60506
3.6204,0.6542
5.7636,0.70154
7.9449,0.74654
10.164,0.78886
12.421,0.82812
14.716,0.86406
17.049,0.89659
19.419,0.92575
21.827,0.95172
24.272,0.97436
26.755,0.99355
29.274,1.01
31.83,1.0242
34.424,1.0363
37.054,1.0465
39.72,1.0551
42.423,1.0621
45.163,1.0679
47.938,1.0726
50.75,1.0764
53.598,1.0794
56.481,1.0816
59.4,1.0832
62.355,1.0841
65.344,1.0845
68.37,1.0843
71.43,1.0837
74.525,1.0827
77.655,1.0814
80.82,1.0798
84.019,1.0778
87.252,1.0756
90.519,1.0731
93.821,1.0703
97.156,1.0674
100.53,1.0642
103.93,1.061
107.36,1.0576
110.83,1.0541
114.33,1.0505
117.87,1.0468
121.44,1.043
125.04,1.0392
128.67,1.0353
132.33,1.0314
136.03,1.0274
139.76,1.0234
143.52,1.0193
147.31,1.0151
151.13,1.011
154.99,1.0068
158.87,1.0026
162.78,0.99828
166.73,0.99397
170.71,0.98961
174.71,0.98519
178.75,0.9807
182.81,0.97614
186.91,0.97152
191.03,0.96685
195.18,0.96217
199.37,0.95748
203.58,0.95278
207.82,0.94806
212.09,0.94331
216.38,0.93856
220.7,0.9338
225.06,0.92906
229.43,0.92433
233.84,0.91958
238.27,0.9148
242.73,0.90999
247.22,0.90517
251.73,0.90036
256.27,0.89554
260.84,0.89071
265.43,0.88584
270.04,0.8809
274.68,0.87591
279.35,0.87089
284.04,0.86585
288.75,0.86079
293.49,0.8557
298.26,0.85053
303.05,0.84526
307.86,0.83988
312.69,0.8344
317.55,0.82882
322.43,0.82316
327.34,0.81741
332.26,0.81158
337.21,0.80564
342.18,0.79957
347.17,0.7934
352.19,0.78712
357.22,0.78076
362.28,0.77431
367.35,0.76779
372.45,0.76121
377.57,0.75457
382.7,0.74787
387.86,0.74112
393.04,0.73433
398.23,0.72752
403.45,0.7207
408.68,0.71387
413.93,0.70697
419.2,0.69999
424.49,0.69293
429.8,0.6858
435.12,0.67867
440.46,0.67156
445.82,0.66446
451.19,0.65738
456.58,0.65028
461.99,0.64317
467.41,0.63603
472.85,0.62884
478.3,0.6216
483.77,0.6143
489.26,0.60695
494.75,0.59958
500.27,0.59219
505.79,0.58481
511.33,0.57746
516.89,0.57016
522.45,0.56294
528.03,0.5558
533.63,0.54875
539.23,0.54178
544.85,0.53489
550.48,0.52805
556.12,0.5213
561.77,0.51462
567.43,0.50805
573.11,0.50158
578.79,0.4952
584.48,0.48891
590.19,0.48271
595.9,0.4766
601.62,0.47059
607.36,0.4647
613.1,0.45893
618.85,0.45331
624.61,0.44784
630.37,0.44252
636.14,0.43735
641.93,0.43234
647.71,0.42749
653.51,0.42281
659.31,0.4183
665.12,0.41399
670.93,0.40984
676.75,0.40585
682.57,0.402
688.4,0.39829
694.24,0.39474
700.08,0.39136
705.92,0.38816
711.77,0.38513
717.62,0.3823
723.48,0.37966
729.33,0.37723
735.19,0.37505
741.06,0.37312
746.92,0.37145
752.79,0.37004
758.66,0.36889
764.53,0.36798
770.4,0.3673
776.28,0.36682
782.15,0.36654
788.02,0.36645
793.9,0.36654
799.77,0.36682
805.64,0.3673
811.51,0.36798
817.38,0.36889
823.25,0.37004
829.12,0.37145
834.99,0.37312
840.85,0.37505
846.71,0.37723
852.57,0.37966
858.42,0.3823
864.28,0.38513
870.12,0.38816
875.97,0.39136
881.81,0.39474
887.64,0.39829
893.47,0.402
899.3,0.40585
905.11,0.40984
910.93,0.41399
916.74,0.4183
922.54,0.42281
928.33,0.42749
934.12,0.43234
939.9,0.43735
945.67,0.44252
951.44,0.44784
957.2,0.45331
962.95,0.45893
968.69,0.4647
974.42,0.47059
980.14,0.4766
985.86,0.48271
991.56,0.48891
997.26,0.4952
1002.9,0.50158
1008.6,0.50805
1014.3,0.51462
1019.9,0.5213
1025.6,0.52805
1031.2,0.53489
1036.8,0.54178
1042.4,0.54875
1048,0.5558
1053.6,0.56294
1059.2,0.57016
1064.7,0.57746
1070.3,0.58481
1075.8,0.59219
1081.3,0.59958
1086.8,0.60695
1092.3,0.6143
1097.7,0.6216
1103.2,0.62884
1108.6,0.63603
1114.1,0.64317
1119.5,0.65028
1124.9,0.65738
1130.2,0.66446
1135.6,0.67156
1140.9,0.67867
1146.2,0.6858
1151.6,0.69293
1156.8,0.69999
1162.1,0.70697
1167.4,0.71387
1172.6,0.7207
1177.8,0.72752
1183,0.73433
1188.2,0.74112
1193.3,0.74787
1198.5,0.75457
1203.6,0.76121
1208.7,0.76779
1213.8,0.77431
1218.8,0.78076
1223.9,0.78712
1228.9,0.7934
1233.9,0.79957
1238.8,0.80564
1243.8,0.81158
1248.7,0.81741
1253.6,0.82316
1258.5,0.82882
1263.4,0.8344
1268.2,0.83988
1273,0.84526
1277.8,0.85053
1282.6,0.8557
1287.3,0.86079
1292,0.86585
1296.7,0.87089
1301.4,0.87591
1306,0.8809
1310.6,0.88584
1315.2,0.89071
1319.8,0.89554
1324.3,0.90036
1328.8,0.90517
1333.3,0.90999
1337.8,0.9148
1342.2,0.91958
1346.6,0.92433
1351,0.92906
1355.3,0.9338
1359.7,0.93856
1364,0.94331
1368.2,0.94806
1372.5,0.95278
1376.7,0.95748
1380.9,0.96217
1385,0.96685
1389.1,0.97152
1393.2,0.97614
1397.3,0.9807
1401.3,0.98519
1405.3,0.98961
1409.3,0.99397
1413.3,0.99828
1417.2,1.0026
1421.1,1.0068
1424.9,1.011
1428.7,1.0151
1432.5,1.0193
1436.3,1.0234
1440,1.0274
1443.7,1.0314
1447.4,1.0353
1451,1.0392
1454.6,1.043
1458.2,1.0468
1461.7,1.0505
1465.2,1.0541
1468.7,1.0576
1472.1,1.061
1475.5,1.0642
1478.9,1.0674
1482.2,1.0703
1485.5,1.0731
1488.8,1.0756
1492,1.0778
1495.2,1.0798
1498.4,1.0814
1501.5,1.0827
1504.6,1.0837
1507.7,1.0843
1510.7,1.0845
1513.7,1.0841
1516.6,1.0832
1519.6,1.0816
1522.4,1.0794
1525.3,1.0764
1528.1,1.0726
1530.9,1.0679
1533.6,1.0621
1536.3,1.0551
1539,1.0465
1541.6,1.0363
1544.2,1.0242
1546.8,1.01
1549.3,0.99355
1551.8,0.97436
1554.2,0.95172
1556.6,0.92575
1559,0.89659
1561.3,0.86406
1563.6,0.82812
1565.9,0.78886
1568.1,0.74654
1570.3,0.70154
1572.4,0.6542
1574.5,0.60506
1576.6,0.55476
1578.6,0.50403
1580.6,0.45365
1582.6,0.40442
1584.5,0.35706
1586.4,0.31222
1588.2,0.27042
1590,0.232
1591.7,0.19719
1593.5,0.16611
1595.1,0.13877
1596.8,0.11505
1598.4,0.094706
1599.9,0.077466
1601.5,0.063011
1602.9,0.051012
1604.4,0.041137
1605.8,0.033068
1607.1,0.026515
1608.5,0.021219
1609.7,0.016956
1611,0.013533
1612.2,0.01079
1613.3,0.0085923
1614.5,0.0068312
1615.5,0.0054194
1616.6,0.0042867
1617.6,0.0033776
1618.5,0.0026478
1619.5,0.0020621
1620.3,0.0015928
1621.2,0.0012178
1622,0.00091947
1622.7,0.00068367
1623.4,0.00049893
1624.1,0.00035591
1624.8,0.00024698
1625.3,0.00016578
1625.9,0.00010689
1626.4,6.5649e-05
1626.9,3.8018e-05
1627.3,2.0502e-05
1627.7,1.0133e-05
1628.1,4.4955e-06
1628.4,1.7401e-06
1628.6,5.6431e-07
1628.9,1.4409e-07
1629,2.6156e-08
1629.2,2.786e-09
1629.3,1.1458e-10
1629.3,4.5643e-13
1629.4,8.8289e-31


==> CSV/2289_vv2.csv <==
X,Y
-53.318,1.9522e-33
-53.298,5.2574e-15
-53.236,1.8143e-12
-53.134,3.049e-11
-52.99,2.8017e-10
-52.806,1.5151e-09
-52.58,6.0039e-09
-52.314,1.8948e-08
-52.006,5.0662e-08
-51.658,1.1879e-07
-51.269,2.5018e-07
-50.839,4.821e-07
-50.368,8.6873e-07
-49.856,1.4796e-06
-49.303,2.4022e-06
-48.709,3.7582e-06
-48.075,5.717e-06
-47.4,8.5017e-06
-46.684,1.2382e-05
-45.928,1.7729e-05
-45.13,2.4971e-05
-44.293,3.4566e-05
-43.414,4.7218e-05
-42.496,6.3695e-05
-41.536,8.4898e-05
-40.536,0.00011199
-39.496,0.00014627
-38.416,0.00018933
-37.295,0.00024365
-36.134,0.00031279
-34.933,0.00040236
-33.692,0.00052004
-32.41,0.0006767
-31.089,0.00088625
-29.728,0.0011714
-28.327,0.0015565
-26.886,0.0020709
-25.405,0.002767
-23.885,0.0037024
-22.325,0.0049185
-20.726,0.0064676
-19.087,0.0083912
-17.409,0.010745
-15.692,0.013543
-13.936,0.016793
-12.14,0.020494
-10.306,0.024679
-8.4321,0.029378
-6.5199,0.034373
-4.5689,0.039448
-2.5792,0.04437
-0.55108,0.048851
1.5155,0.052792
3.6204,0.056012
5.7636,0.058442
7.9449,0.059952
10.164,0.060755
12.421,0.060852
14.716,0.060287
17.049,0.059194
19.419,0.057753
21.827,0.05619
24.272,0.053993
26.755,0.05059
29.274,0.047099
31.83,0.043717
34.424,0.040567
37.054,0.037656
39.72,0.034999
42.423,0.032578
45.163,0.030383
47.938,0.028393
50.75,0.026594
53.598,0.024968
56.481,0.023501
59.4,0.022177
62.355,0.020984
65.344,0.019908
68.37,0.018938
71.43,0.018063
74.525,0.017274
77.655,0.016563
80.82,0.015922
84.019,0.015345
87.252,0.014827
90.519,0.014361
93.821,0.013944
97.156,0.013571
100.53,0.013239
103.93,0.012944
107.36,0.012685
110.83,0.012455
114.33,0.012254
117.87,0.012079
121.44,0.011927
125.04,0.011798
128.67,0.011688
132.33,0.011595
136.03,0.011517
139.76,0.011452
143.52,0.011396
147.31,0.01135
151.13,0.011313
154.99,0.011282
158.87,0.011258
162.78,0.011237
166.73,0.011221
170.71,0.011208
174.71,0.011196
178.75,0.011186
182.81,0.011177
186.91,0.011168
191.03,0.011159
195.18,0.01115
199.37,0.01114
203.58,0.011129
207.82,0.011115
212.09,0.011097
216.38,0.011073
220.7,0.011044
225.06,0.011008
229.43,0.010965
233.84,0.010916
238.27,0.010862
242.73,0.0108
247.22,0.01073
251.73,0.010652
256.27,0.010565
260.84,0.010469
265.43,0.010364
270.04,0.01025
274.68,0.010129
279.35,0.0099995
284.04,0.0098628
288.75,0.0097191
293.49,0.0095688
298.26,0.0094125
303.05,0.0092512
307.86,0.0090855
312.69,0.0089161
317.55,0.0087431
322.43,0.0085671
327.34,0.0083881
332.26,0.0082071
337.21,0.0080246
342.18,0.0078405
347.17,0.0076536
352.19,0.0074635
357.22,0.0072709
362.28,0.0070768
367.35,0.0068821
372.45,0.0066877
377.57,0.0064937
382.7,0.0063004
387.86,0.0061081
393.04,0.0059167
398.23,0.0057259
403.45,0.0055355
408.68,0.0053461
413.93,0.0051586
419.2,0.004974
424.49,0.0047935
429.8,0.0046182
435.12,0.0044488
440.46,0.0042855
445.82,0.0041281
451.19,0.0039766
456.58,0.0038311
461.99,0.0036911
467.41,0.0035562
472.85,0.0034262
478.3,0.0033013
483.77,0.0031812
489.26,0.0030658
494.75,0.0029546
500.27,0.0028475
505.79,0.0027441
511.33,0.0026442
516.89,0.002548
522.45,0.0024554
528.03,0.0023666
533.63,0.0022811
539.23,0.0021989
544.85,0.0021195
550.48,0.0020427
556.12,0.0019681
561.77,0.0018957
567.43,0.0018256
573.11,0.0017582
578.79,0.0016934
584.48,0.0016308
590.19,0.0015702
595.9,0.0015112
601.62,0.0014541
607.36,0.0013993
613.1,0.001347
618.85,0.0012973
624.61,0.0012501
630.37,0.0012053
636.14,0.0011631
641.93,0.0011232
647.71,0.0010854
653.51,0.0010493
659.31,0.0010151
665.12,0.00098314
670.93,0.00095367
676.75,0.00092662
682.57,0.00090156
688.4,0.000878
694.24,0.00085555
700.08,0.00083395
705.92,0.0008131
711.77,0.00079305
717.62,0.000774
723.48,0.00075605
729.33,0.00073922
735.19,0.00072334
741.06,0.0007083
746.92,0.00069425
752.79,0.00068148
758.66,0.00067024
764.53,0.00066072
770.4,0.00065311
776.28,0.00064756
782.15,0.00064421
788.02,0.0006431
793.9,0.00064421
799.77,0.00064756
805.64,0.00065311
811.51,0.00066072
817.38,0.00067024
823.25,0.00068148
829.12,0.00069425
834.99,0.0007083
840.85,0.00072334
846.71,0.00073922
852.57,0.00075605
858.42,0.000774
864.28,0.00079305
870.12,0.0008131
875.97,0.00083395
881.81,0.00085555
887.64,0.000878
893.47,0.00090156
899.3,0.00092662
905.11,0.00095367
910.93,0.00098314
916.74,0.0010151
922.54,0.0010493
928.33,0.0010854
934.12,0.0011232
939.9,0.0011631
945.67,0.0012053
951.44,0.0012501
957.2,0.0012973
962.95,0.001347
968.69,0.0013993
974.42,0.0014541
980.14,0.0015112
985.86,0.0015702
991.56,0.0016308
997.26,0.0016934
1002.9,0.0017582
1008.6,0.0018256
1014.3,0.0018957
1019.9,0.0019681
1025.6,0.0020427
1031.2,0.0021195
1036.8,0.0021989
1042.4,0.0022811
1048,0.0023666
1053.6,0.0024554
1059.2,0.002548
1064.7,0.0026442
1070.3,0.0027441
1075.8,0.0028475
1081.3,0.0029546
1086.8,0.0030658
1092.3,0.0031812
1097.7,0.0033013
1103.2,0.0034262
1108.6,0.0035562
1114.1,0.0036911
1119.5,0.0038311
1124.9,0.0039766
1130.2,0.0041281
1135.6,0.0042855
1140.9,0.0044488
1146.2,0.0046182
1151.6,0.0047935
1156.8,0.004974
1162.1,0.0051586
1167.4,0.0053461
1172.6,0.0055355
1177.8,0.0057259
1183,0.0059167
1188.2,0.0061081
1193.3,0.0063004
1198.5,0.0064937
1203.6,0.0066877
1208.7,0.0068821
1213.8,0.0070768
1218.8,0.0072709
1223.9,0.0074635
1228.9,0.0076536
1233.9,0.0078405
1238.8,0.0080246
1243.8,0.0082071
1248.7,0.0083881
1253.6,0.0085671
1258.5,0.0087431
1263.4,0.0089161
1268.2,0.0090855
1273,0.0092512
1277.8,0.0094125
1282.6,0.0095688
1287.3,0.0097191
1292,0.0098628
1296.7,0.0099995
1301.4,0.010129
1306,0.01025
1310.6,0.010364
1315.2,0.010469
1319.8,0.010565
1324.3,0.010652
1328.8,0.01073
1333.3,0.0108
1337.8,0.010862
1342.2,0.010916
1346.6,0.010965
1351,0.011008
1355.3,0.011044
1359.7,0.011073
1364,0.011097
1368.2,0.011115
1372.5,0.011129
1376.7,0.01114
1380.9,0.01115
1385,0.011159
1389.1,0.011168
1393.2,0.011177
1397.3,0.011186
1401.3,0.011196
1405.3,0.011208
1409.3,0.011221
1413.3,0.011237
1417.2,0.011258
1421.1,0.011282
1424.9,0.011313
1428.7,0.01135
1432.5,0.011396
1436.3,0.011452
1440,0.011517
1443.7,0.011595
1447.4,0.011688
1451,0.011798
1454.6,0.011927
1458.2,0.012079
1461.7,0.012254
1465.2,0.012455
1468.7,0.012685
1472.1,0.012944
1475.5,0.013239
1478.9,0.013571
1482.2,0.013944
1485.5,0.014361
1488.8,0.014827
1492,0.015345
1495.2,0.015922
1498.4,0.016563
1501.5,0.017274
1504.6,0.018063
1507.7,0.018938
1510.7,0.019908
1513.7,0.020984
1516.6,0.022177
1519.6,0.023501
1522.4,0.024968
1525.3,0.026594
1528.1,0.028393
1530.9,0.030383
1533.6,0.032578
1536.3,0.034999
1539,0.037656
1541.6,0.040567
1544.2,0.043717
1546.8,0.047099
1549.3,0.05059
1551.8,0.053993
1554.2,0.05619
1556.6,0.057753
1559,0.059194
1561.3,0.060287
1563.6,0.060852
1565.9,0.060755
1568.1,0.059952
1570.3,0.058442
1572.4,0.056012
1574.5,0.052792
1576.6,0.048851
1578.6,0.04437
1580.6,0.039448
1582.6,0.034373
1584.5,0.029378
1586.4,0.024679
1588.2,0.020494
1590,0.016793
1591.7,0.013543
1593.5,0.010745
1595.1,0.0083912
1596.8,0.0064676
1598.4,0.0049185
1599.9,0.0037024
1601.5,0.002767
1602.9,0.0020709
1604.4,0.0015565
1605.8,0.0011714
1607.1,0.00088625
1608.5,0.0006767
1609.7,0.00052004
1611,0.00040236
1612.2,0.00031279
1613.3,0.00024365
1614.5,0.00018933
1615.5,0.00014627
1616.6,0.00011199
1617.6,8.4898e-05
1618.5,6.3695e-05
1619.5,4.7218e-05
1620.3,3.4566e-05
1621.2,2.4971e-05
1622,1.7729e-05
1622.7,1.2382e-05
1623.4,8.5017e-06
1624.1,5.717e-06
1624.8,3.7582e-06
1625.3,2.4022e-06
1625.9,1.4796e-06
1626.4,8.6873e-07
1626.9,4.821e-07
1627.3,2.5018e-07
1627.7,1.1879e-07
1628.1,5.0662e-08
1628.4,1.8948e-08
1628.6,6.0039e-09
1628.9,1.5151e-09
1629,2.8017e-10
1629.2,3.049e-11
1629.3,1.8143e-12
1629.3,5.2574e-15
1629.4,1.9522e-33


==> CSV/2289_vv3.csv <==
X,Y
-65.13,7.9367e-31
-65.11,1.6159e-13
-65.047,4.1045e-11
-64.944,9.8569e-10
-64.798,9.2549e-09
-64.611,5.0932e-08
-64.383,1.9935e-07
-64.113,6.1404e-07
-63.802,1.584e-06
-63.449,3.5629e-06
-63.055,7.189e-06
-62.619,1.3284e-05
-62.142,2.2836e-05
-61.623,3.6977e-05
-61.063,5.6962e-05
-60.462,8.416e-05
-59.82,0.00012006
-59.136,0.00016633
-58.411,0.0002248
-57.644,0.00029761
-56.837,0.00038725
-55.988,0.00049669
-55.099,0.00062953
-54.168,0.00079021
-53.196,0.0009843
-52.184,0.0012188
-51.13,0.0015028
-50.036,0.0018479
-48.901,0.0022691
-47.725,0.0027864
-46.508,0.0034257
-45.251,0.004222
-43.953,0.0052227
-42.615,0.006492
-41.236,0.0081169
-39.817,0.010214
-38.357,0.012934
-36.858,0.016474
-35.318,0.021084
-33.738,0.027077
-32.118,0.034838
-30.458,0.044835
-28.759,0.057614
-27.019,0.073756
-25.24,0.093832
-23.421,0.11834
-21.563,0.14767
-19.665,0.18211
-17.729,0.2217
-15.752,0.26627
-13.737,0.31531
-11.683,0.36802
-9.5895,0.42339
-7.4574,0.48023
-5.2866,0.53722
-3.0772,0.59326
-0.82926,0.64733
1.4571,0.69863
3.7817,0.74652
6.1445,0.79055
8.5453,0.83068
10.984,0.86687
13.461,0.89911
15.975,0.92761
18.527,0.9527
21.116,0.9747
23.743,0.99381
26.407,1.0102
29.108,1.0243
31.846,1.0364
34.621,1.0465
37.432,1.055
40.28,1.0621
43.164,1.0679
46.085,1.0727
49.042,1.0765
52.034,1.0794
55.063,1.0815
58.127,1.083
61.227,1.0838
64.362,1.084
67.532,1.0837
70.737,1.0828
73.978,1.0814
77.253,1.0795
80.562,1.0772
83.906,1.0746
87.285,1.0717
90.697,1.0686
94.143,1.0653
97.624,1.0618
101.14,1.0582
104.68,1.0545
108.27,1.0506
111.88,1.0466
115.52,1.0426
119.2,1.0388
122.92,1.035
126.66,1.0312
130.44,1.0273
134.24,1.0234
138.08,1.0194
141.96,1.0153
145.86,1.0111
149.79,1.0069
153.76,1.0025
157.76,0.99815
161.78,0.9938
165.84,0.98946
169.93,0.9851
174.05,0.98068
178.19,0.97617
182.37,0.97155
186.58,0.96678
190.81,0.96191
195.08,0.95695
199.37,0.95191
203.7,0.94682
208.05,0.94168
212.43,0.93653
216.83,0.93138
221.27,0.9262
225.73,0.92098
230.22,0.91568
234.74,0.91031
239.28,0.90489
243.85,0.89943
248.45,0.89391
253.07,0.8883
257.72,0.88258
262.4,0.87673
267.1,0.87072
271.83,0.86459
276.58,0.85834
281.35,0.85201
286.16,0.84563
290.98,0.83925
295.83,0.83294
300.7,0.82676
305.6,0.82075
310.52,0.81487
315.47,0.80907
320.43,0.80331
325.42,0.79756
330.43,0.79176
335.47,0.78586
340.52,0.77984
345.6,0.77366
350.7,0.76735
355.82,0.76095
360.97,0.75448
366.13,0.74795
371.31,0.74139
376.51,0.73483
381.74,0.7283
386.98,0.72186
392.24,0.71551
397.53,0.70922
402.83,0.70294
408.15,0.69663
413.48,0.69021
418.84,0.68366
424.22,0.677
429.61,0.67026
435.02,0.66347
440.44,0.65665
445.89,0.64982
451.35,0.643
456.82,0.6362
462.32,0.62939
467.82,0.62258
473.35,0.61577
478.89,0.60898
484.44,0.60222
490.01,0.59543
495.59,0.58858
501.19,0.58161
506.8,0.57451
512.43,0.56728
518.07,0.55996
523.72,0.5526
529.38,0.54526
535.06,0.53798
540.75,0.53074
546.45,0.52356
552.17,0.51645
557.89,0.50943
563.63,0.50253
569.37,0.49574
575.13,0.48905
580.9,0.48244
586.68,0.47591
592.46,0.46948
598.26,0.46316
604.07,0.45695
609.88,0.45086
615.7,0.4449
621.54,0.43911
627.38,0.43353
633.22,0.42815
639.08,0.42296
644.94,0.41794
650.81,0.41307
656.69,0.40837
662.57,0.40388
668.46,0.39961
674.35,0.39558
680.25,0.39178
686.16,0.3882
692.07,0.38483
697.98,0.38165
703.9,0.37866
709.82,0.37587
715.75,0.37329
721.68,0.3709
727.62,0.36872
733.55,0.36675
739.49,0.365
745.43,0.36348
751.38,0.36218
757.32,0.36111
763.27,0.36024
769.21,0.35958
775.16,0.3591
781.11,0.35882
787.06,0.35872
793.01,0.35882
798.96,0.3591
804.91,0.35958
810.86,0.36024
816.8,0.36111
822.75,0.36218
828.69,0.36348
834.63,0.365
840.57,0.36675
846.51,0.36872
852.44,0.3709
858.37,0.37329
864.3,0.37587
870.22,0.37866
876.14,0.38165
882.05,0.38483
887.96,0.3882
893.87,0.39178
899.77,0.39558
905.66,0.39961
911.55,0.40388
917.43,0.40837
923.31,0.41307
929.18,0.41794
935.04,0.42296
940.9,0.42815
946.75,0.43353
952.59,0.43911
958.42,0.4449
964.24,0.45086
970.06,0.45695
975.86,0.46316
981.66,0.46948
987.45,0.47591
993.22,0.48244
998.99,0.48905
1004.7,0.49574
1010.5,0.50253
1016.2,0.50943
1022,0.51645
1027.7,0.52356
1033.4,0.53074
1039.1,0.53798
1044.7,0.54526
1050.4,0.5526
1056.1,0.55996
1061.7,0.56728
1067.3,0.57451
1072.9,0.58161
1078.5,0.58858
1084.1,0.59543
1089.7,0.60222
1095.2,0.60898
1100.8,0.61577
1106.3,0.62258
1111.8,0.62939
1117.3,0.6362
1122.8,0.643
1128.2,0.64982
1133.7,0.65665
1139.1,0.66347
1144.5,0.67026
1149.9,0.677
1155.3,0.68366
1160.6,0.69021
1166,0.69663
1171.3,0.70294
1176.6,0.70922
1181.9,0.71551
1187.1,0.72186
1192.4,0.7283
1197.6,0.73483
1202.8,0.74139
1208,0.74795
1213.2,0.75448
1218.3,0.76095
1223.4,0.76735
1228.5,0.77366
1233.6,0.77984
1238.7,0.78586
1243.7,0.79176
1248.7,0.79756
1253.7,0.80331
1258.7,0.80907
1263.6,0.81487
1268.5,0.82075
1273.4,0.82676
1278.3,0.83294
1283.1,0.83925
1288,0.84563
1292.8,0.85201
1297.5,0.85834
1302.3,0.86459
1307,0.87072
1311.7,0.87673
1316.4,0.88258
1321,0.8883
1325.7,0.89391
1330.3,0.89943
1334.8,0.90489
1339.4,0.91031
1343.9,0.91568
1348.4,0.92098
1352.9,0.9262
1357.3,0.93138
1361.7,0.93653
1366.1,0.94168
1370.4,0.94682
1374.7,0.95191
1379,0.95695
1383.3,0.96191
1387.5,0.96678
1391.8,0.97155
1395.9,0.97617
1400.1,0.98068
1404.2,0.9851
1408.3,0.98946
1412.3,0.9938
1416.4,0.99815
1420.4,1.0025
1424.3,1.0069
1428.3,1.0111
1432.2,1.0153
1436,1.0194
1439.9,1.0234
1443.7,1.0273
1447.5,1.0312
1451.2,1.035
1454.9,1.0388
1458.6,1.0426
1462.2,1.0466
1465.9,1.0506
1469.4,1.0545
1473,1.0582
1476.5,1.0618
1480,1.0653
1483.4,1.0686
1486.8,1.0717
1490.2,1.0746
1493.6,1.0772
1496.9,1.0795
1500.1,1.0814
1503.4,1.0828
1506.6,1.0837
1509.8,1.084
1512.9,1.0838
1516,1.083
1519.1,1.0815
1522.1,1.0794
1525.1,1.0765
1528,1.0727
1531,1.0679
1533.8,1.0621
1536.7,1.055
1539.5,1.0465
1542.3,1.0364
1545,1.0243
1547.7,1.0102
1550.4,0.99381
1553,0.9747
1555.6,0.9527
1558.1,0.92761
1560.7,0.89911
1563.1,0.86687
1565.6,0.83068
1568,0.79055
1570.3,0.74652
1572.7,0.69863
1575,0.64733
1577.2,0.59326
1579.4,0.53722
1581.6,0.48023
1583.7,0.42339
1585.8,0.36802
1587.9,0.31531
1589.9,0.26627
1591.9,0.2217
1593.8,0.18211
1595.7,0.14767
1597.5,0.11834
1599.4,0.093832
1601.1,0.073756
1602.9,0.057614
1604.6,0.044835
1606.2,0.034838
1607.9,0.027077
1609.4,0.021084
1611,0.016474
1612.5,0.012934
1613.9,0.010214
1615.4,0.0081169
1616.7,0.006492
1618.1,0.0052227
1619.4,0.004222
1620.6,0.0034257
1621.8,0.0027864
1623,0.0022691
1624.2,0.0018479
1625.3,0.0015028
1626.3,0.0012188
1627.3,0.0009843
1628.3,0.00079021
1629.2,0.00062953
1630.1,0.00049669
1631,0.00038725
1631.8,0.00029761
1632.5,0.0002248
1633.3,0.00016633
1633.9,0.00012006
1634.6,8.416e-05
1635.2,5.6962e-05
1635.7,3.6977e-05
1636.3,2.2836e-05
1636.7,1.3284e-05
1637.2,7.189e-06
1637.6,3.5629e-06
1637.9,1.584e-06
1638.2,6.1404e-07
1638.5,1.9935e-07
1638.7,5.0932e-08
1638.9,9.2549e-09
1639.1,9.8569e-10
1639.2,4.1045e-11
1639.2,1.6159e-13
1639.3,7.9367e-31


==> CSV/2289_vv4.csv <==
X,Y
-65.13,3.377e-33
-65.11,8.9293e-16
-65.047,6.094e-13
-64.944,4.9589e-12
-64.798,4.3736e-11
-64.611,2.1612e-10
-64.383,8.2724e-10
-64.113,2.5042e-09
-63.802,6.4236e-09
-63.449,1.4388e-08
-63.055,2.8984e-08
-62.619,5.3488e-08
-62.142,9.1935e-08
-61.623,1.4893e-07
-61.063,2.2989e-07
-60.462,3.4095e-07
-59.82,4.8951e-07
-59.136,6.8482e-07
-58.411,9.3956e-07
-57.644,1.2695e-06
-56.837,1.6942e-06
-55.988,2.2362e-06
-55.099,2.9284e-06
-54.168,3.8215e-06
-53.196,4.9967e-06
-52.184,6.5736e-06
-51.13,8.7691e-06
-50.036,1.194e-05
-48.901,1.6506e-05
-47.725,2.3018e-05
-46.508,3.2256e-05
-45.251,4.5395e-05
-43.953,6.4032e-05
-42.615,9.0638e-05
-41.236,0.00012834
-39.817,0.00018176
-38.357,0.0002587
-36.858,0.00036968
-35.318,0.00052814
-33.738,0.00075231
-32.118,0.0010688
-30.458,0.0015071
-28.759,0.0021161
-27.019,0.0029714
-25.24,0.0041605
-23.421,0.0057743
-21.563,0.0079605
-19.665,0.010797
-17.729,0.014381
-15.752,0.018893
-13.737,0.024342
-11.683,0.030485
-9.5895,0.036811
-7.4574,0.042783
-5.2866,0.04787
-3.0772,0.051938
-0.82926,0.054974
1.4571,0.056958
3.7817,0.057523
6.1445,0.056506
8.5453,0.054598
10.984,0.052096
13.461,0.049152
15.975,0.04602
18.527,0.043018
21.116,0.040158
23.743,0.037371
26.407,0.034605
29.108,0.031961
31.846,0.029547
34.621,0.027315
37.432,0.025271
40.28,0.023441
43.164,0.021816
46.085,0.020381
49.042,0.01912
52.034,0.018016
55.063,0.017051
58.127,0.016208
61.227,0.015472
64.362,0.014829
67.532,0.014271
70.737,0.013787
73.978,0.013372
77.253,0.013018
80.562,0.01272
83.906,0.01247
87.285,0.012263
90.697,0.012097
94.143,0.011969
97.624,0.011877
101.14,0.011817
104.68,0.011785
108.27,0.011779
111.88,0.011797
115.52,0.011838
119.2,0.011898
122.92,0.011977
126.66,0.012069
130.44,0.012172
134.24,0.012281
138.08,0.012395
141.96,0.012511
145.86,0.012629
149.79,0.012747
153.76,0.012866
157.76,0.012986
161.78,0.013108
165.84,0.013229
169.93,0.013346
174.05,0.013458
178.19,0.013565
182.37,0.013667
186.58,0.013768
190.81,0.013868
195.08,0.01397
199.37,0.014071
203.7,0.014171
208.05,0.014266
212.43,0.014354
216.83,0.014434
221.27,0.014504
225.73,0.014566
230.22,0.014621
234.74,0.014669
239.28,0.014707
243.85,0.014734
248.45,0.014749
253.07,0.014751
257.72,0.014739
262.4,0.014713
267.1,0.014676
271.83,0.014629
276.58,0.014573
281.35,0.014506
286.16,0.01443
290.98,0.014344
295.83,0.014249
300.7,0.014148
305.6,0.014039
310.52,0.013919
315.47,0.013783
320.43,0.013632
325.42,0.013463
330.43,0.01328
335.47,0.013084
340.52,0.012876
345.6,0.012657
350.7,0.012429
355.82,0.012196
360.97,0.01196
366.13,0.011721
371.31,0.01148
376.51,0.011234
381.74,0.010981
386.98,0.010718
392.24,0.010449
397.53,0.010176
402.83,0.0099036
408.15,0.0096345
413.48,0.00937
418.84,0.0091105
424.22,0.0088564
429.61,0.0086083
435.02,0.0083662
440.44,0.0081293
445.89,0.0078965
451.35,0.0076678
456.82,0.0074433
462.32,0.0072239
467.82,0.00701
473.35,0.0068022
478.89,0.0066004
484.44,0.0064036
490.01,0.006211
495.59,0.0060219
501.19,0.0058362
506.8,0.0056543
512.43,0.0054768
518.07,0.0053041
523.72,0.0051365
529.38,0.0049738
535.06,0.0048156
540.75,0.0046605
546.45,0.004508
552.17,0.0043574
557.89,0.0042086
563.63,0.0040619
569.37,0.0039186
575.13,0.0037795
580.9,0.0036461
586.68,0.0035186
592.46,0.0033966
598.26,0.0032793
604.07,0.0031668
609.88,0.003059
615.7,0.0029557
621.54,0.0028562
627.38,0.0027595
633.22,0.0026646
639.08,0.0025712
644.94,0.0024798
650.81,0.0023915
656.69,0.0023078
662.57,0.0022298
668.46,0.0021576
674.35,0.0020913
680.25,0.0020301
686.16,0.0019734
692.07,0.001921
697.98,0.0018734
703.9,0.0018311
709.82,0.0017939
715.75,0.0017612
721.68,0.0017324
727.62,0.0017066
733.55,0.0016833
739.49,0.0016622
745.43,0.0016432
751.38,0.0016262
757.32,0.001611
763.27,0.0015977
769.21,0.0015865
775.16,0.0015782
781.11,0.0015731
787.06,0.0015714
793.01,0.0015731
798.96,0.0015782
804.91,0.0015865
810.86,0.0015977
816.8,0.001611
822.75,0.0016262
828.69,0.0016432
834.63,0.0016622
840.57,0.0016833
846.51,0.0017066
852.44,0.0017324
858.37,0.0017612
864.3,0.0017939
870.22,0.0018311
876.14,0.0018734
882.05,0.001921
887.96,0.0019734
893.87,0.0020301
899.77,0.0020913
905.66,0.0021576
911.55,0.0022298
917.43,0.0023078
923.31,0.0023915
929.18,0.0024798
935.04,0.0025712
940.9,0.0026646
946.75,0.0027595
952.59,0.0028562
958.42,0.0029557
964.24,0.003059
970.06,0.0031668
975.86,0.0032793
981.66,0.0033966
987.45,0.0035186
993.22,0.0036461
998.99,0.0037795
1004.7,0.0039186
1010.5,0.0040619
1016.2,0.0042086
1022,0.0043574
1027.7,0.004508
1033.4,0.0046605
1039.1,0.0048156
1044.7,0.0049738
1050.4,0.0051365
1056.1,0.0053041
1061.7,0.0054768
1067.3,0.0056543
1072.9,0.0058362
1078.5,0.0060219
1084.1,0.006211
1089.7,0.0064036
1095.2,0.0066004
1100.8,0.0068022
1106.3,0.00701
1111.8,0.0072239
1117.3,0.0074433
1122.8,0.0076678
1128.2,0.0078965
1133.7,0.0081293
1139.1,0.0083662
1144.5,0.0086083
1149.9,0.0088564
1155.3,0.0091105
1160.6,0.00937
1166,0.0096345
1171.3,0.0099036
1176.6,0.010176
1181.9,0.010449
1187.1,0.010718
1192.4,0.010981
1197.6,0.011234
1202.8,0.01148
1208,0.011721
1213.2,0.01196
1218.3,0.012196
1223.4,0.012429
1228.5,0.012657
1233.6,0.012876
1238.7,0.013084
1243.7,0.01328
1248.7,0.013463
1253.7,0.013632
1258.7,0.013783
1263.6,0.013919
1268.5,0.014039
1273.4,0.014148
1278.3,0.014249
1283.1,0.014344
1288,0.01443
1292.8,0.014506
1297.5,0.014573
1302.3,0.014629
1307,0.014676
1311.7,0.014713
1316.4,0.014739
1321,0.014751
1325.7,0.014749
1330.3,0.014734
1334.8,0.014707
1339.4,0.014669
1343.9,0.014621
1348.4,0.014566
1352.9,0.014504
1357.3,0.014434
1361.7,0.014354
1366.1,0.014266
1370.4,0.014171
1374.7,0.014071
1379,0.01397
1383.3,0.013868
1387.5,0.013768
1391.8,0.013667
1395.9,0.013565
1400.1,0.013458
1404.2,0.013346
1408.3,0.013229
1412.3,0.013108
1416.4,0.012986
1420.4,0.012866
1424.3,0.012747
1428.3,0.012629
1432.2,0.012511
1436,0.012395
1439.9,0.012281
1443.7,0.012172
1447.5,0.012069
1451.2,0.011977
1454.9,0.011898
1458.6,0.011838
1462.2,0.011797
1465.9,0.011779
1469.4,0.011785
1473,0.011817
1476.5,0.011877
1480,0.011969
1483.4,0.012097
1486.8,0.012263
1490.2,0.01247
1493.6,0.01272
1496.9,0.013018
1500.1,0.013372
1503.4,0.013787
1506.6,0.014271
1509.8,0.014829
1512.9,0.015472
1516,0.016208
1519.1,0.017051
1522.1,0.018016
1525.1,0.01912
1528,0.020381
1531,0.021816
1533.8,0.023441
1536.7,0.025271
1539.5,0.027315
1542.3,0.029547
1545,0.031961
1547.7,0.034605
1550.4,0.037371
1553,0.040158
1555.6,0.043018
1558.1,0.04602
1560.7,0.049152
1563.1,0.052096
1565.6,0.054598
1568,0.056506
1570.3,0.057523
1572.7,0.056958
1575,0.054974
1577.2,0.051938
1579.4,0.04787
1581.6,0.042783
1583.7,0.036811
1585.8,0.030485
1587.9,0.024342
1589.9,0.018893
1591.9,0.014381
1593.8,0.010797
1595.7,0.0079605
1597.5,0.0057743
1599.4,0.0041605
1601.1,0.0029714
1602.9,0.0021161
1604.6,0.0015071
1606.2,0.0010688
1607.9,0.00075231
1609.4,0.00052814
1611,0.00036968
1612.5,0.0002587
1613.9,0.00018176
1615.4,0.00012834
1616.7,9.0638e-05
1618.1,6.4032e-05
1619.4,4.5395e-05
1620.6,3.2256e-05
1621.8,2.3018e-05
1623,1.6506e-05
1624.2,1.194e-05
1625.3,8.7691e-06
1626.3,6.5736e-06
1627.3,4.9967e-06
1628.3,3.8215e-06
1629.2,2.9284e-06
1630.1,2.2362e-06
1631,1.6942e-06
1631.8,1.2695e-06
1632.5,9.3956e-07
1633.3,6.8482e-07
1633.9,4.8951e-07
1634.6,3.4095e-07
1635.2,2.2989e-07
1635.7,1.4893e-07
1636.3,9.1935e-08
1636.7,5.3488e-08
1637.2,2.8984e-08
1637.6,1.4388e-08
1637.9,6.4236e-09
1638.2,2.5042e-09
1638.5,8.2724e-10
1638.7,2.1612e-10
1638.9,4.3736e-11
1639.1,4.9589e-12
1639.2,6.094e-13
1639.2,8.9293e-16
1639.3,3.377e-33


==> CSV/2289_vv_in1.csv <==
X,Y
-53.318,8.8388e-31
-53.298,-2.9068e-12
-53.236,-6.9668e-10
-53.134,-1.5841e-08
-52.99,-1.3291e-07
-52.806,-6.8051e-07
-52.58,-2.4133e-06
-52.314,-6.5836e-06
-52.006,-1.5305e-05
-51.658,-3.0973e-05
-51.269,-5.741e-05
-50.839,-9.5385e-05
-50.368,-0.00014688
-49.856,-0.00020707
-49.303,-0.00027025
-48.709,-0.00032311
-48.075,-0.00039012
-47.4,-0.0004243
-46.684,-0.00042152
-45.928,-0.00038939
-45.13,-0.00029654
-44.293,-0.00013562
-43.414,0.00013591
-42.496,0.00053678
-41.536,0.0011168
-40.536,0.0019022
-39.496,0.0029328
-38.416,0.0042778
-37.295,0.0059477
-36.134,0.0080811
-34.933,0.010741
-33.692,0.014063
-32.41,0.018184
-31.089,0.02333
-29.728,0.029673
-28.327,0.037501
-26.886,0.047114
-25.405,0.058822
-23.885,0.072948
-22.325,0.089874
-20.726,0.10994
-19.087,0.13346
-17.409,0.16069
-15.692,0.19176
-13.936,0.22666
-12.14,0.26529
-10.306,0.30742
-8.4321,0.35263
-6.5199,0.40045
-4.5689,0.45023
-2.5792,0.50115
-0.55108,0.55244
1.5155,0.60324
3.6204,0.65283
5.7636,0.70054
7.9449,0.74583
10.164,0.78838
12.421,0.82779
14.716,0.86385
17.049,0.89646
19.419,0.92568
21.827,0.95168
24.272,0.97436
26.755,0.99355
29.274,1.01
31.83,1.0242
34.424,1.0363
37.054,1.0465
39.72,1.0551
42.423,1.0621
45.163,1.0679
47.938,1.0726
50.75,1.0764
53.598,1.0794
56.481,1.0816
59.4,1.0832
62.355,1.0841
65.344,1.0845
68.37,1.0843
71.43,1.0837
74.525,1.0827
77.655,1.0814
80.82,1.0798
84.019,1.0778
87.252,1.0756
90.519,1.0731
93.821,1.0703
97.156,1.0674
100.53,1.0642
103.93,1.061
107.36,1.0576
110.83,1.0541
114.33,1.0505
117.87,1.0468
121.44,1.043
125.04,1.0392
128.67,1.0353
132.33,1.0314
136.03,1.0274
139.76,1.0234
143.52,1.0193
147.31,1.0151
151.13,1.011
154.99,1.0068
158.87,1.0026
162.78,0.99828
166.73,0.99397
170.71,0.98961
174.71,0.98519
178.75,0.9807
182.81,0.97614
186.91,0.97152
191.03,0.96685
195.18,0.96217
199.37,0.95748
203.58,0.95278
207.82,0.94806
212.09,0.94331
216.38,0.93856
220.7,0.9338
225.06,0.92906
229.43,0.92433
233.84,0.91958
238.27,0.9148
242.73,0.90999
247.22,0.90517
251.73,0.90036
256.27,0.89554
260.84,0.89071
265.43,0.88584
270.04,0.8809
274.68,0.87591
279.35,0.87089
284.04,0.86585
288.75,0.86079
293.49,0.8557
298.26,0.85053
303.05,0.84526
307.86,0.83988
312.69,0.8344
317.55,0.82882
322.43,0.82316
327.34,0.81741
332.26,0.81158
337.21,0.80564
342.18,0.79957
347.17,0.7934
352.19,0.78712
357.22,0.78076
362.28,0.77431
367.35,0.76779
372.45,0.76121
377.57,0.75457
382.7,0.74787
387.86,0.74112
393.04,0.73433
398.23,0.72752
403.45,0.7207
408.68,0.71387
413.93,0.70697
419.2,0.69999
424.49,0.69293
429.8,0.6858
435.12,0.67867
440.46,0.67156
445.82,0.66446
451.19,0.65738
456.58,0.65028
461.99,0.64317
467.41,0.63603
472.85,0.62884
478.3,0.6216
483.77,0.6143
489.26,0.60695
494.75,0.59958
500.27,0.59219
505.79,0.58481
511.33,0.57746
516.89,0.57016
522.45,0.56294
528.03,0.5558
533.63,0.54875
539.23,0.54178
544.85,0.53489
550.48,0.52805
556.12,0.5213
561.77,0.51462
567.43,0.50805
573.11,0.50158
578.79,0.4952
584.48,0.48891
590.19,0.48271
595.9,0.4766
601.62,0.47059
607.36,0.4647
613.1,0.45893
618.85,0.45331
624.61,0.44784
630.37,0.44252
636.14,0.43735
641.93,0.43234
647.71,0.42749
653.51,0.42281
659.31,0.4183
665.12,0.41399
670.93,0.40984
676.75,0.40585
682.57,0.402
688.4,0.39829
694.24,0.39474
700.08,0.39136
705.92,0.38816
711.77,0.38513
717.62,0.3823
723.48,0.37966
729.33,0.37723
735.19,0.37505
741.06,0.37312
746.92,0.37145
752.79,0.37004
758.66,0.36889
764.53,0.36798
770.4,0.3673
776.28,0.36682
782.15,0.36654
788.02,0.36645
793.9,0.36654
799.77,0.36682
805.64,0.3673
811.51,0.36798
817.38,0.36889
823.25,0.37004
829.12,0.37145
834.99,0.37312
840.85,0.37505
846.71,0.37723
852.57,0.37966
858.42,0.3823
864.28,0.38513
870.12,0.38816
875.97,0.39136
881.81,0.39474
887.64,0.39829
893.47,0.402
899.3,0.40585
905.11,0.40984
910.93,0.41399
916.74,0.4183
922.54,0.42281
928.33,0.42749
934.12,0.43234
939.9,0.43735
945.67,0.44252
951.44,0.44784
957.2,0.45331
962.95,0.45893
968.69,0.4647
974.42,0.47059
980.14,0.4766
985.86,0.48271
991.56,0.48891
997.26,0.4952
1002.9,0.50158
1008.6,0.50805
1014.3,0.51462
1019.9,0.5213
1025.6,0.52805
1031.2,0.53489
1036.8,0.54178
1042.4,0.54875
1048,0.5558
1053.6,0.56294
1059.2,0.57016
1064.7,0.57746
1070.3,0.58481
1075.8,0.59219
1081.3,0.59958
1086.8,0.60695
1092.3,0.6143
1097.7,0.6216
1103.2,0.62884
1108.6,0.63603
1114.1,0.64317
1119.5,0.65028
1124.9,0.65738
1130.2,0.66446
1135.6,0.67156
1140.9,0.67867
1146.2,0.6858
1151.6,0.69293
1156.8,0.69999
1162.1,0.70697
1167.4,0.71387
1172.6,0.7207
1177.8,0.72752
1183,0.73433
1188.2,0.74112
1193.3,0.74787
1198.5,0.75457
1203.6,0.76121
1208.7,0.76779
1213.8,0.77431
1218.8,0.78076
1223.9,0.78712
1228.9,0.7934
1233.9,0.79957
1238.8,0.80564
1243.8,0.81158
1248.7,0.81741
1253.6,0.82316
1258.5,0.82882
1263.4,0.8344
1268.2,0.83988
1273,0.84526
1277.8,0.85053
1282.6,0.8557
1287.3,0.86079
1292,0.86585
1296.7,0.87089
1301.4,0.87591
1306,0.8809
1310.6,0.88584
1315.2,0.89071
1319.8,0.89554
1324.3,0.90036
1328.8,0.90517
1333.3,0.90999
1337.8,0.9148
1342.2,0.91958
1346.6,0.92433
1351,0.92906
1355.3,0.9338
1359.7,0.93856
1364,0.94331
1368.2,0.94806
1372.5,0.95278
1376.7,0.95748
1380.9,0.96217
1385,0.96685
1389.1,0.97152
1393.2,0.97614
1397.3,0.9807
1401.3,0.98519
1405.3,0.98961
1409.3,0.99397
1413.3,0.99828
1417.2,1.0026
1421.1,1.0068
1424.9,1.011
1428.7,1.0151
1432.5,1.0193
1436.3,1.0234
1440,1.0274
1443.7,1.0314
1447.4,1.0353
1451,1.0392
1454.6,1.043
1458.2,1.0468
1461.7,1.0505
1465.2,1.0541
1468.7,1.0576
1472.1,1.061
1475.5,1.0642
1478.9,1.0674
1482.2,1.0703
1485.5,1.0731
1488.8,1.0756
1492,1.0778
1495.2,1.0798
1498.4,1.0814
1501.5,1.0827
1504.6,1.0837
1507.7,1.0843
1510.7,1.0845
1513.7,1.0841
1516.6,1.0832
1519.6,1.0816
1522.4,1.0794
1525.3,1.0764
1528.1,1.0726
1530.9,1.0679
1533.6,1.0621
1536.3,1.0551
1539,1.0465
1541.6,1.0363
1544.2,1.0242
1546.8,1.01
1549.3,0.99355
1551.8,0.97436
1554.2,0.95168
1556.6,0.92568
1559,0.89646
1561.3,0.86385
1563.6,0.82779
1565.9,0.78838
1568.1,0.74583
1570.3,0.70054
1572.4,0.65283
1574.5,0.60324
1576.6,0.55244
1578.6,0.50115
1580.6,0.45023
1582.6,0.40045
1584.5,0.35263
1586.4,0.30742
1588.2,0.26529
1590,0.22666
1591.7,0.19176
1593.5,0.16069
1595.1,0.13346
1596.8,0.10994
1598.4,0.089874
1599.9,0.072948
1601.5,0.058822
1602.9,0.047114
1604.4,0.037501
1605.8,0.029673
1607.1,0.02333
1608.5,0.018184
1609.7,0.014063
1611,0.010741
1612.2,0.0080811
1613.3,0.0059477
1614.5,0.0042778
1615.5,0.0029328
1616.6,0.0019022
1617.6,0.0011168
1618.5,0.00053678
1619.5,0.00013591
1620.3,-0.00013562
1621.2,-0.00029654
1622,-0.00038939
1622.7,-0.00042152
1623.4,-0.0004243
1624.1,-0.00039012
1624.8,-0.00032311
1625.3,-0.00027025
1625.9,-0.00020707
1626.4,-0.00014688
1626.9,-9.5385e-05
1627.3,-5.741e-05
1627.7,-3.0973e-05
1628.1,-1.5305e-05
1628.4,-6.5836e-06
1628.6,-2.4133e-06
1628.9,-6.8051e-07
1629,-1.3291e-07
1629.2,-1.5841e-08
1629.3,-6.9668e-10
1629.3,-2.9068e-12
1629.4,8.8388e-31


==> CSV/2289_vv_in2.csv <==
X,Y
-53.318,9.6149e-34
-53.298,3.3685e-12
-53.236,8.1308e-10
-53.134,1.8658e-08
-52.99,1.5934e-07
-52.806,8.2612e-07
-52.58,2.9836e-06
-52.314,8.3426e-06
-52.006,1.9851e-05
-51.658,4.1224e-05
-51.269,7.8162e-05
-50.839,0.00013388
-50.368,0.0002134
-49.856,0.00031544
-49.303,0.00043844
-48.709,0.00057385
-48.075,0.00075175
-47.4,0.00093174
-46.684,0.0011176
-45.928,0.0013266
-45.13,0.0015393
-44.293,0.001763
-43.414,0.0019734
-42.496,0.0021747
-41.536,0.0023457
-40.536,0.0024965
-39.496,0.0026328
-38.416,0.0027427
-37.295,0.0028882
-36.134,0.0030218
-34.933,0.0031946
-33.692,0.0034128
-32.41,0.003712
-31.089,0.004071
-29.728,0.0045661
-28.327,0.0051921
-26.886,0.0059691
-25.405,0.0069564
-23.885,0.0082212
-22.325,0.0097505
-20.726,0.011574
-19.087,0.013704
-17.409,0.016168
-15.692,0.018975
-13.936,0.022136
-12.14,0.025622
-10.306,0.029485
-8.4321,0.03381
-6.5199,0.038344
-4.5689,0.042873
-2.5792,0.047248
-0.55108,0.051172
1.5155,0.054608
3.6204,0.057383
5.7636,0.059442
7.9449,0.060658
10.164,0.061237
12.421,0.061176
14.716,0.060494
17.049,0.059322
19.419,0.057824
21.827,0.056228
24.272,0.053993
26.755,0.05059
29.274,0.047099
31.83,0.043717
34.424,0.040567
37.054,0.037656
39.72,0.034999
42.423,0.032578
45.163,0.030383
47.938,0.028393
50.75,0.026594
53.598,0.024968
56.481,0.023501
59.4,0.022177
62.355,0.020984
65.344,0.019908
68.37,0.018938
71.43,0.018063
74.525,0.017274
77.655,0.016563
80.82,0.015922
84.019,0.015345
87.252,0.014827
90.519,0.014361
93.821,0.013944
97.156,0.013571
100.53,0.013239
103.93,0.012944
107.36,0.012685
110.83,0.012455
114.33,0.012254
117.87,0.012079
121.44,0.011927
125.04,0.011798
128.67,0.011688
132.33,0.011595
136.03,0.011517
139.76,0.011452
143.52,0.011396
147.31,0.01135
151.13,0.011313
154.99,0.011282
158.87,0.011258
162.78,0.011237
166.73,0.011221
170.71,0.011208
174.71,0.011196
178.75,0.011186
182.81,0.011177
186.91,0.011168
191.03,0.011159
195.18,0.01115
199.37,0.01114
203.58,0.011129
207.82,0.011115
212.09,0.011097
216.38,0.011073
220.7,0.011044
225.06,0.011008
229.43,0.010965
233.84,0.010916
238.27,0.010862
242.73,0.0108
247.22,0.01073
251.73,0.010652
256.27,0.010565
260.84,0.010469
265.43,0.010364
270.04,0.01025
274.68,0.010129
279.35,0.0099995
284.04,0.0098628
288.75,0.0097191
293.49,0.0095688
298.26,0.0094125
303.05,0.0092512
307.86,0.0090855
312.69,0.0089161
317.55,0.0087431
322.43,0.0085671
327.34,0.0083881
332.26,0.0082071
337.21,0.0080246
342.18,0.0078405
347.17,0.0076536
352.19,0.0074635
357.22,0.0072709
362.28,0.0070768
367.35,0.0068821
372.45,0.0066877
377.57,0.0064937
382.7,0.0063004
387.86,0.0061081
393.04,0.0059167
398.23,0.0057259
403.45,0.0055355
408.68,0.0053461
413.93,0.0051586
419.2,0.004974
424.49,0.0047935
429.8,0.0046182
435.12,0.0044488
440.46,0.0042855
445.82,0.0041281
451.19,0.0039766
456.58,0.0038311
461.99,0.0036911
467.41,0.0035562
472.85,0.0034262
478.3,0.0033013
483.77,0.0031812
489.26,0.0030658
494.75,0.0029546
500.27,0.0028475
505.79,0.0027441
511.33,0.0026442
516.89,0.002548
522.45,0.0024554
528.03,0.0023666
533.63,0.0022811
539.23,0.0021989
544.85,0.0021195
550.48,0.0020427
556.12,0.0019681
561.77,0.0018957
567.43,0.0018256
573.11,0.0017582
578.79,0.0016934
584.48,0.0016308
590.19,0.0015702
595.9,0.0015112
601.62,0.0014541
607.36,0.0013993
613.1,0.001347
618.85,0.0012973
624.61,0.0012501
630.37,0.0012053
636.14,0.0011631
641.93,0.0011232
647.71,0.0010854
653.51,0.0010493
659.31,0.0010151
665.12,0.00098314
670.93,0.00095367
676.75,0.00092662
682.57,0.00090156
688.4,0.000878
694.24,0.00085555
700.08,0.00083395
705.92,0.0008131
711.77,0.00079305
717.62,0.000774
723.48,0.00075605
729.33,0.00073922
735.19,0.00072334
741.06,0.0007083
746.92,0.00069425
752.79,0.00068148
758.66,0.00067024
764.53,0.00066072
770.4,0.00065311
776.28,0.00064756
782.15,0.00064421
788.02,0.0006431
793.9,0.00064421
799.77,0.00064756
805.64,0.00065311
811.51,0.00066072
817.38,0.00067024
823.25,0.00068148
829.12,0.00069425
834.99,0.0007083
840.85,0.00072334
846.71,0.00073922
852.57,0.00075605
858.42,0.000774
864.28,0.00079305
870.12,0.0008131
875.97,0.00083395
881.81,0.00085555
887.64,0.000878
893.47,0.00090156
899.3,0.00092662
905.11,0.00095367
910.93,0.00098314
916.74,0.0010151
922.54,0.0010493
928.33,0.0010854
934.12,0.0011232
939.9,0.0011631
945.67,0.0012053
951.44,0.0012501
957.2,0.0012973
962.95,0.001347
968.69,0.0013993
974.42,0.0014541
980.14,0.0015112
985.86,0.0015702
991.56,0.0016308
997.26,0.0016934
1002.9,0.0017582
1008.6,0.0018256
1014.3,0.0018957
1019.9,0.0019681
1025.6,0.0020427
1031.2,0.0021195
1036.8,0.0021989
1042.4,0.0022811
1048,0.0023666
1053.6,0.0024554
1059.2,0.002548
1064.7,0.0026442
1070.3,0.0027441
1075.8,0.0028475
1081.3,0.0029546
1086.8,0.0030658
1092.3,0.0031812
1097.7,0.0033013
1103.2,0.0034262
1108.6,0.0035562
1114.1,0.0036911
1119.5,0.0038311
1124.9,0.0039766
1130.2,0.0041281
1135.6,0.0042855
1140.9,0.0044488
1146.2,0.0046182
1151.6,0.0047935
1156.8,0.004974
1162.1,0.0051586
1167.4,0.0053461
1172.6,0.0055355
1177.8,0.0057259
1183,0.0059167
1188.2,0.0061081
1193.3,0.0063004
1198.5,0.0064937
1203.6,0.0066877
1208.7,0.0068821
1213.8,0.0070768
1218.8,0.0072709
1223.9,0.0074635
1228.9,0.0076536
1233.9,0.0078405
1238.8,0.0080246
1243.8,0.0082071
1248.7,0.0083881
1253.6,0.0085671
1258.5,0.0087431
1263.4,0.0089161
1268.2,0.0090855
1273,0.0092512
1277.8,0.0094125
1282.6,0.0095688
1287.3,0.0097191
1292,0.0098628
1296.7,0.0099995
1301.4,0.010129
1306,0.01025
1310.6,0.010364
1315.2,0.010469
1319.8,0.010565
1324.3,0.010652
1328.8,0.01073
1333.3,0.0108
1337.8,0.010862
1342.2,0.010916
1346.6,0.010965
1351,0.011008
1355.3,0.011044
1359.7,0.011073
1364,0.011097
1368.2,0.011115
1372.5,0.011129
1376.7,0.01114
1380.9,0.01115
1385,0.011159
1389.1,0.011168
1393.2,0.011177
1397.3,0.011186
1401.3,0.011196
1405.3,0.011208
1409.3,0.011221
1413.3,0.011237
1417.2,0.011258
1421.1,0.011282
1424.9,0.011313
1428.7,0.01135
1432.5,0.011396
1436.3,0.011452
1440,0.011517
1443.7,0.011595
1447.4,0.011688
1451,0.011798
1454.6,0.011927
1458.2,0.012079
1461.7,0.012254
1465.2,0.012455
1468.7,0.012685
1472.1,0.012944
1475.5,0.013239
1478.9,0.013571
1482.2,0.013944
1485.5,0.014361
1488.8,0.014827
1492,0.015345
1495.2,0.015922
1498.4,0.016563
1501.5,0.017274
1504.6,0.018063
1507.7,0.018938
1510.7,0.019908
1513.7,0.020984
1516.6,0.022177
1519.6,0.023501
1522.4,0.024968
1525.3,0.026594
1528.1,0.028393
1530.9,0.030383
1533.6,0.032578
1536.3,0.034999
1539,0.037656
1541.6,0.040567
1544.2,0.043717
1546.8,0.047099
1549.3,0.05059
1551.8,0.053993
1554.2,0.056228
1556.6,0.057824
1559,0.059322
1561.3,0.060494
1563.6,0.061176
1565.9,0.061237
1568.1,0.060658
1570.3,0.059442
1572.4,0.057383
1574.5,0.054608
1576.6,0.051172
1578.6,0.047248
1580.6,0.042873
1582.6,0.038344
1584.5,0.03381
1586.4,0.029485
1588.2,0.025622
1590,0.022136
1591.7,0.018975
1593.5,0.016168
1595.1,0.013704
1596.8,0.011574
1598.4,0.0097505
1599.9,0.0082212
1601.5,0.0069564
1602.9,0.0059691
1604.4,0.0051921
1605.8,0.0045661
1607.1,0.004071
1608.5,0.003712
1609.7,0.0034128
1611,0.0031946
1612.2,0.0030218
1613.3,0.0028882
1614.5,0.0027427
1615.5,0.0026328
1616.6,0.0024965
1617.6,0.0023457
1618.5,0.0021747
1619.5,0.0019734
1620.3,0.001763
1621.2,0.0015393
1622,0.0013266
1622.7,0.0011176
1623.4,0.00093174
1624.1,0.00075175
1624.8,0.00057385
1625.3,0.00043844
1625.9,0.00031544
1626.4,0.0002134
1626.9,0.00013388
1627.3,7.8162e-05
1627.7,4.1224e-05
1628.1,1.9851e-05
1628.4,8.3426e-06
1628.6,2.9836e-06
1628.9,8.2612e-07
1629,1.5934e-07
1629.2,1.8658e-08
1629.3,8.1308e-10
1629.3,3.3685e-12
1629.4,9.6149e-34


==> CSV/2289_vv_in3.csv <==
X,Y
-65.13,7.9536e-31
-65.11,1.6206e-13
-65.047,4.1361e-11
-64.944,9.8824e-10
-64.798,9.2773e-09
-64.611,5.1041e-08
-64.383,1.9934e-07
-64.113,6.1445e-07
-63.802,1.5851e-06
-63.449,3.5575e-06
-63.055,7.1339e-06
-62.619,1.284e-05
-62.142,2.1429e-05
-61.623,3.2212e-05
-61.063,4.3759e-05
-60.462,4.9789e-05
-59.82,5.6974e-05
-59.136,6.7948e-05
-58.411,6.2096e-05
-57.644,7.3841e-05
-56.837,6.8488e-05
-55.988,8.9391e-05
-55.099,0.00017268
-54.168,0.00022619
-53.196,0.00032898
-52.184,0.00045826
-51.13,0.00069617
-50.036,0.00088999
-48.901,0.0011418
-47.725,0.001494
-46.508,0.001967
-45.251,0.0025873
-43.953,0.0034295
-42.615,0.0045177
-41.236,0.0059949
-39.817,0.0079315
-38.357,0.010457
-36.858,0.013817
-35.318,0.018222
-33.738,0.024026
-32.118,0.031599
-30.458,0.041444
-28.759,0.054056
-27.019,0.070031
-25.24,0.089927
-23.421,0.11427
-21.563,0.14349
-19.665,0.17791
-17.729,0.2176
-15.752,0.26238
-13.737,0.31174
-11.683,0.36488
-9.5895,0.42079
-7.4574,0.47818
-5.2866,0.53571
-3.0772,0.59219
-0.82926,0.64661
1.4571,0.69816
3.7817,0.74622
6.1445,0.79036
8.5453,0.83057
10.984,0.86681
13.461,0.89908
15.975,0.92759
18.527,0.9527
21.116,0.97469
23.743,0.99381
26.407,1.0102
29.108,1.0243
31.846,1.0364
34.621,1.0465
37.432,1.055
40.28,1.0621
43.164,1.0679
46.085,1.0727
49.042,1.0765
52.034,1.0794
55.063,1.0815
58.127,1.083
61.227,1.0838
64.362,1.084
67.532,1.0837
70.737,1.0828
73.978,1.0814
77.253,1.0795
80.562,1.0772
83.906,1.0746
87.285,1.0717
90.697,1.0686
94.143,1.0653
97.624,1.0618
101.14,1.0582
104.68,1.0545
108.27,1.0506
111.88,1.0466
115.52,1.0426
119.2,1.0388
122.92,1.035
126.66,1.0312
130.44,1.0273
134.24,1.0234
138.08,1.0194
141.96,1.0153
145.86,1.0111
149.79,1.0069
153.76,1.0025
157.76,0.99815
161.78,0.9938
165.84,0.98946
169.93,0.9851
174.05,0.98068
178.19,0.97617
182.37,0.97155
186.58,0.96678
190.81,0.96191
195.08,0.95695
199.37,0.95191
203.7,0.94682
208.05,0.94168
212.43,0.93653
216.83,0.93138
221.27,0.9262
225.73,0.92098
230.22,0.91568
234.74,0.91031
239.28,0.90489
243.85,0.89943
248.45,0.89391
253.07,0.8883
257.72,0.88258
262.4,0.87673
267.1,0.87072
271.83,0.86459
276.58,0.85834
281.35,0.85201
286.16,0.84563
290.98,0.83925
295.83,0.83294
300.7,0.82676
305.6,0.82075
310.52,0.81487
315.47,0.80907
320.43,0.80331
325.42,0.79756
330.43,0.79176
335.47,0.78586
340.52,0.77984
345.6,0.77366
350.7,0.76735
355.82,0.76095
360.97,0.75448
366.13,0.74795
371.31,0.74139
376.51,0.73483
381.74,0.7283
386.98,0.72186
392.24,0.71551
397.53,0.70922
402.83,0.70294
408.15,0.69663
413.48,0.69021
418.84,0.68366
424.22,0.677
429.61,0.67026
435.02,0.66347
440.44,0.65665
445.89,0.64982
451.35,0.643
456.82,0.6362
462.32,0.62939
467.82,0.62258
473.35,0.61577
478.89,0.60898
484.44,0.60222
490.01,0.59543
495.59,0.58858
501.19,0.58161
506.8,0.57451
512.43,0.56728
518.07,0.55996
523.72,0.5526
529.38,0.54526
535.06,0.53798
540.75,0.53074
546.45,0.52356
552.17,0.51645
557.89,0.50943
563.63,0.50253
569.37,0.49574
575.13,0.48905
580.9,0.48244
586.68,0.47591
592.46,0.46948
598.26,0.46316
604.07,0.45695
609.88,0.45086
615.7,0.4449
621.54,0.43911
627.38,0.43353
633.22,0.42815
639.08,0.42296
644.94,0.41794
650.81,0.41307
656.69,0.40837
662.57,0.40388
668.46,0.39961
674.35,0.39558
680.25,0.39178
686.16,0.3882
692.07,0.38483
697.98,0.38165
703.9,0.37866
709.82,0.37587
715.75,0.37329
721.68,0.3709
727.62,0.36872
733.55,0.36675
739.49,0.365
745.43,0.36348
751.38,0.36218
757.32,0.36111
763.27,0.36024
769.21,0.35958
775.16,0.3591
781.11,0.35882
787.06,0.35872
793.01,0.35882
798.96,0.3591
804.91,0.35958
810.86,0.36024
816.8,0.36111
822.75,0.36218
828.69,0.36348
834.63,0.365
840.57,0.36675
846.51,0.36872
852.44,0.3709
858.37,0.37329
864.3,0.37587
870.22,0.37866
876.14,0.38165
882.05,0.38483
887.96,0.3882
893.87,0.39178
899.77,0.39558
905.66,0.39961
911.55,0.40388
917.43,0.40837
923.31,0.41307
929.18,0.41794
935.04,0.42296
940.9,0.42815
946.75,0.43353
952.59,0.43911
958.42,0.4449
964.24,0.45086
970.06,0.45695
975.86,0.46316
981.66,0.46948
987.45,0.47591
993.22,0.48244
998.99,0.48905
1004.7,0.49574
1010.5,0.50253
1016.2,0.50943
1022,0.51645
1027.7,0.52356
1033.4,0.53074
1039.1,0.53798
1044.7,0.54526
1050.4,0.5526
1056.1,0.55996
1061.7,0.56728
1067.3,0.57451
1072.9,0.58161
1078.5,0.58858
1084.1,0.59543
1089.7,0.60222
1095.2,0.60898
1100.8,0.61577
1106.3,0.62258
1111.8,0.62939
1117.3,0.6362
1122.8,0.643
1128.2,0.64982
1133.7,0.65665
1139.1,0.66347
1144.5,0.67026
1149.9,0.677
1155.3,0.68366
1160.6,0.69021
1166,0.69663
1171.3,0.70294
1176.6,0.70922
1181.9,0.71551
1187.1,0.72186
1192.4,0.7283
1197.6,0.73483
1202.8,0.74139
1208,0.74795
1213.2,0.75448
1218.3,0.76095
1223.4,0.76735
1228.5,0.77366
1233.6,0.77984
1238.7,0.78586
1243.7,0.79176
1248.7,0.79756
1253.7,0.80331
1258.7,0.80907
1263.6,0.81487
1268.5,0.82075
1273.4,0.82676
1278.3,0.83294
1283.1,0.83925
1288,0.84563
1292.8,0.85201
1297.5,0.85834
1302.3,0.86459
1307,0.87072
1311.7,0.87673
1316.4,0.88258
1321,0.8883
1325.7,0.89391
1330.3,0.89943
1334.8,0.90489
1339.4,0.91031
1343.9,0.91568
1348.4,0.92098
1352.9,0.9262
1357.3,0.93138
1361.7,0.93653
1366.1,0.94168
1370.4,0.94682
1374.7,0.95191
1379,0.95695
1383.3,0.96191
1387.5,0.96678
1391.8,0.97155
1395.9,0.97617
1400.1,0.98068
1404.2,0.9851
1408.3,0.98946
1412.3,0.9938
1416.4,0.99815
1420.4,1.0025
1424.3,1.0069
1428.3,1.0111
1432.2,1.0153
1436,1.0194
1439.9,1.0234
1443.7,1.0273
1447.5,1.0312
1451.2,1.035
1454.9,1.0388
1458.6,1.0426
1462.2,1.0466
1465.9,1.0506
1469.4,1.0545
1473,1.0582
1476.5,1.0618
1480,1.0653
1483.4,1.0686
1486.8,1.0717
1490.2,1.0746
1493.6,1.0772
1496.9,1.0795
1500.1,1.0814
1503.4,1.0828
1506.6,1.0837
1509.8,1.084
1512.9,1.0838
1516,1.083
1519.1,1.0815
1522.1,1.0794
1525.1,1.0765
1528,1.0727
1531,1.0679
1533.8,1.0621
1536.7,1.055
1539.5,1.0465
1542.3,1.0364
1545,1.0243
1547.7,1.0102
1550.4,0.99381
1553,0.97469
1555.6,0.9527
1558.1,0.92759
1560.7,0.89908
1563.1,0.86681
1565.6,0.83057
1568,0.79036
1570.3,0.74622
1572.7,0.69816
1575,0.64661
1577.2,0.59219
1579.4,0.53571
1581.6,0.47818
1583.7,0.42079
1585.8,0.36488
1587.9,0.31174
1589.9,0.26238
1591.9,0.2176
1593.8,0.17791
1595.7,0.14349
1597.5,0.11427
1599.4,0.089927
1601.1,0.070031
1602.9,0.054056
1604.6,0.041444
1606.2,0.031599
1607.9,0.024026
1609.4,0.018222
1611,0.013817
1612.5,0.010457
1613.9,0.0079315
1615.4,0.0059949
1616.7,0.0045177
1618.1,0.0034295
1619.4,0.0025873
1620.6,0.001967
1621.8,0.001494
1623,0.0011418
1624.2,0.00088999
1625.3,0.00069617
1626.3,0.00045826
1627.3,0.00032898
1628.3,0.00022619
1629.2,0.00017268
1630.1,8.9391e-05
1631,6.8488e-05
1631.8,7.3841e-05
1632.5,6.2096e-05
1633.3,6.7948e-05
1633.9,5.6974e-05
1634.6,4.9789e-05
1635.2,4.3759e-05
1635.7,3.2212e-05
1636.3,2.1429e-05
1636.7,1.284e-05
1637.2,7.1339e-06
1637.6,3.5575e-06
1637.9,1.5851e-06
1638.2,6.1445e-07
1638.5,1.9934e-07
1638.7,5.1041e-08
1638.9,9.2773e-09
1639.1,9.8824e-10
1639.2,4.1361e-11
1639.2,1.6206e-13
1639.3,7.9536e-31


==> CSV/2289_vv_in4.csv <==
X,Y
-65.13,1.6881e-33
-65.11,4.2509e-16
-65.047,2.9284e-13
-64.944,2.4015e-12
-64.798,2.1378e-11
-64.611,1.0658e-10
-64.383,8.3591e-10
-64.113,2.0962e-09
-63.802,5.3102e-09
-63.449,1.9838e-08
-63.055,8.4017e-08
-62.619,4.9758e-07
-62.142,1.4985e-06
-61.623,4.9144e-06
-61.063,1.3433e-05
-60.462,3.4713e-05
-59.82,6.358e-05
-59.136,9.9062e-05
-58.411,0.00016364
-57.644,0.00022504
-56.837,0.00032046
-55.988,0.00040954
-55.099,0.00045978
-54.168,0.00056784
-53.196,0.00066032
-52.184,0.00076714
-51.13,0.00081539
-50.036,0.00096982
-48.901,0.0011438
-47.725,0.0013153
-46.508,0.001491
-45.251,0.00168
-43.953,0.0018572
-42.615,0.0020649
-41.236,0.0022503
-39.817,0.0024639
-38.357,0.0027355
-36.858,0.0030273
-35.318,0.0033906
-33.738,0.0038035
-32.118,0.0043076
-30.458,0.0048985
-28.759,0.0056737
-27.019,0.0066965
-25.24,0.0080654
-23.421,0.0098374
-21.563,0.012146
-19.665,0.014992
-17.729,0.018478
-15.752,0.022785
-13.737,0.027915
-11.683,0.033634
-9.5895,0.039414
-7.4574,0.044831
-5.2866,0.049388
-3.0772,0.053013
-0.82926,0.055694
1.4571,0.057426
3.7817,0.057818
6.1445,0.05669
8.5453,0.054707
10.984,0.052157
13.461,0.049186
15.975,0.046039
18.527,0.043027
21.116,0.04016
23.743,0.037371
26.407,0.034606
29.108,0.031962
31.846,0.029546
34.621,0.027315
37.432,0.025271
40.28,0.023441
43.164,0.021816
46.085,0.020381
49.042,0.01912
52.034,0.018016
55.063,0.017051
58.127,0.016208
61.227,0.015472
64.362,0.014829
67.532,0.014271
70.737,0.013787
73.978,0.013372
77.253,0.013018
80.562,0.01272
83.906,0.01247
87.285,0.012263
90.697,0.012097
94.143,0.011969
97.624,0.011877
101.14,0.011817
104.68,0.011785
108.27,0.011779
111.88,0.011797
115.52,0.011838
119.2,0.011898
122.92,0.011977
126.66,0.012069
130.44,0.012172
134.24,0.012281
138.08,0.012395
141.96,0.012511
145.86,0.012629
149.79,0.012747
153.76,0.012866
157.76,0.012986
161.78,0.013108
165.84,0.013229
169.93,0.013346
174.05,0.013458
178.19,0.013565
182.37,0.013667
186.58,0.013768
190.81,0.013868
195.08,0.01397
199.37,0.014071
203.7,0.014171
208.05,0.014266
212.43,0.014354
216.83,0.014434
221.27,0.014504
225.73,0.014566
230.22,0.014621
234.74,0.014669
239.28,0.014707
243.85,0.014734
248.45,0.014749
253.07,0.014751
257.72,0.014739
262.4,0.014713
267.1,0.014676
271.83,0.014629
276.58,0.014573
281.35,0.014506
286.16,0.01443
290.98,0.014344
295.83,0.014249
300.7,0.014148
305.6,0.014039
310.52,0.013919
315.47,0.013783
320.43,0.013632
325.42,0.013463
330.43,0.01328
335.47,0.013084
340.52,0.012876
345.6,0.012657
350.7,0.012429
355.82,0.012196
360.97,0.01196
366.13,0.011721
371.31,0.01148
376.51,0.011234
381.74,0.010981
386.98,0.010718
392.24,0.010449
397.53,0.010176
402.83,0.0099036
408.15,0.0096345
413.48,0.00937
418.84,0.0091105
424.22,0.0088564
429.61,0.0086083
435.02,0.0083662
440.44,0.0081293
445.89,0.0078965
451.35,0.0076678
456.82,0.0074433
462.32,0.0072239
467.82,0.00701
473.35,0.0068022
478.89,0.0066004
484.44,0.0064036
490.01,0.006211
495.59,0.0060219
501.19,0.0058362
506.8,0.0056543
512.43,0.0054768
518.07,0.0053041
523.72,0.0051365
529.38,0.0049738
535.06,0.0048156
540.75,0.0046605
546.45,0.004508
552.17,0.0043574
557.89,0.0042086
563.63,0.0040619
569.37,0.0039186
575.13,0.0037795
580.9,0.0036461
586.68,0.0035186
592.46,0.0033966
598.26,0.0032793
604.07,0.0031668
609.88,0.003059
615.7,0.0029557
621.54,0.0028562
627.38,0.0027595
633.22,0.0026646
639.08,0.0025712
644.94,0.0024798
650.81,0.0023915
656.69,0.0023078
662.57,0.0022298
668.46,0.0021576
674.35,0.0020913
680.25,0.0020301
686.16,0.0019734
692.07,0.001921
697.98,0.0018734
703.9,0.0018311
709.82,0.0017939
715.75,0.0017612
721.68,0.0017324
727.62,0.0017066
733.55,0.0016833
739.49,0.0016622
745.43,0.0016432
751.38,0.0016262
757.32,0.001611
763.27,0.0015977
769.21,0.0015865
775.16,0.0015782
781.11,0.0015731
787.06,0.0015714
793.01,0.0015731
798.96,0.0015782
804.91,0.0015865
810.86,0.0015977
816.8,0.001611
822.75,0.0016262
828.69,0.0016432
834.63,0.0016622
840.57,0.0016833
846.51,0.0017066
852.44,0.0017324
858.37,0.0017612
864.3,0.0017939
870.22,0.0018311
876.14,0.0018734
882.05,0.001921
887.96,0.0019734
893.87,0.0020301
899.77,0.0020913
905.66,0.0021576
911.55,0.0022298
917.43,0.0023078
923.31,0.0023915
929.18,0.0024798
935.04,0.0025712
940.9,0.0026646
946.75,0.0027595
952.59,0.0028562
958.42,0.0029557
964.24,0.003059
970.06,0.0031668
975.86,0.0032793
981.66,0.0033966
987.45,0.0035186
993.22,0.0036461
998.99,0.0037795
1004.7,0.0039186
1010.5,0.0040619
1016.2,0.0042086
1022,0.0043574
1027.7,0.004508
1033.4,0.0046605
1039.1,0.0048156
1044.7,0.0049738
1050.4,0.0051365
1056.1,0.0053041
1061.7,0.0054768
1067.3,0.0056543
1072.9,0.0058362
1078.5,0.0060219
1084.1,0.006211
1089.7,0.0064036
1095.2,0.0066004
1100.8,0.0068022
1106.3,0.00701
1111.8,0.0072239
1117.3,0.0074433
1122.8,0.0076678
1128.2,0.0078965
1133.7,0.0081293
1139.1,0.0083662
1144.5,0.0086083
1149.9,0.0088564
1155.3,0.0091105
1160.6,0.00937
1166,0.0096345
1171.3,0.0099036
1176.6,0.010176
1181.9,0.010449
1187.1,0.010718
1192.4,0.010981
1197.6,0.011234
1202.8,0.01148
1208,0.011721
1213.2,0.01196
1218.3,0.012196
1223.4,0.012429
1228.5,0.012657
1233.6,0.012876
1238.7,0.013084
1243.7,0.01328
1248.7,0.013463
1253.7,0.013632
1258.7,0.013783
1263.6,0.013919
1268.5,0.014039
1273.4,0.014148
1278.3,0.014249
1283.1,0.014344
1288,0.01443
1292.8,0.014506
1297.5,0.014573
1302.3,0.014629
1307,0.014676
1311.7,0.014713
1316.4,0.014739
1321,0.014751
1325.7,0.014749
1330.3,0.014734
1334.8,0.014707
1339.4,0.014669
1343.9,0.014621
1348.4,0.014566
1352.9,0.014504
1357.3,0.014434
1361.7,0.014354
1366.1,0.014266
1370.4,0.014171
1374.7,0.014071
1379,0.01397
1383.3,0.013868
1387.5,0.013768
1391.8,0.013667
1395.9,0.013565
1400.1,0.013458
1404.2,0.013346
1408.3,0.013229
1412.3,0.013108
1416.4,0.012986
1420.4,0.012866
1424.3,0.012747
1428.3,0.012629
1432.2,0.012511
1436,0.012395
1439.9,0.012281
1443.7,0.012172
1447.5,0.012069
1451.2,0.011977
1454.9,0.011898
1458.6,0.011838
1462.2,0.011797
1465.9,0.011779
1469.4,0.011785
1473,0.011817
1476.5,0.011877
1480,0.011969
1483.4,0.012097
1486.8,0.012263
1490.2,0.01247
1493.6,0.01272
1496.9,0.013018
1500.1,0.013372
1503.4,0.013787
1506.6,0.014271
1509.8,0.014829
1512.9,0.015472
1516,0.016208
1519.1,0.017051
1522.1,0.018016
1525.1,0.01912
1528,0.020381
1531,0.021816
1533.8,0.023441
1536.7,0.025271
1539.5,0.027315
1542.3,0.029546
1545,0.031962
1547.7,0.034606
1550.4,0.037371
1553,0.04016
1555.6,0.043027
1558.1,0.046039
1560.7,0.049186
1563.1,0.052157
1565.6,0.054707
1568,0.05669
1570.3,0.057818
1572.7,0.057426
1575,0.055694
1577.2,0.053013
1579.4,0.049388
1581.6,0.044831
1583.7,0.039414
1585.8,0.033634
1587.9,0.027915
1589.9,0.022785
1591.9,0.018478
1593.8,0.014992
1595.7,0.012146
1597.5,0.0098374
1599.4,0.0080654
1601.1,0.0066965
1602.9,0.0056737
1604.6,0.0048985
1606.2,0.0043076
1607.9,0.0038035
1609.4,0.0033906
1611,0.0030273
1612.5,0.0027355
1613.9,0.0024639
1615.4,0.0022503
1616.7,0.0020649
1618.1,0.0018572
1619.4,0.00168
1620.6,0.001491
1621.8,0.0013153
1623,0.0011438
1624.2,0.00096982
1625.3,0.00081539
1626.3,0.00076714
1627.3,0.00066032
1628.3,0.00056784
1629.2,0.00045978
1630.1,0.00040954
1631,0.00032046
1631.8,0.00022504
1632.5,0.00016364
1633.3,9.9062e-05
1633.9,6.358e-05
1634.6,3.4713e-05
1635.2,1.3433e-05
1635.7,4.9144e-06
1636.3,1.4985e-06
1636.7,4.9758e-07
1637.2,8.4017e-08
1637.6,1.9838e-08
1637.9,5.3102e-09
1638.2,2.0962e-09
1638.5,8.3591e-10
1638.7,1.0658e-10
1638.9,2.1378e-11
1639.1,2.4015e-12
1639.2,2.9284e-13
1639.2,4.2509e-16
1639.3,1.6881e-33


==> CSV/2392_filtered_Restress1.csv <==
X,Y
0,1.1734e-32
0.020342,-5.8852e-12
0.081366,-4.5766e-10
0.18307,-6.3225e-09
0.32545,-4.4363e-08
0.5085,-2.0568e-07
0.7322,-7.1457e-07
0.99655,-2.0139e-06
1.3015,-4.8346e-06
1.6471,-1.0233e-05
2.0334,-1.9569e-05
2.4602,-3.4479e-05
2.9275,-5.6796e-05
3.4354,-8.8561e-05
3.9838,-0.00013195
4.5727,-0.00018933
5.2021,-0.00026327
5.8719,-0.00035684
6.5821,-0.00047374
7.3327,-0.00061905
8.1235,-0.0007998
8.9547,-0.001027
9.8261,-0.0013183
10.738,-0.0017053
11.69,-0.0022446
12.681,-0.0030339
13.713,-0.0041955
14.785,-0.0058544
15.897,-0.0081782
17.049,-0.011331
18.241,-0.015508
19.472,-0.020963
20.744,-0.027976
22.054,-0.036837
23.405,-0.047814
24.795,-0.061184
26.225,-0.077426
27.694,-0.096739
29.202,-0.11911
30.749,-0.1442
32.336,-0.17149
33.962,-0.1998
35.627,-0.22803
37.33,-0.25555
39.073,-0.28219
40.855,-0.30768
42.675,-0.33123
44.533,-0.35251
46.431,-0.37156
48.366,-0.38829
50.34,-0.40283
52.353,-0.41538
54.403,-0.42611
56.491,-0.43506
58.618,-0.44236
60.782,-0.44837
62.984,-0.45322
65.223,-0.45695
67.5,-0.45991
69.815,-0.46214
72.166,-0.46384
74.555,-0.46503
76.981,-0.46578
79.444,-0.46615
81.943,-0.46628
84.48,-0.46615
87.053,-0.46586
89.662,-0.46539
92.307,-0.46481
94.989,-0.46405
97.707,-0.46317
100.46,-0.46209
103.25,-0.46093
106.08,-0.45963
108.94,-0.45834
111.83,-0.45701
114.76,-0.45575
117.73,-0.45444
120.73,-0.45317
123.77,-0.45177
126.84,-0.45033
129.94,-0.44875
133.08,-0.44715
136.26,-0.44545
139.47,-0.44379
142.71,-0.44205
145.98,-0.44036
149.29,-0.43859
152.63,-0.43683
156.01,-0.43495
159.42,-0.43312
162.86,-0.43122
166.34,-0.42936
169.84,-0.42737
173.38,-0.42539
176.95,-0.42329
180.56,-0.4212
184.19,-0.41898
187.86,-0.41679
191.56,-0.41452
195.29,-0.41232
199.05,-0.41002
202.84,-0.40774
206.67,-0.40534
210.52,-0.40297
214.4,-0.40049
218.32,-0.39801
222.26,-0.39542
226.24,-0.39289
230.24,-0.39027
234.28,-0.38775
238.34,-0.38515
242.43,-0.38266
246.55,-0.38007
250.7,-0.37754
254.88,-0.37491
259.08,-0.37234
263.32,-0.36968
267.58,-0.3671
271.87,-0.36444
276.19,-0.36184
280.53,-0.35916
284.9,-0.35656
289.3,-0.35388
293.72,-0.35125
298.18,-0.34852
302.65,-0.34587
307.16,-0.34313
311.69,-0.34044
316.24,-0.33767
320.82,-0.33498
325.42,-0.33222
330.05,-0.32951
334.71,-0.3267
339.39,-0.32396
344.09,-0.32114
348.81,-0.3184
353.56,-0.31557
358.34,-0.3128
363.14,-0.30994
367.95,-0.30714
372.8,-0.30426
377.66,-0.30145
382.55,-0.29858
387.46,-0.29578
392.39,-0.29288
397.34,-0.29002
402.32,-0.28707
407.31,-0.28418
412.33,-0.28118
417.37,-0.27823
422.42,-0.2752
427.5,-0.27221
432.6,-0.26913
437.71,-0.26611
442.85,-0.26303
448,-0.26002
453.18,-0.25694
458.37,-0.25389
463.58,-0.25076
468.81,-0.24771
474.06,-0.24457
479.32,-0.24146
484.6,-0.23827
489.9,-0.23513
495.21,-0.23191
500.55,-0.22874
505.89,-0.22547
511.26,-0.22224
516.64,-0.21896
522.03,-0.21574
527.45,-0.21247
532.87,-0.20924
538.31,-0.20592
543.77,-0.20263
549.24,-0.1993
554.72,-0.19604
560.22,-0.19276
565.73,-0.18956
571.25,-0.18632
576.78,-0.18313
582.33,-0.17988
587.89,-0.17665
593.47,-0.17337
599.05,-0.17011
604.65,-0.16683
610.25,-0.16356
615.87,-0.16024
621.5,-0.15693
627.14,-0.15359
632.79,-0.1503
638.45,-0.14697
644.12,-0.14366
649.8,-0.14031
655.48,-0.137
661.18,-0.13367
666.88,-0.13038
672.6,-0.12707
678.32,-0.1238
684.05,-0.12049
689.78,-0.11721
695.52,-0.11388
701.27,-0.11057
707.03,-0.10724
712.79,-0.10394
718.56,-0.10061
724.33,-0.097295
730.11,-0.093963
735.89,-0.090659
741.68,-0.087332
747.48,-0.084022
753.27,-0.08069
759.08,-0.07737
764.88,-0.074022
770.69,-0.070687
776.5,-0.067315
782.32,-0.063949
788.13,-0.060561
793.95,-0.057187
799.78,-0.053797
805.6,-0.050417
811.42,-0.047008
817.25,-0.0436
823.08,-0.040168
828.9,-0.036727
834.73,-0.033255


==> CSV/2392_filtered_Restress2.csv <==
X,Y
0,3.9335e-28
0.020342,3.028e-06
0.081366,4.6548e-05
0.18307,0.00022072
0.32545,0.00063771
0.5085,0.0013917
0.7322,0.002528
0.99655,0.004031
1.3015,0.0058331
1.6471,0.0078379
2.0334,0.0099462
2.4602,0.012078
2.9275,0.014184
3.4354,0.016247
3.9838,0.018279
4.5727,0.020307
5.2021,0.022374
5.8719,0.024525
6.5821,0.026804
7.3327,0.02927
8.1235,0.031998
8.9547,0.035122
9.8261,0.038878
10.738,0.043728
11.69,0.050512
12.681,0.060559
13.713,0.075794
14.785,0.097992
15.897,0.12928
17.049,0.1719
18.241,0.22801
19.472,0.29932
20.744,0.3873
22.054,0.49342
23.405,0.61985
24.795,0.76865
26.225,0.94447
27.694,1.1512
29.202,1.3889
30.749,1.6536
32.336,1.941
33.962,2.2445
35.627,2.5528
37.33,2.8584
39.073,3.157
40.855,3.4461
42.675,3.7169
44.533,3.9593
46.431,4.1693
48.366,4.3451
50.34,4.4878
52.353,4.6008
54.403,4.6878
56.491,4.7507
58.618,4.7892
60.782,4.8063
62.984,4.8053
65.223,4.7882
67.5,4.7579
69.815,4.7182
72.166,4.6721
74.555,4.622
76.981,4.5695
79.444,4.516
81.943,4.4624
84.48,4.4098
87.053,4.3587
89.662,4.3093
92.307,4.2613
94.989,4.2145
97.707,4.1692
100.46,4.1254
103.25,4.083
106.08,4.0417
108.94,4.0016
111.83,3.9623
114.76,3.9243
117.73,3.8876
120.73,3.8524
123.77,3.8182
126.84,3.7847
129.94,3.7517
133.08,3.7194
136.26,3.6879
139.47,3.6572
142.71,3.6273
145.98,3.598
149.29,3.5688
152.63,3.5397
156.01,3.5108
159.42,3.4818
162.86,3.4528
166.34,3.4245
169.84,3.3969
173.38,3.3701
176.95,3.3438
180.56,3.3182
184.19,3.2933
187.86,3.2694
191.56,3.2461
195.29,3.2235
199.05,3.2013
202.84,3.1796
206.67,3.158
210.52,3.1364
214.4,3.1147
218.32,3.0932
222.26,3.072
226.24,3.0512
230.24,3.0307
234.28,3.0103
238.34,2.9897
242.43,2.9694
246.55,2.9495
250.7,2.93
254.88,2.9113
259.08,2.8931
263.32,2.8752
267.58,2.8572
271.87,2.8388
276.19,2.82
280.53,2.8007
284.9,2.7808
289.3,2.7603
293.72,2.7394
298.18,2.7184
302.65,2.6974
307.16,2.676
311.69,2.6541
316.24,2.6318
320.82,2.6095
325.42,2.5876
330.05,2.5666
334.71,2.5465
339.39,2.5272
344.09,2.5082
348.81,2.4893
353.56,2.4703
358.34,2.4509
363.14,2.4315
367.95,2.4122
372.8,2.3933
377.66,2.3749
382.55,2.3565
387.46,2.3377
392.39,2.3182
397.34,2.2978
402.32,2.2765
407.31,2.2543
412.33,2.2317
417.37,2.2086
422.42,2.1849
427.5,2.1604
432.6,2.1351
437.71,2.1092
442.85,2.0832
448,2.0573
453.18,2.0315
458.37,2.0055
463.58,1.9795
468.81,1.9533
474.06,1.9269
479.32,1.9005
484.6,1.8747
489.9,1.8495
495.21,1.8249
500.55,1.8009
505.89,1.7777
511.26,1.755
516.64,1.7329
522.03,1.7112
527.45,1.6894
532.87,1.6671
538.31,1.6439
543.77,1.6203
549.24,1.5965
554.72,1.5725
560.22,1.5483
565.73,1.524
571.25,1.4999
576.78,1.4763
582.33,1.4533
587.89,1.4306
593.47,1.4079
599.05,1.385
604.65,1.3616
610.25,1.3378
615.87,1.3135
621.5,1.2887
627.14,1.2633
632.79,1.2377
638.45,1.2121
644.12,1.1867
649.8,1.1616
655.48,1.1371
661.18,1.1134
666.88,1.0906
672.6,1.0686
678.32,1.0473
684.05,1.0267
689.78,1.007
695.52,0.98797
701.27,0.9697
707.03,0.95202
712.79,0.93488
718.56,0.91844
724.33,0.9027
730.11,0.88752
735.89,0.87277
741.68,0.85837
747.48,0.84431
753.27,0.83068
759.08,0.81754
764.88,0.80496
770.69,0.79304
776.5,0.78203
782.32,0.77204
788.13,0.76313
793.95,0.75524
799.78,0.74841
805.6,0.74265
811.42,0.73781
817.25,0.73369
823.08,0.73026
828.9,0.72764
834.73,0.72596


==> CSV/2392_filtered_Restress3.csv <==
X,Y
0,2.2444e-30
0.020342,2.8669e-12
0.081366,7.2159e-10
0.18307,1.7526e-08
0.32545,1.6461e-07
0.5085,9.0757e-07
0.7322,3.5592e-06
0.99655,1.0998e-05
1.3015,2.8494e-05
1.6471,6.4457e-05
2.0334,0.00013098
2.4602,0.00024406
2.9275,0.00042365
3.4354,0.00069339
3.9838,0.0010806
4.5727,0.001616
5.2021,0.002334
5.8719,0.0032734
6.5821,0.0044777
7.3327,0.005997
8.1235,0.0078901
8.9547,0.010227
9.8261,0.013098
10.738,0.016617
11.69,0.020943
12.681,0.026295
13.713,0.03298
14.785,0.041408
15.897,0.052104
17.049,0.065735
18.241,0.083089
19.472,0.10508
20.744,0.13275
22.054,0.16723
23.405,0.2097
24.795,0.26131
26.225,0.32314
27.694,0.39616
29.202,0.48127
30.749,0.57897
32.336,0.68909
33.962,0.81066
35.627,0.94162
37.33,1.0792
39.073,1.2202
40.855,1.3614
42.675,1.4992
44.533,1.6306
46.431,1.7536
48.366,1.8667
50.34,1.9692
52.353,2.0606
54.403,2.1409
56.491,2.2106
58.618,2.2704
60.782,2.321
62.984,2.3631
65.223,2.3971
67.5,2.4242
69.815,2.4454
72.166,2.4616
74.555,2.4737
76.981,2.4823
79.444,2.4882
81.943,2.4919
84.48,2.4941
87.053,2.4951
89.662,2.4952
92.307,2.4945
94.989,2.4933
97.707,2.4916
100.46,2.4895
103.25,2.487
106.08,2.4842
108.94,2.481
111.83,2.4775
114.76,2.4737
117.73,2.4695
120.73,2.465
123.77,2.4603
126.84,2.4553
129.94,2.45
133.08,2.4446
136.26,2.4389
139.47,2.433
142.71,2.4269
145.98,2.4205
149.29,2.4137
152.63,2.4067
156.01,2.3995
159.42,2.3921
162.86,2.3846
166.34,2.3772
169.84,2.3699
173.38,2.3626
176.95,2.3554
180.56,2.3482
184.19,2.3409
187.86,2.3335
191.56,2.3259
195.29,2.3182
199.05,2.3103
202.84,2.3023
206.67,2.2941
210.52,2.2857
214.4,2.2771
218.32,2.2683
222.26,2.2592
226.24,2.2499
230.24,2.2404
234.28,2.2307
238.34,2.2209
242.43,2.2111
246.55,2.2012
250.7,2.1912
254.88,2.1812
259.08,2.1711
263.32,2.1609
267.58,2.1505
271.87,2.1401
276.19,2.1295
280.53,2.1188
284.9,2.1078
289.3,2.0966
293.72,2.085
298.18,2.0732
302.65,2.0611
307.16,2.0487
311.69,2.0363
316.24,2.0237
320.82,2.011
325.42,1.9984
330.05,1.9856
334.71,1.9728
339.39,1.9599
344.09,1.9469
348.81,1.9337
353.56,1.9205
358.34,1.9072
363.14,1.8939
367.95,1.8804
372.8,1.8666
377.66,1.8526
382.55,1.8384
387.46,1.824
392.39,1.8096
397.34,1.795
402.32,1.7805
407.31,1.7659
412.33,1.7511
417.37,1.7361
422.42,1.7209
427.5,1.7055
432.6,1.6899
437.71,1.6742
442.85,1.6583
448,1.6424
453.18,1.6265
458.37,1.6107
463.58,1.5948
468.81,1.579
474.06,1.5631
479.32,1.5471
484.6,1.5311
489.9,1.5149
495.21,1.4987
500.55,1.4824
505.89,1.4662
511.26,1.4502
516.64,1.4343
522.03,1.4187
527.45,1.4035
532.87,1.3887
538.31,1.3742
543.77,1.3599
549.24,1.3455
554.72,1.3309
560.22,1.3162
565.73,1.3012
571.25,1.2861
576.78,1.2708
582.33,1.2554
587.89,1.2402
593.47,1.225
599.05,1.21
604.65,1.195
610.25,1.1801
615.87,1.1652
621.5,1.1505
627.14,1.1359
632.79,1.1216
638.45,1.1075
644.12,1.0938
649.8,1.0803
655.48,1.0672
661.18,1.0544
666.88,1.042
672.6,1.03
678.32,1.0184
684.05,1.0073
689.78,0.99656
695.52,0.98623
701.27,0.97624
707.03,0.96657
712.79,0.9572
718.56,0.94812
724.33,0.93933
730.11,0.93088
735.89,0.9228
741.68,0.91516
747.48,0.90796
753.27,0.90121
759.08,0.89491
764.88,0.88903
770.69,0.88353
776.5,0.87839
782.32,0.87362
788.13,0.86924
793.95,0.86526
799.78,0.86166
805.6,0.85843
811.42,0.85557
817.25,0.85309
823.08,0.85103
828.9,0.84939
834.73,0.8482


==> CSV/2392_filtered_Restress4.csv <==
X,Y
0,1.4889e-25
0.020342,4.9015e-06
0.081366,7.5254e-05
0.18307,0.00035613
0.32545,0.0010263
0.5085,0.0022319
0.7322,0.004035
0.99655,0.0063938
1.3015,0.0091781
1.6471,0.012209
2.0334,0.015305
2.4602,0.018321
2.9275,0.021171
3.4354,0.023833
3.9838,0.026342
4.5727,0.028779
5.2021,0.031258
5.8719,0.033908
6.5821,0.036876
7.3327,0.040326
8.1235,0.044453
8.9547,0.049515
9.8261,0.055955
10.738,0.064599
11.69,0.077088
12.681,0.096498
13.713,0.12819
14.785,0.17931
15.897,0.25983
17.049,0.38353
18.241,0.56884
19.472,0.83851
20.744,1.2175
22.054,1.7297
23.405,2.3982
24.795,3.2443
26.225,4.2837
27.694,5.5265
29.202,6.9461
30.749,8.4821
32.336,10.031
33.962,11.474
35.627,12.773
37.33,13.843
39.073,14.6
40.855,14.919
42.675,14.876
44.533,14.642
46.431,14.246
48.366,13.773
50.34,13.251
52.353,12.704
54.403,12.147
56.491,11.598
58.618,11.116
60.782,10.661
62.984,10.194
65.223,9.8051
67.5,9.4956
69.815,9.23
72.166,9.0091
74.555,8.8178
76.981,8.6593
79.444,8.5301
81.943,8.4213
84.48,8.3257
87.053,8.24
89.662,8.1613
92.307,8.0888
94.989,8.021
97.707,7.9576
100.46,7.8975
103.25,7.841
106.08,7.7873
108.94,7.7371
111.83,7.6891
114.76,7.6437
117.73,7.5999
120.73,7.5582
123.77,7.5173
126.84,7.478
129.94,7.4394
133.08,7.4021
136.26,7.3651
139.47,7.329
142.71,7.2929
145.98,7.2575
149.29,7.2219
152.63,7.1865
156.01,7.1503
159.42,7.1138
162.86,7.0759
166.34,7.0374
169.84,6.9972
173.38,6.9565
176.95,6.9144
180.56,6.872
184.19,6.8282
187.86,6.7839
191.56,6.7382
195.29,6.6918
199.05,6.6437
202.84,6.5953
206.67,6.5465
210.52,6.4988
214.4,6.4516
218.32,6.406
222.26,6.361
226.24,6.3175
230.24,6.2741
234.28,6.2316
238.34,6.1889
242.43,6.1465
246.55,6.1031
250.7,6.0599
254.88,6.0158
259.08,5.9719
263.32,5.9275
267.58,5.8837
271.87,5.8395
276.19,5.7961
280.53,5.7523
284.9,5.7093
289.3,5.6659
293.72,5.623
298.18,5.5794
302.65,5.5358
307.16,5.4908
311.69,5.4453
316.24,5.3985
320.82,5.3518
325.42,5.3036
330.05,5.2546
334.71,5.2037
339.39,5.1523
344.09,5.0994
348.81,5.0463
353.56,4.9922
358.34,4.9387
363.14,4.8852
367.95,4.833
372.8,4.7809
377.66,4.7298
382.55,4.6784
387.46,4.6273
392.39,4.5749
397.34,4.5223
402.32,4.4681
407.31,4.4133
412.33,4.3568
417.37,4.3
422.42,4.242
427.5,4.1838
432.6,4.1244
437.71,4.0654
442.85,4.0059
448,3.9472
453.18,3.8882
458.37,3.8301
463.58,3.7718
468.81,3.7145
474.06,3.6575
479.32,3.6016
484.6,3.5457
489.9,3.4909
495.21,3.4361
500.55,3.3819
505.89,3.3275
511.26,3.2735
516.64,3.219
522.03,3.1648
527.45,3.1103
532.87,3.0566
538.31,3.0027
543.77,2.9493
549.24,2.8957
554.72,2.8425
560.22,2.7891
565.73,2.7362
571.25,2.683
576.78,2.6301
582.33,2.5769
587.89,2.5241
593.47,2.4715
599.05,2.4198
604.65,2.3686
610.25,2.3181
615.87,2.2675
621.5,2.2174
627.14,2.1674
632.79,2.1183
638.45,2.0699
644.12,2.0228
649.8,1.9767
655.48,1.932
661.18,1.8882
666.88,1.8456
672.6,1.8037
678.32,1.7629
684.05,1.7224
689.78,1.6825
695.52,1.6428
701.27,1.6037
707.03,1.565
712.79,1.527
718.56,1.4895
724.33,1.4532
730.11,1.4178
735.89,1.3839
741.68,1.3514
747.48,1.3205
753.27,1.291
759.08,1.2633
764.88,1.2374
770.69,1.2135
776.5,1.1912
782.32,1.1709
788.13,1.152
793.95,1.1349
799.78,1.1193
805.6,1.1056
811.42,1.0937
817.25,1.0841
823.08,1.0763
828.9,1.0705
834.73,1.0664


==> CSV/2392_filtered_Restress_y01.csv <==
X,Y
-40,7.8839e-33
-39.98,-5.3824e-12
-39.919,-4.7586e-10
-39.817,-7.1494e-09
-39.675,-5.4044e-08
-39.492,-2.6282e-07
-39.268,-9.387e-07
-39.003,-2.682e-06
-38.698,-6.4657e-06
-38.353,-1.3658e-05
-37.967,-2.5959e-05
-37.54,-4.5354e-05
-37.072,-7.4034e-05
-36.565,-0.0001145
-36.016,-0.00016956
-35.427,-0.0002426
-34.798,-0.00033754
-34.128,-0.00045934
-33.418,-0.000614
-32.667,-0.00080987
-31.876,-0.0010584
-31.045,-0.0013784
-30.174,-0.0017999
-29.262,-0.0023774
-28.31,-0.0032029
-27.319,-0.0044295
-26.287,-0.0062595
-25.215,-0.0089343
-24.103,-0.012793
-22.951,-0.018217
-21.759,-0.025648
-20.528,-0.03555
-19.256,-0.048385
-17.946,-0.064623
-16.595,-0.084772
-15.205,-0.10941
-13.775,-0.13934
-12.306,-0.17494
-10.798,-0.21613
-9.2507,-0.26207
-7.664,-0.31185
-6.0381,-0.36362
-4.3733,-0.4156
-2.6695,-0.46672
-0.92684,-0.5165
0.8546,-0.56429
2.6747,-0.60885
4.5335,-0.64944
6.4307,-0.68588
8.3664,-0.71789
10.34,-0.74579
12.353,-0.7697
14.403,-0.79014
16.491,-0.80713
18.618,-0.8211
20.782,-0.83247
22.984,-0.84167
25.223,-0.84883
27.5,-0.85455
29.815,-0.85881
32.166,-0.86201
34.555,-0.86421
36.981,-0.86569
39.444,-0.86645
41.943,-0.86675
44.48,-0.86653
47.053,-0.86601
49.662,-0.86507
52.307,-0.86392
54.989,-0.86242
57.707,-0.86075
60.461,-0.85875
63.251,-0.85666
66.076,-0.85432
68.937,-0.85197
71.833,-0.84946
74.764,-0.84695
77.73,-0.84427
80.732,-0.84157
83.768,-0.83867
86.839,-0.83577
89.944,-0.8327
93.084,-0.8296
96.258,-0.82632
99.466,-0.82306
102.71,-0.81967
105.98,-0.81633
109.29,-0.81288
112.63,-0.80945
116.01,-0.80585
119.42,-0.80227
122.86,-0.79854
126.34,-0.79485
129.84,-0.79102
133.38,-0.78723
136.95,-0.7833
140.56,-0.77941
144.19,-0.77536
147.86,-0.77132
151.56,-0.76716
155.29,-0.76303
159.05,-0.75875
162.84,-0.7545
166.67,-0.75013
170.52,-0.7458
174.4,-0.74134
178.32,-0.73691
182.26,-0.73235
186.24,-0.7278
190.24,-0.72311
194.28,-0.71848
198.34,-0.71375
202.43,-0.70908
206.55,-0.70427
210.7,-0.6995
214.88,-0.69459
219.08,-0.68974
223.32,-0.68477
227.58,-0.67984
231.87,-0.67478
236.19,-0.66975
240.53,-0.66457
244.9,-0.65945
249.3,-0.65422
253.72,-0.64904
258.18,-0.64374
262.65,-0.63848
267.16,-0.63307
271.69,-0.62771
276.24,-0.62223
280.82,-0.61682
285.42,-0.61129
290.05,-0.6058
294.71,-0.60018
299.39,-0.59462
304.09,-0.58894
308.81,-0.58331
313.56,-0.57755
318.34,-0.57187
323.14,-0.56608
327.95,-0.56038
332.8,-0.55457
337.66,-0.54883
342.55,-0.54295
347.46,-0.53714
352.39,-0.53119
357.34,-0.52531
362.32,-0.51932
367.31,-0.51338
372.33,-0.50731
377.37,-0.50131
382.42,-0.49518
387.5,-0.48913
392.6,-0.48294
397.71,-0.47682
402.85,-0.47059
408,-0.46443
413.18,-0.45813
418.37,-0.45188
423.58,-0.44552
428.81,-0.43923
434.06,-0.43285
439.32,-0.42654
444.6,-0.4201
449.9,-0.41372
455.21,-0.40722
460.55,-0.40079
465.89,-0.39424
471.26,-0.38775
476.64,-0.38113
482.03,-0.37456
487.45,-0.3679
492.87,-0.3613
498.31,-0.35461
503.77,-0.34798
509.24,-0.34127
514.72,-0.33461
520.22,-0.32787
525.73,-0.3212
531.25,-0.31446
536.78,-0.30779
542.33,-0.30104
547.89,-0.29435
553.47,-0.2876
559.05,-0.28091
564.65,-0.27415
570.25,-0.26745
575.87,-0.26067
581.5,-0.25394
587.14,-0.24715
592.79,-0.24042
598.45,-0.23364
604.12,-0.2269
609.8,-0.2201
615.48,-0.21335
621.18,-0.20653
626.88,-0.19974
632.6,-0.19291
638.32,-0.18612
644.05,-0.17927
649.78,-0.17245
655.52,-0.16559
661.27,-0.15876
667.03,-0.1519
672.79,-0.14506
678.56,-0.13819
684.33,-0.13134
690.11,-0.12446
695.89,-0.1176
701.68,-0.11071
707.48,-0.10384
713.27,-0.096942
719.08,-0.090058
724.88,-0.083155
730.69,-0.076261
736.5,-0.069348
742.32,-0.062434
748.13,-0.0555
753.95,-0.04857
759.78,-0.041633
765.6,-0.034697
771.42,-0.027757
777.25,-0.020823
783.08,-0.013888
788.9,-0.0069481
794.73,0


==> CSV/2392_filtered_Restress_y02.csv <==
X,Y
-40,1.7473e-28
-39.98,1.3198e-06
-39.919,2.0287e-05
-39.817,9.6182e-05
-39.675,0.00027784
-39.492,0.0006062
-39.268,0.0011007
-39.003,0.0017543
-38.698,0.002537
-38.353,0.0034065
-37.967,0.0043193
-37.54,0.0052406
-37.072,0.0061488
-36.565,0.0070372
-36.016,0.0079109
-35.427,0.0087834
-34.798,0.0096731
-34.128,0.0106
-33.418,0.011584
-32.667,0.012651
-31.876,0.013833
-31.045,0.015188
-30.174,0.016821
-29.262,0.018934
-28.31,0.021897
-27.319,0.026284
-26.287,0.032932
-25.215,0.042632
-24.103,0.056339
-22.951,0.07506
-21.759,0.099782
-20.528,0.13127
-19.256,0.17015
-17.946,0.21701
-16.595,0.27281
-15.205,0.33848
-13.775,0.41606
-12.306,0.50724
-10.798,0.61204
-9.2507,0.72871
-7.664,0.8553
-6.0381,0.98906
-4.3733,1.125
-2.6695,1.2597
-0.92684,1.3913
0.8546,1.5188
2.6747,1.6382
4.5335,1.7452
6.4307,1.8377
8.3664,1.9152
10.34,1.978
12.353,2.0275
14.403,2.0655
16.491,2.0926
18.618,2.109
20.782,2.116
22.984,2.1152
25.223,2.1076
27.5,2.0945
29.815,2.0775
32.166,2.0576
34.555,2.036
36.981,2.0132
39.444,1.9899
41.943,1.9665
44.48,1.9436
47.053,1.9213
49.662,1.8999
52.307,1.879
54.989,1.8586
57.707,1.839
60.461,1.8201
63.251,1.802
66.076,1.7844
68.937,1.7674
71.833,1.7509
74.764,1.7348
77.73,1.7194
80.732,1.7046
83.768,1.6903
86.839,1.6763
89.944,1.6625
93.084,1.6489
96.258,1.6356
99.466,1.6226
102.71,1.6099
105.98,1.5972
109.29,1.5846
112.63,1.5719
116.01,1.5592
119.42,1.5464
122.86,1.5338
126.34,1.5214
129.84,1.5093
133.38,1.4976
136.95,1.486
140.56,1.4747
144.19,1.4637
147.86,1.453
151.56,1.4427
155.29,1.4326
159.05,1.4228
162.84,1.4132
166.67,1.4036
170.52,1.3941
174.4,1.3845
178.32,1.3749
182.26,1.3655
186.24,1.3563
190.24,1.3473
194.28,1.3382
198.34,1.3291
202.43,1.32
206.55,1.311
210.7,1.3021
214.88,1.2935
219.08,1.2851
223.32,1.2767
227.58,1.2685
231.87,1.26
236.19,1.2514
240.53,1.2426
244.9,1.2336
249.3,1.2243
253.72,1.2148
258.18,1.2053
262.65,1.1957
267.16,1.1859
271.69,1.176
276.24,1.1659
280.82,1.1558
285.42,1.146
290.05,1.1365
294.71,1.1275
299.39,1.1188
304.09,1.1104
308.81,1.1019
313.56,1.0934
318.34,1.0848
323.14,1.0762
327.95,1.0677
332.8,1.0594
337.66,1.0513
342.55,1.0433
347.46,1.0352
352.39,1.0267
357.34,1.0178
362.32,1.0084
367.31,0.9986
372.33,0.98846
377.37,0.97803
382.42,0.96727
387.5,0.95616
392.6,0.94475
397.71,0.93313
402.85,0.92149
408,0.90998
413.18,0.89856
418.37,0.88713
423.58,0.87568
428.81,0.86415
434.06,0.85251
439.32,0.84081
444.6,0.82928
449.9,0.81794
455.21,0.80679
460.55,0.79583
465.89,0.78511
471.26,0.77463
476.64,0.76441
482.03,0.75436
487.45,0.74427
492.87,0.73398
498.31,0.72336
503.77,0.71251
509.24,0.70156
514.72,0.69053
520.22,0.67941
525.73,0.66828
531.25,0.65728
536.78,0.64652
542.33,0.63603
547.89,0.62571
553.47,0.61541
559.05,0.60505
564.65,0.59456
570.25,0.58393
575.87,0.5732
581.5,0.56236
587.14,0.55137
592.79,0.54026
598.45,0.5291
604.12,0.51797
609.8,0.50694
615.48,0.4961
621.18,0.48558
626.88,0.47545
632.6,0.46571
638.32,0.4563
644.05,0.44724
649.78,0.43856
655.52,0.43029
661.27,0.42241
667.03,0.41484
672.79,0.40756
678.56,0.40059
684.33,0.39391
690.11,0.38748
695.89,0.38124
701.68,0.37517
707.48,0.36926
713.27,0.36355
719.08,0.35806
724.88,0.35282
730.69,0.34789
736.5,0.34337
742.32,0.33933
748.13,0.33577
753.95,0.33267
759.78,0.33002
765.6,0.32783
771.42,0.32606
777.25,0.32462
783.08,0.32354
788.9,0.32287
794.73,0.32265


==> CSV/2392_filtered_Restress_y03.csv <==
X,Y
-40,9.9771e-31
-39.98,1.2375e-12
-39.919,3.1151e-10
-39.817,7.5648e-09
-39.675,7.1049e-08
-39.492,3.9168e-07
-39.268,1.5358e-06
-39.003,4.7449e-06
-38.698,1.229e-05
-38.353,2.7794e-05
-37.967,5.6462e-05
-37.54,0.00010518
-37.072,0.00018252
-36.565,0.00029867
-36.016,0.00046536
-35.427,0.00069584
-34.798,0.001005
-34.128,0.0014096
-33.418,0.0019284
-32.667,0.0025833
-31.876,0.0033997
-31.045,0.0044084
-30.174,0.0056481
-29.262,0.0071695
-28.31,0.0090418
-27.319,0.011361
-26.287,0.014261
-25.215,0.017922
-24.103,0.022573
-22.951,0.028507
-21.759,0.036072
-20.528,0.045675
-19.256,0.057772
-17.946,0.072867
-16.595,0.091477
-15.205,0.11411
-13.775,0.14124
-12.306,0.1733
-10.798,0.21068
-9.2507,0.2536
-7.664,0.30201
-6.0381,0.35547
-4.3733,0.41308
-2.6695,0.47362
-0.92684,0.53572
0.8546,0.5979
2.6747,0.6586
4.5335,0.71655
6.4307,0.7708
8.3664,0.82067
10.34,0.86584
12.353,0.90618
14.403,0.94163
16.491,0.97241
18.618,0.9988
20.782,1.0212
22.984,1.0398
25.223,1.0549
27.5,1.0669
29.815,1.0765
32.166,1.0838
34.555,1.0893
36.981,1.0934
39.444,1.0962
41.943,1.0982
44.48,1.0995
47.053,1.1003
49.662,1.1007
52.307,1.1008
54.989,1.1007
57.707,1.1003
60.461,1.0998
63.251,1.0991
66.076,1.0983
68.937,1.0973
71.833,1.0962
74.764,1.0948
77.73,1.0933
80.732,1.0916
83.768,1.0898
86.839,1.0878
89.944,1.0857
93.084,1.0836
96.258,1.0813
99.466,1.079
102.71,1.0765
105.98,1.0738
109.29,1.071
112.63,1.068
116.01,1.0649
119.42,1.0617
122.86,1.0584
126.34,1.0551
129.84,1.0518
133.38,1.0484
136.95,1.0451
140.56,1.0418
144.19,1.0384
147.86,1.035
151.56,1.0315
155.29,1.028
159.05,1.0244
162.84,1.0207
166.67,1.0169
170.52,1.013
174.4,1.0089
178.32,1.0047
182.26,1.0004
186.24,0.99599
190.24,0.9915
194.28,0.98694
198.34,0.98235
202.43,0.97776
206.55,0.97319
210.7,0.96864
214.88,0.96409
219.08,0.95953
223.32,0.95496
227.58,0.95037
231.87,0.94574
236.19,0.94107
240.53,0.93632
244.9,0.93147
249.3,0.9265
253.72,0.9214
258.18,0.91618
262.65,0.91086
267.16,0.90548
271.69,0.90006
276.24,0.89462
280.82,0.88917
285.42,0.88372
290.05,0.87826
294.71,0.87277
299.39,0.86724
304.09,0.86165
308.81,0.85601
313.56,0.8503
318.34,0.84453
323.14,0.83866
327.95,0.83267
332.8,0.82651
337.66,0.82019
342.55,0.81374
347.46,0.80718
352.39,0.80056
357.34,0.79388
362.32,0.78717
367.31,0.78042
372.33,0.77362
377.37,0.76675
382.42,0.7598
387.5,0.75279
392.6,0.74573
397.71,0.73862
402.85,0.73146
408,0.72427
413.18,0.71707
418.37,0.70988
423.58,0.7027
428.81,0.69554
434.06,0.68838
439.32,0.68121
444.6,0.67402
449.9,0.66679
455.21,0.65953
460.55,0.65226
465.89,0.64499
471.26,0.63775
476.64,0.6306
482.03,0.62358
487.45,0.61673
492.87,0.61005
498.31,0.60352
503.77,0.59706
509.24,0.59062
514.72,0.58413
520.22,0.57757
525.73,0.57092
531.25,0.56419
536.78,0.55742
542.33,0.55064
547.89,0.54388
553.47,0.53716
559.05,0.53048
564.65,0.52384
570.25,0.51724
575.87,0.51067
581.5,0.50414
587.14,0.49769
592.79,0.49134
598.45,0.48512
604.12,0.47902
609.8,0.47305
615.48,0.46723
621.18,0.46157
626.88,0.45608
632.6,0.45079
638.32,0.44569
644.05,0.4408
649.78,0.43609
655.52,0.43156
661.27,0.4272
667.03,0.42301
672.79,0.41897
678.56,0.4151
684.33,0.41137
690.11,0.40781
695.89,0.40443
701.68,0.40125
707.48,0.39828
713.27,0.39552
719.08,0.39296
724.88,0.39061
730.69,0.38844
736.5,0.38646
742.32,0.38465
748.13,0.38304
753.95,0.38163
759.78,0.38041
765.6,0.37938
771.42,0.37853
777.25,0.37786
783.08,0.37737
788.9,0.37708
794.73,0.37698


==> CSV/2392_filtered_Restress_y04.csv <==
X,Y
-40,6.6217e-26
-39.98,2.1435e-06
-39.919,3.2909e-05
-39.817,0.00015573
-39.675,0.00044877
-39.492,0.0009759
-39.268,0.0017642
-39.003,0.0027952
-38.698,0.0040118
-38.353,0.0053354
-37.967,0.0066865
-37.54,0.008001
-37.072,0.0092407
-36.565,0.010395
-36.016,0.011478
-35.427,0.012525
-34.798,0.013583
-34.128,0.014709
-33.418,0.015964
-32.667,0.017419
-31.876,0.019158
-31.045,0.021292
-30.174,0.024016
-29.262,0.027692
-28.31,0.033041
-27.319,0.041391
-26.287,0.055064
-25.215,0.077195
-24.103,0.11219
-22.951,0.16616
-21.759,0.24739
-20.528,0.366
-19.256,0.53304
-17.946,0.75909
-16.595,1.0543
-15.205,1.4281
-13.775,1.8878
-12.306,2.4379
-10.798,3.0665
-9.2507,3.7467
-7.664,4.4323
-6.0381,5.0708
-4.3733,5.6449
-2.6695,6.1179
-0.92684,6.4527
0.8546,6.5941
2.6747,6.5754
4.5335,6.4722
6.4307,6.2974
8.3664,6.0892
10.34,5.8594
12.353,5.6182
14.403,5.3727
16.491,5.1303
18.618,4.9178
20.782,4.7166
22.984,4.51
25.223,4.3371
27.5,4.1992
29.815,4.0806
32.166,3.9815
34.555,3.8954
36.981,3.8235
39.444,3.7643
41.943,3.714
44.48,3.6696
47.053,3.6296
49.662,3.5927
52.307,3.5586
54.989,3.5267
57.707,3.4967
60.461,3.4682
63.251,3.4414
66.076,3.416
68.937,3.3922
71.833,3.3695
74.764,3.3481
77.73,3.3274
80.732,3.3076
83.768,3.2883
86.839,3.2698
89.944,3.2517
93.084,3.234
96.258,3.2164
99.466,3.199
102.71,3.1817
105.98,3.1647
109.29,3.1477
112.63,3.1307
116.01,3.1135
119.42,3.0963
122.86,3.0786
126.34,3.0608
129.84,3.0426
133.38,3.0242
136.95,3.0055
140.56,2.9867
144.19,2.9675
147.86,2.9481
151.56,2.9283
155.29,2.9084
159.05,2.888
162.84,2.8675
166.67,2.847
170.52,2.827
174.4,2.8072
178.32,2.788
182.26,2.769
186.24,2.7504
190.24,2.7318
194.28,2.7135
198.34,2.6949
202.43,2.6763
206.55,2.6572
210.7,2.6378
214.88,2.6179
219.08,2.5978
223.32,2.5773
227.58,2.5568
231.87,2.5361
236.19,2.5155
240.53,2.4948
244.9,2.4743
249.3,2.4536
253.72,2.433
258.18,2.412
262.65,2.3911
267.16,2.3696
271.69,2.348
276.24,2.3261
280.82,2.3042
285.42,2.2818
290.05,2.259
294.71,2.2355
299.39,2.2119
304.09,2.1878
308.81,2.1637
313.56,2.1394
318.34,2.1156
323.14,2.0919
327.95,2.069
332.8,2.0464
337.66,2.0244
342.55,2.0023
347.46,1.9803
352.39,1.9578
357.34,1.9352
362.32,1.9119
367.31,1.8883
372.33,1.864
377.37,1.8397
382.42,1.8149
387.5,1.79
392.6,1.7648
397.71,1.7398
402.85,1.7147
408,1.69
413.18,1.6653
418.37,1.6409
423.58,1.6163
428.81,1.5921
434.06,1.5678
439.32,1.5439
444.6,1.5199
449.9,1.4964
455.21,1.4729
460.55,1.4499
465.89,1.4269
471.26,1.4042
476.64,1.3815
482.03,1.3588
487.45,1.336
492.87,1.3134
498.31,1.2908
503.77,1.2685
509.24,1.246
514.72,1.2236
520.22,1.2009
525.73,1.1784
531.25,1.1556
536.78,1.1327
542.33,1.1096
547.89,1.0866
553.47,1.0637
559.05,1.0412
564.65,1.019
570.25,0.9971
575.87,0.97514
581.5,0.95334
587.14,0.93154
592.79,0.91004
598.45,0.88877
604.12,0.86805
609.8,0.84777
615.48,0.82811
621.18,0.80886
626.88,0.79018
632.6,0.7719
638.32,0.75413
644.05,0.73662
649.78,0.71948
655.52,0.70253
661.27,0.68592
667.03,0.6695
672.79,0.65346
678.56,0.63771
684.33,0.62242
690.11,0.60761
695.89,0.59351
701.68,0.58004
707.48,0.56736
713.27,0.55535
719.08,0.54422
724.88,0.53391
730.69,0.52456
736.5,0.516
742.32,0.5083
748.13,0.50127
753.95,0.49501
759.78,0.4894
765.6,0.48462
771.42,0.48067
777.25,0.47769
783.08,0.47558
788.9,0.47437
794.73,0.47394


==> CSV/2392_filtered_Vis_y01.csv <==
X,Y
-40,7.12e-05
-39.98,4.2135e-05
-39.919,3.4821e-06
-39.817,3.3404e-05
-39.675,5.9166e-05
-39.492,8.0921e-05
-39.268,0.00010156
-39.003,0.00012303
-38.698,0.00014335
-38.353,0.00016013
-37.967,0.00017246
-37.54,0.00017855
-37.072,0.00017821
-36.565,0.00018026
-36.016,0.00024106
-35.427,0.00031936
-34.798,0.00049668
-34.128,0.00071437
-33.418,0.00097419
-32.667,0.0012841
-31.876,0.0016591
-31.045,0.0021498
-30.174,0.002799
-29.262,0.0037177
-28.31,0.0052329
-27.319,0.008011
-26.287,0.012226
-25.215,0.018124
-24.103,0.026576
-22.951,0.038446
-21.759,0.054448
-20.528,0.074716
-19.256,0.099229
-17.946,0.12889
-16.595,0.16432
-15.205,0.20817
-13.775,0.26244
-12.306,0.32468
-10.798,0.39147
-9.2507,0.46099
-7.664,0.53227
-6.0381,0.59871
-4.3733,0.65694
-2.6695,0.70978
-0.92684,0.7601
0.8546,0.80552
2.6747,0.84036
4.5335,0.86606
6.4307,0.88563
8.3664,0.90007
10.34,0.91126
12.353,0.91976
14.403,0.92619
16.491,0.93009
18.618,0.93227
20.782,0.93395
22.984,0.93445
25.223,0.93319
27.5,0.93148
29.815,0.92938
32.166,0.92706
34.555,0.92443
36.981,0.9216
39.444,0.91854
41.943,0.91552
44.48,0.91239
47.053,0.90932
49.662,0.90615
52.307,0.90301
54.989,0.89974
57.707,0.89648
60.461,0.89304
63.251,0.88962
66.076,0.88607
68.937,0.88259
71.833,0.87902
74.764,0.87554
77.73,0.87195
80.732,0.86839
83.768,0.8647
86.839,0.86105
89.944,0.85726
93.084,0.8535
96.258,0.8496
99.466,0.84575
102.71,0.84181
105.98,0.83795
109.29,0.83397
112.63,0.83002
116.01,0.82593
119.42,0.82186
122.86,0.81766
126.34,0.81351
129.84,0.80925
133.38,0.80505
136.95,0.80072
140.56,0.79645
144.19,0.79204
147.86,0.78766
151.56,0.78317
155.29,0.77873
159.05,0.77417
162.84,0.76965
166.67,0.76501
170.52,0.76043
174.4,0.75573
178.32,0.75108
182.26,0.7463
186.24,0.74155
190.24,0.73666
194.28,0.73183
198.34,0.72688
202.43,0.722
206.55,0.71698
210.7,0.71201
214.88,0.7069
219.08,0.70186
223.32,0.6967
227.58,0.69159
231.87,0.68636
236.19,0.68116
240.53,0.67584
244.9,0.67057
249.3,0.66518
253.72,0.65986
258.18,0.65441
262.65,0.649
267.16,0.64345
271.69,0.63795
276.24,0.63233
280.82,0.62679
285.42,0.62113
290.05,0.61555
294.71,0.60983
299.39,0.60419
304.09,0.59843
308.81,0.59274
313.56,0.58691
318.34,0.58116
323.14,0.5753
327.95,0.56952
332.8,0.56362
337.66,0.55779
342.55,0.55184
347.46,0.54595
352.39,0.53994
357.34,0.534
362.32,0.52794
367.31,0.52195
372.33,0.51582
377.37,0.50975
382.42,0.50357
387.5,0.49744
392.6,0.49119
397.71,0.48499
402.85,0.47869
408,0.47245
413.18,0.46608
418.37,0.45977
423.58,0.45333
428.81,0.44698
434.06,0.44051
439.32,0.43411
444.6,0.42758
449.9,0.42111
455.21,0.41452
460.55,0.40801
465.89,0.40139
471.26,0.39484
476.64,0.38818
482.03,0.38157
487.45,0.37486
492.87,0.36822
498.31,0.36149
503.77,0.35482
509.24,0.34805
514.72,0.34135
520.22,0.33455
525.73,0.32782
531.25,0.32101
536.78,0.31426
542.33,0.30744
547.89,0.30065
553.47,0.29381
559.05,0.28701
564.65,0.28016
570.25,0.27335
575.87,0.26646
581.5,0.25962
587.14,0.25273
592.79,0.24588
598.45,0.23898
604.12,0.23212
609.8,0.2252
615.48,0.21832
621.18,0.21138
626.88,0.20447
632.6,0.19751
638.32,0.19059
644.05,0.18361
649.78,0.17665
655.52,0.16965
661.27,0.16267
667.03,0.15565
672.79,0.14865
678.56,0.14162
684.33,0.1346
690.11,0.12756
695.89,0.12053
701.68,0.11346
707.48,0.10642
713.27,0.09935
719.08,0.092293
724.88,0.085215
730.69,0.078147
736.5,0.071063
742.32,0.063983
748.13,0.056888
753.95,0.049795
759.78,0.042693
765.6,0.035589
771.42,0.028474
777.25,0.02277
783.08,0.022797
788.9,0.022821
794.73,0.022825


==> CSV/2392_filtered_Vis_y02.csv <==
X,Y
-40,-7.8839e-33
-39.98,5.3824e-12
-39.919,4.7586e-10
-39.817,7.1494e-09
-39.675,5.4044e-08
-39.492,2.6282e-07
-39.268,9.387e-07
-39.003,2.682e-06
-38.698,6.4657e-06
-38.353,1.3658e-05
-37.967,2.5959e-05
-37.54,4.5354e-05
-37.072,7.4034e-05
-36.565,0.0001145
-36.016,0.00016956
-35.427,0.0002426
-34.798,0.00033754
-34.128,0.00045934
-33.418,0.000614
-32.667,0.00080987
-31.876,0.0010584
-31.045,0.0013784
-30.174,0.0017999
-29.262,0.0023774
-28.31,0.0032029
-27.319,0.0044295
-26.287,0.0062595
-25.215,0.0089343
-24.103,0.012793
-22.951,0.018217
-21.759,0.025648
-20.528,0.03555
-19.256,0.048385
-17.946,0.064623
-16.595,0.084772
-15.205,0.10941
-13.775,0.13934
-12.306,0.17494
-10.798,0.21613
-9.2507,0.26207
-7.664,0.31185
-6.0381,0.36362
-4.3733,0.4156
-2.6695,0.46672
-0.92684,0.5165
0.8546,0.56429
2.6747,0.60885
4.5335,0.64944
6.4307,0.68588
8.3664,0.71789
10.34,0.74579
12.353,0.7697
14.403,0.79014
16.491,0.80713
18.618,0.8211
20.782,0.83247
22.984,0.84167
25.223,0.84883
27.5,0.85455
29.815,0.85881
32.166,0.86201
34.555,0.86421
36.981,0.86569
39.444,0.86645
41.943,0.86675
44.48,0.86653
47.053,0.86601
49.662,0.86507
52.307,0.86392
54.989,0.86242
57.707,0.86075
60.461,0.85875
63.251,0.85666
66.076,0.85432
68.937,0.85197
71.833,0.84946
74.764,0.84695
77.73,0.84427
80.732,0.84157
83.768,0.83867
86.839,0.83577
89.944,0.8327
93.084,0.8296
96.258,0.82632
99.466,0.82306
102.71,0.81967
105.98,0.81633
109.29,0.81288
112.63,0.80945
116.01,0.80585
119.42,0.80227
122.86,0.79854
126.34,0.79485
129.84,0.79102
133.38,0.78723
136.95,0.7833
140.56,0.77941
144.19,0.77536
147.86,0.77132
151.56,0.76716
155.29,0.76303
159.05,0.75875
162.84,0.7545
166.67,0.75013
170.52,0.7458
174.4,0.74134
178.32,0.73691
182.26,0.73235
186.24,0.7278
190.24,0.72311
194.28,0.71848
198.34,0.71375
202.43,0.70908
206.55,0.70427
210.7,0.6995
214.88,0.69459
219.08,0.68974
223.32,0.68477
227.58,0.67984
231.87,0.67478
236.19,0.66975
240.53,0.66457
244.9,0.65945
249.3,0.65422
253.72,0.64904
258.18,0.64374
262.65,0.63848
267.16,0.63307
271.69,0.62771
276.24,0.62223
280.82,0.61682
285.42,0.61129
290.05,0.6058
294.71,0.60018
299.39,0.59462
304.09,0.58894
308.81,0.58331
313.56,0.57755
318.34,0.57187
323.14,0.56608
327.95,0.56038
332.8,0.55457
337.66,0.54883
342.55,0.54295
347.46,0.53714
352.39,0.53119
357.34,0.52531
362.32,0.51932
367.31,0.51338
372.33,0.50731
377.37,0.50131
382.42,0.49518
387.5,0.48913
392.6,0.48294
397.71,0.47682
402.85,0.47059
408,0.46443
413.18,0.45813
418.37,0.45188
423.58,0.44552
428.81,0.43923
434.06,0.43285
439.32,0.42654
444.6,0.4201
449.9,0.41372
455.21,0.40722
460.55,0.40079
465.89,0.39424
471.26,0.38775
476.64,0.38113
482.03,0.37456
487.45,0.3679
492.87,0.3613
498.31,0.35461
503.77,0.34798
509.24,0.34127
514.72,0.33461
520.22,0.32787
525.73,0.3212
531.25,0.31446
536.78,0.30779
542.33,0.30104
547.89,0.29435
553.47,0.2876
559.05,0.28091
564.65,0.27415
570.25,0.26745
575.87,0.26067
581.5,0.25394
587.14,0.24715
592.79,0.24042
598.45,0.23364
604.12,0.2269
609.8,0.2201
615.48,0.21335
621.18,0.20653
626.88,0.19974
632.6,0.19291
638.32,0.18612
644.05,0.17927
649.78,0.17245
655.52,0.16559
661.27,0.15876
667.03,0.1519
672.79,0.14506
678.56,0.13819
684.33,0.13134
690.11,0.12446
695.89,0.1176
701.68,0.11071
707.48,0.10384
713.27,0.096942
719.08,0.090058
724.88,0.083155
730.69,0.076261
736.5,0.069348
742.32,0.062434
748.13,0.0555
753.95,0.04857
759.78,0.041633
765.6,0.034697
771.42,0.027757
777.25,0.020823
783.08,0.013888
788.9,0.0069481
794.73,-0


==> CSV/2392_filtered_Vis_y03.csv <==
X,Y
-40,7.12e-05
-39.98,4.2135e-05
-39.919,3.4816e-06
-39.817,3.3397e-05
-39.675,5.9112e-05
-39.492,8.0658e-05
-39.268,0.00010063
-39.003,0.00012035
-38.698,0.00013689
-38.353,0.00014647
-37.967,0.0001465
-37.54,0.0001332
-37.072,0.00010418
-36.565,6.5761e-05
-36.016,7.1496e-05
-35.427,7.6766e-05
-34.798,0.00015914
-34.128,0.00025503
-33.418,0.00036019
-32.667,0.0004742
-31.876,0.00060062
-31.045,0.00077145
-30.174,0.00099912
-29.262,0.0013403
-28.31,0.00203
-27.319,0.0035815
-26.287,0.0059662
-25.215,0.0091895
-24.103,0.013783
-22.951,0.020229
-21.759,0.028801
-20.528,0.039167
-19.256,0.050845
-17.946,0.064265
-16.595,0.079549
-15.205,0.098768
-13.775,0.1231
-12.306,0.14973
-10.798,0.17534
-9.2507,0.19892
-7.664,0.22043
-6.0381,0.23509
-4.3733,0.24134
-2.6695,0.24306
-0.92684,0.24359
0.8546,0.24123
2.6747,0.23151
4.5335,0.21662
6.4307,0.19975
8.3664,0.18218
10.34,0.16547
12.353,0.15006
14.403,0.13605
16.491,0.12296
18.618,0.11117
20.782,0.10149
22.984,0.092783
25.223,0.084354
27.5,0.076932
29.815,0.070571
32.166,0.065044
34.555,0.060218
36.981,0.055906
39.444,0.052092
41.943,0.048766
44.48,0.045859
47.053,0.043311
49.662,0.041071
52.307,0.039091
54.989,0.037321
57.707,0.035728
60.461,0.034284
63.251,0.032967
66.076,0.031751
68.937,0.03062
71.833,0.029566
74.764,0.028587
77.73,0.027675
80.732,0.026823
83.768,0.026023
86.839,0.025271
89.944,0.024563
93.084,0.023898
96.258,0.023276
99.466,0.022695
102.71,0.022145
105.98,0.021614
109.29,0.02109
112.63,0.020578
116.01,0.020077
119.42,0.01959
122.86,0.019118
126.34,0.018665
129.84,0.01823
133.38,0.017816
136.95,0.01742
140.56,0.01704
144.19,0.01668
147.86,0.016339
151.56,0.016012
155.29,0.015703
159.05,0.015415
162.84,0.015146
166.67,0.014886
170.52,0.014635
174.4,0.014394
178.32,0.014165
182.26,0.01395
186.24,0.013748
190.24,0.013546
194.28,0.013341
198.34,0.013131
202.43,0.012922
206.55,0.012714
210.7,0.012509
214.88,0.01231
219.08,0.012117
223.32,0.011931
227.58,0.011751
231.87,0.011579
236.19,0.011416
240.53,0.011263
244.9,0.011115
249.3,0.010967
253.72,0.010819
258.18,0.010671
262.65,0.010527
267.16,0.010385
271.69,0.010243
276.24,0.010101
280.82,0.0099669
285.42,0.0098478
290.05,0.0097434
294.71,0.0096479
299.39,0.0095622
304.09,0.0094875
308.81,0.009422
313.56,0.0093582
318.34,0.0092909
323.14,0.0092161
327.95,0.0091361
332.8,0.009051
337.66,0.0089645
342.55,0.008882
347.46,0.0088106
352.39,0.0087487
357.34,0.0086898
362.32,0.0086288
367.31,0.0085684
372.33,0.0085086
377.37,0.0084478
382.42,0.0083836
387.5,0.0083181
392.6,0.0082493
397.71,0.0081742
402.85,0.0080948
408,0.0080192
413.18,0.0079494
418.37,0.0078842
423.58,0.0078183
428.81,0.0077458
434.06,0.0076643
439.32,0.007575
444.6,0.0074807
449.9,0.0073878
455.21,0.0073001
460.55,0.0072207
465.89,0.0071514
471.26,0.0070939
476.64,0.0070468
482.03,0.0070061
487.45,0.0069648
492.87,0.0069218
498.31,0.0068789
503.77,0.0068352
509.24,0.0067872
514.72,0.006736
520.22,0.0066808
525.73,0.0066191
531.25,0.0065505
536.78,0.0064753
542.33,0.0063924
547.89,0.0063023
553.47,0.0062071
559.05,0.0061082
564.65,0.0060058
570.25,0.0059015
575.87,0.0057959
581.5,0.0056877
587.14,0.0055756
592.79,0.00546
598.45,0.0053409
604.12,0.0052188
609.8,0.0050949
615.48,0.0049713
621.18,0.0048487
626.88,0.004726
632.6,0.0046013
638.32,0.0044737
644.05,0.0043417
649.78,0.0042046
655.52,0.0040618
661.27,0.0039115
667.03,0.0037543
672.79,0.0035934
678.56,0.0034305
684.33,0.0032644
690.11,0.0030947
695.89,0.0029236
701.68,0.0027525
707.48,0.0025808
713.27,0.002408
719.08,0.0022345
724.88,0.0020603
730.69,0.0018861
736.5,0.0017147
742.32,0.001549
748.13,0.0013873
753.95,0.0012255
759.78,0.0010606
765.6,0.00089185
771.42,0.00071751
777.25,0.00064456
783.08,0.00064791
788.9,0.00065224
794.73,0.0006543


==> CSV/2392_filtered_phi_y01.csv <==
X,Y
0,0
2.4369e-05,1.7361e-05
9.7476e-05,6.2498e-05
0.00021932,0.00015277
0.00038988,0.00028815
0.00060917,0.00064215
0.00087717,0.0011382
0.0011939,0.0016167
0.0015592,0.0021574
0.0019733,0.0027635
0.0024359,0.0034454
0.0029472,0.0042064
0.0035071,0.004984
0.0041156,0.0057887
0.0047726,0.006641
0.0054781,0.0075063
0.0062321,0.0084398
0.0070345,0.0093964
0.0078853,0.010366
0.0087845,0.01141
0.0097319,0.012532
0.010728,0.013888
0.011772,0.015766
0.012864,0.019085
0.014004,0.025283
0.015192,0.03567
0.016429,0.054114
0.017713,0.074795
0.019045,0.10493
0.020425,0.14093
0.021852,0.18369
0.023328,0.23054
0.024851,0.2794
0.026421,0.32767
0.028039,0.3763
0.029704,0.42042
0.031417,0.46223
0.033177,0.4905
0.034984,0.49997
0.036837,0.48926
0.038738,0.45913
0.040686,0.41402
0.042681,0.36583
0.044722,0.31381
0.046809,0.25905
0.048943,0.19855
0.051124,0.14937
0.053351,0.11525
0.055624,0.086073
0.057943,0.065856
0.060307,0.049212
0.062718,0.036152
0.065174,0.024599
0.067676,0.016453
0.070224,0.011798
0.072816,0.0072685
0.075454,0.0032586
0.078137,0.0020153
0.080865,0.0012804
0.083637,0.00064909
0.086455,0.00033328
0.089316,4.1666e-05
0.092223,0
0.095173,0
0.098167,0
0.10121,0
0.10429,0
0.10741,0
0.11058,0
0.1138,0
0.11705,0
0.12035,0
0.12369,0
0.12708,0
0.13051,0
0.13397,0
0.13749,0
0.14104,0
0.14464,0
0.14827,0
0.15195,0
0.15567,0
0.15943,0
0.16324,0
0.16708,0
0.17096,0
0.17489,0
0.17885,0
0.18286,0
0.1869,0
0.19098,0
0.19511,0
0.19927,0
0.20347,0
0.20771,0
0.21199,0
0.21631,0
0.22066,0
0.22506,0
0.22949,0


==> CSV/2392_original_Restress1.csv <==
X,Y
0,-9.6158e-33
0.020016,-5.0309e-11
0.080064,-3.4396e-09
0.18014,-4.2118e-08
0.32024,-2.6085e-07
0.50036,-1.0985e-06
0.72049,-3.598e-06
0.98061,-9.8613e-06
1.2807,-2.3686e-05
1.6208,-5.1411e-05
2.0008,-0.00010311
2.4208,-0.00019415
2.8807,-0.00034721
3.3805,-0.00059489
3.9201,-0.0009819
4.4996,-0.0015657
5.1189,-0.0024143
5.778,-0.0035997
6.4768,-0.0051977
7.2153,-0.007287
7.9936,-0.0099514
8.8115,-0.013286
9.6689,-0.017388
10.566,-0.022337
11.503,-0.028211
12.479,-0.035086
13.494,-0.043025
14.549,-0.052088
15.643,-0.062298
16.776,-0.073692
17.949,-0.086307
19.161,-0.1001
20.412,-0.11502
21.702,-0.13094
23.031,-0.14768
24.398,-0.16517
25.805,-0.18324
27.25,-0.20161
28.735,-0.22009
30.257,-0.23859
31.819,-0.25693
33.419,-0.27475
35.057,-0.29186
36.733,-0.30822
38.448,-0.32377
40.201,-0.33846
41.992,-0.35232
43.821,-0.36533
45.688,-0.3774
47.593,-0.38849
49.535,-0.39849
51.515,-0.40735
53.533,-0.41526
55.588,-0.42232
57.68,-0.42853
59.809,-0.43388
61.976,-0.43843
64.18,-0.44214
66.42,-0.44513
68.698,-0.44748
71.012,-0.44927
73.362,-0.45049
75.749,-0.45114
78.173,-0.45149
80.632,-0.45179
83.128,-0.45177
85.66,-0.45161
88.227,-0.45123
90.831,-0.45073
93.47,-0.45003
96.144,-0.44921
98.854,-0.44826
101.6,-0.44723
104.38,-0.44611
107.19,-0.44495
110.04,-0.44374
112.93,-0.44248
115.85,-0.44114
118.8,-0.43976
121.79,-0.4383
124.81,-0.43677
127.87,-0.43518
130.95,-0.43356
134.08,-0.43192
137.23,-0.43028
140.42,-0.42861
143.65,-0.42692
146.9,-0.42517
150.19,-0.42342
153.51,-0.42164
156.87,-0.41987
160.26,-0.41805
163.67,-0.41621
167.13,-0.41432
170.61,-0.41241
174.12,-0.41045
177.67,-0.40849
181.25,-0.40648
184.86,-0.40447
188.5,-0.40241
192.17,-0.40032
195.87,-0.39818
199.6,-0.39602
203.36,-0.39382
207.15,-0.39159
210.97,-0.38931
214.83,-0.38701
218.71,-0.38467
222.62,-0.38233
226.56,-0.37997
230.53,-0.37761
234.53,-0.37522
238.55,-0.37282
242.61,-0.37041
246.69,-0.36798
250.8,-0.36552
254.94,-0.36305
259.11,-0.36056
263.3,-0.35807
267.52,-0.35554
271.77,-0.353
276.04,-0.35042
280.34,-0.34783
284.67,-0.3452
289.03,-0.34255
293.41,-0.33987
297.81,-0.33718
302.24,-0.33448
306.7,-0.33178
311.18,-0.32905
315.69,-0.32632
320.22,-0.32357
324.77,-0.3208
329.35,-0.31799
333.96,-0.31516
338.58,-0.3123
343.23,-0.30942
347.91,-0.30653
352.61,-0.30366
357.33,-0.30078
362.07,-0.29788
366.83,-0.29496
371.62,-0.29202
376.43,-0.28907
381.26,-0.28611
386.11,-0.28313
390.99,-0.28012
395.88,-0.27707
400.8,-0.27401
405.73,-0.27095
410.69,-0.26788
415.66,-0.2648
420.66,-0.26172
425.68,-0.25863
430.71,-0.25553
435.76,-0.25241
440.84,-0.24928
445.93,-0.24614
451.04,-0.243
456.16,-0.23985
461.31,-0.23668
466.47,-0.2335
471.65,-0.23032
476.85,-0.22713
482.06,-0.22395
487.29,-0.22075
492.54,-0.21754
497.8,-0.21432
503.08,-0.21109
508.37,-0.20784
513.68,-0.2046
519.01,-0.20134
524.35,-0.19808
529.7,-0.19479
535.07,-0.1915
540.45,-0.1882
545.84,-0.18488
551.25,-0.18153
556.68,-0.17817
562.11,-0.1748
567.56,-0.17143
573.02,-0.16806
578.49,-0.16468
583.97,-0.16129
589.47,-0.15792
594.97,-0.15455
600.49,-0.15116
606.02,-0.14775
611.56,-0.14434
617.11,-0.14093
622.67,-0.13751
628.24,-0.13409
633.81,-0.13068
639.4,-0.12726
645,-0.12385
650.6,-0.12043
656.22,-0.11701
661.84,-0.11359
667.47,-0.11016
673.1,-0.10673
678.75,-0.10329
684.4,-0.099863
690.05,-0.096431
695.72,-0.092992
701.39,-0.08954
707.06,-0.086082
712.74,-0.082624
718.43,-0.079162
724.12,-0.075696
729.82,-0.072225
735.52,-0.068759
741.22,-0.065296
746.93,-0.061828
752.65,-0.058344
758.36,-0.054851
764.08,-0.051355
769.8,-0.047865
775.53,-0.04438
781.25,-0.040914
786.98,-0.037452
792.71,-0.033994
798.44,-0.03053
804.17,-0.027076
809.91,-0.023627
815.64,-0.020195
821.38,-0.01677


==> CSV/2392_original_Restress2.csv <==
X,Y
0,5.1589e-28
0.020016,7.2015e-06
0.080064,0.00011108
0.18014,0.00052963
0.32024,0.0015439
0.50036,0.003415
0.72049,0.006326
0.98061,0.010372
1.2807,0.015603
1.6208,0.022085
2.0008,0.02998
2.4208,0.039585
2.8807,0.051358
3.3805,0.065938
3.9201,0.084141
4.4996,0.10693
5.1189,0.13537
5.778,0.17049
6.4768,0.21327
7.2153,0.26462
7.9936,0.32521
8.8115,0.3956
9.6689,0.47626
10.566,0.56747
11.503,0.66925
12.479,0.78156
13.494,0.90435
14.549,1.0373
15.643,1.1798
16.776,1.3314
17.949,1.4915
19.161,1.6598
20.412,1.8364
21.702,2.0208
23.031,2.2118
24.398,2.4076
25.805,2.6075
27.25,2.8101
28.735,3.0142
30.257,3.2176
31.819,3.4175
33.419,3.6106
35.057,3.7934
36.733,3.9637
38.448,4.1198
40.201,4.2603
41.992,4.3846
43.821,4.4927
45.688,4.5846
47.593,4.6609
49.535,4.7225
51.515,4.7695
53.533,4.8021
55.588,4.8214
57.68,4.8285
59.809,4.8242
61.976,4.8095
64.18,4.7851
66.42,4.753
68.698,4.7146
71.012,4.6709
73.362,4.6224
75.749,4.5721
78.173,4.5179
80.632,4.4611
83.128,4.4033
85.66,4.3454
88.227,4.2878
90.831,4.2311
93.47,4.1755
96.144,4.1215
98.854,4.0694
101.6,4.0192
104.38,3.9706
107.19,3.9236
110.04,3.878
112.93,3.8339
115.85,3.7911
118.8,3.7497
121.79,3.7095
124.81,3.6704
127.87,3.6323
130.95,3.5952
134.08,3.559
137.23,3.5239
140.42,3.4899
143.65,3.4571
146.9,3.4252
150.19,3.3942
153.51,3.3641
156.87,3.3349
160.26,3.3064
163.67,3.2789
167.13,3.2519
170.61,3.2256
174.12,3.1997
177.67,3.1743
181.25,3.1493
184.86,3.1247
188.5,3.1003
192.17,3.0759
195.87,3.0514
199.6,3.0267
203.36,3.0019
207.15,2.9772
210.97,2.9526
214.83,2.9282
218.71,2.9037
222.62,2.879
226.56,2.8544
230.53,2.83
234.53,2.8059
238.55,2.7821
242.61,2.7585
246.69,2.7353
250.8,2.7126
254.94,2.6903
259.11,2.6685
263.3,2.6472
267.52,2.6263
271.77,2.6059
276.04,2.5859
280.34,2.5663
284.67,2.5471
289.03,2.5284
293.41,2.5102
297.81,2.4921
302.24,2.4742
306.7,2.4563
311.18,2.4386
315.69,2.4209
320.22,2.4032
324.77,2.3855
329.35,2.3677
333.96,2.3499
338.58,2.3321
343.23,2.3142
347.91,2.296
352.61,2.2779
357.33,2.2597
362.07,2.2417
366.83,2.2238
371.62,2.2061
376.43,2.1883
381.26,2.1704
386.11,2.1522
390.99,2.1336
395.88,2.1149
400.8,2.0963
405.73,2.0777
410.69,2.0589
415.66,2.0396
420.66,2.0198
425.68,1.9996
430.71,1.9794
435.76,1.9592
440.84,1.9392
445.93,1.9194
451.04,1.8999
456.16,1.8804
461.31,1.8608
466.47,1.8411
471.65,1.8212
476.85,1.801
482.06,1.7804
487.29,1.7593
492.54,1.7378
497.8,1.7161
503.08,1.6942
508.37,1.6722
513.68,1.6504
519.01,1.6288
524.35,1.6073
529.7,1.5859
535.07,1.5645
540.45,1.5432
545.84,1.522
551.25,1.5006
556.68,1.479
562.11,1.457
567.56,1.4348
573.02,1.4123
578.49,1.3898
583.97,1.3674
589.47,1.3453
594.97,1.3236
600.49,1.3023
606.02,1.2812
611.56,1.2603
617.11,1.2395
622.67,1.2187
628.24,1.1981
633.81,1.1778
639.4,1.1578
645,1.1382
650.6,1.1191
656.22,1.1005
661.84,1.0822
667.47,1.0642
673.1,1.0465
678.75,1.029
684.4,1.0119
690.05,0.99527
695.72,0.97913
701.39,0.96342
707.06,0.94807
712.74,0.9331
718.43,0.91849
724.12,0.90425
729.82,0.89041
735.52,0.8769
741.22,0.86377
746.93,0.85112
752.65,0.83916
758.36,0.82811
764.08,0.81811
769.8,0.80916
775.53,0.80116
781.25,0.79402
786.98,0.78778
792.71,0.78253
798.44,0.77831
804.17,0.7751
809.91,0.7728
815.64,0.7713
821.38,0.77054


==> CSV/2392_original_Restress3.csv <==
X,Y
0,2.5777e-30
0.020016,9.9381e-12
0.080064,2.491e-09
0.18014,6.0734e-08
0.32024,5.7009e-07
0.50036,3.1404e-06
0.72049,1.2306e-05
0.98061,3.8035e-05
1.2807,9.8723e-05
1.6208,0.00022431
2.0008,0.0004592
2.4208,0.00086507
2.8807,0.0015239
3.3805,0.0025418
3.9201,0.0040548
4.4996,0.0062348
5.1189,0.0092988
5.778,0.013515
6.4768,0.019206
7.2153,0.026748
7.9936,0.036568
8.8115,0.049146
9.6689,0.065001
10.566,0.084697
11.503,0.10881
12.479,0.1379
13.494,0.1725
14.549,0.2131
15.643,0.26017
16.776,0.31402
17.949,0.37496
19.161,0.4432
20.412,0.51874
21.702,0.60141
23.031,0.69085
24.398,0.78659
25.805,0.88796
27.25,0.99405
28.735,1.1037
30.257,1.2154
31.819,1.3275
33.419,1.439
35.057,1.5489
36.733,1.6562
38.448,1.7603
40.201,1.8601
41.992,1.9552
43.821,2.0453
45.688,2.1298
47.593,2.2083
49.535,2.2799
51.515,2.344
53.533,2.4009
55.588,2.4512
57.68,2.4951
59.809,2.5331
61.976,2.5654
64.18,2.5925
66.42,2.6144
68.698,2.6312
71.012,2.6434
73.362,2.6515
75.749,2.6548
78.173,2.6518
80.632,2.6454
83.128,2.6366
85.66,2.6264
88.227,2.6151
90.831,2.6032
93.47,2.5912
96.144,2.5792
98.854,2.5673
101.6,2.5556
104.38,2.5441
107.19,2.5328
110.04,2.5218
112.93,2.5111
115.85,2.5007
118.8,2.4904
121.79,2.4805
124.81,2.4708
127.87,2.4613
130.95,2.4519
134.08,2.4426
137.23,2.4334
140.42,2.4243
143.65,2.4151
146.9,2.4058
150.19,2.3965
153.51,2.3871
156.87,2.3777
160.26,2.3682
163.67,2.3586
167.13,2.3489
170.61,2.3392
174.12,2.3293
177.67,2.3194
181.25,2.3094
184.86,2.2994
188.5,2.2893
192.17,2.2792
195.87,2.2691
199.6,2.2589
203.36,2.2487
207.15,2.2384
210.97,2.2279
214.83,2.2174
218.71,2.2068
222.62,2.196
226.56,2.1853
230.53,2.1745
234.53,2.1637
238.55,2.1528
242.61,2.1419
246.69,2.131
250.8,2.1201
254.94,2.1092
259.11,2.0984
263.3,2.0875
267.52,2.0767
271.77,2.0659
276.04,2.0549
280.34,2.0438
284.67,2.0326
289.03,2.0211
293.41,2.0095
297.81,1.9976
302.24,1.9857
306.7,1.9736
311.18,1.9615
315.69,1.9493
320.22,1.937
324.77,1.9247
329.35,1.9123
333.96,1.8998
338.58,1.8872
343.23,1.8745
347.91,1.8617
352.61,1.849
357.33,1.8362
362.07,1.8235
366.83,1.8108
371.62,1.798
376.43,1.7851
381.26,1.7721
386.11,1.7589
390.99,1.7454
395.88,1.7316
400.8,1.7175
405.73,1.7032
410.69,1.6888
415.66,1.6743
420.66,1.6598
425.68,1.6454
430.71,1.6309
435.76,1.6163
440.84,1.6017
445.93,1.5871
451.04,1.5726
456.16,1.558
461.31,1.5436
466.47,1.5293
471.65,1.5152
476.85,1.5012
482.06,1.4875
487.29,1.4739
492.54,1.4605
497.8,1.4471
503.08,1.4338
508.37,1.4204
513.68,1.407
519.01,1.3936
524.35,1.3801
529.7,1.3666
535.07,1.353
540.45,1.3395
545.84,1.3259
551.25,1.3123
556.68,1.2988
562.11,1.2853
567.56,1.2718
573.02,1.2582
578.49,1.2446
583.97,1.231
589.47,1.2175
594.97,1.204
600.49,1.1908
606.02,1.1778
611.56,1.1651
617.11,1.1527
622.67,1.1405
628.24,1.1286
633.81,1.1169
639.4,1.1054
645,1.094
650.6,1.0828
656.22,1.0717
661.84,1.0608
667.47,1.0499
673.1,1.0392
678.75,1.0287
684.4,1.0183
690.05,1.0082
695.72,0.99828
701.39,0.98869
707.06,0.97941
712.74,0.97045
718.43,0.96182
724.12,0.95356
729.82,0.94572
735.52,0.93837
741.22,0.93156
746.93,0.92533
752.65,0.91965
758.36,0.91449
764.08,0.9098
769.8,0.90554
775.53,0.90164
781.25,0.89806
786.98,0.89477
792.71,0.89178
798.44,0.88912
804.17,0.88682
809.91,0.88495
815.64,0.88355
821.38,0.88267


==> CSV/2392_original_Restress4.csv <==
X,Y
0,1.5427e-25
0.020016,8.946e-06
0.080064,0.00013765
0.18014,0.00065387
0.32024,0.0018972
0.50036,0.0041745
0.72049,0.0076957
0.98061,0.012588
1.2807,0.019006
1.6208,0.02737
2.0008,0.038641
2.4208,0.054603
2.8807,0.07809
3.3805,0.11299
3.9201,0.16432
4.4996,0.23798
5.1189,0.34028
5.778,0.47749
6.4768,0.65615
7.2153,0.8832
7.9936,1.1655
8.8115,1.5097
9.6689,1.9225
10.566,2.4096
11.503,2.977
12.479,3.6293
13.494,4.3699
14.549,5.1997
15.643,6.1169
16.776,7.1199
17.949,8.2001
19.161,9.3405
20.412,10.524
21.702,11.727
23.031,12.925
24.398,14.085
25.805,15.178
27.25,16.18
28.735,17.069
30.257,17.828
31.819,18.443
33.419,18.893
35.057,19.169
36.733,19.272
38.448,19.187
40.201,18.944
41.992,18.572
43.821,18.077
45.688,17.479
47.593,16.805
49.535,16.102
51.515,15.418
53.533,14.753
55.588,14.089
57.68,13.45
59.809,12.853
61.976,12.306
64.18,11.813
66.42,11.358
68.698,10.941
71.012,10.545
73.362,10.168
75.749,9.7344
78.173,9.3919
80.632,9.1396
83.128,8.9466
85.66,8.7951
88.227,8.6711
90.831,8.5672
93.47,8.4774
96.144,8.3984
98.854,8.3273
101.6,8.263
104.38,8.204
107.19,8.1498
110.04,8.0993
112.93,8.052
115.85,8.007
118.8,7.964
121.79,7.9225
124.81,7.8822
127.87,7.8428
130.95,7.8046
134.08,7.7672
137.23,7.7311
140.42,7.6959
143.65,7.6618
146.9,7.6282
150.19,7.5952
153.51,7.5623
156.87,7.5295
160.26,7.4965
163.67,7.4632
167.13,7.429
170.61,7.3937
174.12,7.3573
177.67,7.3196
181.25,7.2808
184.86,7.2411
188.5,7.2004
192.17,7.1588
195.87,7.1162
199.6,7.073
203.36,7.0288
207.15,6.9838
210.97,6.9378
214.83,6.891
218.71,6.843
222.62,6.7936
226.56,6.7426
230.53,6.6901
234.53,6.6366
238.55,6.5826
242.61,6.5284
246.69,6.4742
250.8,6.4199
254.94,6.3656
259.11,6.3108
263.3,6.2554
267.52,6.1993
271.77,6.1427
276.04,6.0857
280.34,6.0283
284.67,5.9704
289.03,5.9123
293.41,5.854
297.81,5.7958
302.24,5.7375
306.7,5.6793
311.18,5.6208
315.69,5.5618
320.22,5.5024
324.77,5.4428
329.35,5.3832
333.96,5.3241
338.58,5.2653
343.23,5.2069
347.91,5.1486
352.61,5.0907
357.33,5.033
362.07,4.9756
366.83,4.9184
371.62,4.8612
376.43,4.8038
381.26,4.7465
386.11,4.6891
390.99,4.6314
395.88,4.5733
400.8,4.5148
405.73,4.456
410.69,4.3973
415.66,4.3387
420.66,4.2801
425.68,4.2214
430.71,4.1626
435.76,4.1039
440.84,4.0454
445.93,3.9871
451.04,3.9291
456.16,3.8714
461.31,3.814
466.47,3.757
471.65,3.7006
476.85,3.6448
482.06,3.5893
487.29,3.5338
492.54,3.4783
497.8,3.4229
503.08,3.3675
508.37,3.3125
513.68,3.2578
519.01,3.2035
524.35,3.1496
529.7,3.0961
535.07,3.0431
540.45,2.9905
545.84,2.938
551.25,2.8857
556.68,2.8333
562.11,2.7812
567.56,2.7293
573.02,2.6778
578.49,2.6269
583.97,2.5766
589.47,2.527
594.97,2.478
600.49,2.4295
606.02,2.3814
611.56,2.3336
617.11,2.286
622.67,2.2387
628.24,2.1918
633.81,2.1456
639.4,2.1004
645,2.0562
650.6,2.0131
656.22,1.9711
661.84,1.9301
667.47,1.89
673.1,1.8508
678.75,1.8125
684.4,1.7752
690.05,1.7388
695.72,1.7034
701.39,1.6689
707.06,1.6357
712.74,1.6037
718.43,1.5731
724.12,1.5438
729.82,1.516
735.52,1.4894
741.22,1.4642
746.93,1.4403
752.65,1.4179
758.36,1.3969
764.08,1.3776
769.8,1.36
775.53,1.3441
781.25,1.33
786.98,1.3179
792.71,1.3077
798.44,1.2993
804.17,1.2926
809.91,1.2875
815.64,1.284
821.38,1.2822


==> CSV/2392_original_Restress_y01.csv <==
X,Y
-34.231,3.2245e-32
-34.211,-1.0228e-10
-34.151,-6.9458e-09
-34.051,-8.4488e-08
-33.911,-5.1912e-07
-33.73,-2.1717e-06
-33.51,-7.081e-06
-33.25,-1.9352e-05
-32.95,-4.6398e-05
-32.61,-0.0001006
-32.23,-0.00020161
-31.81,-0.00037915
-31.35,-0.0006764
-30.85,-0.0011539
-30.311,-0.0018925
-29.731,-0.002995
-29.112,-0.0045847
-28.453,-0.0067979
-27.754,-0.0097818
-27.015,-0.013692
-26.237,-0.018696
-25.419,-0.024966
-24.562,-0.032679
-23.665,-0.042
-22.728,-0.05308
-21.752,-0.066067
-20.737,-0.081089
-19.682,-0.098262
-18.588,-0.11764
-17.454,-0.13927
-16.282,-0.1632
-15.07,-0.18936
-13.819,-0.21763
-12.529,-0.24782
-11.2,-0.27964
-9.8324,-0.31288
-8.4257,-0.34725
-6.9803,-0.3824
-5.4962,-0.41799
-3.9734,-0.45366
-2.4121,-0.48901
-0.81226,-0.52343
0.82596,-0.55654
2.5025,-0.58823
4.2173,-0.61839
5.9702,-0.64691
7.7612,-0.67384
9.5902,-0.69907
11.457,-0.72244
13.362,-0.74366
15.304,-0.76263
17.284,-0.77949
19.302,-0.79456
21.357,-0.80803
23.449,-0.82
25.579,-0.83046
27.745,-0.83947
29.949,-0.84703
32.19,-0.85319
34.467,-0.85812
36.781,-0.86195
39.132,-0.86477
41.519,-0.86637
43.942,-0.86705
46.402,-0.86766
48.897,-0.86758
51.429,-0.86723
53.997,-0.86633
56.6,-0.86522
59.239,-0.86372
61.913,-0.86205
64.623,-0.86007
67.368,-0.85796
70.148,-0.85563
72.963,-0.85324
75.813,-0.85068
78.697,-0.84805
81.616,-0.84528
84.57,-0.84245
87.557,-0.83948
90.579,-0.83644
93.635,-0.83326
96.724,-0.83002
99.847,-0.82668
103,-0.82331
106.19,-0.81986
109.42,-0.81637
112.67,-0.81279
115.96,-0.80917
119.28,-0.80545
122.64,-0.8017
126.02,-0.79787
129.44,-0.79402
132.89,-0.79009
136.38,-0.78613
139.89,-0.78208
143.44,-0.778
147.02,-0.77383
150.62,-0.76964
154.26,-0.76536
157.93,-0.76105
161.64,-0.75667
165.37,-0.75228
169.13,-0.74784
172.92,-0.74339
176.74,-0.73888
180.6,-0.73435
184.48,-0.72976
188.39,-0.72512
192.33,-0.7204
196.3,-0.71566
200.29,-0.71087
204.32,-0.70606
208.38,-0.70119
212.46,-0.69629
216.57,-0.69132
220.71,-0.68632
224.87,-0.68127
229.07,-0.6762
233.29,-0.67108
237.54,-0.66595
241.81,-0.66076
246.11,-0.65556
250.44,-0.65031
254.8,-0.64504
259.18,-0.63972
263.58,-0.63439
268.01,-0.62902
272.47,-0.62363
276.95,-0.61819
281.46,-0.61273
285.99,-0.60721
290.54,-0.60166
295.12,-0.59607
299.73,-0.59047
304.35,-0.58483
309,-0.57916
313.68,-0.57345
318.37,-0.56773
323.1,-0.56197
327.84,-0.5562
332.6,-0.55037
337.39,-0.54453
342.2,-0.53866
347.03,-0.53277
351.88,-0.52686
356.76,-0.52091
361.65,-0.51492
366.57,-0.50891
371.5,-0.50286
376.46,-0.49681
381.43,-0.49072
386.43,-0.48462
391.44,-0.47848
396.48,-0.47233
401.53,-0.46615
406.61,-0.45995
411.7,-0.45373
416.81,-0.44752
421.93,-0.44127
427.08,-0.43499
432.24,-0.42869
437.42,-0.42237
442.62,-0.41605
447.83,-0.40971
453.06,-0.40335
458.31,-0.39697
463.57,-0.39055
468.85,-0.38413
474.14,-0.37768
479.45,-0.37122
484.78,-0.36473
490.12,-0.35822
495.47,-0.35169
500.84,-0.34514
506.22,-0.33858
511.61,-0.33201
517.02,-0.32542
522.44,-0.31882
527.88,-0.31221
533.33,-0.30559
538.79,-0.29896
544.26,-0.29232
549.74,-0.28567
555.24,-0.27901
560.74,-0.27234
566.26,-0.26565
571.79,-0.25893
577.33,-0.2522
582.88,-0.24546
588.44,-0.2387
594.01,-0.23194
599.58,-0.22516
605.17,-0.21837
610.77,-0.21158
616.37,-0.20478
621.98,-0.19799
627.61,-0.19119
633.24,-0.18439
638.87,-0.17759
644.52,-0.17078
650.17,-0.16396
655.82,-0.15714
661.49,-0.15031
667.16,-0.14348
672.83,-0.13665
678.51,-0.12981
684.2,-0.12297
689.89,-0.11613
695.59,-0.10929
701.29,-0.10246
706.99,-0.09563
712.7,-0.088793
718.41,-0.081953
724.13,-0.075113
729.85,-0.068279
735.57,-0.061449
741.3,-0.054624
747.02,-0.047803
752.75,-0.040982
758.48,-0.034157
764.21,-0.027328
769.94,-0.020498
775.68,-0.013668
781.41,-0.0068349
787.15,0


==> CSV/2392_original_Restress_y02.csv <==
X,Y
-34.231,2.2913e-28
-34.211,3.1823e-06
-34.151,4.909e-05
-34.051,0.00023411
-33.911,0.00068262
-33.73,0.0015105
-33.51,0.0027994
-33.25,0.0045927
-32.95,0.0069132
-32.61,0.0097924
-32.23,0.013302
-31.81,0.017572
-31.35,0.022806
-30.85,0.02928
-30.311,0.037345
-29.731,0.047417
-29.112,0.059958
-28.453,0.075416
-27.754,0.094231
-27.015,0.1168
-26.237,0.14344
-25.419,0.17438
-24.562,0.20984
-23.665,0.24995
-22.728,0.29473
-21.752,0.34417
-20.737,0.39825
-19.682,0.45682
-18.588,0.51967
-17.454,0.58652
-16.282,0.65716
-15.07,0.73149
-13.819,0.80948
-12.529,0.891
-11.2,0.97547
-9.8324,1.0622
-8.4257,1.1506
-6.9803,1.2403
-5.4962,1.3308
-3.9734,1.421
-2.4121,1.5096
-0.81226,1.5953
0.82596,1.6765
2.5025,1.7523
4.2173,1.8218
5.9702,1.8845
7.7612,1.9401
9.5902,1.9885
11.457,2.0297
13.362,2.0639
15.304,2.0915
17.284,2.1125
19.302,2.1271
21.357,2.1358
23.449,2.1391
25.579,2.1373
27.745,2.1309
29.949,2.1204
32.19,2.1065
34.467,2.0899
36.781,2.0708
39.132,2.0497
41.519,2.0278
43.942,2.004
46.402,1.979
48.897,1.9535
51.429,1.928
53.997,1.9027
56.6,1.8777
59.239,1.8533
61.913,1.8296
64.623,1.8066
67.368,1.7845
70.148,1.7629
72.963,1.742
75.813,1.7216
78.697,1.7019
81.616,1.6827
84.57,1.664
87.557,1.646
90.579,1.6285
93.635,1.6114
96.724,1.5949
99.847,1.5788
103,1.5632
106.19,1.5482
109.42,1.5337
112.67,1.5196
115.96,1.5059
119.28,1.4927
122.64,1.4798
126.02,1.4673
129.44,1.4552
132.89,1.4433
136.38,1.4315
139.89,1.42
143.44,1.4088
147.02,1.3977
150.62,1.3867
154.26,1.3759
157.93,1.3651
161.64,1.3542
165.37,1.3433
169.13,1.3323
172.92,1.3213
176.74,1.3103
180.6,1.2994
184.48,1.2885
188.39,1.2776
192.33,1.2667
196.3,1.2559
200.29,1.2452
204.32,1.2347
208.38,1.2243
212.46,1.214
216.57,1.2039
220.71,1.194
224.87,1.1843
229.07,1.1748
233.29,1.1655
237.54,1.1564
241.81,1.1475
246.11,1.1387
250.44,1.13
254.8,1.1216
259.18,1.1132
263.58,1.1049
268.01,1.0967
272.47,1.0885
276.95,1.0804
281.46,1.0724
285.99,1.0644
290.54,1.0565
295.12,1.0487
299.73,1.0408
304.35,1.033
309,1.0251
313.68,1.017
318.37,1.0089
323.1,1.0007
327.84,0.99257
332.6,0.98441
337.39,0.97629
342.2,0.96819
347.03,0.96006
351.88,0.95182
356.76,0.94347
361.65,0.93509
366.57,0.92678
371.5,0.91847
376.46,0.9101
381.43,0.90156
386.43,0.8928
391.44,0.8839
396.48,0.87496
401.53,0.86603
406.61,0.85714
411.7,0.84834
416.81,0.83965
421.93,0.83102
427.08,0.8224
432.24,0.81377
437.42,0.80509
442.62,0.79628
447.83,0.7873
453.06,0.77815
458.31,0.76885
463.57,0.75945
468.85,0.75002
474.14,0.74058
479.45,0.73118
484.78,0.72186
490.12,0.71258
495.47,0.70328
500.84,0.69395
506.22,0.68461
511.61,0.67526
517.02,0.66589
522.44,0.65643
527.88,0.64683
533.33,0.63711
538.79,0.6273
544.26,0.61746
549.74,0.60764
555.24,0.5979
560.74,0.58827
566.26,0.57877
571.79,0.56936
577.33,0.56002
582.88,0.55072
588.44,0.54148
594.01,0.53235
599.58,0.52339
605.17,0.51464
610.77,0.50613
616.37,0.49784
621.98,0.48974
627.61,0.48177
633.24,0.47391
638.87,0.4661
644.52,0.45835
650.17,0.45071
655.82,0.44323
661.49,0.43593
667.16,0.42878
672.83,0.42175
678.51,0.41488
684.2,0.40818
689.89,0.40165
695.59,0.39531
701.29,0.38916
706.99,0.38321
712.7,0.37753
718.41,0.3722
724.13,0.36729
729.85,0.36287
735.57,0.35891
741.3,0.35537
747.02,0.35222
752.75,0.34947
758.48,0.34718
764.21,0.34537
769.94,0.34404
775.68,0.34314
781.41,0.34263
787.15,0.34246


==> CSV/2392_original_Restress_y03.csv <==
X,Y
-34.231,1.1458e-30
-34.211,4.3662e-12
-34.151,1.0945e-09
-34.051,2.6687e-08
-33.911,2.5054e-07
-33.73,1.3803e-06
-33.51,5.4095e-06
-33.25,1.6723e-05
-32.95,4.3415e-05
-32.61,9.8667e-05
-32.23,0.00020204
-31.81,0.00038073
-31.35,0.00067089
-30.85,0.0011193
-30.311,0.001786
-29.731,0.0027465
-29.112,0.0040961
-28.453,0.0059528
-27.754,0.0084582
-27.015,0.011778
-26.237,0.0161
-25.419,0.021634
-24.562,0.028612
-23.665,0.03728
-22.728,0.047893
-21.752,0.060701
-20.737,0.075937
-19.682,0.093821
-18.588,0.11456
-17.454,0.13829
-16.282,0.16516
-15.07,0.19526
-13.819,0.2286
-12.529,0.2651
-11.2,0.30461
-9.8324,0.34691
-8.4257,0.39174
-6.9803,0.43869
-5.4962,0.48723
-3.9734,0.53674
-2.4121,0.58649
-0.81226,0.63598
0.82596,0.68475
2.5025,0.73243
4.2173,0.77866
5.9702,0.823
7.7612,0.86523
9.5902,0.90519
11.457,0.9427
13.362,0.97751
15.304,1.0093
17.284,1.0377
19.302,1.063
21.357,1.0853
23.449,1.1048
25.579,1.1217
27.745,1.1361
29.949,1.1483
32.19,1.1582
34.467,1.1658
36.781,1.1714
39.132,1.1752
41.519,1.1769
43.942,1.1758
46.402,1.1731
48.897,1.1694
51.429,1.165
53.997,1.1601
56.6,1.1549
59.239,1.1497
61.913,1.1444
64.623,1.1391
67.368,1.1339
70.148,1.1287
72.963,1.1237
75.813,1.1188
78.697,1.114
81.616,1.1093
84.57,1.1047
87.557,1.1003
90.579,1.096
93.635,1.0917
96.724,1.0875
99.847,1.0834
103,1.0793
106.19,1.0752
109.42,1.071
112.67,1.0669
115.96,1.0627
119.28,1.0585
122.64,1.0543
126.02,1.05
129.44,1.0457
132.89,1.0414
136.38,1.037
139.89,1.0326
143.44,1.0282
147.02,1.0237
150.62,1.0192
154.26,1.0147
157.93,1.0102
161.64,1.0057
165.37,1.0012
169.13,0.99671
172.92,0.99212
176.74,0.98747
180.6,0.98274
184.48,0.97795
188.39,0.97311
192.33,0.96824
196.3,0.96337
200.29,0.95847
204.32,0.95356
208.38,0.94863
212.46,0.94369
216.57,0.93874
220.71,0.93379
224.87,0.92883
229.07,0.92387
233.29,0.9189
237.54,0.91389
241.81,0.90885
246.11,0.90375
250.44,0.89858
254.8,0.8933
259.18,0.88792
263.58,0.88246
268.01,0.87694
272.47,0.87136
276.95,0.86575
281.46,0.86011
285.99,0.85442
290.54,0.84869
295.12,0.84291
299.73,0.83709
304.35,0.83123
309,0.82534
313.68,0.81944
318.37,0.81356
323.1,0.80773
327.84,0.80194
332.6,0.79618
337.39,0.79043
342.2,0.78466
347.03,0.77883
351.88,0.77291
356.76,0.76688
361.65,0.76073
366.57,0.75447
371.5,0.74811
376.46,0.74171
381.43,0.73529
386.43,0.72887
391.44,0.72247
396.48,0.71607
401.53,0.70968
406.61,0.70328
411.7,0.6969
416.81,0.69053
421.93,0.6842
427.08,0.67793
432.24,0.67172
437.42,0.66559
442.62,0.65954
447.83,0.65356
453.06,0.64766
458.31,0.64181
463.57,0.63601
468.85,0.63021
474.14,0.6244
479.45,0.61856
484.78,0.61268
490.12,0.60678
495.47,0.60085
500.84,0.59492
506.22,0.58899
511.61,0.58307
517.02,0.57718
522.44,0.57132
527.88,0.56549
533.33,0.55966
538.79,0.55383
544.26,0.54798
549.74,0.54212
555.24,0.53628
560.74,0.53049
566.26,0.52475
571.79,0.5191
577.33,0.51356
582.88,0.50811
588.44,0.50276
594.01,0.49749
599.58,0.49229
605.17,0.48715
610.77,0.48207
616.37,0.47704
621.98,0.47207
627.61,0.46715
633.24,0.46229
638.87,0.45749
644.52,0.45276
650.17,0.44813
655.82,0.44361
661.49,0.43923
667.16,0.43501
672.83,0.43095
678.51,0.42706
684.2,0.42335
689.89,0.41982
695.59,0.4165
701.29,0.41341
706.99,0.41058
712.7,0.408
718.41,0.40567
724.13,0.40358
729.85,0.4017
735.57,0.40003
741.3,0.39853
747.02,0.39719
752.75,0.39599
758.48,0.39494
764.21,0.39404
769.94,0.39331
775.68,0.39276
781.41,0.39241
787.15,0.3923


==> CSV/2392_original_Restress_y04.csv <==
X,Y
-34.231,6.8568e-26
-34.211,3.943e-06
-34.151,6.0675e-05
-34.051,0.00028827
-33.911,0.00083664
-33.73,0.0018417
-33.51,0.0033973
-33.25,0.0055617
-32.95,0.0084066
-32.61,0.012119
-32.23,0.017125
-31.81,0.024213
-31.35,0.034635
-30.85,0.050108
-30.311,0.072849
-29.731,0.10545
-29.112,0.1507
-28.453,0.21137
-27.754,0.29038
-27.015,0.39082
-26.237,0.51574
-25.419,0.66814
-24.562,0.85098
-23.665,1.0668
-22.728,1.3183
-21.752,1.6075
-20.737,1.9359
-19.682,2.304
-18.588,2.7109
-17.454,3.1557
-16.282,3.6348
-15.07,4.1406
-13.819,4.6652
-12.529,5.1986
-11.2,5.7294
-9.8324,6.2432
-8.4257,6.7265
-6.9803,7.1697
-5.4962,7.5616
-3.9734,7.896
-2.4121,8.167
-0.81226,8.3645
0.82596,8.4855
2.5025,8.5297
4.2173,8.4912
5.9702,8.3825
7.7612,8.2169
9.5902,7.9969
11.457,7.7317
13.362,7.4325
15.304,7.1212
17.284,6.8182
19.302,6.5236
21.357,6.2288
23.449,5.9452
25.579,5.6792
27.745,5.435
29.949,5.2144
32.19,5.0108
34.467,4.8237
36.781,4.6464
39.132,4.4779
41.519,4.2839
43.942,4.1311
46.402,4.0186
48.897,3.9327
51.429,3.8652
53.997,3.8099
56.6,3.7636
59.239,3.7235
61.913,3.6883
64.623,3.6567
67.368,3.6281
70.148,3.6019
72.963,3.5779
75.813,3.5554
78.697,3.5344
81.616,3.5145
84.57,3.4956
87.557,3.4775
90.579,3.4601
93.635,3.4431
96.724,3.4267
99.847,3.4107
103,3.3952
106.19,3.3801
109.42,3.3654
112.67,3.3509
115.96,3.3366
119.28,3.3223
122.64,3.308
126.02,3.2937
129.44,3.2793
132.89,3.2644
136.38,3.2491
139.89,3.2332
143.44,3.2169
147.02,3.2
150.62,3.1828
154.26,3.1652
157.93,3.1471
161.64,3.1287
165.37,3.11
169.13,3.091
172.92,3.0717
176.74,3.0521
180.6,3.0322
184.48,3.0117
188.39,2.9907
192.33,2.9689
196.3,2.9466
200.29,2.9237
204.32,2.9006
208.38,2.8773
212.46,2.8539
216.57,2.8304
220.71,2.8067
224.87,2.7827
229.07,2.7584
233.29,2.7337
237.54,2.7088
241.81,2.6837
246.11,2.6584
250.44,2.6327
254.8,2.607
259.18,2.5811
263.58,2.5552
268.01,2.5293
272.47,2.5035
276.95,2.4774
281.46,2.4512
285.99,2.4249
290.54,2.3985
295.12,2.3722
299.73,2.3462
304.35,2.3204
309,2.2948
313.68,2.2693
318.37,2.244
323.1,2.2188
327.84,2.1936
332.6,2.1686
337.39,2.1435
342.2,2.1183
347.03,2.0931
351.88,2.0678
356.76,2.0425
361.65,2.0169
366.57,1.9913
371.5,1.9655
376.46,1.9398
381.43,1.9141
386.43,1.8884
391.44,1.8626
396.48,1.8367
401.53,1.8108
406.61,1.7849
411.7,1.7591
416.81,1.7334
421.93,1.7078
427.08,1.6823
432.24,1.6569
437.42,1.6318
442.62,1.6068
447.83,1.582
453.06,1.5571
458.31,1.5322
463.57,1.5073
468.85,1.4824
474.14,1.4578
479.45,1.4334
484.78,1.4091
490.12,1.385
495.47,1.3611
500.84,1.3374
506.22,1.3139
511.61,1.2905
517.02,1.2672
522.44,1.244
527.88,1.2209
533.33,1.198
538.79,1.1753
544.26,1.1528
549.74,1.1307
555.24,1.1088
560.74,1.0872
566.26,1.0658
571.79,1.0445
577.33,1.0233
582.88,1.0023
588.44,0.98138
594.01,0.96068
599.58,0.94025
605.17,0.92025
610.77,0.90069
616.37,0.88167
621.98,0.86313
627.61,0.84509
633.24,0.82747
638.87,0.81034
644.52,0.79366
650.17,0.77749
655.82,0.76176
661.49,0.74651
667.16,0.73174
672.83,0.71752
678.51,0.70384
684.2,0.69075
689.89,0.67822
695.59,0.66631
701.29,0.65498
706.99,0.64427
712.7,0.63413
718.41,0.62463
724.13,0.61578
729.85,0.60763
735.57,0.60021
741.3,0.59359
747.02,0.5878
752.75,0.58288
758.48,0.5788
764.21,0.57553
769.94,0.57301
775.68,0.57125
781.41,0.5702
787.15,0.56985


==> CSV/2392_original_Vis_y01.csv <==
X,Y
-34.231,0.0002154
-34.211,0.00019448
-34.151,0.00019164
-34.051,0.00026057
-33.911,0.00045136
-33.73,0.00079958
-33.51,0.0013438
-33.25,0.0021801
-32.95,0.003464
-32.61,0.0052973
-32.23,0.0077713
-31.81,0.010855
-31.35,0.014531
-30.85,0.018835
-30.311,0.023681
-29.731,0.029055
-29.112,0.035192
-28.453,0.042522
-27.754,0.051238
-27.015,0.061279
-26.237,0.072834
-25.419,0.085999
-24.562,0.10105
-23.665,0.11831
-22.728,0.13783
-21.752,0.15962
-20.737,0.18373
-19.682,0.21043
-18.588,0.23928
-17.454,0.26976
-16.282,0.30231
-15.07,0.33692
-13.819,0.37308
-12.529,0.41039
-11.2,0.44875
-9.8324,0.48819
-8.4257,0.52804
-6.9803,0.56762
-5.4962,0.60603
-3.9734,0.64224
-2.4121,0.67599
-0.81226,0.70715
0.82596,0.73567
2.5025,0.76217
4.2173,0.78654
5.9702,0.80826
7.7612,0.82788
9.5902,0.84568
11.457,0.86141
13.362,0.87462
15.304,0.88498
17.284,0.89315
19.302,0.90025
21.357,0.90643
23.449,0.91143
25.579,0.91529
27.745,0.91811
29.949,0.92006
32.19,0.92124
34.467,0.92181
36.781,0.92192
39.132,0.922
41.519,0.92081
43.942,0.91782
46.402,0.91489
48.897,0.91172
51.429,0.90867
53.997,0.90544
56.6,0.90227
59.239,0.89895
61.913,0.89566
64.623,0.89223
67.368,0.88881
70.148,0.88528
72.963,0.88179
75.813,0.87822
78.697,0.87467
81.616,0.87103
84.57,0.8674
87.557,0.86368
90.579,0.85995
93.635,0.85611
96.724,0.85224
99.847,0.8483
103,0.84437
106.19,0.84037
109.42,0.83637
112.67,0.83229
115.96,0.8282
119.28,0.82403
122.64,0.81984
126.02,0.81559
129.44,0.81133
132.89,0.80701
136.38,0.80269
139.89,0.79829
143.44,0.79388
147.02,0.7894
150.62,0.78491
154.26,0.78035
157.93,0.77576
161.64,0.77111
165.37,0.76646
169.13,0.76175
172.92,0.75703
176.74,0.75225
180.6,0.74747
184.48,0.74262
188.39,0.73775
192.33,0.73281
196.3,0.72785
200.29,0.72285
204.32,0.71784
208.38,0.71277
212.46,0.70769
216.57,0.70253
220.71,0.69736
224.87,0.69213
229.07,0.6869
233.29,0.68163
237.54,0.67635
241.81,0.67102
246.11,0.66567
250.44,0.66028
254.8,0.65487
259.18,0.64941
263.58,0.64394
268.01,0.63844
272.47,0.63293
276.95,0.62737
281.46,0.6218
285.99,0.61618
290.54,0.61054
295.12,0.60486
299.73,0.59918
304.35,0.59345
309,0.5877
313.68,0.58191
318.37,0.57611
323.1,0.57028
327.84,0.56443
332.6,0.55854
337.39,0.55263
342.2,0.5467
347.03,0.54075
351.88,0.53477
356.76,0.52878
361.65,0.52274
366.57,0.51668
371.5,0.51059
376.46,0.50449
381.43,0.49836
386.43,0.49221
391.44,0.48603
396.48,0.47982
401.53,0.47358
406.61,0.46733
411.7,0.46105
416.81,0.45477
421.93,0.44846
427.08,0.44213
432.24,0.43577
437.42,0.42939
442.62,0.423
447.83,0.41661
453.06,0.41019
458.31,0.40375
463.57,0.39728
468.85,0.3908
474.14,0.3843
479.45,0.37778
484.78,0.37124
490.12,0.36469
495.47,0.3581
500.84,0.3515
506.22,0.34489
511.61,0.33826
517.02,0.3316
522.44,0.32493
527.88,0.31825
533.33,0.31155
538.79,0.30483
544.26,0.2981
549.74,0.29135
555.24,0.28459
560.74,0.27782
566.26,0.27103
571.79,0.26422
577.33,0.2574
582.88,0.25057
588.44,0.24374
594.01,0.23689
599.58,0.23003
605.17,0.22315
610.77,0.21628
616.37,0.20939
621.98,0.2025
627.61,0.1956
633.24,0.1887
638.87,0.18178
644.52,0.17486
650.17,0.16793
655.82,0.16098
661.49,0.15403
667.16,0.14708
672.83,0.14011
678.51,0.13314
684.2,0.12616
689.89,0.11917
695.59,0.11219
701.29,0.10519
706.99,0.098197
712.7,0.091193
718.41,0.084182
724.13,0.077169
729.85,0.070156
735.57,0.063141
741.3,0.056123
747.02,0.049105
752.75,0.042089
758.48,0.035072
764.21,0.028055
769.94,0.02104
775.68,0.014028
781.41,0.011365
787.15,0.011284


==> CSV/2392_original_Vis_y02.csv <==
X,Y
-34.231,-3.2245e-32
-34.211,1.0228e-10
-34.151,6.9458e-09
-34.051,8.4488e-08
-33.911,5.1912e-07
-33.73,2.1717e-06
-33.51,7.081e-06
-33.25,1.9352e-05
-32.95,4.6398e-05
-32.61,0.0001006
-32.23,0.00020161
-31.81,0.00037915
-31.35,0.0006764
-30.85,0.0011539
-30.311,0.0018925
-29.731,0.002995
-29.112,0.0045847
-28.453,0.0067979
-27.754,0.0097818
-27.015,0.013692
-26.237,0.018696
-25.419,0.024966
-24.562,0.032679
-23.665,0.042
-22.728,0.05308
-21.752,0.066067
-20.737,0.081089
-19.682,0.098262
-18.588,0.11764
-17.454,0.13927
-16.282,0.1632
-15.07,0.18936
-13.819,0.21763
-12.529,0.24782
-11.2,0.27964
-9.8324,0.31288
-8.4257,0.34725
-6.9803,0.3824
-5.4962,0.41799
-3.9734,0.45366
-2.4121,0.48901
-0.81226,0.52343
0.82596,0.55654
2.5025,0.58823
4.2173,0.61839
5.9702,0.64691
7.7612,0.67384
9.5902,0.69907
11.457,0.72244
13.362,0.74366
15.304,0.76263
17.284,0.77949
19.302,0.79456
21.357,0.80803
23.449,0.82
25.579,0.83046
27.745,0.83947
29.949,0.84703
32.19,0.85319
34.467,0.85812
36.781,0.86195
39.132,0.86477
41.519,0.86637
43.942,0.86705
46.402,0.86766
48.897,0.86758
51.429,0.86723
53.997,0.86633
56.6,0.86522
59.239,0.86372
61.913,0.86205
64.623,0.86007
67.368,0.85796
70.148,0.85563
72.963,0.85324
75.813,0.85068
78.697,0.84805
81.616,0.84528
84.57,0.84245
87.557,0.83948
90.579,0.83644
93.635,0.83326
96.724,0.83002
99.847,0.82668
103,0.82331
106.19,0.81986
109.42,0.81637
112.67,0.81279
115.96,0.80917
119.28,0.80545
122.64,0.8017
126.02,0.79787
129.44,0.79402
132.89,0.79009
136.38,0.78613
139.89,0.78208
143.44,0.778
147.02,0.77383
150.62,0.76964
154.26,0.76536
157.93,0.76105
161.64,0.75667
165.37,0.75228
169.13,0.74784
172.92,0.74339
176.74,0.73888
180.6,0.73435
184.48,0.72976
188.39,0.72512
192.33,0.7204
196.3,0.71566
200.29,0.71087
204.32,0.70606
208.38,0.70119
212.46,0.69629
216.57,0.69132
220.71,0.68632
224.87,0.68127
229.07,0.6762
233.29,0.67108
237.54,0.66595
241.81,0.66076
246.11,0.65556
250.44,0.65031
254.8,0.64504
259.18,0.63972
263.58,0.63439
268.01,0.62902
272.47,0.62363
276.95,0.61819
281.46,0.61273
285.99,0.60721
290.54,0.60166
295.12,0.59607
299.73,0.59047
304.35,0.58483
309,0.57916
313.68,0.57345
318.37,0.56773
323.1,0.56197
327.84,0.5562
332.6,0.55037
337.39,0.54453
342.2,0.53866
347.03,0.53277
351.88,0.52686
356.76,0.52091
361.65,0.51492
366.57,0.50891
371.5,0.50286
376.46,0.49681
381.43,0.49072
386.43,0.48462
391.44,0.47848
396.48,0.47233
401.53,0.46615
406.61,0.45995
411.7,0.45373
416.81,0.44752
421.93,0.44127
427.08,0.43499
432.24,0.42869
437.42,0.42237
442.62,0.41605
447.83,0.40971
453.06,0.40335
458.31,0.39697
463.57,0.39055
468.85,0.38413
474.14,0.37768
479.45,0.37122
484.78,0.36473
490.12,0.35822
495.47,0.35169
500.84,0.34514
506.22,0.33858
511.61,0.33201
517.02,0.32542
522.44,0.31882
527.88,0.31221
533.33,0.30559
538.79,0.29896
544.26,0.29232
549.74,0.28567
555.24,0.27901
560.74,0.27234
566.26,0.26565
571.79,0.25893
577.33,0.2522
582.88,0.24546
588.44,0.2387
594.01,0.23194
599.58,0.22516
605.17,0.21837
610.77,0.21158
616.37,0.20478
621.98,0.19799
627.61,0.19119
633.24,0.18439
638.87,0.17759
644.52,0.17078
650.17,0.16396
655.82,0.15714
661.49,0.15031
667.16,0.14348
672.83,0.13665
678.51,0.12981
684.2,0.12297
689.89,0.11613
695.59,0.10929
701.29,0.10246
706.99,0.09563
712.7,0.088793
718.41,0.081953
724.13,0.075113
729.85,0.068279
735.57,0.061449
741.3,0.054624
747.02,0.047803
752.75,0.040982
758.48,0.034157
764.21,0.027328
769.94,0.020498
775.68,0.013668
781.41,0.0068349
787.15,-0


==> CSV/2392_original_Vis_y03.csv <==
X,Y
-34.231,0.0002154
-34.211,0.00019448
-34.151,0.00019163
-34.051,0.00026048
-33.911,0.00045084
-33.73,0.00079741
-33.51,0.0013367
-33.25,0.0021608
-32.95,0.0034176
-32.61,0.0051967
-32.23,0.0075697
-31.81,0.010476
-31.35,0.013855
-30.85,0.017681
-30.311,0.021788
-29.731,0.02606
-29.112,0.030607
-28.453,0.035724
-27.754,0.041456
-27.015,0.047587
-26.237,0.054138
-25.419,0.061032
-24.562,0.068368
-23.665,0.076313
-22.728,0.084753
-21.752,0.093557
-20.737,0.10264
-19.682,0.11217
-18.588,0.12165
-17.454,0.13049
-16.282,0.13911
-15.07,0.14756
-13.819,0.15544
-12.529,0.16257
-11.2,0.16911
-9.8324,0.17531
-8.4257,0.1808
-6.9803,0.18522
-5.4962,0.18804
-3.9734,0.18858
-2.4121,0.18698
-0.81226,0.18372
0.82596,0.17913
2.5025,0.17394
4.2173,0.16816
5.9702,0.16135
7.7612,0.15405
9.5902,0.14661
11.457,0.13898
13.362,0.13096
15.304,0.12235
17.284,0.11366
19.302,0.10569
21.357,0.098396
23.449,0.091429
25.579,0.08483
27.745,0.078637
29.949,0.073029
32.19,0.06805
34.467,0.063691
36.781,0.059965
39.132,0.057227
41.519,0.054436
43.942,0.050766
46.402,0.04723
48.897,0.044134
51.429,0.041441
53.997,0.039106
56.6,0.037053
59.239,0.035238
61.913,0.033618
64.623,0.032163
67.368,0.030846
70.148,0.029647
72.963,0.028549
75.813,0.02754
78.697,0.026611
81.616,0.025751
84.57,0.024951
87.557,0.024204
90.579,0.023504
93.635,0.022847
96.724,0.022223
99.847,0.021627
103,0.021056
106.19,0.020512
109.42,0.019997
112.67,0.019506
115.96,0.019036
119.28,0.01858
122.64,0.018141
126.02,0.017719
129.44,0.017314
132.89,0.016928
136.38,0.016559
139.89,0.016211
143.44,0.015882
147.02,0.015572
150.62,0.015274
154.26,0.014987
157.93,0.01471
161.64,0.014441
165.37,0.014175
169.13,0.013909
172.92,0.01364
176.74,0.013374
180.6,0.013114
184.48,0.012865
188.39,0.012628
192.33,0.012403
196.3,0.012189
200.29,0.011981
204.32,0.011779
208.38,0.011583
212.46,0.011395
216.57,0.011212
220.71,0.011035
224.87,0.010865
229.07,0.010704
233.29,0.010549
237.54,0.010399
241.81,0.010253
246.11,0.010109
250.44,0.0099685
254.8,0.0098287
259.18,0.0096898
263.58,0.0095529
268.01,0.00942
272.47,0.0092945
276.95,0.0091787
281.46,0.0090726
285.99,0.0089746
290.54,0.0088826
295.12,0.0087936
299.73,0.0087077
304.35,0.0086246
309,0.0085429
313.68,0.0084617
318.37,0.0083823
323.1,0.0083064
327.84,0.008235
332.6,0.0081674
337.39,0.0081022
342.2,0.0080388
347.03,0.0079776
351.88,0.007919
356.76,0.0078646
361.65,0.0078145
366.57,0.0077675
371.5,0.0077225
376.46,0.007679
381.43,0.0076359
386.43,0.007591
391.44,0.007542
396.48,0.0074895
401.53,0.0074355
406.61,0.0073792
411.7,0.0073189
416.81,0.0072565
421.93,0.0071967
427.08,0.0071402
432.24,0.0070823
437.42,0.0070206
442.62,0.006957
447.83,0.0068954
453.06,0.0068367
458.31,0.0067807
463.57,0.0067271
468.85,0.0066741
474.14,0.0066193
479.45,0.0065642
484.78,0.0065122
490.12,0.0064635
495.47,0.0064148
500.84,0.0063635
506.22,0.0063083
511.61,0.0062483
517.02,0.0061825
522.44,0.0061117
527.88,0.0060371
533.33,0.0059581
538.79,0.005872
544.26,0.0057786
549.74,0.0056802
555.24,0.0055792
560.74,0.0054786
566.26,0.0053823
571.79,0.0052913
577.33,0.0052039
582.88,0.0051189
588.44,0.0050361
594.01,0.0049547
599.58,0.0048726
605.17,0.004788
610.77,0.0047
616.37,0.0046077
621.98,0.0045107
627.61,0.0044094
633.24,0.0043045
638.87,0.0041957
644.52,0.0040826
650.17,0.0039652
655.82,0.0038442
661.49,0.0037197
667.16,0.0035924
672.83,0.0034633
678.51,0.0033308
684.2,0.003192
689.89,0.0030456
695.59,0.002892
701.29,0.002732
706.99,0.0025671
712.7,0.0023995
718.41,0.0022296
724.13,0.0020563
729.85,0.0018776
735.57,0.0016915
741.3,0.0014988
747.02,0.0013026
752.75,0.0011072
758.48,0.00091525
764.21,0.00072702
769.94,0.00054198
775.68,0.00035973
781.41,0.00017951
787.15,0.00010458


==> CSV/2392_original_phi_y01.csv <==
X,Y
0,0
2.4369e-05,3.125e-05
9.7476e-05,0.00020831
0.00021932,0.00068379
0.00038988,0.0017554
0.00060917,0.0036392
0.00087717,0.00671
0.0011939,0.011018
0.0015592,0.017043
0.0019733,0.02461
0.0024359,0.034542
0.0029472,0.046597
0.0035071,0.061194
0.0041156,0.078233
0.0047726,0.097845
0.0054781,0.11986
0.0062321,0.1449
0.0070345,0.17153
0.0078853,0.20056
0.0087845,0.2315
0.0097319,0.26318
0.010728,0.29575
0.011772,0.32803
0.012864,0.35968
0.014004,0.38947
0.015192,0.41716
0.016429,0.44178
0.017713,0.46292
0.019045,0.47964
0.020425,0.49161
0.021852,0.49843
0.023328,0.49985
0.024851,0.49598
0.026421,0.48682
0.028039,0.47268
0.029704,0.45396
0.031417,0.43126
0.033177,0.40548
0.034984,0.3771
0.036837,0.34725
0.038738,0.31591
0.040686,0.28413
0.042681,0.25274
0.044722,0.22244
0.046809,0.19356
0.048943,0.16675
0.051124,0.14196
0.053351,0.11935
0.055624,0.099261
0.057943,0.081705
0.060307,0.066451
0.062718,0.053747
0.065174,0.042836
0.067676,0.033667
0.070224,0.026064
0.072816,0.020086
0.075454,0.015243
0.078137,0.011389
0.080865,0.0083778
0.083637,0.0061166
0.086455,0.004483
0.089316,0.0031582
0.092223,0
0.095173,0
0.098167,0
0.10121,0
0.10429,0
0.10741,0
0.11058,0
0.1138,0
0.11705,0
0.12035,0
0.12369,0
0.12708,0
0.13051,0
0.13397,0
0.13749,0
0.14104,0
0.14464,0
0.14827,0
0.15195,0
0.15567,0
0.15943,0
0.16324,0
0.16708,0
0.17096,0
0.17489,0
0.17885,0
0.18286,0
0.1869,0
0.19098,0
0.19511,0
0.19927,0
0.20347,0
0.20771,0
0.21199,0
0.21631,0
0.22066,0
0.22506,0
0.22949,0


==> CSV/2392_recirculation_PDF1.csv <==
X,Y
0,NaN
0.00043517,1
0.0017406,1
0.0039164,1
0.0069622,1
0.010878,1
0.015664,1
0.021319,1
0.027843,1
0.035237,1
0.043499,1
0.052629,0.9485
0.062628,0.85761
0.073493,0.755
0.085225,0.66667
0.097823,0.53218
0.11129,0.44151
0.12562,0.35329
0.14081,0.28583
0.15687,0.24307
0.17378,0.22574
0.19157,0.20609
0.21021,0.16338
0.22971,0.13554
0.25007,0.11544
0.27129,0.11656
0.29337,0.095666
0.3163,0.082226
0.34009,0.079896
0.36473,0.079528
0.39022,0.069132
0.41657,0.060076
0.44376,0.048709
0.47181,0.037209
0.5007,0.028957
0.53043,0.02179
0.56101,0.016514
0.59244,0.012081
0.62471,0.0093056
0.65781,0.0074214
0.69176,0.0057724
0.72654,0.0043317
0.76215,0.0031252
0.7986,0.0022611
0.83588,0.0015211
0.87399,0.0012351
0.91293,0.0011144
0.95269,0.001078
0.99328,0.0010306
1.0347,0.00089235
1.0769,0.00075815
1.12,0.0006217
1.1638,0.000502
1.2085,0.00041116
1.254,0.00030522
1.3003,0.00019167
1.3474,0.00010949
1.3953,5.8632e-05
1.444,0
1.4935,0
1.5438,0
1.5949,0
1.6468,0
1.6995,0
1.753,0
1.8072,0
1.8623,0
1.9181,0
1.9747,0
2.0321,0
2.0902,0
2.1491,0
2.2088,0
2.2692,0
2.3304,0
2.3924,0
2.4551,0
2.5186,0
2.5828,0
2.6477,0
2.7134,0
2.7799,0
2.847,0
2.9149,0
2.9835,0
3.0529,0
3.123,0
3.1938,0
3.2653,0
3.3375,0
3.4104,0
3.484,0
3.5584,0
3.6334,0
3.7091,0
3.7855,0
3.8626,0
3.9404,0
4.0188,0
4.098,0
4.1778,0
4.2582,0
4.3394,0
4.4212,0
4.5036,0
4.5867,0
4.6704,0
4.7548,0
4.8398,0
4.9255,0
5.0118,0
5.0987,0
5.1862,0
5.2744,0
5.3632,0
5.4525,0
5.5425,0
5.6331,0
5.7243,0
5.816,0
5.9084,0
6.0013,0
6.0948,0
6.1889,0
6.2836,0
6.3788,0
6.4746,0
6.5709,0
6.6678,0
6.7652,0
6.8632,0
6.9617,0
7.0607,0
7.1603,0
7.2604,0
7.361,0
7.4621,0
7.5637,0
7.6658,0
7.7684,0
7.8716,0
7.9752,0
8.0792,0
8.1838,0
8.2888,0
8.3943,0
8.5003,0
8.6067,0
8.7135,0
8.8208,0
8.9286,0
9.0368,0
9.1454,0
9.2544,0
9.3639,0
9.4737,0
9.584,0
9.6947,0
9.8058,0
9.9172,0
10.029,0
10.141,0
10.254,0
10.367,0
10.48,0
10.594,0
10.708,0
10.822,0
10.937,0
11.052,0
11.168,0
11.283,0
11.4,0
11.516,0
11.633,0
11.75,0
11.867,0
11.985,0
12.102,0
12.221,0
12.339,0
12.458,0
12.577,0
12.696,0
12.815,0
12.935,0
13.055,0
13.175,0
13.296,0
13.416,0
13.537,0
13.658,0
13.779,0
13.901,0
14.023,0
14.144,0
14.266,0
14.389,0
14.511,0
14.634,0
14.756,0
14.879,0
15.002,0
15.125,0
15.249,0
15.372,0
15.495,0
15.619,0
15.743,0
15.867,0
15.991,0
16.115,0
16.239,0
16.363,0
16.487,0
16.611,0
16.736,0
16.86,0
16.985,0
17.109,0
17.234,0
17.359,0
17.483,0
17.608,0
17.732,0
17.857,0


==> CSV/2392_recirculation_PDF2.csv <==
X,Y
0,NaN
0.00031243,0
0.0012497,0
0.0028118,0
0.0049985,0
0.0078099,0
0.011246,0.0034884
0.015306,0.01273
0.01999,0.01184
0.025298,0.0084879
0.03123,0.011128
0.037785,0.012137
0.044963,0.014511
0.052764,0.016323
0.061187,0.024387
0.070232,0.031589
0.079898,0.034574
0.090186,0.037905
0.10109,0.039191
0.11262,0.03913
0.12477,0.039975
0.13753,0.039658
0.15092,0.040505
0.16492,0.039482
0.17954,0.038378
0.19477,0.036602
0.21062,0.034488
0.22709,0.033843
0.24416,0.032264
0.26186,0.030554
0.28016,0.027583
0.29907,0.024039
0.3186,0.021231
0.33873,0.01856
0.35947,0.015785
0.38082,0.013386
0.40278,0.01142
0.42534,0.0097134
0.44851,0.0083252
0.47227,0.0074716
0.49664,0.0067446
0.52162,0.0060344
0.54719,0.0055411
0.57335,0.0053582
0.60012,0.0046628
0.62748,0.0039056
0.65544,0.0030087
0.68398,0.002474
0.71312,0.0021145
0.74285,0.001775
0.77317,0.0014928
0.80408,0.0012293
0.83557,0.00082673
0.86764,0.00060012
0.9003,0.00062152
0.93354,0.00071033
0.96736,0.0008306
1.0018,0.00078968
1.0367,0.00058449
1.0723,0.00038007
1.1084,0.0001566
1.1451,1.1737e-05
1.1823,0
1.2202,0
1.2586,0
1.2975,0
1.337,0
1.3771,0
1.4177,0
1.4589,0
1.5007,0
1.543,0
1.5858,0
1.6292,0
1.6731,0
1.7176,0
1.7626,0
1.8082,0
1.8543,0
1.9009,0
1.9481,0
1.9958,0
2.044,0
2.0928,0
2.142,0
2.1918,0
2.2421,0
2.293,0
2.3443,0
2.3961,0
2.4485,0
2.5014,0
2.5547,0
2.6086,0
2.663,0
2.7178,0
2.7732,0
2.829,0
2.8853,0
2.9421,0
2.9994,0
3.0572,0
3.1154,0
3.1742,0
3.2334,0
3.293,0
3.3531,0
3.4137,0
3.4748,0
3.5363,0
3.5982,0
3.6606,0
3.7235,0
3.7867,0
3.8505,0
3.9146,0
3.9792,0
4.0443,0
4.1097,0
4.1756,0
4.2419,0
4.3086,0
4.3758,0
4.4433,0
4.5113,0
4.5796,0
4.6484,0
4.7176,0
4.7871,0
4.8571,0
4.9274,0
4.9981,0
5.0692,0
5.1407,0
5.2126,0
5.2848,0
5.3574,0
5.4304,0
5.5037,0
5.5773,0
5.6514,0
5.7257,0
5.8005,0
5.8755,0
5.9509,0
6.0267,0
6.1027,0
6.1791,0
6.2559,0
6.3329,0
6.4103,0
6.4879,0
6.5659,0
6.6442,0
6.7228,0
6.8016,0
6.8808,0
6.9603,0
7.04,0
7.1201,0
7.2004,0
7.281,0
7.3618,0
7.4429,0
7.5243,0
7.6059,0
7.6878,0
7.77,0
7.8524,0
7.935,0
8.0179,0
8.101,0
8.1843,0
8.2679,0
8.3516,0
8.4356,0
8.5199,0
8.6043,0
8.6889,0
8.7737,0
8.8588,0
8.944,0
9.0294,0
9.115,0
9.2008,0
9.2867,0
9.3728,0
9.4591,0
9.5456,0
9.6322,0
9.719,0
9.8059,0
9.8929,0
9.9801,0
10.067,0
10.155,0
10.243,0
10.33,0
10.418,0
10.506,0
10.594,0
10.682,0
10.771,0
10.859,0
10.948,0
11.036,0
11.125,0
11.214,0
11.303,0
11.391,0
11.48,0
11.569,0
11.659,0
11.748,0
11.837,0
11.926,0
12.016,0
12.105,0
12.194,0
12.284,0
12.373,0
12.463,0
12.552,0
12.642,0
12.731,0
12.821,0


==> CSV/2392_recirculation_PDF_total1.csv <==
X,Y
0,0
0.00043517,3.9063e-06
0.0017406,1.1719e-05
0.0039164,3.125e-05
0.0069622,7.0312e-05
0.010878,0.00010156
0.015664,0.00016016
0.021319,0.00023437
0.027843,0.00034375
0.035237,0.0005
0.043499,0.00069141
0.052629,0.00086328
0.062628,0.0010352
0.073493,0.0011797
0.085225,0.0013125
0.097823,0.0013242
0.11129,0.0013711
0.12562,0.0013828
0.14081,0.0013945
0.15687,0.0014727
0.17378,0.0016992
0.19157,0.001957
0.21021,0.0020742
0.22971,0.0023672
0.25007,0.0026406
0.27129,0.0035117
0.29337,0.0038711
0.3163,0.0044492
0.34009,0.0056367
0.36473,0.0072734
0.39022,0.0080117
0.41657,0.0087305
0.44376,0.0088047
0.47181,0.0083711
0.5007,0.0081172
0.53043,0.0075312
0.56101,0.0069414
0.59244,0.0060469
0.62471,0.0054141
0.65781,0.0048672
0.69176,0.0041875
0.72654,0.0034141
0.76215,0.0026289
0.7986,0.002
0.83588,0.0013906
0.87399,0.0011562
0.91293,0.0010625
0.95269,0.001043
0.99328,0.0010078
1.0347,0.00087891
1.0769,0.00075
1.12,0.00061719
1.1638,0.0005
1.2085,0.00041016
1.254,0.00030469
1.3003,0.00019141
1.3474,0.00010938
1.3953,5.8594e-05
1.444,0
1.4935,0
1.5438,0
1.5949,0
1.6468,0
1.6995,0
1.753,0
1.8072,0
1.8623,0
1.9181,0
1.9747,0
2.0321,0
2.0902,0
2.1491,0
2.2088,0
2.2692,0
2.3304,0
2.3924,0
2.4551,0
2.5186,0
2.5828,0
2.6477,0
2.7134,0
2.7799,0
2.847,0
2.9149,0
2.9835,0
3.0529,0
3.123,0
3.1938,0
3.2653,0
3.3375,0
3.4104,0
3.484,0
3.5584,0
3.6334,0
3.7091,0
3.7855,0
3.8626,0
3.9404,0
4.0188,0
4.098,0
4.1778,0
4.2582,0
4.3394,0
4.4212,0
4.5036,0
4.5867,0
4.6704,0
4.7548,0
4.8398,0
4.9255,0
5.0118,0
5.0987,0
5.1862,0
5.2744,0
5.3632,0
5.4525,0
5.5425,0
5.6331,0
5.7243,0
5.816,0
5.9084,0
6.0013,0
6.0948,0
6.1889,0
6.2836,0
6.3788,0
6.4746,0
6.5709,0
6.6678,0
6.7652,0
6.8632,0
6.9617,0
7.0607,0
7.1603,0
7.2604,0
7.361,0
7.4621,0
7.5637,0
7.6658,0
7.7684,0
7.8716,0
7.9752,0
8.0792,0
8.1838,0
8.2888,0
8.3943,0
8.5003,0
8.6067,0
8.7135,0
8.8208,0
8.9286,0
9.0368,0
9.1454,0
9.2544,0
9.3639,0
9.4737,0
9.584,0
9.6947,0
9.8058,0
9.9172,0
10.029,0
10.141,0
10.254,0
10.367,0
10.48,0
10.594,0
10.708,0
10.822,0
10.937,0
11.052,0
11.168,0
11.283,0
11.4,0
11.516,0
11.633,0
11.75,0
11.867,0
11.985,0
12.102,0
12.221,0
12.339,0
12.458,0
12.577,0
12.696,0
12.815,0
12.935,0
13.055,0
13.175,0
13.296,0
13.416,0
13.537,0
13.658,0
13.779,0
13.901,0
14.023,0
14.144,0
14.266,0
14.389,0
14.511,0
14.634,0
14.756,0
14.879,0
15.002,0
15.125,0
15.249,0
15.372,0
15.495,0
15.619,0
15.743,0
15.867,0
15.991,0
16.115,0
16.239,0
16.363,0
16.487,0
16.611,0
16.736,0
16.86,0
16.985,0
17.109,0
17.234,0
17.359,0
17.483,0
17.608,0
17.732,0
17.857,0


==> CSV/2392_recirculation_PDF_total2.csv <==
X,Y
0,0
0.00031243,0
0.0012497,0
0.0028118,0
0.0049985,0
0.0078099,0
0.011246,1.1719e-05
0.015306,7.0312e-05
0.01999,0.00010156
0.025298,0.00010547
0.03123,0.00019531
0.037785,0.00028906
0.044963,0.00045703
0.052764,0.00066406
0.061187,0.0012578
0.070232,0.0020234
0.079898,0.0027148
0.090186,0.0035898
0.10109,0.0044297
0.11262,0.0052227
0.12477,0.0062266
0.13753,0.0071445
0.15092,0.0083672
0.16492,0.0092695
0.17954,0.010156
0.19477,0.010844
0.21062,0.011348
0.22709,0.012309
0.24416,0.012871
0.26186,0.013293
0.28016,0.01302
0.29907,0.012223
0.3186,0.011566
0.33873,0.010781
0.35947,0.0097344
0.38082,0.0087227
0.40278,0.0078281
0.42534,0.0069688
0.44851,0.0062266
0.47227,0.0058008
0.49664,0.005418
0.52162,0.005
0.54719,0.0047187
0.57335,0.0046758
0.60012,0.0041563
0.62748,0.0035469
0.65544,0.0027773
0.68398,0.0023164
0.71312,0.0020039
0.74285,0.0016992
0.77317,0.0014414
0.80408,0.0011953
0.83557,0.00080859
0.86764,0.00058984
0.9003,0.00061328
0.93354,0.00070312
0.96736,0.00082422
1.0018,0.00078516
1.0367,0.00058203
1.0723,0.00037891
1.1084,0.00015625
1.1451,1.1719e-05
1.1823,0
1.2202,0
1.2586,0
1.2975,0
1.337,0
1.3771,0
1.4177,0
1.4589,0
1.5007,0
1.543,0
1.5858,0
1.6292,0
1.6731,0
1.7176,0
1.7626,0
1.8082,0
1.8543,0
1.9009,0
1.9481,0
1.9958,0
2.044,0
2.0928,0
2.142,0
2.1918,0
2.2421,0
2.293,0
2.3443,0
2.3961,0
2.4485,0
2.5014,0
2.5547,0
2.6086,0
2.663,0
2.7178,0
2.7732,0
2.829,0
2.8853,0
2.9421,0
2.9994,0
3.0572,0
3.1154,0
3.1742,0
3.2334,0
3.293,0
3.3531,0
3.4137,0
3.4748,0
3.5363,0
3.5982,0
3.6606,0
3.7235,0
3.7867,0
3.8505,0
3.9146,0
3.9792,0
4.0443,0
4.1097,0
4.1756,0
4.2419,0
4.3086,0
4.3758,0
4.4433,0
4.5113,0
4.5796,0
4.6484,0
4.7176,0
4.7871,0
4.8571,0
4.9274,0
4.9981,0
5.0692,0
5.1407,0
5.2126,0
5.2848,0
5.3574,0
5.4304,0
5.5037,0
5.5773,0
5.6514,0
5.7257,0
5.8005,0
5.8755,0
5.9509,0
6.0267,0
6.1027,0
6.1791,0
6.2559,0
6.3329,0
6.4103,0
6.4879,0
6.5659,0
6.6442,0
6.7228,0
6.8016,0
6.8808,0
6.9603,0
7.04,0
7.1201,0
7.2004,0
7.281,0
7.3618,0
7.4429,0
7.5243,0
7.6059,0
7.6878,0
7.77,0
7.8524,0
7.935,0
8.0179,0
8.101,0
8.1843,0
8.2679,0
8.3516,0
8.4356,0
8.5199,0
8.6043,0
8.6889,0
8.7737,0
8.8588,0
8.944,0
9.0294,0
9.115,0
9.2008,0
9.2867,0
9.3728,0
9.4591,0
9.5456,0
9.6322,0
9.719,0
9.8059,0
9.8929,0
9.9801,0
10.067,0
10.155,0
10.243,0
10.33,0
10.418,0
10.506,0
10.594,0
10.682,0
10.771,0
10.859,0
10.948,0
11.036,0
11.125,0
11.214,0
11.303,0
11.391,0
11.48,0
11.569,0
11.659,0
11.748,0
11.837,0
11.926,0
12.016,0
12.105,0
12.194,0
12.284,0
12.373,0
12.463,0
12.552,0
12.642,0
12.731,0
12.821,0


==> CSV/2392_uu1.csv <==
X,Y
-34.231,6.2662e-26
-34.211,3.9727e-06
-34.15,6.1189e-05
-34.05,0.00029072
-33.909,0.0008426
-33.729,0.0018487
-33.508,0.0033893
-33.247,0.0054888
-32.945,0.0081438
-32.604,0.011372
-32.223,0.015271
-31.801,0.020057
-31.339,0.02609
-30.838,0.033884
-30.296,0.044093
-29.715,0.057472
-29.093,0.07483
-28.431,0.096959
-27.73,0.12462
-26.989,0.15849
-26.208,0.19915
-25.387,0.24723
-24.526,0.30325
-23.626,0.36767
-22.686,0.44083
-21.706,0.52297
-20.687,0.6144
-19.628,0.71547
-18.53,0.82619
-17.392,0.94621
-16.215,1.0751
-14.999,1.2121
-13.743,1.3559
-12.449,1.505
-11.115,1.6583
-9.742,1.8155
-8.3301,1.9765
-6.8793,2.1401
-5.3897,2.3045
-3.8613,2.4662
-2.2942,2.6214
-0.68843,2.7665
0.95585,2.9015
2.6386,3.0265
4.3597,3.1413
6.1192,3.2444
7.9168,3.3356
9.7526,3.4151
11.626,3.4825
13.538,3.537
15.488,3.5789
17.475,3.6096
19.5,3.6319
21.563,3.6483
23.663,3.6592
25.8,3.6644
27.975,3.6643
30.187,3.6595
32.436,3.6512
34.721,3.6409
37.044,3.63
39.403,3.6192
41.799,3.6091
44.232,3.5957
46.7,3.5779
49.205,3.5581
51.746,3.5379
54.324,3.5178
56.937,3.4985
59.585,3.48
62.27,3.4625
64.989,3.4458
67.744,3.4299
70.535,3.4148
73.36,3.4005
76.221,3.387
79.116,3.3741
82.045,3.3617
85.01,3.3497
88.008,3.338
91.041,3.3267
94.108,3.3151
97.209,3.3031
100.34,3.2911
103.51,3.2794
106.71,3.2676
109.95,3.2556
113.22,3.2435
116.52,3.2316
119.85,3.2197
123.22,3.2077
126.62,3.1952
130.05,3.1822
133.51,3.1682
137.01,3.1533
140.54,3.1377
144.1,3.1216
147.69,3.105
151.31,3.0879
154.96,3.0702
158.65,3.0522
162.36,3.0339
166.11,3.0151
169.88,2.9961
173.69,2.9774
177.53,2.9592
181.39,2.9412
185.29,2.9229
189.21,2.9042
193.17,2.8847
197.15,2.8647
201.16,2.8444
205.2,2.8239
209.27,2.8034
213.37,2.7828
217.5,2.7621
221.65,2.7411
225.83,2.7195
230.04,2.6973
234.28,2.6747
238.54,2.6518
242.84,2.6286
247.15,2.6053
251.5,2.5818
255.87,2.5581
260.26,2.5342
264.68,2.5099
269.13,2.4854
273.6,2.4609
278.1,2.4361
282.63,2.4112
287.17,2.3862
291.75,2.3611
296.34,2.3359
300.96,2.3104
305.61,2.2846
310.28,2.2584
314.97,2.232
319.68,2.2056
324.42,2.1792
329.18,2.1531
333.96,2.1276
338.77,2.1027
343.59,2.0779
348.44,2.0531
353.31,2.0283
358.2,2.0037
363.12,1.9793
368.05,1.9551
373,1.9312
377.98,1.9076
382.97,1.8843
387.99,1.8614
393.02,1.8386
398.07,1.816
403.15,1.7933
408.24,1.7706
413.35,1.7478
418.48,1.725
423.62,1.7022
428.79,1.6794
433.97,1.6566
439.17,1.6339
444.38,1.6112
449.62,1.5885
454.87,1.5655
460.13,1.5419
465.42,1.518
470.71,1.4942
476.03,1.4707
481.36,1.4477
486.7,1.4248
492.06,1.4018
497.43,1.3785
502.82,1.3551
508.22,1.3315
513.64,1.3081
519.06,1.2846
524.51,1.2613
529.96,1.2379
535.43,1.2145
540.91,1.1911
546.4,1.1681
551.91,1.1455
557.42,1.1232
562.95,1.1014
568.49,1.0798
574.04,1.0586
579.59,1.0376
585.16,1.0168
590.74,0.99605
596.33,0.97548
601.93,0.95526
607.54,0.93555
613.16,0.91634
618.78,0.8975
624.42,0.87889
630.06,0.8605
635.71,0.8424
641.37,0.82473
647.03,0.80758
652.7,0.79109
658.38,0.77529
664.06,0.76017
669.76,0.7456
675.45,0.73154
681.15,0.71794
686.86,0.70477
692.57,0.69204
698.29,0.67971
704.01,0.66778
709.74,0.65632
715.47,0.64549
721.2,0.6353
726.94,0.6257
732.68,0.61669
738.42,0.60832
744.17,0.60063
749.92,0.59375
755.67,0.5878
761.42,0.58286
767.17,0.579
772.92,0.57622
778.68,0.57439
784.43,0.57335
790.19,0.57301
795.94,0.57335
801.7,0.57439
807.45,0.57622
813.21,0.579
818.96,0.58286
824.71,0.5878
830.46,0.59375
836.21,0.60063
841.95,0.60832
847.7,0.61669
853.44,0.6257
859.17,0.6353
864.91,0.64549
870.64,0.65632
876.36,0.66778
882.09,0.67971
887.8,0.69204
893.52,0.70477
899.22,0.71794
904.93,0.73154
910.62,0.7456
916.31,0.76017
922,0.77529
927.68,0.79109
933.35,0.80758
939.01,0.82473
944.67,0.8424
950.32,0.8605
955.96,0.87889
961.6,0.8975
967.22,0.91634
972.84,0.93555
978.45,0.95526
984.04,0.97548
989.63,0.99605
995.21,1.0168
1000.8,1.0376
1006.3,1.0586
1011.9,1.0798
1017.4,1.1014
1023,1.1232
1028.5,1.1455
1034,1.1681
1039.5,1.1911
1044.9,1.2145
1050.4,1.2379
1055.9,1.2613
1061.3,1.2846
1066.7,1.3081
1072.2,1.3315
1077.6,1.3551
1082.9,1.3785
1088.3,1.4018
1093.7,1.4248
1099,1.4477
1104.4,1.4707
1109.7,1.4942
1115,1.518
1120.2,1.5419
1125.5,1.5655
1130.8,1.5885
1136,1.6112
1141.2,1.6339
1146.4,1.6566
1151.6,1.6794
1156.8,1.7022
1161.9,1.725
1167,1.7478
1172.1,1.7706
1177.2,1.7933
1182.3,1.816
1187.4,1.8386
1192.4,1.8614
1197.4,1.8843
1202.4,1.9076
1207.4,1.9312
1212.3,1.9551
1217.3,1.9793
1222.2,2.0037
1227.1,2.0283
1231.9,2.0531
1236.8,2.0779
1241.6,2.1027
1246.4,2.1276
1251.2,2.1531
1256,2.1792
1260.7,2.2056
1265.4,2.232
1270.1,2.2584
1274.8,2.2846
1279.4,2.3104
1284,2.3359
1288.6,2.3611
1293.2,2.3862
1297.8,2.4112
1302.3,2.4361
1306.8,2.4609
1311.2,2.4854
1315.7,2.5099
1320.1,2.5342
1324.5,2.5581
1328.9,2.5818
1333.2,2.6053
1337.5,2.6286
1341.8,2.6518
1346.1,2.6747
1350.3,2.6973
1354.5,2.7195
1358.7,2.7411
1362.9,2.7621
1367,2.7828
1371.1,2.8034
1375.2,2.8239
1379.2,2.8444
1383.2,2.8647
1387.2,2.8847
1391.2,2.9042
1395.1,2.9229
1399,2.9412
1402.9,2.9592
1406.7,2.9774
1410.5,2.9961
1414.3,3.0151
1418,3.0339
1421.7,3.0522
1425.4,3.0702
1429.1,3.0879
1432.7,3.105
1436.3,3.1216
1439.8,3.1377
1443.4,3.1533
1446.9,3.1682
1450.3,3.1822
1453.8,3.1952
1457.2,3.2077
1460.5,3.2197
1463.9,3.2316
1467.2,3.2435
1470.4,3.2556
1473.7,3.2676
1476.9,3.2794
1480,3.2911
1483.2,3.3031
1486.3,3.3151
1489.3,3.3267
1492.4,3.338
1495.4,3.3497
1498.3,3.3617
1501.3,3.3741
1504.2,3.387
1507,3.4005
1509.8,3.4148
1512.6,3.4299
1515.4,3.4458
1518.1,3.4625
1520.8,3.48
1523.4,3.4985
1526.1,3.5178
1528.6,3.5379
1531.2,3.5581
1533.7,3.5779
1536.1,3.5957
1538.6,3.6091
1541,3.6192
1543.3,3.63
1545.7,3.6409
1547.9,3.6512
1550.2,3.6595
1552.4,3.6643
1554.6,3.6644
1556.7,3.6592
1558.8,3.6483
1560.9,3.6319
1562.9,3.6096
1564.9,3.5789
1566.8,3.537
1568.8,3.4825
1570.6,3.4151
1572.5,3.3356
1574.3,3.2444
1576,3.1413
1577.7,3.0265
1579.4,2.9015
1581.1,2.7665
1582.7,2.6214
1584.2,2.4662
1585.8,2.3045
1587.3,2.1401
1588.7,1.9765
1590.1,1.8155
1591.5,1.6583
1592.8,1.505
1594.1,1.3559
1595.4,1.2121
1596.6,1.0751
1597.8,0.94621
1598.9,0.82619
1600,0.71547
1601.1,0.6144
1602.1,0.52297
1603.1,0.44083
1604,0.36767
1604.9,0.30325
1605.8,0.24723
1606.6,0.19915
1607.4,0.15849
1608.1,0.12462
1608.8,0.096959
1609.5,0.07483
1610.1,0.057472
1610.7,0.044093
1611.2,0.033884
1611.7,0.02609
1612.2,0.020057
1612.6,0.015271
1613,0.011372
1613.3,0.0081438
1613.6,0.0054888
1613.9,0.0033893
1614.1,0.0018487
1614.3,0.0008426
1614.4,0.00029072
1614.5,6.1189e-05
1614.6,3.9727e-06
1614.6,6.2662e-26


==> CSV/2392_uu2.csv <==
X,Y
-34.231,5.6507e-30
-34.211,3.6072e-08
-34.15,4.8897e-07
-34.05,2.302e-06
-33.909,7.9567e-06
-33.729,2.4045e-05
-33.508,6.6537e-05
-33.247,0.00017107
-32.945,0.00041411
-32.604,0.00096474
-32.223,0.0021458
-31.801,0.0045139
-31.339,0.0089421
-30.838,0.016615
-30.296,0.02908
-29.715,0.048205
-29.093,0.076028
-28.431,0.11463
-27.73,0.16629
-26.989,0.23353
-26.208,0.31886
-25.387,0.4247
-24.526,0.55351
-23.626,0.70729
-22.686,0.88826
-21.706,1.0982
-20.687,1.3383
-19.628,1.6085
-18.53,1.9076
-17.392,2.2352
-16.215,2.588
-14.999,2.9589
-13.743,3.3416
-12.449,3.7268
-11.115,4.1044
-9.742,4.4602
-8.3301,4.7814
-6.8793,5.0597
-5.3897,5.2861
-3.8613,5.4581
-2.2942,5.5735
-0.68843,5.6252
0.95585,5.6101
2.6386,5.5289
4.3597,5.3758
6.1192,5.1642
7.9168,4.9075
9.7526,4.6081
11.626,4.2761
13.538,3.9242
15.488,3.5743
17.475,3.2449
19.5,2.9324
21.563,2.6248
23.663,2.3333
25.8,2.0642
27.975,1.8217
30.187,1.6058
32.436,1.4083
34.721,1.2283
37.044,1.058
39.403,0.89691
41.799,0.70947
44.232,0.56729
46.7,0.47049
49.205,0.40283
51.746,0.35448
54.324,0.31861
56.937,0.29125
59.585,0.26977
62.27,0.25253
64.989,0.23833
67.744,0.22648
70.535,0.21634
73.36,0.20759
76.221,0.19986
79.116,0.19303
82.045,0.18688
85.01,0.18135
88.008,0.17626
91.041,0.17157
94.108,0.16718
97.209,0.1631
100.34,0.15926
103.51,0.15568
106.71,0.15228
109.95,0.14902
113.22,0.14587
116.52,0.14285
119.85,0.13997
123.22,0.13724
126.62,0.13461
130.05,0.13211
133.51,0.12969
137.01,0.12738
140.54,0.12513
144.1,0.12299
147.69,0.12093
151.31,0.11899
154.96,0.11716
158.65,0.1154
162.36,0.1137
166.11,0.11205
169.88,0.11044
173.69,0.10889
177.53,0.10737
181.39,0.10586
185.29,0.10431
189.21,0.10274
193.17,0.10112
197.15,0.099453
201.16,0.097697
205.2,0.095838
209.27,0.093846
213.37,0.091756
217.5,0.089583
221.65,0.087335
225.83,0.084997
230.04,0.082622
234.28,0.080249
238.54,0.077915
242.84,0.075619
247.15,0.073389
251.5,0.071242
255.87,0.069199
260.26,0.067241
264.68,0.065361
269.13,0.063546
273.6,0.061809
278.1,0.060147
282.63,0.05857
287.17,0.057071
291.75,0.055641
296.34,0.054234
300.96,0.052841
305.61,0.05143
310.28,0.050008
314.97,0.048535
319.68,0.047028
324.42,0.045492
329.18,0.043983
333.96,0.042536
338.77,0.041192
343.59,0.039936
348.44,0.038731
353.31,0.037551
358.2,0.036399
363.12,0.035281
368.05,0.034205
373,0.033168
377.98,0.032174
382.97,0.031222
387.99,0.030323
393.02,0.02947
398.07,0.028667
403.15,0.027886
408.24,0.027138
413.35,0.026405
418.48,0.025706
423.62,0.025023
428.79,0.024356
433.97,0.023684
439.17,0.023024
444.38,0.022365
449.62,0.021733
454.87,0.021114
460.13,0.020523
465.42,0.019925
470.71,0.019334
476.03,0.018716
481.36,0.018104
486.7,0.017481
492.06,0.016888
497.43,0.016303
502.82,0.015749
508.22,0.015187
513.64,0.014651
519.06,0.014122
524.51,0.013637
529.96,0.013161
535.43,0.012731
540.91,0.012316
546.4,0.01195
551.91,0.011589
557.42,0.011258
562.95,0.010908
568.49,0.010574
574.04,0.010224
579.59,0.009892
585.16,0.0095494
590.74,0.0092287
596.33,0.0089083
601.93,0.0086208
607.54,0.0083497
613.16,0.0081163
618.78,0.0078893
624.42,0.0076816
630.06,0.007468
635.71,0.0072678
641.37,0.0070615
647.03,0.0068685
652.7,0.0066724
658.38,0.0064934
664.06,0.0063143
669.76,0.0061501
675.45,0.0059763
681.15,0.0058134
686.86,0.0056433
692.57,0.0054965
698.29,0.0053504
704.01,0.0052352
709.74,0.0051196
715.47,0.0050281
721.2,0.004925
726.94,0.0048319
732.68,0.0047234
738.42,0.004628
744.17,0.0045346
749.92,0.0044677
755.67,0.0044164
761.42,0.0043893
767.17,0.0043691
772.92,0.0043571
778.68,0.0043479
784.43,0.004345
790.19,0.0043433
795.94,0.004345
801.7,0.0043479
807.45,0.0043571
813.21,0.0043691
818.96,0.0043893
824.71,0.0044164
830.46,0.0044677
836.21,0.0045346
841.95,0.004628
847.7,0.0047234
853.44,0.0048319
859.17,0.004925
864.91,0.0050281
870.64,0.0051196
876.36,0.0052352
882.09,0.0053504
887.8,0.0054965
893.52,0.0056433
899.22,0.0058134
904.93,0.0059763
910.62,0.0061501
916.31,0.0063143
922,0.0064934
927.68,0.0066724
933.35,0.0068685
939.01,0.0070615
944.67,0.0072678
950.32,0.007468
955.96,0.0076816
961.6,0.0078893
967.22,0.0081163
972.84,0.0083497
978.45,0.0086208
984.04,0.0089083
989.63,0.0092287
995.21,0.0095494
1000.8,0.009892
1006.3,0.010224
1011.9,0.010574
1017.4,0.010908
1023,0.011258
1028.5,0.011589
1034,0.01195
1039.5,0.012316
1044.9,0.012731
1050.4,0.013161
1055.9,0.013637
1061.3,0.014122
1066.7,0.014651
1072.2,0.015187
1077.6,0.015749
1082.9,0.016303
1088.3,0.016888
1093.7,0.017481
1099,0.018104
1104.4,0.018716
1109.7,0.019334
1115,0.019925
1120.2,0.020523
1125.5,0.021114
1130.8,0.021733
1136,0.022365
1141.2,0.023024
1146.4,0.023684
1151.6,0.024356
1156.8,0.025023
1161.9,0.025706
1167,0.026405
1172.1,0.027138
1177.2,0.027886
1182.3,0.028667
1187.4,0.02947
1192.4,0.030323
1197.4,0.031222
1202.4,0.032174
1207.4,0.033168
1212.3,0.034205
1217.3,0.035281
1222.2,0.036399
1227.1,0.037551
1231.9,0.038731
1236.8,0.039936
1241.6,0.041192
1246.4,0.042536
1251.2,0.043983
1256,0.045492
1260.7,0.047028
1265.4,0.048535
1270.1,0.050008
1274.8,0.05143
1279.4,0.052841
1284,0.054234
1288.6,0.055641
1293.2,0.057071
1297.8,0.05857
1302.3,0.060147
1306.8,0.061809
1311.2,0.063546
1315.7,0.065361
1320.1,0.067241
1324.5,0.069199
1328.9,0.071242
1333.2,0.073389
1337.5,0.075619
1341.8,0.077915
1346.1,0.080249
1350.3,0.082622
1354.5,0.084997
1358.7,0.087335
1362.9,0.089583
1367,0.091756
1371.1,0.093846
1375.2,0.095838
1379.2,0.097697
1383.2,0.099453
1387.2,0.10112
1391.2,0.10274
1395.1,0.10431
1399,0.10586
1402.9,0.10737
1406.7,0.10889
1410.5,0.11044
1414.3,0.11205
1418,0.1137
1421.7,0.1154
1425.4,0.11716
1429.1,0.11899
1432.7,0.12093
1436.3,0.12299
1439.8,0.12513
1443.4,0.12738
1446.9,0.12969
1450.3,0.13211
1453.8,0.13461
1457.2,0.13724
1460.5,0.13997
1463.9,0.14285
1467.2,0.14587
1470.4,0.14902
1473.7,0.15228
1476.9,0.15568
1480,0.15926
1483.2,0.1631
1486.3,0.16718
1489.3,0.17157
1492.4,0.17626
1495.4,0.18135
1498.3,0.18688
1501.3,0.19303
1504.2,0.19986
1507,0.20759
1509.8,0.21634
1512.6,0.22648
1515.4,0.23833
1518.1,0.25253
1520.8,0.26977
1523.4,0.29125
1526.1,0.31861
1528.6,0.35448
1531.2,0.40283
1533.7,0.47049
1536.1,0.56729
1538.6,0.70947
1541,0.89691
1543.3,1.058
1545.7,1.2283
1547.9,1.4083
1550.2,1.6058
1552.4,1.8217
1554.6,2.0642
1556.7,2.3333
1558.8,2.6248
1560.9,2.9324
1562.9,3.2449
1564.9,3.5743
1566.8,3.9242
1568.8,4.2761
1570.6,4.6081
1572.5,4.9075
1574.3,5.1642
1576,5.3758
1577.7,5.5289
1579.4,5.6101
1581.1,5.6252
1582.7,5.5735
1584.2,5.4581
1585.8,5.2861
1587.3,5.0597
1588.7,4.7814
1590.1,4.4602
1591.5,4.1044
1592.8,3.7268
1594.1,3.3416
1595.4,2.9589
1596.6,2.588
1597.8,2.2352
1598.9,1.9076
1600,1.6085
1601.1,1.3383
1602.1,1.0982
1603.1,0.88826
1604,0.70729
1604.9,0.55351
1605.8,0.4247
1606.6,0.31886
1607.4,0.23353
1608.1,0.16629
1608.8,0.11463
1609.5,0.076028
1610.1,0.048205
1610.7,0.02908
1611.2,0.016615
1611.7,0.0089421
1612.2,0.0045139
1612.6,0.0021458
1613,0.00096474
1613.3,0.00041411
1613.6,0.00017107
1613.9,6.6537e-05
1614.1,2.4045e-05
1614.3,7.9567e-06
1614.4,2.302e-06
1614.5,4.8897e-07
1614.6,3.6072e-08
1614.6,5.6507e-30


==> CSV/2392_uu3.csv <==
X,Y
-39.33,6.3454e-26
-39.31,2.1671e-06
-39.249,3.3303e-05
-39.148,0.00015762
-39.006,0.00045399
-38.823,0.00098634
-38.6,0.001781
-38.337,0.0028183
-38.033,0.0040393
-37.688,0.0053641
-37.303,0.0067121
-36.877,0.0080192
-36.411,0.0092478
-35.905,0.010389
-35.358,0.01146
-34.771,0.012495
-34.143,0.01354
-33.475,0.014641
-32.767,0.015846
-32.019,0.017198
-31.23,0.018745
-30.402,0.020548
-29.533,0.022717
-28.624,0.025476
-27.675,0.029278
-26.686,0.034957
-25.657,0.04379
-24.588,0.057032
-23.479,0.076537
-22.331,0.10468
-21.143,0.14423
-19.915,0.19774
-18.647,0.26718
-17.34,0.35419
-15.993,0.46119
-14.607,0.59194
-13.182,0.7542
-11.717,0.95164
-10.214,1.183
-8.6705,1.442
-7.0884,1.7225
-5.4673,2.0136
-3.8073,2.2988
-2.1085,2.5682
-0.37091,2.8201
1.4053,3.0564
3.2202,3.2692
5.0735,3.4457
6.9652,3.585
8.8953,3.688
10.864,3.7611
12.87,3.8107
14.914,3.8427
16.997,3.8602
19.117,3.8655
21.275,3.8627
23.47,3.8553
25.703,3.8417
27.973,3.8222
30.281,3.7988
32.626,3.7733
35.008,3.7469
37.426,3.7208
39.882,3.6948
42.374,3.6694
44.903,3.6447
47.469,3.6212
50.07,3.5987
52.708,3.5775
55.382,3.5574
58.092,3.5386
60.838,3.5209
63.62,3.5046
66.437,3.4891
69.289,3.4742
72.177,3.4594
75.1,3.4449
78.057,3.4305
81.05,3.4162
84.077,3.402
87.139,3.3883
90.236,3.3747
93.366,3.3616
96.531,3.3486
99.729,3.3359
102.96,3.3231
106.23,3.3098
109.53,3.2958
112.86,3.2809
116.23,3.265
119.62,3.2486
123.06,3.2319
126.52,3.2149
130.02,3.1976
133.55,3.1805
137.11,3.1635
140.7,3.1467
144.33,3.1299
147.98,3.1129
151.67,3.0953
155.39,3.0771
159.14,3.0583
162.92,3.0392
166.73,3.0199
170.58,3.0007
174.45,2.9812
178.35,2.9616
182.29,2.9416
186.25,2.9214
190.24,2.9008
194.26,2.88
198.31,2.8589
202.39,2.8377
206.5,2.8164
210.64,2.795
214.81,2.7731
219,2.7512
223.22,2.7291
227.47,2.7068
231.75,2.6836
236.05,2.6595
240.38,2.6349
244.74,2.61
249.13,2.5847
253.54,2.5595
257.98,2.5341
262.44,2.5088
266.93,2.4834
271.45,2.4579
275.99,2.4321
280.55,2.4064
285.15,2.3808
289.76,2.3554
294.4,2.3301
299.07,2.305
303.76,2.2801
308.47,2.2552
313.2,2.2304
317.96,2.2059
322.75,2.1816
327.55,2.1575
332.38,2.1334
337.23,2.1096
342.11,2.0859
347,2.0624
351.92,2.0387
356.86,2.0149
361.82,1.9904
366.8,1.9652
371.8,1.9394
376.82,1.9134
381.86,1.8873
386.92,1.8614
392.01,1.8359
397.11,1.8106
402.23,1.7854
407.37,1.7605
412.53,1.7358
417.7,1.7113
422.9,1.687
428.11,1.6632
433.34,1.6399
438.59,1.6169
443.86,1.5939
449.14,1.571
454.44,1.5482
459.76,1.5257
465.09,1.5032
470.44,1.4806
475.8,1.4577
481.18,1.435
486.58,1.4122
491.99,1.3898
497.41,1.3675
502.85,1.3457
508.31,1.3244
513.77,1.3036
519.25,1.2833
524.75,1.2633
530.25,1.2433
535.77,1.2232
541.31,1.2028
546.85,1.1824
552.41,1.1621
557.98,1.1421
563.56,1.1222
569.15,1.1027
574.75,1.0834
580.36,1.0644
585.98,1.0455
591.62,1.0268
597.26,1.0081
602.91,0.98967
608.57,0.97139
614.25,0.95319
619.92,0.93491
625.61,0.91675
631.31,0.89884
637.01,0.8814
642.72,0.86441
648.44,0.84789
654.17,0.83163
659.9,0.81552
665.64,0.79952
671.38,0.78372
677.14,0.76822
682.89,0.75305
688.65,0.73818
694.42,0.72367
700.19,0.70969
705.97,0.69641
711.75,0.68399
717.54,0.67243
723.32,0.66173
729.12,0.6518
734.91,0.64263
740.71,0.63418
746.51,0.62645
752.31,0.61948
758.12,0.61338
763.92,0.60823
769.73,0.60408
775.54,0.60087
781.35,0.59857
787.16,0.5972
792.97,0.59676
798.78,0.5972
804.59,0.59857
810.4,0.60087
816.21,0.60408
822.02,0.60823
827.82,0.61338
833.63,0.61948
839.43,0.62645
845.23,0.63418
851.03,0.64263
856.82,0.6518
862.61,0.66173
868.4,0.67243
874.19,0.68399
879.97,0.69641
885.74,0.70969
891.52,0.72367
897.28,0.73818
903.05,0.75305
908.8,0.76822
914.55,0.78372
920.3,0.79952
926.04,0.81552
931.77,0.83163
937.5,0.84789
943.22,0.86441
948.93,0.8814
954.63,0.89884
960.33,0.91675
966.01,0.93491
971.69,0.95319
977.36,0.97139
983.03,0.98967
988.68,1.0081
994.32,1.0268
999.95,1.0455
1005.6,1.0644
1011.2,1.0834
1016.8,1.1027
1022.4,1.1222
1028,1.1421
1033.5,1.1621
1039.1,1.1824
1044.6,1.2028
1050.2,1.2232
1055.7,1.2433
1061.2,1.2633
1066.7,1.2833
1072.2,1.3036
1077.6,1.3244
1083.1,1.3457
1088.5,1.3675
1093.9,1.3898
1099.4,1.4122
1104.8,1.435
1110.1,1.4577
1115.5,1.4806
1120.8,1.5032
1126.2,1.5257
1131.5,1.5482
1136.8,1.571
1142.1,1.5939
1147.3,1.6169
1152.6,1.6399
1157.8,1.6632
1163,1.687
1168.2,1.7113
1173.4,1.7358
1178.6,1.7605
1183.7,1.7854
1188.8,1.8106
1193.9,1.8359
1199,1.8614
1204.1,1.8873
1209.1,1.9134
1214.1,1.9394
1219.1,1.9652
1224.1,1.9904
1229.1,2.0149
1234,2.0387
1238.9,2.0624
1243.8,2.0859
1248.7,2.1096
1253.6,2.1334
1258.4,2.1575
1263.2,2.1816
1268,2.2059
1272.7,2.2304
1277.5,2.2552
1282.2,2.2801
1286.9,2.305
1291.5,2.3301
1296.2,2.3554
1300.8,2.3808
1305.4,2.4064
1310,2.4321
1314.5,2.4579
1319,2.4834
1323.5,2.5088
1328,2.5341
1332.4,2.5595
1336.8,2.5847
1341.2,2.61
1345.6,2.6349
1349.9,2.6595
1354.2,2.6836
1358.5,2.7068
1362.7,2.7291
1366.9,2.7512
1371.1,2.7731
1375.3,2.795
1379.4,2.8164
1383.5,2.8377
1387.6,2.8589
1391.7,2.88
1395.7,2.9008
1399.7,2.9214
1403.7,2.9416
1407.6,2.9616
1411.5,2.9812
1415.4,3.0007
1419.2,3.0199
1423,3.0392
1426.8,3.0583
1430.5,3.0771
1434.3,3.0953
1438,3.1129
1441.6,3.1299
1445.2,3.1467
1448.8,3.1635
1452.4,3.1805
1455.9,3.1976
1459.4,3.2149
1462.9,3.2319
1466.3,3.2486
1469.7,3.265
1473.1,3.2809
1476.4,3.2958
1479.7,3.3098
1483,3.3231
1486.2,3.3359
1489.4,3.3486
1492.6,3.3616
1495.7,3.3747
1498.8,3.3883
1501.9,3.402
1504.9,3.4162
1507.9,3.4305
1510.8,3.4449
1513.8,3.4594
1516.6,3.4742
1519.5,3.4891
1522.3,3.5046
1525.1,3.5209
1527.8,3.5386
1530.6,3.5574
1533.2,3.5775
1535.9,3.5987
1538.5,3.6212
1541,3.6447
1543.6,3.6694
1546.1,3.6948
1548.5,3.7208
1550.9,3.7469
1553.3,3.7733
1555.7,3.7988
1558,3.8222
1560.2,3.8417
1562.5,3.8553
1564.7,3.8627
1566.8,3.8655
1568.9,3.8602
1571,3.8427
1573.1,3.8107
1575.1,3.7611
1577,3.688
1579,3.585
1580.9,3.4457
1582.7,3.2692
1584.5,3.0564
1586.3,2.8201
1588,2.5682
1589.7,2.2988
1591.4,2.0136
1593,1.7225
1594.6,1.442
1596.2,1.183
1597.7,0.95164
1599.1,0.7542
1600.5,0.59194
1601.9,0.46119
1603.3,0.35419
1604.6,0.26718
1605.9,0.19774
1607.1,0.14423
1608.3,0.10468
1609.4,0.076537
1610.5,0.057032
1611.6,0.04379
1612.6,0.034957
1613.6,0.029278
1614.6,0.025476
1615.5,0.022717
1616.3,0.020548
1617.2,0.018745
1618,0.017198
1618.7,0.015846
1619.4,0.014641
1620.1,0.01354
1620.7,0.012495
1621.3,0.01146
1621.8,0.010389
1622.3,0.0092478
1622.8,0.0080192
1623.2,0.0067121
1623.6,0.0053641
1624,0.0040393
1624.3,0.0028183
1624.5,0.001781
1624.8,0.00098634
1624.9,0.00045399
1625.1,0.00015762
1625.2,3.3303e-05
1625.2,2.1671e-06
1625.3,6.3454e-26


==> CSV/2392_uu4.csv <==
X,Y
-39.33,2.956e-30
-39.31,1.8928e-08
-39.249,2.3515e-07
-39.148,9.4608e-07
-39.006,2.5821e-06
-38.823,5.9094e-06
-38.6,1.1909e-05
-38.337,2.1542e-05
-38.033,3.5595e-05
-37.688,5.4546e-05
-37.303,7.8295e-05
-36.877,0.00010597
-36.411,0.00013582
-35.905,0.00016603
-35.358,0.0001962
-34.771,0.00022893
-34.143,0.00027197
-33.475,0.00033965
-32.767,0.00045369
-32.019,0.00064387
-31.23,0.00094931
-30.402,0.0014186
-29.533,0.0021227
-28.624,0.0031899
-27.675,0.0048601
-26.686,0.0075914
-25.657,0.01239
-24.588,0.021126
-23.479,0.036393
-22.331,0.062279
-21.143,0.10464
-19.915,0.1713
-18.647,0.27134
-17.34,0.41367
-15.993,0.60586
-14.607,0.85423
-13.182,1.1589
-11.717,1.5206
-10.214,1.9278
-8.6705,2.3599
-7.0884,2.776
-5.4673,3.1346
-3.8073,3.4332
-2.1085,3.6445
-0.37091,3.7307
1.4053,3.6358
3.2202,3.4036
5.0735,3.1214
6.9652,2.802
8.8953,2.4854
10.864,2.1775
12.87,1.8832
14.914,1.603
16.997,1.3422
19.117,1.1255
21.275,0.92982
23.47,0.73437
25.703,0.58043
27.973,0.46776
30.281,0.37832
32.626,0.31061
35.008,0.2568
37.426,0.21706
39.882,0.1901
42.374,0.17134
44.903,0.15771
47.469,0.14751
50.07,0.13971
52.708,0.13361
55.382,0.12883
58.092,0.12502
60.838,0.12203
63.62,0.11958
66.437,0.11763
69.289,0.11599
72.177,0.11469
75.1,0.11358
78.057,0.11272
81.05,0.11192
84.077,0.11129
87.139,0.11065
90.236,0.11015
93.366,0.10964
96.531,0.10932
99.729,0.10903
102.96,0.10896
106.23,0.10891
109.53,0.1091
112.86,0.10925
116.23,0.10954
119.62,0.10968
123.06,0.10993
126.52,0.11004
130.02,0.11031
133.55,0.11046
137.11,0.11079
140.7,0.11099
144.33,0.11132
147.98,0.11145
151.67,0.11167
155.39,0.11165
159.14,0.11171
162.92,0.11152
166.73,0.1114
170.58,0.111
174.45,0.11064
178.35,0.10997
182.29,0.10933
186.25,0.10839
190.24,0.10752
194.26,0.10639
198.31,0.10542
202.39,0.10426
206.5,0.10331
210.64,0.1022
214.81,0.10132
219,0.10024
223.22,0.099336
227.47,0.09821
231.75,0.097237
236.05,0.096028
240.38,0.094954
244.74,0.093607
249.13,0.092373
253.54,0.090879
257.98,0.089512
262.44,0.087883
266.93,0.086384
271.45,0.084667
275.99,0.083126
280.55,0.081378
285.15,0.079815
289.76,0.078058
294.4,0.07651
299.07,0.07479
303.76,0.073313
308.47,0.071689
313.2,0.070301
317.96,0.068721
322.75,0.067334
327.55,0.065733
332.38,0.064329
337.23,0.062699
342.11,0.061247
347,0.059579
351.92,0.058127
356.86,0.056475
361.82,0.05501
366.8,0.053338
371.8,0.051872
376.82,0.050222
381.86,0.048793
386.92,0.047217
392.01,0.045877
397.11,0.044393
402.23,0.043138
407.37,0.041747
412.53,0.040571
417.7,0.039211
422.9,0.038017
428.11,0.036623
433.34,0.03544
438.59,0.034111
443.86,0.03303
449.14,0.03183
454.44,0.030887
459.76,0.029832
465.09,0.02902
470.44,0.028078
475.8,0.027348
481.18,0.026465
486.58,0.025782
491.99,0.024952
497.41,0.024325
502.85,0.023569
508.31,0.023034
513.77,0.022368
519.25,0.021897
524.75,0.021287
530.25,0.020879
535.77,0.020332
541.31,0.019954
546.85,0.019399
552.41,0.018979
557.98,0.018383
563.56,0.017941
569.15,0.017337
574.75,0.016891
580.36,0.016294
585.98,0.015872
591.62,0.015324
597.26,0.014955
602.91,0.014462
608.57,0.014132
614.25,0.013669
619.92,0.01335
625.61,0.012889
631.31,0.012571
637.01,0.012129
642.72,0.011833
648.44,0.011424
654.17,0.011158
659.9,0.010789
665.64,0.010548
671.38,0.010214
677.14,0.010002
682.89,0.0097177
688.65,0.009565
694.42,0.0093479
700.19,0.009239
705.97,0.0090405
711.75,0.0089335
717.54,0.008732
723.32,0.0086333
729.12,0.0084451
734.91,0.0083694
740.71,0.0081981
746.51,0.0081403
752.31,0.0079925
758.12,0.0079633
763.92,0.0078434
769.73,0.0078387
775.54,0.0077332
781.35,0.0077413
787.16,0.0076542
792.97,0.0076993
798.78,0.0076542
804.59,0.0077413
810.4,0.0077332
816.21,0.0078387
822.02,0.0078434
827.82,0.0079633
833.63,0.0079925
839.43,0.0081403
845.23,0.0081981
851.03,0.0083694
856.82,0.0084451
862.61,0.0086333
868.4,0.008732
874.19,0.0089335
879.97,0.0090405
885.74,0.009239
891.52,0.0093479
897.28,0.009565
903.05,0.0097177
908.8,0.010002
914.55,0.010214
920.3,0.010548
926.04,0.010789
931.77,0.011158
937.5,0.011424
943.22,0.011833
948.93,0.012129
954.63,0.012571
960.33,0.012889
966.01,0.01335
971.69,0.013669
977.36,0.014132
983.03,0.014462
988.68,0.014955
994.32,0.015324
999.95,0.015872
1005.6,0.016294
1011.2,0.016891
1016.8,0.017337
1022.4,0.017941
1028,0.018383
1033.5,0.018979
1039.1,0.019399
1044.6,0.019954
1050.2,0.020332
1055.7,0.020879
1061.2,0.021287
1066.7,0.021897
1072.2,0.022368
1077.6,0.023034
1083.1,0.023569
1088.5,0.024325
1093.9,0.024952
1099.4,0.025782
1104.8,0.026465
1110.1,0.027348
1115.5,0.028078
1120.8,0.02902
1126.2,0.029832
1131.5,0.030887
1136.8,0.03183
1142.1,0.03303
1147.3,0.034111
1152.6,0.03544
1157.8,0.036623
1163,0.038017
1168.2,0.039211
1173.4,0.040571
1178.6,0.041747
1183.7,0.043138
1188.8,0.044393
1193.9,0.045877
1199,0.047217
1204.1,0.048793
1209.1,0.050222
1214.1,0.051872
1219.1,0.053338
1224.1,0.05501
1229.1,0.056475
1234,0.058127
1238.9,0.059579
1243.8,0.061247
1248.7,0.062699
1253.6,0.064329
1258.4,0.065733
1263.2,0.067334
1268,0.068721
1272.7,0.070301
1277.5,0.071689
1282.2,0.073313
1286.9,0.07479
1291.5,0.07651
1296.2,0.078058
1300.8,0.079815
1305.4,0.081378
1310,0.083126
1314.5,0.084667
1319,0.086384
1323.5,0.087883
1328,0.089512
1332.4,0.090879
1336.8,0.092373
1341.2,0.093607
1345.6,0.094954
1349.9,0.096028
1354.2,0.097237
1358.5,0.09821
1362.7,0.099336
1366.9,0.10024
1371.1,0.10132
1375.3,0.1022
1379.4,0.10331
1383.5,0.10426
1387.6,0.10542
1391.7,0.10639
1395.7,0.10752
1399.7,0.10839
1403.7,0.10933
1407.6,0.10997
1411.5,0.11064
1415.4,0.111
1419.2,0.1114
1423,0.11152
1426.8,0.11171
1430.5,0.11165
1434.3,0.11167
1438,0.11145
1441.6,0.11132
1445.2,0.11099
1448.8,0.11079
1452.4,0.11046
1455.9,0.11031
1459.4,0.11004
1462.9,0.10993
1466.3,0.10968
1469.7,0.10954
1473.1,0.10925
1476.4,0.1091
1479.7,0.10891
1483,0.10896
1486.2,0.10903
1489.4,0.10932
1492.6,0.10964
1495.7,0.11015
1498.8,0.11065
1501.9,0.11129
1504.9,0.11192
1507.9,0.11272
1510.8,0.11358
1513.8,0.11469
1516.6,0.11599
1519.5,0.11763
1522.3,0.11958
1525.1,0.12203
1527.8,0.12502
1530.6,0.12883
1533.2,0.13361
1535.9,0.13971
1538.5,0.14751
1541,0.15771
1543.6,0.17134
1546.1,0.1901
1548.5,0.21706
1550.9,0.2568
1553.3,0.31061
1555.7,0.37832
1558,0.46776
1560.2,0.58043
1562.5,0.73437
1564.7,0.92982
1566.8,1.1255
1568.9,1.3422
1571,1.603
1573.1,1.8832
1575.1,2.1775
1577,2.4854
1579,2.802
1580.9,3.1214
1582.7,3.4036
1584.5,3.6358
1586.3,3.7307
1588,3.6445
1589.7,3.4332
1591.4,3.1346
1593,2.776
1594.6,2.3599
1596.2,1.9278
1597.7,1.5206
1599.1,1.1589
1600.5,0.85423
1601.9,0.60586
1603.3,0.41367
1604.6,0.27134
1605.9,0.1713
1607.1,0.10464
1608.3,0.062279
1609.4,0.036393
1610.5,0.021126
1611.6,0.01239
1612.6,0.0075914
1613.6,0.0048601
1614.6,0.0031899
1615.5,0.0021227
1616.3,0.0014186
1617.2,0.00094931
1618,0.00064387
1618.7,0.00045369
1619.4,0.00033965
1620.1,0.00027197
1620.7,0.00022893
1621.3,0.0001962
1621.8,0.00016603
1622.3,0.00013582
1622.8,0.00010597
1623.2,7.8295e-05
1623.6,5.4546e-05
1624,3.5595e-05
1624.3,2.1542e-05
1624.5,1.1909e-05
1624.8,5.9094e-06
1624.9,2.5821e-06
1625.1,9.4608e-07
1625.2,2.3515e-07
1625.2,1.8928e-08
1625.3,2.956e-30


==> CSV/2392_uu_in1.csv <==
X,Y
-34.231,6.2664e-26
-34.211,-0.056239
-34.15,-0.0077288
-34.05,-0.002194
-33.909,-0.0011976
-33.729,-0.0019543
-33.508,-0.003487
-33.247,-0.0068379
-32.945,-0.012819
-32.604,-0.023695
-32.223,-0.041046
-31.801,-0.06772
-31.339,-0.10498
-30.838,-0.15314
-30.296,-0.21034
-29.715,-0.2757
-29.093,-0.34375
-28.431,-0.41229
-27.73,-0.47504
-26.989,-0.52786
-26.208,-0.56942
-25.387,-0.59354
-24.526,-0.59799
-23.626,-0.57943
-22.686,-0.53498
-21.706,-0.46104
-20.687,-0.35762
-19.628,-0.21923
-18.53,-0.048679
-17.392,0.15458
-16.215,0.38899
-14.999,0.65183
-13.743,0.94067
-12.449,1.2504
-11.115,1.5754
-9.742,1.9111
-8.3301,2.2524
-6.8793,2.5913
-5.3897,2.9195
-3.8613,3.2272
-2.2942,3.5011
-0.68843,3.7339
0.95585,3.9273
2.6386,4.078
4.3597,4.1937
6.1192,4.2714
7.9168,4.3144
9.7526,4.3272
11.626,4.3164
13.538,4.288
15.488,4.2409
17.475,4.1854
19.5,4.1229
21.563,4.0582
23.663,3.9966
25.8,3.9375
27.975,3.8819
30.187,3.8295
32.436,3.7812
34.721,3.7395
37.044,3.704
39.403,3.6727
41.799,3.6091
44.232,3.5957
46.7,3.5779
49.205,3.5581
51.746,3.5379
54.324,3.5178
56.937,3.4985
59.585,3.48
62.27,3.4625
64.989,3.4458
67.744,3.4299
70.535,3.4148
73.36,3.4005
76.221,3.387
79.116,3.3741
82.045,3.3617
85.01,3.3497
88.008,3.338
91.041,3.3267
94.108,3.3151
97.209,3.3031
100.34,3.2911
103.51,3.2794
106.71,3.2676
109.95,3.2556
113.22,3.2435
116.52,3.2316
119.85,3.2197
123.22,3.2077
126.62,3.1952
130.05,3.1822
133.51,3.1682
137.01,3.1533
140.54,3.1377
144.1,3.1216
147.69,3.105
151.31,3.0879
154.96,3.0702
158.65,3.0522
162.36,3.0339
166.11,3.0151
169.88,2.9961
173.69,2.9774
177.53,2.9592
181.39,2.9412
185.29,2.9229
189.21,2.9042
193.17,2.8847
197.15,2.8647
201.16,2.8444
205.2,2.8239
209.27,2.8034
213.37,2.7828
217.5,2.7621
221.65,2.7411
225.83,2.7195
230.04,2.6973
234.28,2.6747
238.54,2.6518
242.84,2.6286
247.15,2.6053
251.5,2.5818
255.87,2.5581
260.26,2.5342
264.68,2.5099
269.13,2.4854
273.6,2.4609
278.1,2.4361
282.63,2.4112
287.17,2.3862
291.75,2.3611
296.34,2.3359
300.96,2.3104
305.61,2.2846
310.28,2.2584
314.97,2.232
319.68,2.2056
324.42,2.1792
329.18,2.1531
333.96,2.1276
338.77,2.1027
343.59,2.0779
348.44,2.0531
353.31,2.0283
358.2,2.0037
363.12,1.9793
368.05,1.9551
373,1.9312
377.98,1.9076
382.97,1.8843
387.99,1.8614
393.02,1.8386
398.07,1.816
403.15,1.7933
408.24,1.7706
413.35,1.7478
418.48,1.725
423.62,1.7022
428.79,1.6794
433.97,1.6566
439.17,1.6339
444.38,1.6112
449.62,1.5885
454.87,1.5655
460.13,1.5419
465.42,1.518
470.71,1.4942
476.03,1.4707
481.36,1.4477
486.7,1.4248
492.06,1.4018
497.43,1.3785
502.82,1.3551
508.22,1.3315
513.64,1.3081
519.06,1.2846
524.51,1.2613
529.96,1.2379
535.43,1.2145
540.91,1.1911
546.4,1.1681
551.91,1.1455
557.42,1.1232
562.95,1.1014
568.49,1.0798
574.04,1.0586
579.59,1.0376
585.16,1.0168
590.74,0.99605
596.33,0.97548
601.93,0.95526
607.54,0.93555
613.16,0.91634
618.78,0.8975
624.42,0.87889
630.06,0.8605
635.71,0.8424
641.37,0.82473
647.03,0.80758
652.7,0.79109
658.38,0.77529
664.06,0.76017
669.76,0.7456
675.45,0.73154
681.15,0.71794
686.86,0.70477
692.57,0.69204
698.29,0.67971
704.01,0.66778
709.74,0.65632
715.47,0.64549
721.2,0.6353
726.94,0.6257
732.68,0.61669
738.42,0.60832
744.17,0.60063
749.92,0.59375
755.67,0.5878
761.42,0.58286
767.17,0.579
772.92,0.57622
778.68,0.57439
784.43,0.57335
790.19,0.57301
795.94,0.57335
801.7,0.57439
807.45,0.57622
813.21,0.579
818.96,0.58286
824.71,0.5878
830.46,0.59375
836.21,0.60063
841.95,0.60832
847.7,0.61669
853.44,0.6257
859.17,0.6353
864.91,0.64549
870.64,0.65632
876.36,0.66778
882.09,0.67971
887.8,0.69204
893.52,0.70477
899.22,0.71794
904.93,0.73154
910.62,0.7456
916.31,0.76017
922,0.77529
927.68,0.79109
933.35,0.80758
939.01,0.82473
944.67,0.8424
950.32,0.8605
955.96,0.87889
961.6,0.8975
967.22,0.91634
972.84,0.93555
978.45,0.95526
984.04,0.97548
989.63,0.99605
995.21,1.0168
1000.8,1.0376
1006.3,1.0586
1011.9,1.0798
1017.4,1.1014
1023,1.1232
1028.5,1.1455
1034,1.1681
1039.5,1.1911
1044.9,1.2145
1050.4,1.2379
1055.9,1.2613
1061.3,1.2846
1066.7,1.3081
1072.2,1.3315
1077.6,1.3551
1082.9,1.3785
1088.3,1.4018
1093.7,1.4248
1099,1.4477
1104.4,1.4707
1109.7,1.4942
1115,1.518
1120.2,1.5419
1125.5,1.5655
1130.8,1.5885
1136,1.6112
1141.2,1.6339
1146.4,1.6566
1151.6,1.6794
1156.8,1.7022
1161.9,1.725
1167,1.7478
1172.1,1.7706
1177.2,1.7933
1182.3,1.816
1187.4,1.8386
1192.4,1.8614
1197.4,1.8843
1202.4,1.9076
1207.4,1.9312
1212.3,1.9551
1217.3,1.9793
1222.2,2.0037
1227.1,2.0283
1231.9,2.0531
1236.8,2.0779
1241.6,2.1027
1246.4,2.1276
1251.2,2.1531
1256,2.1792
1260.7,2.2056
1265.4,2.232
1270.1,2.2584
1274.8,2.2846
1279.4,2.3104
1284,2.3359
1288.6,2.3611
1293.2,2.3862
1297.8,2.4112
1302.3,2.4361
1306.8,2.4609
1311.2,2.4854
1315.7,2.5099
1320.1,2.5342
1324.5,2.5581
1328.9,2.5818
1333.2,2.6053
1337.5,2.6286
1341.8,2.6518
1346.1,2.6747
1350.3,2.6973
1354.5,2.7195
1358.7,2.7411
1362.9,2.7621
1367,2.7828
1371.1,2.8034
1375.2,2.8239
1379.2,2.8444
1383.2,2.8647
1387.2,2.8847
1391.2,2.9042
1395.1,2.9229
1399,2.9412
1402.9,2.9592
1406.7,2.9774
1410.5,2.9961
1414.3,3.0151
1418,3.0339
1421.7,3.0522
1425.4,3.0702
1429.1,3.0879
1432.7,3.105
1436.3,3.1216
1439.8,3.1377
1443.4,3.1533
1446.9,3.1682
1450.3,3.1822
1453.8,3.1952
1457.2,3.2077
1460.5,3.2197
1463.9,3.2316
1467.2,3.2435
1470.4,3.2556
1473.7,3.2676
1476.9,3.2794
1480,3.2911
1483.2,3.3031
1486.3,3.3151
1489.3,3.3267
1492.4,3.338
1495.4,3.3497
1498.3,3.3617
1501.3,3.3741
1504.2,3.387
1507,3.4005
1509.8,3.4148
1512.6,3.4299
1515.4,3.4458
1518.1,3.4625
1520.8,3.48
1523.4,3.4985
1526.1,3.5178
1528.6,3.5379
1531.2,3.5581
1533.7,3.5779
1536.1,3.5957
1538.6,3.6091
1541,3.6727
1543.3,3.704
1545.7,3.7395
1547.9,3.7812
1550.2,3.8295
1552.4,3.8819
1554.6,3.9375
1556.7,3.9966
1558.8,4.0582
1560.9,4.1229
1562.9,4.1854
1564.9,4.2409
1566.8,4.288
1568.8,4.3164
1570.6,4.3272
1572.5,4.3144
1574.3,4.2714
1576,4.1937
1577.7,4.078
1579.4,3.9273
1581.1,3.7339
1582.7,3.5011
1584.2,3.2272
1585.8,2.9195
1587.3,2.5913
1588.7,2.2524
1590.1,1.9111
1591.5,1.5754
1592.8,1.2504
1594.1,0.94067
1595.4,0.65183
1596.6,0.38899
1597.8,0.15458
1598.9,-0.048679
1600,-0.21923
1601.1,-0.35762
1602.1,-0.46104
1603.1,-0.53498
1604,-0.57943
1604.9,-0.59799
1605.8,-0.59354
1606.6,-0.56942
1607.4,-0.52786
1608.1,-0.47504
1608.8,-0.41229
1609.5,-0.34375
1610.1,-0.2757
1610.7,-0.21034
1611.2,-0.15314
1611.7,-0.10498
1612.2,-0.06772
1612.6,-0.041046
1613,-0.023695
1613.3,-0.012819
1613.6,-0.0068379
1613.9,-0.003487
1614.1,-0.0019543
1614.3,-0.0011976
1614.4,-0.002194
1614.5,-0.0077288
1614.6,-0.056239
1614.6,6.2664e-26


==> CSV/2392_uu_in2.csv <==
X,Y
-34.231,3.4287e-30
-34.211,0.056243
-34.15,0.0077905
-34.05,0.0024871
-33.909,0.0020482
-33.729,0.0038271
-33.508,0.0069427
-33.247,0.012498
-32.945,0.021377
-32.604,0.036032
-32.223,0.058463
-31.801,0.092292
-31.339,0.14001
-30.838,0.20364
-30.296,0.28352
-29.715,0.38138
-29.093,0.4946
-28.431,0.62388
-27.73,0.76595
-26.989,0.91989
-26.208,1.0874
-25.387,1.2655
-24.526,1.4547
-23.626,1.6544
-22.686,1.8641
-21.706,2.0822
-20.687,2.3103
-19.628,2.5432
-18.53,2.7825
-17.392,3.0268
-16.215,3.274
-14.999,3.5192
-13.743,3.7568
-12.449,3.9815
-11.115,4.1874
-9.742,4.3646
-8.3301,4.5055
-6.8793,4.6085
-5.3897,4.6711
-3.8613,4.6972
-2.2942,4.6938
-0.68843,4.6578
0.95585,4.5843
2.6386,4.4774
4.3597,4.3234
6.1192,4.1372
7.9168,3.9287
9.7526,3.696
11.626,3.4423
13.538,3.1731
15.488,2.9123
17.475,2.669
19.5,2.4414
21.563,2.2149
23.663,1.9959
25.8,1.7911
27.975,1.6041
30.187,1.4358
32.436,1.2783
34.721,1.1297
37.044,0.98397
39.403,0.84337
41.799,0.70947
44.232,0.56729
46.7,0.47049
49.205,0.40283
51.746,0.35448
54.324,0.31861
56.937,0.29125
59.585,0.26977
62.27,0.25253
64.989,0.23833
67.744,0.22648
70.535,0.21634
73.36,0.20759
76.221,0.19986
79.116,0.19303
82.045,0.18688
85.01,0.18135
88.008,0.17626
91.041,0.17157
94.108,0.16718
97.209,0.1631
100.34,0.15926
103.51,0.15568
106.71,0.15228
109.95,0.14902
113.22,0.14587
116.52,0.14285
119.85,0.13997
123.22,0.13724
126.62,0.13461
130.05,0.13211
133.51,0.12969
137.01,0.12738
140.54,0.12513
144.1,0.12299
147.69,0.12093
151.31,0.11899
154.96,0.11716
158.65,0.1154
162.36,0.1137
166.11,0.11205
169.88,0.11044
173.69,0.10889
177.53,0.10737
181.39,0.10586
185.29,0.10431
189.21,0.10274
193.17,0.10112
197.15,0.099453
201.16,0.097697
205.2,0.095838
209.27,0.093846
213.37,0.091756
217.5,0.089583
221.65,0.087335
225.83,0.084997
230.04,0.082622
234.28,0.080249
238.54,0.077915
242.84,0.075619
247.15,0.073389
251.5,0.071242
255.87,0.069199
260.26,0.067241
264.68,0.065361
269.13,0.063546
273.6,0.061809
278.1,0.060147
282.63,0.05857
287.17,0.057071
291.75,0.055641
296.34,0.054234
300.96,0.052841
305.61,0.05143
310.28,0.050008
314.97,0.048535
319.68,0.047028
324.42,0.045492
329.18,0.043983
333.96,0.042536
338.77,0.041192
343.59,0.039936
348.44,0.038731
353.31,0.037551
358.2,0.036399
363.12,0.035281
368.05,0.034205
373,0.033168
377.98,0.032174
382.97,0.031222
387.99,0.030323
393.02,0.02947
398.07,0.028667
403.15,0.027886
408.24,0.027138
413.35,0.026405
418.48,0.025706
423.62,0.025023
428.79,0.024356
433.97,0.023684
439.17,0.023024
444.38,0.022365
449.62,0.021733
454.87,0.021114
460.13,0.020523
465.42,0.019925
470.71,0.019334
476.03,0.018716
481.36,0.018104
486.7,0.017481
492.06,0.016888
497.43,0.016303
502.82,0.015749
508.22,0.015187
513.64,0.014651
519.06,0.014122
524.51,0.013637
529.96,0.013161
535.43,0.012731
540.91,0.012316
546.4,0.01195
551.91,0.011589
557.42,0.011258
562.95,0.010908
568.49,0.010574
574.04,0.010224
579.59,0.009892
585.16,0.0095494
590.74,0.0092287
596.33,0.0089083
601.93,0.0086208
607.54,0.0083497
613.16,0.0081163
618.78,0.0078893
624.42,0.0076816
630.06,0.007468
635.71,0.0072678
641.37,0.0070615
647.03,0.0068685
652.7,0.0066724
658.38,0.0064934
664.06,0.0063143
669.76,0.0061501
675.45,0.0059763
681.15,0.0058134
686.86,0.0056433
692.57,0.0054965
698.29,0.0053504
704.01,0.0052352
709.74,0.0051196
715.47,0.0050281
721.2,0.004925
726.94,0.0048319
732.68,0.0047234
738.42,0.004628
744.17,0.0045346
749.92,0.0044677
755.67,0.0044164
761.42,0.0043893
767.17,0.0043691
772.92,0.0043571
778.68,0.0043479
784.43,0.004345
790.19,0.0043433
795.94,0.004345
801.7,0.0043479
807.45,0.0043571
813.21,0.0043691
818.96,0.0043893
824.71,0.0044164
830.46,0.0044677
836.21,0.0045346
841.95,0.004628
847.7,0.0047234
853.44,0.0048319
859.17,0.004925
864.91,0.0050281
870.64,0.0051196
876.36,0.0052352
882.09,0.0053504
887.8,0.0054965
893.52,0.0056433
899.22,0.0058134
904.93,0.0059763
910.62,0.0061501
916.31,0.0063143
922,0.0064934
927.68,0.0066724
933.35,0.0068685
939.01,0.0070615
944.67,0.0072678
950.32,0.007468
955.96,0.0076816
961.6,0.0078893
967.22,0.0081163
972.84,0.0083497
978.45,0.0086208
984.04,0.0089083
989.63,0.0092287
995.21,0.0095494
1000.8,0.009892
1006.3,0.010224
1011.9,0.010574
1017.4,0.010908
1023,0.011258
1028.5,0.011589
1034,0.01195
1039.5,0.012316
1044.9,0.012731
1050.4,0.013161
1055.9,0.013637
1061.3,0.014122
1066.7,0.014651
1072.2,0.015187
1077.6,0.015749
1082.9,0.016303
1088.3,0.016888
1093.7,0.017481
1099,0.018104
1104.4,0.018716
1109.7,0.019334
1115,0.019925
1120.2,0.020523
1125.5,0.021114
1130.8,0.021733
1136,0.022365
1141.2,0.023024
1146.4,0.023684
1151.6,0.024356
1156.8,0.025023
1161.9,0.025706
1167,0.026405
1172.1,0.027138
1177.2,0.027886
1182.3,0.028667
1187.4,0.02947
1192.4,0.030323
1197.4,0.031222
1202.4,0.032174
1207.4,0.033168
1212.3,0.034205
1217.3,0.035281
1222.2,0.036399
1227.1,0.037551
1231.9,0.038731
1236.8,0.039936
1241.6,0.041192
1246.4,0.042536
1251.2,0.043983
1256,0.045492
1260.7,0.047028
1265.4,0.048535
1270.1,0.050008
1274.8,0.05143
1279.4,0.052841
1284,0.054234
1288.6,0.055641
1293.2,0.057071
1297.8,0.05857
1302.3,0.060147
1306.8,0.061809
1311.2,0.063546
1315.7,0.065361
1320.1,0.067241
1324.5,0.069199
1328.9,0.071242
1333.2,0.073389
1337.5,0.075619
1341.8,0.077915
1346.1,0.080249
1350.3,0.082622
1354.5,0.084997
1358.7,0.087335
1362.9,0.089583
1367,0.091756
1371.1,0.093846
1375.2,0.095838
1379.2,0.097697
1383.2,0.099453
1387.2,0.10112
1391.2,0.10274
1395.1,0.10431
1399,0.10586
1402.9,0.10737
1406.7,0.10889
1410.5,0.11044
1414.3,0.11205
1418,0.1137
1421.7,0.1154
1425.4,0.11716
1429.1,0.11899
1432.7,0.12093
1436.3,0.12299
1439.8,0.12513
1443.4,0.12738
1446.9,0.12969
1450.3,0.13211
1453.8,0.13461
1457.2,0.13724
1460.5,0.13997
1463.9,0.14285
1467.2,0.14587
1470.4,0.14902
1473.7,0.15228
1476.9,0.15568
1480,0.15926
1483.2,0.1631
1486.3,0.16718
1489.3,0.17157
1492.4,0.17626
1495.4,0.18135
1498.3,0.18688
1501.3,0.19303
1504.2,0.19986
1507,0.20759
1509.8,0.21634
1512.6,0.22648
1515.4,0.23833
1518.1,0.25253
1520.8,0.26977
1523.4,0.29125
1526.1,0.31861
1528.6,0.35448
1531.2,0.40283
1533.7,0.47049
1536.1,0.56729
1538.6,0.70947
1541,0.84337
1543.3,0.98397
1545.7,1.1297
1547.9,1.2783
1550.2,1.4358
1552.4,1.6041
1554.6,1.7911
1556.7,1.9959
1558.8,2.2149
1560.9,2.4414
1562.9,2.669
1564.9,2.9123
1566.8,3.1731
1568.8,3.4423
1570.6,3.696
1572.5,3.9287
1574.3,4.1372
1576,4.3234
1577.7,4.4774
1579.4,4.5843
1581.1,4.6578
1582.7,4.6938
1584.2,4.6972
1585.8,4.6711
1587.3,4.6085
1588.7,4.5055
1590.1,4.3646
1591.5,4.1874
1592.8,3.9815
1594.1,3.7568
1595.4,3.5192
1596.6,3.274
1597.8,3.0268
1598.9,2.7825
1600,2.5432
1601.1,2.3103
1602.1,2.0822
1603.1,1.8641
1604,1.6544
1604.9,1.4547
1605.8,1.2655
1606.6,1.0874
1607.4,0.91989
1608.1,0.76595
1608.8,0.62388
1609.5,0.4946
1610.1,0.38138
1610.7,0.28352
1611.2,0.20364
1611.7,0.14001
1612.2,0.092292
1612.6,0.058463
1613,0.036032
1613.3,0.021377
1613.6,0.012498
1613.9,0.0069427
1614.1,0.0038271
1614.3,0.0020482
1614.4,0.0024871
1614.5,0.0077905
1614.6,0.056243
1614.6,3.4287e-30


==> CSV/2392_uu_in3.csv <==
X,Y
-39.33,7.3907e-26
-39.31,-0.30065
-39.25,-0.28125
-39.149,-0.069018
-39.008,-0.0084558
-38.827,0.00010477
-38.605,0.0012241
-38.343,0.0011296
-38.041,0.0012947
-37.699,0.0020768
-37.316,0.0029481
-36.894,0.0038344
-36.431,0.0048216
-35.928,0.0055922
-35.385,0.0056157
-34.802,0.0042689
-34.178,0.00034028
-33.515,-0.0071851
-32.811,-0.020358
-32.068,-0.040431
-31.285,-0.067462
-30.462,-0.098897
-29.599,-0.12681
-28.696,-0.15206
-27.753,-0.19076
-26.771,-0.23301
-25.749,-0.26998
-24.687,-0.30567
-23.586,-0.34898
-22.445,-0.38861
-21.265,-0.42713
-20.045,-0.44904
-18.786,-0.43677
-17.488,-0.3661
-16.15,-0.21675
-14.774,0.014969
-13.358,0.33727
-11.903,0.74363
-10.409,1.2198
-8.8766,1.7227
-7.3052,2.2261
-5.695,2.6992
-4.0461,3.115
-2.3587,3.4489
-0.63281,3.7129
1.1315,3.9
2.9341,4.0136
4.775,4.0616
6.654,4.0739
8.5711,4.0704
10.526,4.0623
12.519,4.0351
14.55,3.9869
16.618,3.9573
18.724,3.9347
20.867,3.9095
23.048,3.8785
25.266,3.8443
27.521,3.8077
29.813,3.7754
32.142,3.7463
34.508,3.7181
36.91,3.6896
39.35,3.662
41.825,3.6357
44.337,3.611
46.885,3.5875
49.47,3.5649
52.09,3.5427
54.746,3.5209
57.437,3.4996
60.165,3.4786
62.928,3.4579
65.726,3.4377
68.559,3.4182
71.427,3.3992
74.33,3.3808
77.268,3.363
80.241,3.346
83.248,3.3293
86.289,3.3128
89.365,3.2961
92.474,3.2794
95.617,3.2627
98.794,3.2461
102.01,3.229
105.25,3.2115
108.53,3.1936
111.84,3.1755
115.18,3.1572
118.56,3.1389
121.96,3.1205
125.41,3.102
128.88,3.0829
132.38,3.0639
135.92,3.0453
139.49,3.0276
143.09,3.0102
146.72,2.9929
150.39,2.9753
154.08,2.9575
157.81,2.9394
161.56,2.9215
165.35,2.9036
169.17,2.8854
173.01,2.8666
176.89,2.8472
180.8,2.827
184.73,2.8063
188.7,2.7851
192.69,2.7638
196.72,2.7424
200.77,2.721
204.85,2.6996
208.96,2.6781
213.1,2.6563
217.26,2.6342
221.46,2.6117
225.68,2.5891
229.93,2.5665
234.2,2.544
238.5,2.5215
242.83,2.499
247.19,2.4762
251.57,2.4528
255.98,2.4287
260.41,2.404
264.87,2.3789
269.36,2.3536
273.87,2.3284
278.4,2.3037
282.96,2.2792
287.55,2.2549
292.16,2.2306
296.79,2.2066
301.45,2.1828
306.13,2.1594
310.84,2.1364
315.56,2.1138
320.31,2.0914
325.09,2.0696
329.88,2.0483
334.7,2.0275
339.54,2.0069
344.4,1.9865
349.29,1.966
354.19,1.9459
359.12,1.9254
364.07,1.9043
369.03,1.8824
374.02,1.8602
379.03,1.8377
384.06,1.8151
389.11,1.7924
394.17,1.7699
399.26,1.7476
404.37,1.7256
409.49,1.7036
414.63,1.6817
419.79,1.6599
424.97,1.6384
430.17,1.617
435.38,1.596
440.61,1.5751
445.86,1.5547
451.12,1.5349
456.4,1.5155
461.7,1.4964
467.01,1.4773
472.34,1.4578
477.69,1.4381
483.04,1.4183
488.42,1.3984
493.81,1.3784
499.21,1.3585
504.62,1.3385
510.06,1.3184
515.5,1.2983
520.96,1.2782
526.43,1.2583
531.91,1.2387
537.4,1.2195
542.91,1.2003
548.43,1.1809
553.96,1.1611
559.5,1.1412
565.06,1.1212
570.62,1.1013
576.2,1.0815
581.78,1.0619
587.38,1.0426
592.98,1.0237
598.6,1.005
604.22,0.98662
609.85,0.9684
615.49,0.95039
621.14,0.93259
626.8,0.91499
632.47,0.89762
638.14,0.88044
643.82,0.86342
649.51,0.84666
655.2,0.83028
660.9,0.81439
666.61,0.799
672.32,0.7842
678.04,0.76999
683.76,0.75641
689.49,0.74344
695.22,0.73114
700.96,0.71956
706.7,0.70878
712.45,0.69869
718.2,0.6892
723.95,0.68029
729.71,0.67193
735.47,0.66405
741.23,0.65676
746.99,0.6502
752.76,0.64445
758.52,0.63953
764.29,0.63549
770.06,0.6323
775.83,0.63004
781.6,0.6287
787.37,0.62826
793.15,0.6287
798.92,0.63004
804.69,0.6323
810.46,0.63549
816.23,0.63953
821.99,0.64445
827.76,0.6502
833.52,0.65676
839.28,0.66405
845.04,0.67193
850.8,0.68029
856.55,0.6892
862.3,0.69869
868.05,0.70878
873.79,0.71956
879.53,0.73114
885.26,0.74344
890.99,0.75641
896.71,0.76999
902.43,0.7842
908.14,0.799
913.85,0.81439
919.55,0.83028
925.24,0.84666
930.93,0.86342
936.61,0.88044
942.28,0.89762
947.95,0.91499
953.61,0.93259
959.26,0.95039
964.9,0.9684
970.53,0.98662
976.15,1.005
981.77,1.0237
987.37,1.0426
992.97,1.0619
998.55,1.0815
1004.1,1.1013
1009.7,1.1212
1015.2,1.1412
1020.8,1.1611
1026.3,1.1809
1031.8,1.2003
1037.3,1.2195
1042.8,1.2387
1048.3,1.2583
1053.8,1.2782
1059.2,1.2983
1064.7,1.3184
1070.1,1.3385
1075.5,1.3585
1080.9,1.3784
1086.3,1.3984
1091.7,1.4183
1097.1,1.4381
1102.4,1.4578
1107.7,1.4773
1113,1.4964
1118.3,1.5155
1123.6,1.5349
1128.9,1.5547
1134.1,1.5751
1139.4,1.596
1144.6,1.617
1149.8,1.6384
1155,1.6599
1160.1,1.6817
1165.3,1.7036
1170.4,1.7256
1175.5,1.7476
1180.6,1.7699
1185.6,1.7924
1190.7,1.8151
1195.7,1.8377
1200.7,1.8602
1205.7,1.8824
1210.7,1.9043
1215.6,1.9254
1220.6,1.9459
1225.5,1.966
1230.3,1.9865
1235.2,2.0069
1240,2.0275
1244.9,2.0483
1249.7,2.0696
1254.4,2.0914
1259.2,2.1138
1263.9,2.1364
1268.6,2.1594
1273.3,2.1828
1278,2.2066
1282.6,2.2306
1287.2,2.2549
1291.8,2.2792
1296.3,2.3037
1300.9,2.3284
1305.4,2.3536
1309.9,2.3789
1314.3,2.404
1318.8,2.4287
1323.2,2.4528
1327.6,2.4762
1331.9,2.499
1336.2,2.5215
1340.5,2.544
1344.8,2.5665
1349.1,2.5891
1353.3,2.6117
1357.5,2.6342
1361.7,2.6563
1365.8,2.6781
1369.9,2.6996
1374,2.721
1378,2.7424
1382.1,2.7638
1386.1,2.7851
1390,2.8063
1394,2.827
1397.9,2.8472
1401.7,2.8666
1405.6,2.8854
1409.4,2.9036
1413.2,2.9215
1416.9,2.9394
1420.7,2.9575
1424.4,2.9753
1428,2.9929
1431.7,3.0102
1435.3,3.0276
1438.8,3.0453
1442.4,3.0639
1445.9,3.0829
1449.3,3.102
1452.8,3.1205
1456.2,3.1389
1459.6,3.1572
1462.9,3.1755
1466.2,3.1936
1469.5,3.2115
1472.7,3.229
1476,3.2461
1479.1,3.2627
1482.3,3.2794
1485.4,3.2961
1488.5,3.3128
1491.5,3.3293
1494.5,3.346
1497.5,3.363
1500.4,3.3808
1503.3,3.3992
1506.2,3.4182
1509,3.4377
1511.8,3.4579
1514.6,3.4786
1517.3,3.4996
1520,3.5209
1522.7,3.5427
1525.3,3.5649
1527.9,3.5875
1530.4,3.611
1532.9,3.6357
1535.4,3.662
1537.8,3.6896
1540.2,3.7181
1542.6,3.7463
1544.9,3.7754
1547.2,3.8077
1549.5,3.8443
1551.7,3.8785
1553.9,3.9095
1556,3.9347
1558.1,3.9573
1560.2,3.9869
1562.2,4.0351
1564.2,4.0623
1566.2,4.0704
1568.1,4.0739
1570,4.0616
1571.8,4.0136
1573.6,3.9
1575.4,3.7129
1577.1,3.4489
1578.8,3.115
1580.4,2.6992
1582.1,2.2261
1583.6,1.7227
1585.2,1.2198
1586.7,0.74363
1588.1,0.33727
1589.5,0.014969
1590.9,-0.21675
1592.2,-0.3661
1593.5,-0.43677
1594.8,-0.44904
1596,-0.42713
1597.2,-0.38861
1598.3,-0.34898
1599.4,-0.30567
1600.5,-0.26998
1601.5,-0.23301
1602.5,-0.19076
1603.4,-0.15206
1604.3,-0.12681
1605.2,-0.098897
1606,-0.067462
1606.8,-0.040431
1607.6,-0.020358
1608.3,-0.0071851
1608.9,0.00034028
1609.6,0.0042689
1610.1,0.0056157
1610.7,0.0055922
1611.2,0.0048216
1611.6,0.0038344
1612.1,0.0029481
1612.4,0.0020768
1612.8,0.0012947
1613.1,0.0011296
1613.4,0.0012241
1613.6,0.00010477
1613.8,-0.0084558
1613.9,-0.069018
1614,-0.28125
1614.1,-0.30065
1614.1,7.3907e-26


==> CSV/2392_uu_in4.csv <==
X,Y
-39.33,2.2218e-30
-39.31,0.30066
-39.25,0.28128
-39.149,0.069187
-39.008,0.0089424
-38.827,0.00095038
-38.605,0.00067619
-38.343,0.0018669
-38.041,0.0029806
-37.699,0.0035687
-37.316,0.0040671
-36.894,0.0044784
-36.431,0.0046759
-35.928,0.0049712
-35.385,0.0059213
-34.802,0.008203
-34.178,0.013105
-33.515,0.021743
-32.811,0.0363
-32.068,0.058201
-31.285,0.087736
-30.462,0.12269
-29.599,0.1557
-28.696,0.18846
-27.753,0.23825
-26.771,0.29683
-25.749,0.35771
-24.687,0.42852
-23.586,0.52305
-22.445,0.63628
-21.265,0.77835
-20.045,0.94175
-18.786,1.1186
-17.488,1.2972
-16.15,1.4725
-14.774,1.6552
-13.358,1.8432
-11.903,2.0337
-10.409,2.2131
-8.8766,2.3908
-7.3052,2.5354
-5.695,2.6162
-4.0461,2.6104
-2.3587,2.5222
-0.63281,2.3795
1.1315,2.2084
2.9341,2.0202
4.775,1.8268
6.654,1.6202
8.5711,1.4137
10.526,1.225
12.519,1.0639
14.55,0.91579
16.618,0.75636
18.724,0.61988
20.867,0.519
23.048,0.4434
25.266,0.38238
27.521,0.32895
29.813,0.27515
32.142,0.22929
34.508,0.19699
36.91,0.17564
39.35,0.16085
41.825,0.15016
44.337,0.14212
46.885,0.13597
49.47,0.13114
52.09,0.12737
54.746,0.1244
57.437,0.12216
60.165,0.12052
62.928,0.11939
65.726,0.11865
68.559,0.11825
71.427,0.11809
74.33,0.11816
77.268,0.1184
80.241,0.11879
83.248,0.1193
86.289,0.11998
89.365,0.12082
92.474,0.12187
95.617,0.12303
98.794,0.1243
102.01,0.12559
105.25,0.12698
108.53,0.12835
111.84,0.12974
115.18,0.13104
118.56,0.13231
121.96,0.13348
125.41,0.13463
128.88,0.1357
132.38,0.13677
135.92,0.13776
139.49,0.13873
143.09,0.13962
146.72,0.14052
150.39,0.14136
154.08,0.14222
157.81,0.14301
161.56,0.1438
165.35,0.14444
169.17,0.14499
173.01,0.14535
176.89,0.14568
180.8,0.14596
184.73,0.14634
188.7,0.14672
192.69,0.14718
196.72,0.1476
200.77,0.14807
204.85,0.14853
208.96,0.149
213.1,0.14933
217.26,0.14952
221.46,0.14947
225.68,0.1493
229.93,0.14898
234.2,0.1486
238.5,0.14805
242.83,0.14737
247.19,0.14648
251.57,0.14548
255.98,0.14434
260.41,0.14315
264.87,0.14179
269.36,0.14032
273.87,0.13872
278.4,0.13713
282.96,0.13552
287.55,0.13395
292.16,0.13234
296.79,0.13078
301.45,0.12919
306.13,0.12761
310.84,0.12596
315.56,0.12432
320.31,0.12266
325.09,0.12104
329.88,0.1194
334.7,0.11781
339.54,0.11616
344.4,0.11448
349.29,0.1127
354.19,0.11089
359.12,0.109
364.07,0.10703
369.03,0.10495
374.02,0.1028
379.03,0.10055
384.06,0.098283
389.11,0.095992
394.17,0.093741
399.26,0.091502
404.37,0.089323
409.49,0.087165
414.63,0.08507
419.79,0.083016
424.97,0.081063
430.17,0.079145
435.38,0.077279
440.61,0.075374
445.86,0.073481
451.12,0.071547
456.4,0.069625
461.7,0.067645
467.01,0.065636
472.34,0.063543
477.69,0.061433
483.04,0.059286
488.42,0.057179
493.81,0.055062
499.21,0.05299
504.62,0.050887
510.06,0.048819
515.5,0.04673
520.96,0.044709
526.43,0.042708
531.91,0.04081
537.4,0.03895
542.91,0.037185
548.43,0.035457
553.96,0.033821
559.5,0.032227
565.06,0.030725
570.62,0.029255
576.2,0.02787
581.78,0.026494
587.38,0.025198
592.98,0.023911
598.6,0.022721
604.22,0.021562
609.85,0.020499
615.49,0.019451
621.14,0.018491
626.8,0.017538
632.47,0.01667
638.14,0.015799
643.82,0.015003
649.51,0.014203
655.2,0.013496
660.9,0.012797
666.61,0.01218
672.32,0.011539
678.04,0.010968
683.76,0.010356
689.49,0.0098178
695.22,0.0092536
700.96,0.0087773
706.7,0.008294
712.45,0.0079053
718.2,0.0075222
723.95,0.0072302
729.71,0.0069238
735.47,0.0066863
741.23,0.006424
746.99,0.0062379
752.76,0.0060347
758.52,0.0059166
764.29,0.0057733
770.06,0.0057123
775.83,0.0056167
781.6,0.0056095
787.37,0.0055655
793.15,0.0056095
798.92,0.0056167
804.69,0.0057123
810.46,0.0057733
816.23,0.0059166
821.99,0.0060347
827.76,0.0062379
833.52,0.006424
839.28,0.0066863
845.04,0.0069238
850.8,0.0072302
856.55,0.0075222
862.3,0.0079053
868.05,0.008294
873.79,0.0087773
879.53,0.0092536
885.26,0.0098178
890.99,0.010356
896.71,0.010968
902.43,0.011539
908.14,0.01218
913.85,0.012797
919.55,0.013496
925.24,0.014203
930.93,0.015003
936.61,0.015799
942.28,0.01667
947.95,0.017538
953.61,0.018491
959.26,0.019451
964.9,0.020499
970.53,0.021562
976.15,0.022721
981.77,0.023911
987.37,0.025198
992.97,0.026494
998.55,0.02787
1004.1,0.029255
1009.7,0.030725
1015.2,0.032227
1020.8,0.033821
1026.3,0.035457
1031.8,0.037185
1037.3,0.03895
1042.8,0.04081
1048.3,0.042708
1053.8,0.044709
1059.2,0.04673
1064.7,0.048819
1070.1,0.050887
1075.5,0.05299
1080.9,0.055062
1086.3,0.057179
1091.7,0.059286
1097.1,0.061433
1102.4,0.063543
1107.7,0.065636
1113,0.067645
1118.3,0.069625
1123.6,0.071547
1128.9,0.073481
1134.1,0.075374
1139.4,0.077279
1144.6,0.079145
1149.8,0.081063
1155,0.083016
1160.1,0.08507
1165.3,0.087165
1170.4,0.089323
1175.5,0.091502
1180.6,0.093741
1185.6,0.095992
1190.7,0.098283
1195.7,0.10055
1200.7,0.1028
1205.7,0.10495
1210.7,0.10703
1215.6,0.109
1220.6,0.11089
1225.5,0.1127
1230.3,0.11448
1235.2,0.11616
1240,0.11781
1244.9,0.1194
1249.7,0.12104
1254.4,0.12266
1259.2,0.12432
1263.9,0.12596
1268.6,0.12761
1273.3,0.12919
1278,0.13078
1282.6,0.13234
1287.2,0.13395
1291.8,0.13552
1296.3,0.13713
1300.9,0.13872
1305.4,0.14032
1309.9,0.14179
1314.3,0.14315
1318.8,0.14434
1323.2,0.14548
1327.6,0.14648
1331.9,0.14737
1336.2,0.14805
1340.5,0.1486
1344.8,0.14898
1349.1,0.1493
1353.3,0.14947
1357.5,0.14952
1361.7,0.14933
1365.8,0.149
1369.9,0.14853
1374,0.14807
1378,0.1476
1382.1,0.14718
1386.1,0.14672
1390,0.14634
1394,0.14596
1397.9,0.14568
1401.7,0.14535
1405.6,0.14499
1409.4,0.14444
1413.2,0.1438
1416.9,0.14301
1420.7,0.14222
1424.4,0.14136
1428,0.14052
1431.7,0.13962
1435.3,0.13873
1438.8,0.13776
1442.4,0.13677
1445.9,0.1357
1449.3,0.13463
1452.8,0.13348
1456.2,0.13231
1459.6,0.13104
1462.9,0.12974
1466.2,0.12835
1469.5,0.12698
1472.7,0.12559
1476,0.1243
1479.1,0.12303
1482.3,0.12187
1485.4,0.12082
1488.5,0.11998
1491.5,0.1193
1494.5,0.11879
1497.5,0.1184
1500.4,0.11816
1503.3,0.11809
1506.2,0.11825
1509,0.11865
1511.8,0.11939
1514.6,0.12052
1517.3,0.12216
1520,0.1244
1522.7,0.12737
1525.3,0.13114
1527.9,0.13597
1530.4,0.14212
1532.9,0.15016
1535.4,0.16085
1537.8,0.17564
1540.2,0.19699
1542.6,0.22929
1544.9,0.27515
1547.2,0.32895
1549.5,0.38238
1551.7,0.4434
1553.9,0.519
1556,0.61988
1558.1,0.75636
1560.2,0.91579
1562.2,1.0639
1564.2,1.225
1566.2,1.4137
1568.1,1.6202
1570,1.8268
1571.8,2.0202
1573.6,2.2084
1575.4,2.3795
1577.1,2.5222
1578.8,2.6104
1580.4,2.6162
1582.1,2.5354
1583.6,2.3908
1585.2,2.2131
1586.7,2.0337
1588.1,1.8432
1589.5,1.6552
1590.9,1.4725
1592.2,1.2972
1593.5,1.1186
1594.8,0.94175
1596,0.77835
1597.2,0.63628
1598.3,0.52305
1599.4,0.42852
1600.5,0.35771
1601.5,0.29683
1602.5,0.23825
1603.4,0.18846
1604.3,0.1557
1605.2,0.12269
1606,0.087736
1606.8,0.058201
1607.6,0.0363
1608.3,0.021743
1608.9,0.013105
1609.6,0.008203
1610.1,0.0059213
1610.7,0.0049712
1611.2,0.0046759
1611.6,0.0044784
1612.1,0.0040671
1612.4,0.0035687
1612.8,0.0029806
1613.1,0.0018669
1613.4,0.00067619
1613.6,0.00095038
1613.8,0.0089424
1613.9,0.069187
1614,0.28128
1614.1,0.30066
1614.1,2.2218e-30


==> CSV/2392_uv1.csv <==
X,Y
-34.231,-2.8032e-31
-34.211,1.0674e-10
-34.15,7.2326e-09
-34.05,8.8038e-08
-33.909,5.3979e-07
-33.729,2.2522e-06
-33.508,7.3245e-06
-33.247,1.9973e-05
-32.945,4.779e-05
-32.604,0.00010339
-32.223,0.00020663
-31.801,0.00038731
-31.339,0.00068855
-30.838,0.0011704
-30.296,0.0019135
-29.715,0.0030226
-29.093,0.004625
-28.431,0.0068651
-27.73,0.0099015
-26.989,0.013902
-26.208,0.019045
-25.387,0.025522
-24.526,0.033518
-23.626,0.043214
-22.686,0.054765
-21.706,0.068316
-20.687,0.084008
-19.628,0.10199
-18.53,0.12234
-17.392,0.14513
-16.215,0.17038
-14.999,0.19802
-13.743,0.22788
-12.449,0.25976
-11.115,0.29337
-9.742,0.32852
-8.3301,0.3649
-6.8793,0.40212
-5.3897,0.43976
-3.8613,0.47732
-2.2942,0.51425
-0.68843,0.55
0.95585,0.58433
2.6386,0.61706
4.3597,0.64799
6.1192,0.67691
7.9168,0.70375
9.7526,0.72831
11.626,0.75038
13.538,0.7698
15.488,0.78655
17.475,0.80079
19.5,0.81289
21.563,0.82317
23.663,0.83172
25.8,0.83871
27.975,0.8443
30.187,0.84868
32.436,0.852
34.721,0.85443
37.044,0.85617
39.403,0.85738
41.799,0.85798
44.232,0.85732
46.7,0.85585
49.205,0.85345
51.746,0.85061
54.324,0.84735
56.937,0.844
59.585,0.84046
62.27,0.83687
64.989,0.83305
67.744,0.82911
70.535,0.82498
73.36,0.82082
76.221,0.81666
79.116,0.8127
82.045,0.80895
85.01,0.80548
88.008,0.80217
91.041,0.79903
94.108,0.79592
97.209,0.79281
100.34,0.7896
103.51,0.78635
106.71,0.78303
109.95,0.77971
113.22,0.7764
116.52,0.77315
119.85,0.76976
123.22,0.76627
126.62,0.76266
130.05,0.75905
133.51,0.7554
137.01,0.75173
140.54,0.74801
144.1,0.74427
147.69,0.74049
151.31,0.73671
154.96,0.73287
158.65,0.72905
162.36,0.72517
166.11,0.72123
169.88,0.71714
173.69,0.71298
177.53,0.70875
181.39,0.70454
185.29,0.70031
189.21,0.69612
193.17,0.69193
197.15,0.68779
201.16,0.68371
205.2,0.67973
209.27,0.67574
213.37,0.67169
217.5,0.66752
221.65,0.66324
225.83,0.65884
230.04,0.65438
234.28,0.64987
238.54,0.64536
242.84,0.64082
247.15,0.63629
251.5,0.63171
255.87,0.6271
260.26,0.62238
264.68,0.61756
269.13,0.61259
273.6,0.60749
278.1,0.60219
282.63,0.59674
287.17,0.59117
291.75,0.58554
296.34,0.57987
300.96,0.57416
305.61,0.56841
310.28,0.56265
314.97,0.55688
319.68,0.55114
324.42,0.54543
329.18,0.53977
333.96,0.53414
338.77,0.52862
343.59,0.52317
348.44,0.51778
353.31,0.5124
358.2,0.50707
363.12,0.50179
368.05,0.49662
373,0.49145
377.98,0.48624
382.97,0.48092
387.99,0.47554
393.02,0.47006
398.07,0.46453
403.15,0.45895
408.24,0.45334
413.35,0.44764
418.48,0.44187
423.62,0.43599
428.79,0.43001
433.97,0.42396
439.17,0.4179
444.38,0.41184
449.62,0.40577
454.87,0.39965
460.13,0.39346
465.42,0.38716
470.71,0.3808
476.03,0.37436
481.36,0.36785
486.7,0.36124
492.06,0.35457
497.43,0.34786
502.82,0.34117
508.22,0.33453
513.64,0.32795
519.06,0.32144
524.51,0.31499
529.96,0.30853
535.43,0.30202
540.91,0.29545
546.4,0.28886
551.91,0.28225
557.42,0.27564
562.95,0.26904
568.49,0.26246
574.04,0.25587
579.59,0.24925
585.16,0.24257
590.74,0.23583
596.33,0.22906
601.93,0.22227
607.54,0.21548
613.16,0.20868
618.78,0.20186
624.42,0.19501
630.06,0.18811
635.71,0.18115
641.37,0.17416
647.03,0.16721
652.7,0.1603
658.38,0.15343
664.06,0.14659
669.76,0.13978
675.45,0.133
681.15,0.12622
686.86,0.11941
692.57,0.11254
698.29,0.10563
704.01,0.09873
709.74,0.091848
715.47,0.084988
721.2,0.078125
726.94,0.071226
732.68,0.064253
738.42,0.057206
744.17,0.050111
749.92,0.043012
755.67,0.035934
761.42,0.028903
767.17,0.021943
772.92,0.015079
778.68,0.0082893
784.43,0.0015359
790.19,-0.0052309
795.94,-0.012015
801.7,-0.018811
807.45,-0.025594
813.21,-0.032366
818.96,-0.039131
824.71,-0.045909
830.46,-0.05271
836.21,-0.059544
841.95,-0.0664
847.7,-0.073263
853.44,-0.080109
859.17,-0.086962
864.91,-0.093849
870.64,-0.10076
876.36,-0.10765
882.09,-0.11443
887.8,-0.12112
893.52,-0.12774
899.22,-0.13436
904.93,-0.14103
910.62,-0.14772
916.31,-0.15443
922,-0.16112
927.68,-0.16781
933.35,-0.1745
939.01,-0.1812
944.67,-0.18792
950.32,-0.19469
955.96,-0.20153
961.6,-0.20842
967.22,-0.21536
972.84,-0.22239
978.45,-0.2295
984.04,-0.23659
989.63,-0.2436
995.21,-0.25053
1000.8,-0.25742
1006.3,-0.26429
1011.9,-0.27115
1017.4,-0.278
1023,-0.28485
1028.5,-0.29171
1034,-0.29862
1039.5,-0.30557
1044.9,-0.31254
1050.4,-0.31946
1055.9,-0.32631
1061.3,-0.33304
1066.7,-0.33969
1072.2,-0.34625
1077.6,-0.35267
1082.9,-0.35892
1088.3,-0.3651
1093.7,-0.37128
1099,-0.3775
1104.4,-0.38375
1109.7,-0.39005
1115,-0.39639
1120.2,-0.40267
1125.5,-0.40881
1130.8,-0.4148
1136,-0.42071
1141.2,-0.42662
1146.4,-0.43261
1151.6,-0.43874
1156.8,-0.44499
1161.9,-0.45126
1167,-0.45746
1172.1,-0.46362
1177.2,-0.46977
1182.3,-0.47594
1187.4,-0.48214
1192.4,-0.48836
1197.4,-0.49459
1202.4,-0.50088
1207.4,-0.5072
1212.3,-0.51356
1217.3,-0.5199
1222.2,-0.52626
1227.1,-0.53251
1231.9,-0.5386
1236.8,-0.54446
1241.6,-0.55019
1246.4,-0.55584
1251.2,-0.56149
1256,-0.56714
1260.7,-0.57282
1265.4,-0.57853
1270.1,-0.58425
1274.8,-0.58985
1279.4,-0.5953
1284,-0.60057
1288.6,-0.60574
1293.2,-0.61085
1297.8,-0.61594
1302.3,-0.62097
1306.8,-0.62598
1311.2,-0.63095
1315.7,-0.63595
1320.1,-0.64093
1324.5,-0.64592
1328.9,-0.65087
1333.2,-0.6558
1337.5,-0.66064
1341.8,-0.66541
1346.1,-0.67008
1350.3,-0.67471
1354.5,-0.6793
1358.7,-0.68397
1362.9,-0.68867
1367,-0.69346
1371.1,-0.69825
1375.2,-0.70299
1379.2,-0.7075
1383.2,-0.71183
1387.2,-0.71599
1391.2,-0.72005
1395.1,-0.72403
1399,-0.728
1402.9,-0.73191
1406.7,-0.73585
1410.5,-0.73977
1414.3,-0.74372
1418,-0.74761
1421.7,-0.75149
1425.4,-0.75533
1429.1,-0.75923
1432.7,-0.76323
1436.3,-0.7674
1439.8,-0.77161
1443.4,-0.77579
1446.9,-0.77976
1450.3,-0.78349
1453.8,-0.78698
1457.2,-0.79038
1460.5,-0.79371
1463.9,-0.79706
1467.2,-0.80038
1470.4,-0.80369
1473.7,-0.80687
1476.9,-0.80992
1480,-0.81282
1483.2,-0.81569
1486.3,-0.8184
1489.3,-0.82093
1492.4,-0.82324
1495.4,-0.82547
1498.3,-0.82763
1501.3,-0.8298
1504.2,-0.83197
1507,-0.83431
1509.8,-0.83681
1512.6,-0.83955
1515.4,-0.84238
1518.1,-0.84527
1520.8,-0.84805
1523.4,-0.85076
1526.1,-0.85331
1528.6,-0.85583
1531.2,-0.85811
1533.7,-0.86018
1536.1,-0.86163
1538.6,-0.86254
1541,-0.8623
1543.3,-0.86144
1545.7,-0.86003
1547.9,-0.85786
1550.2,-0.85477
1552.4,-0.85053
1554.6,-0.84497
1556.7,-0.83788
1558.8,-0.8292
1560.9,-0.81884
1562.9,-0.80673
1564.9,-0.79252
1566.8,-0.77572
1568.8,-0.75608
1570.6,-0.73365
1572.5,-0.70868
1574.3,-0.68141
1576,-0.65205
1577.7,-0.62068
1579.4,-0.58762
1581.1,-0.55303
1582.7,-0.51705
1584.2,-0.48003
1585.8,-0.44254
1587.3,-0.40505
1588.7,-0.368
1590.1,-0.33177
1591.5,-0.29669
1592.8,-0.26306
1594.1,-0.23106
1595.4,-0.20098
1596.6,-0.17308
1597.8,-0.1475
1598.9,-0.12433
1600,-0.1036
1601.1,-0.085258
1602.1,-0.069259
1603.1,-0.055484
1604,-0.043778
1604.9,-0.033969
1605.8,-0.025879
1606.6,-0.019319
1607.4,-0.014101
1608.1,-0.010039
1608.8,-0.0069545
1609.5,-0.004678
1610.1,-0.0030502
1610.7,-0.0019246
1611.2,-0.0011722
1611.7,-0.00068662
1612.2,-0.00038456
1612.6,-0.00020434
1613,-0.00010195
1613.3,-4.705e-05
1613.6,-1.9641e-05
1613.9,-7.1932e-06
1614.1,-2.208e-06
1614.3,-5.2806e-07
1614.4,-8.5939e-08
1614.5,-7.0483e-09
1614.6,-1.0389e-10
1614.6,4.1704e-31


==> CSV/2392_uv2.csv <==
X,Y
-34.231,4.0704e-33
-34.211,4.9906e-13
-34.15,3.7107e-11
-34.05,4.8046e-10
-33.909,3.1668e-09
-33.729,1.4059e-08
-33.508,4.7085e-08
-33.247,1.2981e-07
-32.945,3.6569e-07
-32.604,8.4946e-07
-32.223,1.5517e-06
-31.801,2.5912e-06
-31.339,3.7487e-06
-30.838,5.3302e-06
-30.296,5.9617e-06
-29.715,5.1801e-06
-29.093,2.3827e-06
-28.431,-7.8691e-06
-27.73,-3.1836e-05
-26.989,-7.8914e-05
-26.208,-0.00016179
-25.387,-0.00029317
-24.526,-0.00048383
-23.626,-0.00075145
-22.686,-0.0011165
-21.706,-0.0016019
-20.687,-0.0022196
-19.628,-0.0029896
-18.53,-0.0039398
-17.392,-0.0050601
-16.215,-0.0063272
-14.999,-0.007714
-13.743,-0.0092095
-12.449,-0.010802
-11.115,-0.012492
-9.742,-0.01425
-8.3301,-0.016051
-6.8793,-0.017832
-5.3897,-0.019486
-3.8613,-0.020927
-2.2942,-0.022121
-0.68843,-0.023165
0.95585,-0.024167
2.6386,-0.025022
4.3597,-0.025627
6.1192,-0.025846
7.9168,-0.02558
9.7526,-0.024765
11.626,-0.023437
13.538,-0.021681
15.488,-0.019509
17.475,-0.016916
19.5,-0.014026
21.563,-0.010989
23.663,-0.0077788
25.8,-0.0044421
27.975,-0.001055
30.187,0.002132
32.436,0.0049977
34.721,0.0074691
37.044,0.0094995
39.403,0.011002
41.799,0.011793
44.232,0.012809
46.7,0.014459
49.205,0.016308
51.746,0.018356
54.324,0.020298
56.937,0.022176
59.585,0.023849
62.27,0.02537
64.989,0.026682
67.744,0.027855
70.535,0.028862
73.36,0.029763
76.221,0.030544
79.116,0.031246
82.045,0.031854
85.01,0.032394
88.008,0.032856
91.041,0.033259
94.108,0.033595
97.209,0.033874
100.34,0.034079
103.51,0.034219
106.71,0.034288
109.95,0.034307
113.22,0.034281
116.52,0.034235
119.85,0.03417
123.22,0.03409
126.62,0.033996
130.05,0.033885
133.51,0.033763
137.01,0.033621
140.54,0.033465
144.1,0.033308
147.69,0.033182
151.31,0.033097
154.96,0.033056
158.65,0.03304
162.36,0.033038
166.11,0.033034
169.88,0.033025
173.69,0.033006
177.53,0.032973
181.39,0.032905
185.29,0.032788
189.21,0.032618
193.17,0.032399
197.15,0.032122
201.16,0.031793
205.2,0.031414
209.27,0.030992
213.37,0.030529
217.5,0.030032
221.65,0.0295
225.83,0.028941
230.04,0.028364
234.28,0.02778
238.54,0.027198
242.84,0.026625
247.15,0.02607
251.5,0.025529
255.87,0.024997
260.26,0.024464
264.68,0.023931
269.13,0.023391
273.6,0.022849
278.1,0.022306
282.63,0.02177
287.17,0.021242
291.75,0.020721
296.34,0.0202
300.96,0.019676
305.61,0.019155
310.28,0.018628
314.97,0.018096
319.68,0.017545
324.42,0.016983
329.18,0.016408
333.96,0.015848
338.77,0.015297
343.59,0.014775
348.44,0.014251
353.31,0.01374
358.2,0.013215
363.12,0.012701
368.05,0.01218
373,0.011683
377.98,0.011189
382.97,0.010719
387.99,0.010257
393.02,0.009828
398.07,0.0094198
403.15,0.0090419
408.24,0.0086803
413.35,0.0083395
418.48,0.0080121
423.62,0.007704
428.79,0.0074096
433.97,0.0071234
439.17,0.0068438
444.38,0.0065714
449.62,0.0063106
454.87,0.0060598
460.13,0.0058201
465.42,0.0055875
470.71,0.0053671
476.03,0.0051568
481.36,0.0049577
486.7,0.0047633
492.06,0.0045769
497.43,0.0043963
502.82,0.0042235
508.22,0.0040546
513.64,0.0038899
519.06,0.0037286
524.51,0.0035689
529.96,0.003411
535.43,0.003253
540.91,0.0031
546.4,0.002948
551.91,0.0028061
557.42,0.0026684
562.95,0.0025465
568.49,0.0024273
574.04,0.0023199
579.59,0.002207
585.16,0.0020989
590.74,0.0019839
596.33,0.0018736
601.93,0.0017603
607.54,0.001653
613.16,0.0015479
618.78,0.0014476
624.42,0.0013481
630.06,0.0012498
635.71,0.0011563
641.37,0.0010706
647.03,0.00099535
652.7,0.00093272
658.38,0.0008765
664.06,0.00082739
669.76,0.00077497
675.45,0.00072511
681.15,0.00066874
686.86,0.00061585
692.57,0.00055945
698.29,0.00051002
704.01,0.00046133
709.74,0.00041989
715.47,0.00037802
721.2,0.00033949
726.94,0.00029921
732.68,0.00025717
738.42,0.00021071
744.17,0.00016045
749.92,0.00010701
755.67,5.4796e-05
761.42,3.9806e-06
767.17,-4.5209e-05
772.92,-9.7198e-05
778.68,-0.00015087
784.43,-0.00020645
790.19,-0.00025955
795.94,-0.00031283
801.7,-0.00036343
807.45,-0.00041589
813.21,-0.00046461
818.96,-0.00051497
824.71,-0.00055853
830.46,-0.00060299
836.21,-0.00063831
841.95,-0.00067746
847.7,-0.00070978
853.44,-0.00074916
859.17,-0.00078036
864.91,-0.00081958
870.64,-0.0008508
876.36,-0.00089271
882.09,-0.00092773
887.8,-0.00097426
893.52,-0.0010149
899.22,-0.0010691
904.93,-0.0011167
910.62,-0.0011749
916.31,-0.0012209
922,-0.0012771
927.68,-0.0013199
933.35,-0.0013741
939.01,-0.0014131
944.67,-0.0014627
950.32,-0.0014981
955.96,-0.0015442
961.6,-0.0015778
967.22,-0.0016199
972.84,-0.0016556
978.45,-0.0017023
984.04,-0.0017507
989.63,-0.0018069
995.21,-0.0018644
1000.8,-0.0019246
1006.3,-0.0019867
1011.9,-0.002048
1017.4,-0.0021119
1023,-0.0021737
1028.5,-0.0022427
1034,-0.0023121
1039.5,-0.0023902
1044.9,-0.0024712
1050.4,-0.002564
1055.9,-0.002661
1061.3,-0.0027643
1066.7,-0.0028708
1072.2,-0.0029807
1077.6,-0.0030907
1082.9,-0.0031993
1088.3,-0.0033136
1093.7,-0.0034294
1099,-0.003555
1104.4,-0.0036722
1109.7,-0.0037943
1115,-0.0038991
1120.2,-0.0040086
1125.5,-0.0041001
1130.8,-0.0042023
1136,-0.0042891
1141.2,-0.0043884
1146.4,-0.0044761
1151.6,-0.0045806
1156.8,-0.0046762
1161.9,-0.0047819
1167,-0.0048741
1172.1,-0.0049771
1177.2,-0.0050699
1182.3,-0.0051803
1187.4,-0.0052862
1192.4,-0.005414
1197.4,-0.0055339
1202.4,-0.0056681
1207.4,-0.0057853
1212.3,-0.0059168
1217.3,-0.0060408
1222.2,-0.0061932
1227.1,-0.0063505
1231.9,-0.0065336
1236.8,-0.0067116
1241.6,-0.0069117
1246.4,-0.0071184
1251.2,-0.0073589
1256,-0.0076042
1260.7,-0.0078716
1265.4,-0.0081297
1270.1,-0.0084001
1274.8,-0.008656
1279.4,-0.0089269
1284,-0.0091876
1288.6,-0.0094642
1293.2,-0.0097259
1297.8,-0.0099987
1302.3,-0.010255
1306.8,-0.010522
1311.2,-0.01078
1315.7,-0.011057
1320.1,-0.011332
1324.5,-0.011627
1328.9,-0.011923
1333.2,-0.01223
1337.5,-0.012535
1341.8,-0.012853
1346.1,-0.013188
1350.3,-0.01355
1354.5,-0.013928
1358.7,-0.014317
1362.9,-0.014704
1367,-0.015095
1371.1,-0.015493
1375.2,-0.015898
1379.2,-0.016299
1383.2,-0.016693
1387.2,-0.017074
1391.2,-0.017445
1395.1,-0.017801
1399,-0.018142
1402.9,-0.018473
1406.7,-0.018802
1410.5,-0.019133
1414.3,-0.019454
1418,-0.019763
1421.7,-0.02006
1425.4,-0.020353
1429.1,-0.02064
1432.7,-0.020935
1436.3,-0.021241
1439.8,-0.021567
1443.4,-0.021898
1446.9,-0.022248
1450.3,-0.022613
1453.8,-0.023019
1457.2,-0.02346
1460.5,-0.023941
1463.9,-0.024442
1467.2,-0.024971
1470.4,-0.025497
1473.7,-0.026015
1476.9,-0.026503
1480,-0.026958
1483.2,-0.027364
1486.3,-0.027719
1489.3,-0.028013
1492.4,-0.028239
1495.4,-0.028371
1498.3,-0.028384
1501.3,-0.028269
1504.2,-0.028018
1507,-0.027632
1509.8,-0.027082
1512.6,-0.026338
1515.4,-0.025344
1518.1,-0.024125
1520.8,-0.02267
1523.4,-0.021039
1526.1,-0.01919
1528.6,-0.017219
1531.2,-0.015095
1533.7,-0.013097
1536.1,-0.011264
1538.6,-0.010057
1541,-0.0091537
1543.3,-0.0076554
1545.7,-0.0056445
1547.9,-0.0031724
1550.2,-0.00024295
1552.4,0.0031267
1554.6,0.006782
1556.7,0.010501
1558.8,0.014194
1560.9,0.017741
1562.9,0.021055
1564.9,0.023993
1566.8,0.026426
1568.8,0.028305
1570.6,0.029564
1572.5,0.030164
1574.3,0.030164
1576,0.02964
1577.7,0.028704
1579.4,0.027528
1581.1,0.026199
1582.7,0.024739
1584.2,0.023097
1585.8,0.021205
1587.3,0.019165
1588.7,0.017115
1590.1,0.015101
1591.5,0.013186
1592.8,0.011383
1594.1,0.0097138
1595.4,0.0081538
1596.6,0.0066944
1597.8,0.0053433
1598.9,0.0041339
1600,0.0031045
1601.1,0.0022605
1602.1,0.0015899
1603.1,0.0010697
1604,0.00068266
1604.9,0.0004087
1605.8,0.00022245
1606.6,0.00010175
1607.4,3.0908e-05
1608.1,-4.6089e-06
1608.8,-1.7499e-05
1609.5,-1.7812e-05
1610.1,-1.3792e-05
1610.7,-1.0304e-05
1611.2,-7.7505e-06
1611.7,-5.2134e-06
1612.2,-3.1057e-06
1612.6,-1.7722e-06
1613,-9.8503e-07
1613.3,-4.9471e-07
1613.6,-2.2075e-07
1613.9,-8.1953e-08
1614.1,-2.2991e-08
1614.3,-5.1606e-09
1614.4,-8.0469e-10
1614.5,-6.067e-11
1614.6,-9.39e-13
1614.6,1.6868e-33


==> CSV/2392_uv3.csv <==
X,Y
-39.33,-5.4707e-31
-39.31,6.0694e-12
-39.249,5.1576e-10
-39.148,7.687e-09
-39.006,5.7212e-08
-38.823,2.7507e-07
-38.6,9.766e-07
-38.337,2.7794e-06
-38.033,6.6809e-06
-37.688,1.4088e-05
-37.303,2.678e-05
-36.877,4.6883e-05
-36.411,7.6801e-05
-35.905,0.00011932
-35.358,0.0001776
-34.771,0.00025535
-34.143,0.00035672
-33.475,0.00048648
-32.767,0.00065004
-32.019,0.00085477
-31.23,0.0011109
-30.402,0.0014356
-29.533,0.0018564
-28.624,0.0024249
-27.675,0.0032305
-26.686,0.0044275
-25.657,0.0062189
-24.588,0.0088394
-23.479,0.012626
-22.331,0.017976
-21.143,0.025352
-19.915,0.035221
-18.647,0.048059
-17.34,0.064364
-15.993,0.084705
-14.607,0.10983
-13.182,0.14065
-11.717,0.1775
-10.214,0.22033
-8.6705,0.26838
-7.0884,0.32078
-5.4673,0.37558
-3.8073,0.43105
-2.1085,0.48595
-0.37091,0.53953
1.4053,0.59077
3.2202,0.63799
5.0735,0.67996
6.9652,0.71634
8.8953,0.74675
10.864,0.77181
12.87,0.79205
14.914,0.80843
16.997,0.82131
19.117,0.83149
21.275,0.83957
23.47,0.84602
25.703,0.85076
27.973,0.85435
30.281,0.8568
32.626,0.85851
35.008,0.85949
37.426,0.85998
39.882,0.85991
42.374,0.85967
44.903,0.85917
47.469,0.85866
50.07,0.85796
52.708,0.85724
55.382,0.85628
58.092,0.85521
60.838,0.85385
63.62,0.85235
66.437,0.85051
69.289,0.84845
72.177,0.84597
75.1,0.84328
78.057,0.84027
81.05,0.83716
84.077,0.8338
87.139,0.83036
90.236,0.82671
93.366,0.82311
96.531,0.81943
99.729,0.81582
102.96,0.81214
106.23,0.80853
109.53,0.80483
112.86,0.80116
116.23,0.79736
119.62,0.79365
123.06,0.7899
126.52,0.78626
130.02,0.78256
133.55,0.77892
137.11,0.77513
140.7,0.77132
144.33,0.76729
147.98,0.76329
151.67,0.75916
155.39,0.75509
159.14,0.75089
162.92,0.74677
166.73,0.74248
170.58,0.7382
174.45,0.73375
178.35,0.72934
182.29,0.72479
186.25,0.72035
190.24,0.71582
194.26,0.71144
198.31,0.707
202.39,0.70269
206.5,0.69829
210.64,0.69396
214.81,0.68948
219,0.68505
223.22,0.68045
227.47,0.67582
231.75,0.67092
236.05,0.66596
240.38,0.66072
244.74,0.65544
249.13,0.64999
253.54,0.64465
257.98,0.63925
262.44,0.63401
266.93,0.62868
271.45,0.62338
275.99,0.61786
280.55,0.61229
285.15,0.60648
289.76,0.60065
294.4,0.59468
299.07,0.58883
303.76,0.58295
308.47,0.57719
313.2,0.57132
317.96,0.56552
322.75,0.55968
327.55,0.55403
332.38,0.54837
337.23,0.5429
342.11,0.53741
347,0.532
351.92,0.52642
356.86,0.5208
361.82,0.51492
366.8,0.50894
371.8,0.50273
376.82,0.49648
381.86,0.49002
386.92,0.48353
392.01,0.47688
397.11,0.47031
402.23,0.46365
407.37,0.45708
412.53,0.45043
417.7,0.44385
422.9,0.43721
428.11,0.43073
433.34,0.4243
438.59,0.41803
443.86,0.41172
449.14,0.40548
454.44,0.39915
459.76,0.39287
465.09,0.38654
470.44,0.38022
475.8,0.3737
481.18,0.3671
486.58,0.3603
491.99,0.35345
497.41,0.34649
502.85,0.33959
508.31,0.33269
513.77,0.32591
519.25,0.31909
524.75,0.31229
530.25,0.30544
535.77,0.29863
541.31,0.29182
546.85,0.28513
552.41,0.27847
557.98,0.27191
563.56,0.26533
569.15,0.25871
574.75,0.25195
580.36,0.24515
585.98,0.23825
591.62,0.23134
597.26,0.22438
602.91,0.21747
608.57,0.21056
614.25,0.20367
619.92,0.19675
625.61,0.18983
631.31,0.1829
637.01,0.17604
642.72,0.16921
648.44,0.16246
654.17,0.15572
659.9,0.14903
665.64,0.14233
671.38,0.13566
677.14,0.12894
682.89,0.12221
688.65,0.11543
694.42,0.1086
700.19,0.10172
705.97,0.094824
711.75,0.087876
717.54,0.080894
723.32,0.073865
729.12,0.066813
734.91,0.059713
740.71,0.05262
746.51,0.045555
752.31,0.038559
758.12,0.031593
763.92,0.02463
769.73,0.017612
775.54,0.010564
781.35,0.0034964
787.16,-0.0035615
792.97,-0.010607
798.78,-0.01763
804.59,-0.024648
810.4,-0.031638
816.21,-0.038593
822.02,-0.045513
827.82,-0.052428
833.63,-0.059351
839.43,-0.066289
845.23,-0.073224
851.03,-0.080141
856.82,-0.08703
862.61,-0.093871
868.4,-0.10065
874.19,-0.10739
879.97,-0.11411
885.74,-0.12081
891.52,-0.12748
897.28,-0.13415
903.05,-0.14087
908.8,-0.14762
914.55,-0.15436
920.3,-0.16102
926.04,-0.16759
931.77,-0.17405
937.5,-0.18049
943.22,-0.18696
948.93,-0.19355
954.63,-0.20024
960.33,-0.20701
966.01,-0.21381
971.69,-0.22062
977.36,-0.22735
983.03,-0.23405
988.68,-0.24064
994.32,-0.24715
999.95,-0.25356
1005.6,-0.25995
1011.2,-0.26632
1016.8,-0.27278
1022.4,-0.27926
1028,-0.28588
1033.5,-0.29252
1039.1,-0.29914
1044.6,-0.30559
1050.2,-0.31198
1055.7,-0.31828
1061.2,-0.32458
1066.7,-0.33078
1072.2,-0.33694
1077.6,-0.34303
1083.1,-0.34917
1088.5,-0.35532
1093.9,-0.36159
1099.4,-0.36786
1104.8,-0.37417
1110.1,-0.38041
1115.5,-0.3867
1120.8,-0.39299
1126.2,-0.39939
1131.5,-0.40575
1136.8,-0.41219
1142.1,-0.41851
1147.3,-0.42481
1152.6,-0.43103
1157.8,-0.43738
1163,-0.44376
1168.2,-0.4502
1173.4,-0.45647
1178.6,-0.46262
1183.7,-0.46846
1188.8,-0.47419
1193.9,-0.47971
1199,-0.4853
1204.1,-0.49086
1209.1,-0.49655
1214.1,-0.50222
1219.1,-0.50799
1224.1,-0.51362
1229.1,-0.51924
1234,-0.5247
1238.9,-0.53018
1243.8,-0.53555
1248.7,-0.54103
1253.6,-0.54644
1258.4,-0.55194
1263.2,-0.55733
1268,-0.56272
1272.7,-0.56785
1277.5,-0.57286
1282.2,-0.57762
1286.9,-0.58238
1291.5,-0.58701
1296.2,-0.59171
1300.8,-0.59631
1305.4,-0.60101
1310,-0.60567
1314.5,-0.61048
1319,-0.61524
1323.5,-0.62016
1328,-0.62499
1332.4,-0.62992
1336.8,-0.6348
1341.2,-0.63984
1345.6,-0.64479
1349.9,-0.64975
1354.2,-0.65447
1358.5,-0.65919
1362.7,-0.6638
1366.9,-0.66857
1371.1,-0.67329
1375.3,-0.6781
1379.4,-0.68282
1383.5,-0.68772
1387.6,-0.69263
1391.7,-0.69772
1395.7,-0.70275
1399.7,-0.70787
1403.7,-0.7128
1407.6,-0.71769
1411.5,-0.72241
1415.4,-0.72724
1419.2,-0.73204
1423,-0.73705
1426.8,-0.74207
1430.5,-0.74721
1434.3,-0.75221
1438,-0.7572
1441.6,-0.76199
1445.2,-0.76681
1448.8,-0.77143
1452.4,-0.77602
1455.9,-0.7804
1459.4,-0.78482
1462.9,-0.78909
1466.3,-0.79336
1469.7,-0.79745
1473.1,-0.80156
1476.4,-0.80548
1479.7,-0.8094
1483,-0.81313
1486.2,-0.81684
1489.4,-0.82026
1492.6,-0.82365
1495.7,-0.8269
1498.8,-0.83029
1501.9,-0.83361
1504.9,-0.83702
1507.9,-0.84024
1510.8,-0.84345
1513.8,-0.84644
1516.6,-0.84946
1519.5,-0.85228
1522.3,-0.85507
1525.1,-0.85756
1527.8,-0.85995
1530.6,-0.86201
1533.2,-0.86399
1535.9,-0.86565
1538.5,-0.86719
1541,-0.86836
1543.6,-0.86938
1546.1,-0.87004
1548.5,-0.87054
1550.9,-0.87055
1553.3,-0.87016
1555.7,-0.86906
1558,-0.86719
1560.2,-0.86415
1562.5,-0.86
1564.7,-0.85413
1566.8,-0.84668
1568.9,-0.83713
1571,-0.82485
1573.1,-0.80894
1575.1,-0.78908
1577,-0.76427
1579,-0.7341
1580.9,-0.6978
1582.7,-0.65572
1584.5,-0.60814
1586.3,-0.55625
1588,-0.50176
1589.7,-0.44581
1591.4,-0.38909
1593,-0.33293
1594.6,-0.27914
1596.2,-0.22971
1597.7,-0.18555
1599.1,-0.14738
1600.5,-0.11529
1601.9,-0.089098
1603.3,-0.067879
1604.6,-0.050825
1605.9,-0.037328
1607.1,-0.026883
1608.3,-0.019048
1609.4,-0.01337
1610.5,-0.0093684
1611.6,-0.0066042
1612.6,-0.0047087
1613.6,-0.0034321
1614.6,-0.0025681
1615.5,-0.0019593
1616.3,-0.001511
1617.2,-0.0011674
1618,-0.0008977
1618.7,-0.00068307
1619.4,-0.00051221
1620.1,-0.00037673
1620.7,-0.00027051
1621.3,-0.00018852
1621.8,-0.0001267
1622.3,-8.1441e-05
1622.8,-4.9587e-05
1623.2,-2.8223e-05
1623.6,-1.4777e-05
1624,-6.9653e-06
1624.3,-2.8773e-06
1624.5,-1.0022e-06
1624.8,-2.7902e-07
1624.9,-5.6932e-08
1625.1,-7.4249e-09
1625.2,-4.7727e-10
1625.2,-5.3217e-12
1625.3,-5.3355e-32


==> CSV/2392_uv4.csv <==
X,Y
-39.33,8.8958e-33
-39.31,-1.1476e-14
-39.249,-2.7493e-13
-39.148,-3.2872e-13
-39.006,-6.2407e-12
-38.823,-7.3059e-11
-38.6,-1.0199e-09
-38.337,-2.9384e-09
-38.033,1.6512e-09
-37.688,3.7302e-08
-37.303,1.7565e-07
-36.877,5.5291e-07
-36.411,1.3363e-06
-35.905,2.708e-06
-35.358,4.8493e-06
-34.771,7.9656e-06
-34.143,1.23e-05
-33.475,1.8111e-05
-32.767,2.5658e-05
-32.019,3.5125e-05
-31.23,4.6615e-05
-30.402,5.9924e-05
-29.533,7.4562e-05
-28.624,9.0902e-05
-27.675,0.00010911
-26.686,0.00012799
-25.657,0.00014454
-24.588,0.00015734
-23.479,0.00016383
-22.331,0.00016526
-21.143,0.00015105
-19.915,0.00010355
-18.647,2.2931e-05
-17.34,-0.00014065
-15.993,-0.00045626
-14.607,-0.0010172
-13.182,-0.0019605
-11.717,-0.0033235
-10.214,-0.005121
-8.6705,-0.007344
-7.0884,-0.010022
-5.4673,-0.013185
-3.8073,-0.01671
-2.1085,-0.020484
-0.37091,-0.024181
1.4053,-0.027403
3.2202,-0.029541
5.0735,-0.030259
6.9652,-0.029492
8.8953,-0.027366
10.864,-0.02412
12.87,-0.020118
14.914,-0.015729
16.997,-0.011297
19.117,-0.0070872
21.275,-0.0033443
23.47,-8.2044e-05
25.703,0.0028307
27.973,0.0054566
30.281,0.0076384
32.626,0.0094264
35.008,0.010785
37.426,0.011836
39.882,0.012624
42.374,0.013176
44.903,0.013508
47.469,0.013666
50.07,0.013673
52.708,0.01358
55.382,0.013418
58.092,0.013235
60.838,0.013052
63.62,0.0129
66.437,0.012786
69.289,0.01271
72.177,0.012663
75.1,0.012638
78.057,0.012629
81.05,0.012625
84.077,0.012623
87.139,0.012606
90.236,0.01257
93.366,0.012516
96.531,0.012455
99.729,0.012381
102.96,0.012302
106.23,0.012204
109.53,0.012101
112.86,0.011973
116.23,0.011837
119.62,0.011682
123.06,0.011534
126.52,0.011379
130.02,0.011239
133.55,0.011088
137.11,0.010947
140.7,0.010789
144.33,0.010642
147.98,0.01048
151.67,0.010337
155.39,0.010187
159.14,0.010063
162.92,0.0099318
166.73,0.009823
170.58,0.0097086
174.45,0.0096226
178.35,0.0095336
182.29,0.0094644
186.25,0.0093832
190.24,0.0093151
194.26,0.0092318
198.31,0.0091607
202.39,0.0090777
206.5,0.0090071
210.64,0.0089215
214.81,0.0088422
219,0.0087442
223.22,0.0086511
227.47,0.0085457
231.75,0.0084511
236.05,0.0083408
240.38,0.0082331
244.74,0.0081017
249.13,0.0079685
253.54,0.0078167
257.98,0.0076744
262.44,0.0075238
266.93,0.0073863
271.45,0.0072389
275.99,0.0071018
280.55,0.0069496
285.15,0.006812
289.76,0.0066646
294.4,0.0065458
299.07,0.006422
303.76,0.0063305
308.47,0.0062279
313.2,0.0061516
317.96,0.006049
322.75,0.0059685
327.55,0.0058595
332.38,0.005779
337.23,0.0056704
342.11,0.0055955
347,0.0054898
351.92,0.0054183
356.86,0.0053149
361.82,0.005247
366.8,0.0051461
371.8,0.0050802
376.82,0.0049824
381.86,0.0049199
386.92,0.0048244
392.01,0.0047622
397.11,0.0046695
402.23,0.0046186
407.37,0.0045447
412.53,0.0045123
417.7,0.004452
422.9,0.0044311
428.11,0.0043794
433.34,0.0043666
438.59,0.0043153
443.86,0.0042929
449.14,0.0042259
454.44,0.0041897
459.76,0.0041144
465.09,0.0040733
470.44,0.0039963
475.8,0.0039555
481.18,0.0038774
486.58,0.0038308
491.99,0.0037474
497.41,0.0036987
502.85,0.0036256
508.31,0.003598
513.77,0.0035506
519.25,0.0035445
524.75,0.0035141
530.25,0.003516
535.77,0.003484
541.31,0.0034749
546.85,0.0034357
552.41,0.0034216
557.98,0.003382
563.56,0.0033671
569.15,0.0033303
574.75,0.0033193
580.36,0.003289
585.98,0.0032821
591.62,0.003252
597.26,0.0032333
602.91,0.0031898
608.57,0.0031546
614.25,0.0031026
619.92,0.0030564
625.61,0.0030041
631.31,0.0029619
637.01,0.0029211
642.72,0.0028866
648.44,0.0028516
654.17,0.0028182
659.9,0.0027809
665.64,0.0027419
671.38,0.0026959
677.14,0.0026459
682.89,0.0025914
688.65,0.0025393
694.42,0.0024873
700.19,0.002436
705.97,0.00238
711.75,0.002324
717.54,0.0022659
723.32,0.0022101
729.12,0.0021554
734.91,0.0021017
740.71,0.0020451
746.51,0.001984
752.31,0.0019186
758.12,0.0018476
763.92,0.0017691
769.73,0.0016822
775.54,0.0015888
781.35,0.0014905
787.16,0.0013873
792.97,0.001277
798.78,0.0011564
804.59,0.0010282
810.4,0.00089225
816.21,0.00075592
822.02,0.00061964
827.82,0.0004935
833.63,0.00037703
839.43,0.00026742
845.23,0.00015981
851.03,5.0611e-05
856.82,-5.7532e-05
862.61,-0.00016748
868.4,-0.00027467
874.19,-0.00038871
879.97,-0.00050416
885.74,-0.00062802
891.52,-0.00074792
897.28,-0.00087511
903.05,-0.0009987
908.8,-0.0011369
914.55,-0.001274
920.3,-0.001426
926.04,-0.0015728
931.77,-0.0017325
937.5,-0.0018899
943.22,-0.0020636
948.93,-0.002237
954.63,-0.0024207
960.33,-0.0026026
966.01,-0.0027983
971.69,-0.0029944
977.36,-0.0032055
983.03,-0.0034186
988.68,-0.0036514
994.32,-0.0038905
999.95,-0.0041527
1005.6,-0.0044222
1011.2,-0.0047111
1016.8,-0.0049966
1022.4,-0.0052896
1028,-0.0055733
1033.5,-0.00587
1039.1,-0.0061608
1044.6,-0.0064696
1050.2,-0.0067766
1055.7,-0.007111
1061.2,-0.0074466
1066.7,-0.0078156
1072.2,-0.0081783
1077.6,-0.0085664
1083.1,-0.008941
1088.5,-0.0093442
1093.9,-0.0097387
1099.4,-0.010162
1104.8,-0.010585
1110.1,-0.011049
1115.5,-0.011521
1120.8,-0.012043
1126.2,-0.012578
1131.5,-0.013163
1136.8,-0.013757
1142.1,-0.014397
1147.3,-0.015049
1152.6,-0.015756
1157.8,-0.016468
1163,-0.017211
1168.2,-0.017925
1173.4,-0.018637
1178.6,-0.019305
1183.7,-0.019975
1188.8,-0.020618
1193.9,-0.021286
1199,-0.021943
1204.1,-0.022635
1209.1,-0.023314
1214.1,-0.024027
1219.1,-0.024723
1224.1,-0.025449
1229.1,-0.026137
1234,-0.026835
1238.9,-0.027479
1243.8,-0.028145
1248.7,-0.028759
1253.6,-0.029395
1258.4,-0.029979
1263.2,-0.030589
1268,-0.03115
1272.7,-0.031737
1277.5,-0.032273
1282.2,-0.032833
1286.9,-0.033339
1291.5,-0.033862
1296.2,-0.034325
1300.8,-0.034808
1305.4,-0.03524
1310,-0.035695
1314.5,-0.036099
1319,-0.036525
1323.5,-0.036902
1328,-0.037289
1332.4,-0.037611
1336.8,-0.037923
1341.2,-0.038157
1345.6,-0.038376
1349.9,-0.038523
1354.2,-0.038671
1358.5,-0.038763
1362.7,-0.038861
1366.9,-0.038898
1371.1,-0.038942
1375.3,-0.038929
1379.4,-0.038923
1383.5,-0.038858
1387.6,-0.038789
1391.7,-0.038658
1395.7,-0.038514
1399.7,-0.038303
1403.7,-0.038074
1407.6,-0.037771
1411.5,-0.037443
1415.4,-0.037034
1419.2,-0.036596
1423,-0.036086
1426.8,-0.035555
1430.5,-0.03496
1434.3,-0.034351
1438,-0.033692
1441.6,-0.033032
1445.2,-0.032338
1448.8,-0.031658
1452.4,-0.030966
1455.9,-0.030306
1459.4,-0.02964
1462.9,-0.028995
1466.3,-0.028326
1469.7,-0.027654
1473.1,-0.026948
1476.4,-0.026255
1479.7,-0.025566
1483,-0.024906
1486.2,-0.024245
1489.4,-0.023598
1492.6,-0.022949
1495.7,-0.022308
1498.8,-0.021664
1501.9,-0.02103
1504.9,-0.020401
1507.9,-0.01979
1510.8,-0.019197
1513.8,-0.01863
1516.6,-0.018079
1519.5,-0.017545
1522.3,-0.017028
1525.1,-0.016545
1527.8,-0.016099
1530.6,-0.015683
1533.2,-0.01528
1535.9,-0.014875
1538.5,-0.014438
1541,-0.013931
1543.6,-0.013318
1546.1,-0.012562
1548.5,-0.011624
1550.9,-0.010492
1553.3,-0.0091341
1555.7,-0.0074572
1558,-0.0054577
1560.2,-0.0030598
1562.5,-0.00034148
1564.7,0.0027921
1566.8,0.0065024
1568.9,0.010762
1571,0.015321
1573.1,0.019883
1575.1,0.024101
1577,0.027572
1579,0.029846
1580.9,0.030646
1582.7,0.029892
1584.5,0.027658
1586.3,0.024358
1588,0.020667
1589.7,0.016931
1591.4,0.0134
1593,0.010302
1594.6,0.0076074
1596.2,0.005363
1597.7,0.0035933
1599.1,0.0022581
1600.5,0.0013028
1601.9,0.00072159
1603.3,0.00038301
1604.6,0.00016576
1605.9,2.6718e-05
1607.1,-6.4905e-05
1608.3,-0.0001155
1609.4,-0.00013628
1610.5,-0.00013732
1611.6,-0.00012586
1612.6,-0.00011052
1613.6,-9.4673e-05
1614.6,-8.0629e-05
1615.5,-6.7472e-05
1616.3,-5.489e-05
1617.2,-4.2968e-05
1618,-3.2447e-05
1618.7,-2.3614e-05
1619.4,-1.652e-05
1620.1,-1.1089e-05
1620.7,-7.1349e-06
1621.3,-4.3928e-06
1621.8,-2.5888e-06
1622.3,-1.4556e-06
1622.8,-7.6968e-07
1623.2,-3.7391e-07
1623.6,-1.6351e-07
1624,-6.3226e-08
1624.3,-2.1527e-08
1624.5,-6.1798e-09
1624.8,-1.3354e-09
1624.9,-2.1871e-10
1625.1,-3.0398e-11
1625.2,-2.5972e-12
1625.2,-2.7884e-14
1625.3,-5.26e-33


==> CSV/2392_uv_in1.csv <==
X,Y
-34.231,-2.8032e-31
-34.211,1.0674e-10
-34.15,7.2326e-09
-34.05,8.8038e-08
-33.909,5.3979e-07
-33.729,2.2522e-06
-33.508,7.3245e-06
-33.247,1.9973e-05
-32.945,4.779e-05
-32.604,0.00010339
-32.223,0.00020663
-31.801,0.00038731
-31.339,0.00068855
-30.838,0.0011704
-30.296,0.0019135
-29.715,0.0030226
-29.093,0.004625
-28.431,0.0068651
-27.73,0.0099015
-26.989,0.013902
-26.208,0.019045
-25.387,0.025522
-24.526,0.033518
-23.626,0.043214
-22.686,0.054765
-21.706,0.068316
-20.687,0.084008
-19.628,0.10199
-18.53,0.12234
-17.392,0.14513
-16.215,0.17038
-14.999,0.19802
-13.743,0.22788
-12.449,0.25976
-11.115,0.29337
-9.742,0.32852
-8.3301,0.3649
-6.8793,0.40212
-5.3897,0.43976
-3.8613,0.47732
-2.2942,0.51425
-0.68843,0.55
0.95585,0.58433
2.6386,0.61706
4.3597,0.64799
6.1192,0.67691
7.9168,0.70375
9.7526,0.72831
11.626,0.75038
13.538,0.7698
15.488,0.78655
17.475,0.80079
19.5,0.81289
21.563,0.82317
23.663,0.83172
25.8,0.83871
27.975,0.8443
30.187,0.84868
32.436,0.852
34.721,0.85443
37.044,0.85617
39.403,0.85738
41.799,0.85798
44.232,0.85732
46.7,0.85585
49.205,0.85345
51.746,0.85061
54.324,0.84735
56.937,0.844
59.585,0.84046
62.27,0.83687
64.989,0.83305
67.744,0.82911
70.535,0.82498
73.36,0.82082
76.221,0.81666
79.116,0.8127
82.045,0.80895
85.01,0.80548
88.008,0.80217
91.041,0.79903
94.108,0.79592
97.209,0.79281
100.34,0.7896
103.51,0.78635
106.71,0.78303
109.95,0.77971
113.22,0.7764
116.52,0.77315
119.85,0.76976
123.22,0.76627
126.62,0.76266
130.05,0.75905
133.51,0.7554
137.01,0.75173
140.54,0.74801
144.1,0.74427
147.69,0.74049
151.31,0.73671
154.96,0.73287
158.65,0.72905
162.36,0.72517
166.11,0.72123
169.88,0.71714
173.69,0.71298
177.53,0.70875
181.39,0.70454
185.29,0.70031
189.21,0.69612
193.17,0.69193
197.15,0.68779
201.16,0.68371
205.2,0.67973
209.27,0.67574
213.37,0.67169
217.5,0.66752
221.65,0.66324
225.83,0.65884
230.04,0.65438
234.28,0.64987
238.54,0.64536
242.84,0.64082
247.15,0.63629
251.5,0.63171
255.87,0.6271
260.26,0.62238
264.68,0.61756
269.13,0.61259
273.6,0.60749
278.1,0.60219
282.63,0.59674
287.17,0.59117
291.75,0.58554
296.34,0.57987
300.96,0.57416
305.61,0.56841
310.28,0.56265
314.97,0.55688
319.68,0.55114
324.42,0.54543
329.18,0.53977
333.96,0.53414
338.77,0.52862
343.59,0.52317
348.44,0.51778
353.31,0.5124
358.2,0.50707
363.12,0.50179
368.05,0.49662
373,0.49145
377.98,0.48624
382.97,0.48092
387.99,0.47554
393.02,0.47006
398.07,0.46453
403.15,0.45895
408.24,0.45334
413.35,0.44764
418.48,0.44187
423.62,0.43599
428.79,0.43001
433.97,0.42396
439.17,0.4179
444.38,0.41184
449.62,0.40577
454.87,0.39965
460.13,0.39346
465.42,0.38716
470.71,0.3808
476.03,0.37436
481.36,0.36785
486.7,0.36124
492.06,0.35457
497.43,0.34786
502.82,0.34117
508.22,0.33453
513.64,0.32795
519.06,0.32144
524.51,0.31499
529.96,0.30853
535.43,0.30202
540.91,0.29545
546.4,0.28886
551.91,0.28225
557.42,0.27564
562.95,0.26904
568.49,0.26246
574.04,0.25587
579.59,0.24925
585.16,0.24257
590.74,0.23583
596.33,0.22906
601.93,0.22227
607.54,0.21548
613.16,0.20868
618.78,0.20186
624.42,0.19501
630.06,0.18811
635.71,0.18115
641.37,0.17416
647.03,0.16721
652.7,0.1603
658.38,0.15343
664.06,0.14659
669.76,0.13978
675.45,0.133
681.15,0.12622
686.86,0.11941
692.57,0.11254
698.29,0.10563
704.01,0.09873
709.74,0.091848
715.47,0.084988
721.2,0.078125
726.94,0.071226
732.68,0.064253
738.42,0.057206
744.17,0.050111
749.92,0.043012
755.67,0.035934
761.42,0.028903
767.17,0.021943
772.92,0.015079
778.68,0.0082893
784.43,0.0015359
790.19,-0.0052309
795.94,-0.012015
801.7,-0.018811
807.45,-0.025594
813.21,-0.032366
818.96,-0.039131
824.71,-0.045909
830.46,-0.05271
836.21,-0.059544
841.95,-0.0664
847.7,-0.073263
853.44,-0.080109
859.17,-0.086962
864.91,-0.093849
870.64,-0.10076
876.36,-0.10765
882.09,-0.11443
887.8,-0.12112
893.52,-0.12774
899.22,-0.13436
904.93,-0.14103
910.62,-0.14772
916.31,-0.15443
922,-0.16112
927.68,-0.16781
933.35,-0.1745
939.01,-0.1812
944.67,-0.18792
950.32,-0.19469
955.96,-0.20153
961.6,-0.20842
967.22,-0.21536
972.84,-0.22239
978.45,-0.2295
984.04,-0.23659
989.63,-0.2436
995.21,-0.25053
1000.8,-0.25742
1006.3,-0.26429
1011.9,-0.27115
1017.4,-0.278
1023,-0.28485
1028.5,-0.29171
1034,-0.29862
1039.5,-0.30557
1044.9,-0.31254
1050.4,-0.31946
1055.9,-0.32631
1061.3,-0.33304
1066.7,-0.33969
1072.2,-0.34625
1077.6,-0.35267
1082.9,-0.35892
1088.3,-0.3651
1093.7,-0.37128
1099,-0.3775
1104.4,-0.38375
1109.7,-0.39005
1115,-0.39639
1120.2,-0.40267
1125.5,-0.40881
1130.8,-0.4148
1136,-0.42071
1141.2,-0.42662
1146.4,-0.43261
1151.6,-0.43874
1156.8,-0.44499
1161.9,-0.45126
1167,-0.45746
1172.1,-0.46362
1177.2,-0.46977
1182.3,-0.47594
1187.4,-0.48214
1192.4,-0.48836
1197.4,-0.49459
1202.4,-0.50088
1207.4,-0.5072
1212.3,-0.51356
1217.3,-0.5199
1222.2,-0.52626
1227.1,-0.53251
1231.9,-0.5386
1236.8,-0.54446
1241.6,-0.55019
1246.4,-0.55584
1251.2,-0.56149
1256,-0.56714
1260.7,-0.57282
1265.4,-0.57853
1270.1,-0.58425
1274.8,-0.58985
1279.4,-0.5953
1284,-0.60057
1288.6,-0.60574
1293.2,-0.61085
1297.8,-0.61594
1302.3,-0.62097
1306.8,-0.62598
1311.2,-0.63095
1315.7,-0.63595
1320.1,-0.64093
1324.5,-0.64592
1328.9,-0.65087
1333.2,-0.6558
1337.5,-0.66064
1341.8,-0.66541
1346.1,-0.67008
1350.3,-0.67471
1354.5,-0.6793
1358.7,-0.68397
1362.9,-0.68867
1367,-0.69346
1371.1,-0.69825
1375.2,-0.70299
1379.2,-0.7075
1383.2,-0.71183
1387.2,-0.71599
1391.2,-0.72005
1395.1,-0.72403
1399,-0.728
1402.9,-0.73191
1406.7,-0.73585
1410.5,-0.73977
1414.3,-0.74372
1418,-0.74761
1421.7,-0.75149
1425.4,-0.75533
1429.1,-0.75923
1432.7,-0.76323
1436.3,-0.7674
1439.8,-0.77161
1443.4,-0.77579
1446.9,-0.77976
1450.3,-0.78349
1453.8,-0.78698
1457.2,-0.79038
1460.5,-0.79371
1463.9,-0.79706
1467.2,-0.80038
1470.4,-0.80369
1473.7,-0.80687
1476.9,-0.80992
1480,-0.81282
1483.2,-0.81569
1486.3,-0.8184
1489.3,-0.82093
1492.4,-0.82324
1495.4,-0.82547
1498.3,-0.82763
1501.3,-0.8298
1504.2,-0.83197
1507,-0.83431
1509.8,-0.83681
1512.6,-0.83955
1515.4,-0.84238
1518.1,-0.84527
1520.8,-0.84805
1523.4,-0.85076
1526.1,-0.85331
1528.6,-0.85583
1531.2,-0.85811
1533.7,-0.86018
1536.1,-0.86163
1538.6,-0.86254
1541,-0.86223
1543.3,-0.86144
1545.7,-0.86011
1547.9,-0.85794
1550.2,-0.85505
1552.4,-0.85101
1554.6,-0.84567
1556.7,-0.8387
1558.8,-0.83021
1560.9,-0.81995
1562.9,-0.80786
1564.9,-0.79397
1566.8,-0.77757
1568.8,-0.7583
1570.6,-0.73621
1572.5,-0.71174
1574.3,-0.68497
1576,-0.65632
1577.7,-0.62592
1579.4,-0.59383
1581.1,-0.56011
1582.7,-0.52473
1584.2,-0.48818
1585.8,-0.45119
1587.3,-0.41425
1588.7,-0.37738
1590.1,-0.3412
1591.5,-0.30601
1592.8,-0.27217
1594.1,-0.23984
1595.4,-0.2093
1596.6,-0.18076
1597.8,-0.15464
1598.9,-0.13089
1600,-0.1094
1601.1,-0.090206
1602.1,-0.07317
1603.1,-0.058563
1604,-0.046148
1604.9,-0.035662
1605.8,-0.026944
1606.6,-0.01993
1607.4,-0.014453
1608.1,-0.010237
1608.8,-0.0070429
1609.5,-0.0046846
1610.1,-0.0030202
1610.7,-0.0017858
1611.2,-0.0010409
1611.7,-0.00059862
1612.2,-0.000298
1612.6,-0.00014248
1613,-6.5043e-05
1613.3,-1.8116e-05
1613.6,-4.5112e-06
1613.9,-1.8765e-06
1614.1,1.4033e-06
1614.3,-1.2533e-06
1614.4,-1.8392e-06
1614.5,-9.8334e-07
1614.6,-1.9984e-07
1614.6,4.1873e-31


==> CSV/2392_uv_in2.csv <==
X,Y
-34.231,4.0704e-33
-34.211,4.9906e-13
-34.15,3.7107e-11
-34.05,4.8046e-10
-33.909,3.1668e-09
-33.729,1.4059e-08
-33.508,4.7085e-08
-33.247,1.2981e-07
-32.945,3.6569e-07
-32.604,8.4946e-07
-32.223,1.5517e-06
-31.801,2.5912e-06
-31.339,3.7487e-06
-30.838,5.3302e-06
-30.296,5.9617e-06
-29.715,5.1801e-06
-29.093,2.3827e-06
-28.431,-7.8691e-06
-27.73,-3.1836e-05
-26.989,-7.8914e-05
-26.208,-0.00016179
-25.387,-0.00029317
-24.526,-0.00048383
-23.626,-0.00075145
-22.686,-0.0011165
-21.706,-0.0016019
-20.687,-0.0022196
-19.628,-0.0029896
-18.53,-0.0039398
-17.392,-0.0050601
-16.215,-0.0063272
-14.999,-0.007714
-13.743,-0.0092095
-12.449,-0.010802
-11.115,-0.012492
-9.742,-0.01425
-8.3301,-0.016051
-6.8793,-0.017832
-5.3897,-0.019486
-3.8613,-0.020927
-2.2942,-0.022121
-0.68843,-0.023165
0.95585,-0.024167
2.6386,-0.025022
4.3597,-0.025627
6.1192,-0.025846
7.9168,-0.02558
9.7526,-0.024765
11.626,-0.023437
13.538,-0.021681
15.488,-0.019509
17.475,-0.016916
19.5,-0.014026
21.563,-0.010989
23.663,-0.0077788
25.8,-0.0044421
27.975,-0.001055
30.187,0.002132
32.436,0.0049977
34.721,0.0074691
37.044,0.0094995
39.403,0.011002
41.799,0.011793
44.232,0.012809
46.7,0.014459
49.205,0.016308
51.746,0.018356
54.324,0.020298
56.937,0.022176
59.585,0.023849
62.27,0.02537
64.989,0.026682
67.744,0.027855
70.535,0.028862
73.36,0.029763
76.221,0.030544
79.116,0.031246
82.045,0.031854
85.01,0.032394
88.008,0.032856
91.041,0.033259
94.108,0.033595
97.209,0.033874
100.34,0.034079
103.51,0.034219
106.71,0.034288
109.95,0.034307
113.22,0.034281
116.52,0.034235
119.85,0.03417
123.22,0.03409
126.62,0.033996
130.05,0.033885
133.51,0.033763
137.01,0.033621
140.54,0.033465
144.1,0.033308
147.69,0.033182
151.31,0.033097
154.96,0.033056
158.65,0.03304
162.36,0.033038
166.11,0.033034
169.88,0.033025
173.69,0.033006
177.53,0.032973
181.39,0.032905
185.29,0.032788
189.21,0.032618
193.17,0.032399
197.15,0.032122
201.16,0.031793
205.2,0.031414
209.27,0.030992
213.37,0.030529
217.5,0.030032
221.65,0.0295
225.83,0.028941
230.04,0.028364
234.28,0.02778
238.54,0.027198
242.84,0.026625
247.15,0.02607
251.5,0.025529
255.87,0.024997
260.26,0.024464
264.68,0.023931
269.13,0.023391
273.6,0.022849
278.1,0.022306
282.63,0.02177
287.17,0.021242
291.75,0.020721
296.34,0.0202
300.96,0.019676
305.61,0.019155
310.28,0.018628
314.97,0.018096
319.68,0.017545
324.42,0.016983
329.18,0.016408
333.96,0.015848
338.77,0.015297
343.59,0.014775
348.44,0.014251
353.31,0.01374
358.2,0.013215
363.12,0.012701
368.05,0.01218
373,0.011683
377.98,0.011189
382.97,0.010719
387.99,0.010257
393.02,0.009828
398.07,0.0094198
403.15,0.0090419
408.24,0.0086803
413.35,0.0083395
418.48,0.0080121
423.62,0.007704
428.79,0.0074096
433.97,0.0071234
439.17,0.0068438
444.38,0.0065714
449.62,0.0063106
454.87,0.0060598
460.13,0.0058201
465.42,0.0055875
470.71,0.0053671
476.03,0.0051568
481.36,0.0049577
486.7,0.0047633
492.06,0.0045769
497.43,0.0043963
502.82,0.0042235
508.22,0.0040546
513.64,0.0038899
519.06,0.0037286
524.51,0.0035689
529.96,0.003411
535.43,0.003253
540.91,0.0031
546.4,0.002948
551.91,0.0028061
557.42,0.0026684
562.95,0.0025465
568.49,0.0024273
574.04,0.0023199
579.59,0.002207
585.16,0.0020989
590.74,0.0019839
596.33,0.0018736
601.93,0.0017603
607.54,0.001653
613.16,0.0015479
618.78,0.0014476
624.42,0.0013481
630.06,0.0012498
635.71,0.0011563
641.37,0.0010706
647.03,0.00099535
652.7,0.00093272
658.38,0.0008765
664.06,0.00082739
669.76,0.00077497
675.45,0.00072511
681.15,0.00066874
686.86,0.00061585
692.57,0.00055945
698.29,0.00051002
704.01,0.00046133
709.74,0.00041989
715.47,0.00037802
721.2,0.00033949
726.94,0.00029921
732.68,0.00025717
738.42,0.00021071
744.17,0.00016045
749.92,0.00010701
755.67,5.4796e-05
761.42,3.9806e-06
767.17,-4.5209e-05
772.92,-9.7198e-05
778.68,-0.00015087
784.43,-0.00020645
790.19,-0.00025955
795.94,-0.00031283
801.7,-0.00036343
807.45,-0.00041589
813.21,-0.00046461
818.96,-0.00051497
824.71,-0.00055853
830.46,-0.00060299
836.21,-0.00063831
841.95,-0.00067746
847.7,-0.00070978
853.44,-0.00074916
859.17,-0.00078036
864.91,-0.00081958
870.64,-0.0008508
876.36,-0.00089271
882.09,-0.00092773
887.8,-0.00097426
893.52,-0.0010149
899.22,-0.0010691
904.93,-0.0011167
910.62,-0.0011749
916.31,-0.0012209
922,-0.0012771
927.68,-0.0013199
933.35,-0.0013741
939.01,-0.0014131
944.67,-0.0014627
950.32,-0.0014981
955.96,-0.0015442
961.6,-0.0015778
967.22,-0.0016199
972.84,-0.0016556
978.45,-0.0017023
984.04,-0.0017507
989.63,-0.0018069
995.21,-0.0018644
1000.8,-0.0019246
1006.3,-0.0019867
1011.9,-0.002048
1017.4,-0.0021119
1023,-0.0021737
1028.5,-0.0022427
1034,-0.0023121
1039.5,-0.0023902
1044.9,-0.0024712
1050.4,-0.002564
1055.9,-0.002661
1061.3,-0.0027643
1066.7,-0.0028708
1072.2,-0.0029807
1077.6,-0.0030907
1082.9,-0.0031993
1088.3,-0.0033136
1093.7,-0.0034294
1099,-0.003555
1104.4,-0.0036722
1109.7,-0.0037943
1115,-0.0038991
1120.2,-0.0040086
1125.5,-0.0041001
1130.8,-0.0042023
1136,-0.0042891
1141.2,-0.0043884
1146.4,-0.0044761
1151.6,-0.0045806
1156.8,-0.0046762
1161.9,-0.0047819
1167,-0.0048741
1172.1,-0.0049771
1177.2,-0.0050699
1182.3,-0.0051803
1187.4,-0.0052862
1192.4,-0.005414
1197.4,-0.0055339
1202.4,-0.0056681
1207.4,-0.0057853
1212.3,-0.0059168
1217.3,-0.0060408
1222.2,-0.0061932
1227.1,-0.0063505
1231.9,-0.0065336
1236.8,-0.0067116
1241.6,-0.0069117
1246.4,-0.0071184
1251.2,-0.0073589
1256,-0.0076042
1260.7,-0.0078716
1265.4,-0.0081297
1270.1,-0.0084001
1274.8,-0.008656
1279.4,-0.0089269
1284,-0.0091876
1288.6,-0.0094642
1293.2,-0.0097259
1297.8,-0.0099987
1302.3,-0.010255
1306.8,-0.010522
1311.2,-0.01078
1315.7,-0.011057
1320.1,-0.011332
1324.5,-0.011627
1328.9,-0.011923
1333.2,-0.01223
1337.5,-0.012535
1341.8,-0.012853
1346.1,-0.013188
1350.3,-0.01355
1354.5,-0.013928
1358.7,-0.014317
1362.9,-0.014704
1367,-0.015095
1371.1,-0.015493
1375.2,-0.015898
1379.2,-0.016299
1383.2,-0.016693
1387.2,-0.017074
1391.2,-0.017445
1395.1,-0.017801
1399,-0.018142
1402.9,-0.018473
1406.7,-0.018802
1410.5,-0.019133
1414.3,-0.019454
1418,-0.019763
1421.7,-0.02006
1425.4,-0.020353
1429.1,-0.02064
1432.7,-0.020935
1436.3,-0.021241
1439.8,-0.021567
1443.4,-0.021898
1446.9,-0.022248
1450.3,-0.022613
1453.8,-0.023019
1457.2,-0.02346
1460.5,-0.023941
1463.9,-0.024442
1467.2,-0.024971
1470.4,-0.025497
1473.7,-0.026015
1476.9,-0.026503
1480,-0.026958
1483.2,-0.027364
1486.3,-0.027719
1489.3,-0.028013
1492.4,-0.028239
1495.4,-0.028371
1498.3,-0.028384
1501.3,-0.028269
1504.2,-0.028018
1507,-0.027632
1509.8,-0.027082
1512.6,-0.026338
1515.4,-0.025344
1518.1,-0.024125
1520.8,-0.02267
1523.4,-0.021039
1526.1,-0.01919
1528.6,-0.017219
1531.2,-0.015095
1533.7,-0.013097
1536.1,-0.011264
1538.6,-0.010057
1541,-0.0092215
1543.3,-0.0076635
1545.7,-0.0055657
1547.9,-0.0030887
1550.2,3.2799e-05
1552.4,0.0036103
1554.6,0.0074889
1556.7,0.011323
1558.8,0.015199
1560.9,0.018847
1562.9,0.022181
1564.9,0.025439
1566.8,0.02828
1568.8,0.03052
1570.6,0.032128
1572.5,0.03322
1574.3,0.033721
1576,0.033908
1577.7,0.033937
1579.4,0.033742
1581.1,0.033279
1582.7,0.03242
1584.2,0.031244
1585.8,0.029855
1587.3,0.028364
1588.7,0.0265
1590.1,0.024534
1591.5,0.022504
1592.8,0.020493
1594.1,0.018495
1595.4,0.016465
1596.6,0.014373
1597.8,0.01248
1598.9,0.010689
1600,0.008905
1601.1,0.0072082
1602.1,0.0055001
1603.1,0.0041491
1604,0.0030526
1604.9,0.0021022
1605.8,0.0012871
1606.6,0.00071324
1607.4,0.00038301
1608.1,0.00019326
1608.8,7.0813e-05
1609.5,-1.1226e-05
1610.1,-4.3799e-05
1610.7,-0.00014907
1611.2,-0.00013904
1611.7,-9.3213e-05
1612.2,-8.9669e-05
1612.6,-6.3634e-05
1613,-3.7893e-05
1613.3,-2.9429e-05
1613.6,-1.5351e-05
1613.9,-5.3987e-06
1614.1,-3.6342e-06
1614.3,7.2003e-07
1614.4,1.7525e-06
1614.5,9.7623e-07
1614.6,1.9974e-07
1614.6,-0


==> CSV/2392_uv_in3.csv <==
X,Y
-39.33,5.336e-32
-39.31,3.3459e-12
-39.25,3.688e-10
-39.149,6.2571e-09
-39.008,5.1349e-08
-38.827,2.5981e-07
-38.605,9.4702e-07
-38.343,2.7252e-06
-38.041,6.566e-06
-37.699,1.3781e-05
-37.316,2.5935e-05
-36.894,4.4756e-05
-36.431,7.2141e-05
-35.928,0.0001104
-35.385,0.0001627
-34.802,0.00023358
-34.178,0.00032945
-33.515,0.00045954
-32.811,0.00063626
-32.068,0.00087691
-31.285,0.0012073
-30.462,0.0016684
-29.599,0.002322
-28.696,0.0032495
-27.753,0.0045556
-26.771,0.0063897
-25.749,0.008958
-24.687,0.0125
-23.586,0.017307
-22.445,0.023745
-21.265,0.032244
-20.045,0.043319
-18.786,0.05766
-17.488,0.07615
-16.15,0.099785
-14.774,0.12953
-13.358,0.16602
-11.903,0.20939
-10.409,0.25912
-8.8766,0.31386
-7.3052,0.37234
-5.695,0.4329
-4.0461,0.4935
-2.3587,0.55161
-0.63281,0.60518
1.1315,0.653
2.9341,0.69475
4.775,0.73049
6.654,0.76052
8.5711,0.78508
10.526,0.80478
12.519,0.82052
14.55,0.83313
16.618,0.84312
18.724,0.85098
20.867,0.85717
23.048,0.86209
25.266,0.86604
27.521,0.86936
29.813,0.87198
32.142,0.87387
34.508,0.87515
36.91,0.87596
39.35,0.87631
41.825,0.87625
44.337,0.87579
46.885,0.87492
49.47,0.87356
52.09,0.87172
54.746,0.86945
57.437,0.86693
60.165,0.86419
62.928,0.8613
65.726,0.85823
68.559,0.85504
71.427,0.85167
74.33,0.84826
77.268,0.84482
80.241,0.84145
83.248,0.83811
86.289,0.83487
89.365,0.83161
92.474,0.82837
95.617,0.82505
98.794,0.82172
102.01,0.81817
105.25,0.81445
108.53,0.8105
111.84,0.80647
115.18,0.80232
118.56,0.79823
121.96,0.79417
125.41,0.79018
128.88,0.78608
132.38,0.78196
135.92,0.77772
139.49,0.7734
143.09,0.76887
146.72,0.76416
150.39,0.75926
154.08,0.75435
157.81,0.74942
161.56,0.7446
165.35,0.73979
169.17,0.73502
173.01,0.73017
176.89,0.72531
180.8,0.72036
184.73,0.71542
188.7,0.71047
192.69,0.7056
196.72,0.70071
200.77,0.69579
204.85,0.69075
208.96,0.68571
213.1,0.68063
217.26,0.67559
221.46,0.67054
225.68,0.66551
229.93,0.66041
234.2,0.65525
238.5,0.64996
242.83,0.64466
247.19,0.63929
251.57,0.63389
255.98,0.62831
260.41,0.62261
264.87,0.61668
269.36,0.61066
273.87,0.60458
278.4,0.59858
282.96,0.59261
287.55,0.58676
292.16,0.58091
296.79,0.5751
301.45,0.56922
306.13,0.56335
310.84,0.55749
315.56,0.55176
320.31,0.54607
325.09,0.54042
329.88,0.53472
334.7,0.52908
339.54,0.52342
344.4,0.51785
349.29,0.51233
354.19,0.5069
359.12,0.5014
364.07,0.49588
369.03,0.4903
374.02,0.48475
379.03,0.47911
384.06,0.47344
389.11,0.46768
394.17,0.46194
399.26,0.45616
404.37,0.45038
409.49,0.44452
414.63,0.43862
419.79,0.43266
424.97,0.42678
430.17,0.42097
435.38,0.41529
440.61,0.40966
445.86,0.40408
451.12,0.39848
456.4,0.39283
461.7,0.38702
467.01,0.3811
472.34,0.37506
477.69,0.36898
483.04,0.36278
488.42,0.35648
493.81,0.35007
499.21,0.34362
504.62,0.33714
510.06,0.33063
515.5,0.32406
520.96,0.31746
526.43,0.31086
531.91,0.30428
537.4,0.29768
542.91,0.29107
548.43,0.28443
553.96,0.27778
559.5,0.27117
565.06,0.26464
570.62,0.25816
576.2,0.2517
581.78,0.24523
587.38,0.23875
592.98,0.23225
598.6,0.22572
604.22,0.21915
609.85,0.21252
615.49,0.20577
621.14,0.19886
626.8,0.1918
632.47,0.18466
638.14,0.17748
643.82,0.17027
649.51,0.16305
655.2,0.1559
660.9,0.14883
666.61,0.14182
672.32,0.13482
678.04,0.1278
683.76,0.12076
689.49,0.11373
695.22,0.10675
700.96,0.099836
706.7,0.092982
712.45,0.086144
718.2,0.079289
723.95,0.072394
729.71,0.065445
735.47,0.058445
741.23,0.051447
746.99,0.044491
752.76,0.037594
758.52,0.030761
764.29,0.023986
770.06,0.017228
775.83,0.010467
781.6,0.0036975
787.37,-0.0030696
793.15,-0.0098563
798.92,-0.016655
804.69,-0.023468
810.46,-0.030305
816.23,-0.0372
821.99,-0.044156
827.76,-0.051168
833.52,-0.058165
839.28,-0.065117
845.04,-0.072017
850.8,-0.078902
856.55,-0.085777
862.3,-0.092659
868.05,-0.099517
873.79,-0.10636
879.53,-0.11315
885.26,-0.11989
890.99,-0.12655
896.71,-0.13318
902.43,-0.13977
908.14,-0.14638
913.85,-0.15302
919.55,-0.15975
925.24,-0.16658
930.93,-0.17349
936.61,-0.18037
942.28,-0.18717
947.95,-0.19384
953.61,-0.20041
959.26,-0.20683
964.9,-0.21314
970.53,-0.21936
976.15,-0.22556
981.77,-0.23174
987.37,-0.23795
992.97,-0.24418
998.55,-0.25048
1004.1,-0.25683
1009.7,-0.26325
1015.2,-0.2697
1020.8,-0.27619
1026.3,-0.28267
1031.8,-0.28917
1037.3,-0.29566
1042.8,-0.30213
1048.3,-0.30851
1053.8,-0.31484
1059.2,-0.32105
1064.7,-0.32716
1070.1,-0.33312
1075.5,-0.33897
1080.9,-0.34474
1086.3,-0.35049
1091.7,-0.35616
1097.1,-0.36178
1102.4,-0.36732
1107.7,-0.37279
1113,-0.37816
1118.3,-0.38356
1123.6,-0.38902
1128.9,-0.39466
1134.1,-0.40043
1139.4,-0.40637
1144.6,-0.41232
1149.8,-0.41838
1155,-0.4245
1160.1,-0.43079
1165.3,-0.43708
1170.4,-0.44338
1175.5,-0.44953
1180.6,-0.45561
1185.6,-0.46154
1190.7,-0.46741
1195.7,-0.47312
1200.7,-0.4788
1205.7,-0.48434
1210.7,-0.48984
1215.6,-0.49524
1220.6,-0.50067
1225.5,-0.50606
1230.3,-0.51149
1235.2,-0.51682
1240,-0.52217
1244.9,-0.52751
1249.7,-0.53297
1254.4,-0.53843
1259.2,-0.54394
1263.9,-0.54937
1268.6,-0.55483
1273.3,-0.56022
1278,-0.56566
1282.6,-0.57103
1287.2,-0.57636
1291.8,-0.5815
1296.3,-0.58656
1300.9,-0.59153
1305.4,-0.59656
1309.9,-0.60156
1314.3,-0.60664
1318.8,-0.61172
1323.2,-0.61696
1327.6,-0.62226
1331.9,-0.62773
1336.2,-0.63324
1340.5,-0.63881
1344.8,-0.6443
1349.1,-0.64972
1353.3,-0.655
1357.5,-0.66021
1361.7,-0.66526
1365.8,-0.67026
1369.9,-0.67517
1374,-0.68013
1378,-0.68516
1382.1,-0.69037
1386.1,-0.69562
1390,-0.70099
1394,-0.70641
1397.9,-0.71195
1401.7,-0.71745
1405.6,-0.7229
1409.4,-0.72816
1413.2,-0.73329
1416.9,-0.73823
1420.7,-0.74308
1424.4,-0.74784
1428,-0.75259
1431.7,-0.75728
1435.3,-0.76197
1438.8,-0.76669
1442.4,-0.77158
1445.9,-0.77649
1449.3,-0.7814
1452.8,-0.78612
1456.2,-0.79067
1459.6,-0.79495
1462.9,-0.79903
1466.2,-0.80282
1469.5,-0.80643
1472.7,-0.80981
1476,-0.8131
1479.1,-0.81627
1482.3,-0.81945
1485.4,-0.82255
1488.5,-0.82566
1491.5,-0.82868
1494.5,-0.83168
1497.5,-0.83457
1500.4,-0.83746
1503.3,-0.84029
1506.2,-0.84321
1509,-0.84614
1511.8,-0.8491
1514.6,-0.85193
1517.3,-0.8546
1520,-0.857
1522.7,-0.85919
1525.3,-0.86109
1527.9,-0.86277
1530.4,-0.86422
1532.9,-0.86548
1535.4,-0.86646
1537.8,-0.86707
1540.2,-0.86716
1542.6,-0.86664
1544.9,-0.86536
1547.2,-0.86339
1549.5,-0.86085
1551.7,-0.8577
1553.9,-0.85375
1556,-0.84864
1558.1,-0.84187
1560.2,-0.83287
1562.2,-0.82123
1564.2,-0.80673
1566.2,-0.78848
1568.1,-0.76528
1570,-0.73651
1571.8,-0.70188
1573.6,-0.66091
1575.4,-0.61346
1577.1,-0.5601
1578.8,-0.50217
1580.4,-0.44158
1582.1,-0.38058
1583.6,-0.32108
1585.2,-0.26534
1586.7,-0.21469
1588.1,-0.17002
1589.5,-0.13217
1590.9,-0.10194
1592.2,-0.077942
1593.5,-0.058987
1594.8,-0.044204
1596,-0.03283
1597.2,-0.023663
1598.3,-0.016881
1599.4,-0.011547
1600.5,-0.0076563
1601.5,-0.0047136
1602.5,-0.0023625
1603.4,-0.0007616
1604.3,0.00022125
1605.2,0.00095874
1606,0.0012922
1606.8,0.0013133
1607.6,0.0011036
1608.3,0.00086774
1608.9,0.00064639
1609.6,0.00045282
1610.1,0.00027616
1610.7,0.00015094
1611.2,9.183e-05
1611.6,6.3135e-05
1612.1,4.5409e-05
1612.4,4.352e-05
1612.8,4.1997e-05
1613.1,2.5892e-05
1613.4,9.2938e-06
1613.6,5.76e-06
1613.8,8.7408e-06
1613.9,1.4613e-05
1614,6.0814e-06
1614.1,2.1135e-08
1614.1,-9.2162e-32


==> CSV/2392_uv_in4.csv <==
X,Y
-39.33,5.5088e-33
-39.31,1.4431e-14
-39.25,3.6788e-13
-39.149,2.0523e-11
-39.008,1.9972e-10
-38.827,1.3031e-09
-38.605,5.146e-09
-38.343,1.6585e-08
-38.041,4.2095e-08
-37.699,8.5813e-08
-37.316,1.4858e-07
-36.894,2.4084e-07
-36.431,3.6844e-07
-35.928,5.3618e-07
-35.385,7.3085e-07
-34.802,8.7829e-07
-34.178,9.333e-07
-33.515,9.855e-07
-32.811,1.1587e-06
-32.068,1.3392e-06
-31.285,1.4997e-06
-30.462,1.8984e-06
-29.599,3.5603e-06
-28.696,6.5928e-06
-27.753,6.6057e-06
-26.771,8.0759e-07
-25.749,-1.0988e-05
-24.687,-3.5876e-05
-23.586,-7.3438e-05
-22.445,-0.00012793
-21.265,-0.00019613
-20.045,-0.00029455
-18.786,-0.0004322
-17.488,-0.00067305
-16.15,-0.0011392
-14.774,-0.0019411
-13.358,-0.003148
-11.903,-0.0048565
-10.409,-0.0069658
-8.8766,-0.0094096
-7.3052,-0.012162
-5.695,-0.015081
-4.0461,-0.017956
-2.3587,-0.020503
-0.63281,-0.022451
1.1315,-0.023674
2.9341,-0.024049
4.775,-0.02353
6.654,-0.021998
8.5711,-0.019491
10.526,-0.016303
12.519,-0.012904
14.55,-0.0096226
16.618,-0.0065734
18.724,-0.0037489
20.867,-0.0011991
23.048,0.00099286
25.266,0.0026861
27.521,0.0039574
29.813,0.0048134
32.142,0.0053839
34.508,0.0058301
36.91,0.0062189
39.35,0.0064912
41.825,0.0066938
44.337,0.0068039
46.885,0.0068857
49.47,0.0069641
52.09,0.0070832
54.746,0.0072329
57.437,0.0074222
60.165,0.0076337
62.928,0.0078677
65.726,0.00811
68.559,0.0083741
71.427,0.0086647
74.33,0.0089929
77.268,0.0093573
80.241,0.0097521
83.248,0.010173
86.289,0.010622
89.365,0.01111
92.474,0.011629
95.617,0.012174
98.794,0.012724
102.01,0.013279
105.25,0.013824
108.53,0.014373
111.84,0.014916
115.18,0.015467
118.56,0.016008
121.96,0.016546
125.41,0.01706
128.88,0.017567
132.38,0.018044
135.92,0.018505
139.49,0.018927
143.09,0.019342
146.72,0.019735
150.39,0.020145
154.08,0.020547
157.81,0.020972
161.56,0.021383
165.35,0.021809
169.17,0.022214
173.01,0.022636
176.89,0.023041
180.8,0.023467
184.73,0.023876
188.7,0.024294
192.69,0.024683
196.72,0.025071
200.77,0.02542
204.85,0.025763
208.96,0.026064
213.1,0.026352
217.26,0.026588
221.46,0.026802
225.68,0.02697
229.93,0.027125
234.2,0.027239
238.5,0.027338
242.83,0.027396
247.19,0.027442
251.57,0.027444
255.98,0.027427
260.41,0.027352
264.87,0.027249
269.36,0.027079
273.87,0.026893
278.4,0.026666
282.96,0.026447
287.55,0.026188
292.16,0.025932
296.79,0.025635
301.45,0.025346
306.13,0.025016
310.84,0.024699
315.56,0.024352
320.31,0.024039
325.09,0.023713
329.88,0.023418
334.7,0.023097
339.54,0.022786
344.4,0.022431
349.29,0.022082
354.19,0.0217
359.12,0.021331
364.07,0.020917
369.03,0.0205
374.02,0.020035
379.03,0.019577
384.06,0.019084
389.11,0.018605
394.17,0.018098
399.26,0.017613
404.37,0.017105
409.49,0.016621
414.63,0.016118
419.79,0.015644
424.97,0.01516
430.17,0.014713
435.38,0.014255
440.61,0.013824
445.86,0.013369
451.12,0.012929
456.4,0.01246
461.7,0.012005
467.01,0.011524
472.34,0.011059
477.69,0.010582
483.04,0.010134
488.42,0.0096903
493.81,0.0092793
499.21,0.0088717
504.62,0.0084924
510.06,0.0081153
515.5,0.007757
520.96,0.0073891
526.43,0.0070314
531.91,0.0066674
537.4,0.0063191
542.91,0.0059727
548.43,0.0056457
553.96,0.0053269
559.5,0.005031
565.06,0.0047383
570.62,0.0044639
576.2,0.0041858
581.78,0.0039263
587.38,0.0036646
592.98,0.0034304
598.6,0.0031985
604.22,0.0029946
609.85,0.0027912
615.49,0.0026163
621.14,0.0024395
626.8,0.0022866
632.47,0.0021226
638.14,0.0019748
643.82,0.0018124
649.51,0.0016685
655.2,0.0015166
660.9,0.0013871
666.61,0.0012488
672.32,0.0011298
678.04,0.0010032
683.76,0.00089873
689.49,0.00078888
695.22,0.00069649
700.96,0.000595
706.7,0.00050565
712.45,0.00040959
718.2,0.00032883
723.95,0.000249
729.71,0.00018042
735.47,0.00010655
741.23,3.1595e-05
746.99,-5.1516e-05
752.76,-0.00013935
758.52,-0.00023232
764.29,-0.00033008
770.06,-0.00042983
775.83,-0.00053251
781.6,-0.00063294
787.37,-0.00073495
793.15,-0.00083299
798.92,-0.00093334
804.69,-0.0010269
810.46,-0.0011236
816.23,-0.0012146
821.99,-0.0013153
827.76,-0.0014167
833.52,-0.0015314
839.28,-0.0016497
845.04,-0.0017813
850.8,-0.0019192
856.55,-0.0020688
862.3,-0.0022289
868.05,-0.0023973
873.79,-0.0025774
879.53,-0.0027609
885.26,-0.0029601
890.99,-0.0031585
896.71,-0.0033724
902.43,-0.0035801
908.14,-0.0038081
913.85,-0.0040335
919.55,-0.0042886
925.24,-0.0045485
930.93,-0.0048433
936.61,-0.0051387
942.28,-0.0054643
947.95,-0.0057897
953.61,-0.0061475
959.26,-0.0065079
964.9,-0.0069041
970.53,-0.0073028
976.15,-0.0077331
981.77,-0.0081646
987.37,-0.0086192
992.97,-0.009064
998.55,-0.0095221
1004.1,-0.0099686
1009.7,-0.010434
1015.2,-0.010895
1020.8,-0.011394
1026.3,-0.011903
1031.8,-0.012464
1037.3,-0.013028
1042.8,-0.013641
1048.3,-0.01425
1053.8,-0.014911
1059.2,-0.015567
1064.7,-0.01627
1070.1,-0.016954
1075.5,-0.017673
1080.9,-0.018374
1086.3,-0.019107
1091.7,-0.019816
1097.1,-0.020545
1102.4,-0.021239
1107.7,-0.021943
1113,-0.022604
1118.3,-0.023279
1123.6,-0.02392
1128.9,-0.024588
1134.1,-0.025225
1139.4,-0.025891
1144.6,-0.026521
1149.8,-0.027189
1155,-0.027827
1160.1,-0.028513
1165.3,-0.029166
1170.4,-0.029857
1175.5,-0.030505
1180.6,-0.03119
1185.6,-0.031824
1190.7,-0.032492
1195.7,-0.033105
1200.7,-0.033746
1205.7,-0.03432
1210.7,-0.034914
1215.6,-0.03544
1220.6,-0.035976
1225.5,-0.036433
1230.3,-0.03689
1235.2,-0.037268
1240,-0.037661
1244.9,-0.037996
1249.7,-0.038364
1254.4,-0.038666
1259.2,-0.038977
1263.9,-0.039208
1268.6,-0.039447
1273.3,-0.039621
1278,-0.039835
1282.6,-0.04001
1287.2,-0.040234
1291.8,-0.040411
1296.3,-0.040625
1300.9,-0.040784
1305.4,-0.040978
1309.9,-0.041118
1314.3,-0.041286
1318.8,-0.041392
1323.2,-0.041526
1327.6,-0.041587
1331.9,-0.041651
1336.2,-0.041609
1340.5,-0.041557
1344.8,-0.041415
1349.1,-0.041295
1353.3,-0.041111
1357.5,-0.040959
1361.7,-0.040742
1365.8,-0.040552
1369.9,-0.0403
1374,-0.040093
1378,-0.03984
1382.1,-0.039632
1386.1,-0.039369
1390,-0.039135
1394,-0.038834
1397.9,-0.038548
1401.7,-0.03819
1405.6,-0.037838
1409.4,-0.037419
1413.2,-0.037013
1416.9,-0.036568
1420.7,-0.036154
1424.4,-0.03571
1428,-0.035291
1431.7,-0.034846
1435.3,-0.034435
1438.8,-0.034008
1442.4,-0.033615
1445.9,-0.033197
1449.3,-0.03279
1452.8,-0.03234
1456.2,-0.031884
1459.6,-0.03138
1462.9,-0.030874
1466.2,-0.030337
1469.5,-0.029804
1472.7,-0.029244
1476,-0.028692
1479.1,-0.028122
1482.3,-0.027569
1485.4,-0.027013
1488.5,-0.026489
1491.5,-0.025981
1494.5,-0.02551
1497.5,-0.025041
1500.4,-0.024576
1503.3,-0.024089
1506.2,-0.023601
1509,-0.023103
1511.8,-0.022622
1514.6,-0.022156
1517.3,-0.021729
1520,-0.021319
1522.7,-0.020928
1525.3,-0.020514
1527.9,-0.02008
1530.4,-0.019593
1532.9,-0.019064
1535.4,-0.018453
1537.8,-0.017763
1540.2,-0.016939
1542.6,-0.016052
1544.9,-0.015078
1547.2,-0.013828
1549.5,-0.012122
1551.7,-0.0099864
1553.9,-0.0072932
1556,-0.0041926
1558.1,-0.00075172
1560.2,0.0029036
1562.2,0.006723
1564.2,0.010936
1566.2,0.015195
1568.1,0.018874
1570,0.021746
1571.8,0.023875
1573.6,0.024971
1575.4,0.024959
1577.1,0.02408
1578.8,0.022626
1580.4,0.02063
1582.1,0.018198
1583.6,0.015453
1585.2,0.01297
1586.7,0.010738
1588.1,0.0083499
1589.5,0.0060261
1590.9,0.0047275
1592.2,0.0038235
1593.5,0.0029469
1594.8,0.0021757
1596,0.0016481
1597.2,0.00083387
1598.3,0.00038015
1599.4,-0.00024726
1600.5,-0.00069722
1601.5,-0.0011646
1602.5,-0.0017624
1603.4,-0.0021267
1604.3,-0.0022425
1605.2,-0.002382
1606,-0.0023046
1606.8,-0.0020391
1607.6,-0.001626
1608.3,-0.0012441
1608.9,-0.00091723
1609.6,-0.00064657
1610.1,-0.00041293
1610.7,-0.00024515
1611.2,-0.00015432
1611.6,-0.00010243
1612.1,-6.8443e-05
1612.4,-5.5872e-05
1612.8,-4.7921e-05
1613.1,-2.8359e-05
1613.4,-1.0151e-05
1613.6,-5.9942e-06
1613.8,-8.7865e-06
1613.9,-1.4619e-05
1614,-6.0817e-06
1614.1,-2.1138e-08
1614.1,-0


==> CSV/2392_vv1.csv <==
X,Y
-34.231,1.1467e-30
-34.211,4.4288e-12
-34.15,1.1061e-09
-34.05,2.7046e-08
-33.909,2.5377e-07
-33.729,1.3983e-06
-33.508,5.4805e-06
-33.247,1.6941e-05
-32.945,4.3965e-05
-32.604,9.9823e-05
-32.223,0.00020412
-31.801,0.00038399
-31.339,0.00067528
-30.838,0.0011242
-30.296,0.0017892
-29.715,0.0027439
-29.093,0.0040802
-28.431,0.0059098
-27.73,0.0083655
-26.989,0.0116
-26.208,0.015785
-25.387,0.021108
-24.526,0.027769
-23.626,0.035974
-22.686,0.04593
-21.706,0.057832
-20.687,0.071859
-19.628,0.088165
-18.53,0.10688
-17.392,0.12808
-16.215,0.15184
-14.999,0.17818
-13.743,0.20707
-12.449,0.23844
-11.115,0.27213
-9.742,0.30796
-8.3301,0.34566
-6.8793,0.38496
-5.3897,0.42554
-3.8613,0.46707
-2.2942,0.50925
-0.68843,0.55176
0.95585,0.59426
2.6386,0.63639
4.3597,0.67774
6.1192,0.71796
7.9168,0.75676
9.7526,0.79392
11.626,0.82922
13.538,0.86246
15.488,0.89343
17.475,0.92194
19.5,0.9479
21.563,0.97126
23.663,0.99206
25.8,1.0105
27.975,1.0266
30.187,1.0406
32.436,1.0526
34.721,1.0626
37.044,1.0708
39.403,1.0774
41.799,1.0823
44.232,1.0854
46.7,1.0871
49.205,1.0878
51.746,1.0875
54.324,1.0865
56.937,1.0848
59.585,1.0826
62.27,1.0801
64.989,1.0774
67.744,1.0745
70.535,1.0716
73.36,1.0686
76.221,1.0657
79.116,1.0628
82.045,1.06
85.01,1.0573
88.008,1.0546
91.041,1.0519
94.108,1.0491
97.209,1.0462
100.34,1.0432
103.51,1.0401
106.71,1.0369
109.95,1.0337
113.22,1.0305
116.52,1.0272
119.85,1.0239
123.22,1.0205
126.62,1.0171
130.05,1.0136
133.51,1.01
137.01,1.0066
140.54,1.0031
144.1,0.99973
147.69,0.99637
151.31,0.99303
154.96,0.9897
158.65,0.98635
162.36,0.98295
166.11,0.97949
169.88,0.97596
173.69,0.97234
177.53,0.96863
181.39,0.96487
185.29,0.96105
189.21,0.95719
193.17,0.95327
197.15,0.94925
201.16,0.94512
205.2,0.94086
209.27,0.93644
213.37,0.93188
217.5,0.9272
221.65,0.92242
225.83,0.9176
230.04,0.91275
234.28,0.90791
238.54,0.9031
242.84,0.89837
247.15,0.89373
251.5,0.88919
255.87,0.88474
260.26,0.88039
264.68,0.8761
269.13,0.87185
273.6,0.86756
278.1,0.86318
282.63,0.85865
287.17,0.85396
291.75,0.84911
296.34,0.8441
300.96,0.83895
305.61,0.83369
310.28,0.82833
314.97,0.82291
319.68,0.81743
324.42,0.8119
329.18,0.8063
333.96,0.80063
338.77,0.79487
343.59,0.78903
348.44,0.78312
353.31,0.77714
358.2,0.77108
363.12,0.76496
368.05,0.75883
373,0.75272
377.98,0.74667
382.97,0.74066
387.99,0.73465
393.02,0.72863
398.07,0.72258
403.15,0.71651
408.24,0.71038
413.35,0.70417
418.48,0.69783
423.62,0.69139
428.79,0.68489
433.97,0.67838
439.17,0.67193
444.38,0.66555
449.62,0.65926
454.87,0.65305
460.13,0.6469
465.42,0.64076
470.71,0.63455
476.03,0.62826
481.36,0.62187
486.7,0.61544
492.06,0.60898
497.43,0.60252
502.82,0.59605
508.22,0.58956
513.64,0.58303
519.06,0.57646
524.51,0.56986
529.96,0.56325
535.43,0.55661
540.91,0.54996
546.4,0.54334
551.91,0.53679
557.42,0.53035
562.95,0.52404
568.49,0.51786
574.04,0.51181
579.59,0.50588
585.16,0.50003
590.74,0.49425
596.33,0.48852
601.93,0.48284
607.54,0.47721
613.16,0.47164
618.78,0.46614
624.42,0.46075
630.06,0.45549
635.71,0.45038
641.37,0.44545
647.03,0.44073
652.7,0.43624
658.38,0.43199
664.06,0.42797
669.76,0.42418
675.45,0.4206
681.15,0.4172
686.86,0.41396
692.57,0.41086
698.29,0.40793
704.01,0.40516
709.74,0.40256
715.47,0.40013
721.2,0.39789
726.94,0.39585
732.68,0.39403
738.42,0.39245
744.17,0.39111
749.92,0.38999
755.67,0.38907
761.42,0.38832
767.17,0.38772
772.92,0.38726
778.68,0.38694
784.43,0.38675
790.19,0.38669
795.94,0.38675
801.7,0.38694
807.45,0.38726
813.21,0.38772
818.96,0.38832
824.71,0.38907
830.46,0.38999
836.21,0.39111
841.95,0.39245
847.7,0.39403
853.44,0.39585
859.17,0.39789
864.91,0.40013
870.64,0.40256
876.36,0.40516
882.09,0.40793
887.8,0.41086
893.52,0.41396
899.22,0.4172
904.93,0.4206
910.62,0.42418
916.31,0.42797
922,0.43199
927.68,0.43624
933.35,0.44073
939.01,0.44545
944.67,0.45038
950.32,0.45549
955.96,0.46075
961.6,0.46614
967.22,0.47164
972.84,0.47721
978.45,0.48284
984.04,0.48852
989.63,0.49425
995.21,0.50003
1000.8,0.50588
1006.3,0.51181
1011.9,0.51786
1017.4,0.52404
1023,0.53035
1028.5,0.53679
1034,0.54334
1039.5,0.54996
1044.9,0.55661
1050.4,0.56325
1055.9,0.56986
1061.3,0.57646
1066.7,0.58303
1072.2,0.58956
1077.6,0.59605
1082.9,0.60252
1088.3,0.60898
1093.7,0.61544
1099,0.62187
1104.4,0.62826
1109.7,0.63455
1115,0.64076
1120.2,0.6469
1125.5,0.65305
1130.8,0.65926
1136,0.66555
1141.2,0.67193
1146.4,0.67838
1151.6,0.68489
1156.8,0.69139
1161.9,0.69783
1167,0.70417
1172.1,0.71038
1177.2,0.71651
1182.3,0.72258
1187.4,0.72863
1192.4,0.73465
1197.4,0.74066
1202.4,0.74667
1207.4,0.75272
1212.3,0.75883
1217.3,0.76496
1222.2,0.77108
1227.1,0.77714
1231.9,0.78312
1236.8,0.78903
1241.6,0.79487
1246.4,0.80063
1251.2,0.8063
1256,0.8119
1260.7,0.81743
1265.4,0.82291
1270.1,0.82833
1274.8,0.83369
1279.4,0.83895
1284,0.8441
1288.6,0.84911
1293.2,0.85396
1297.8,0.85865
1302.3,0.86318
1306.8,0.86756
1311.2,0.87185
1315.7,0.8761
1320.1,0.88039
1324.5,0.88474
1328.9,0.88919
1333.2,0.89373
1337.5,0.89837
1341.8,0.9031
1346.1,0.90791
1350.3,0.91275
1354.5,0.9176
1358.7,0.92242
1362.9,0.9272
1367,0.93188
1371.1,0.93644
1375.2,0.94086
1379.2,0.94512
1383.2,0.94925
1387.2,0.95327
1391.2,0.95719
1395.1,0.96105
1399,0.96487
1402.9,0.96863
1406.7,0.97234
1410.5,0.97596
1414.3,0.97949
1418,0.98295
1421.7,0.98635
1425.4,0.9897
1429.1,0.99303
1432.7,0.99637
1436.3,0.99973
1439.8,1.0031
1443.4,1.0066
1446.9,1.01
1450.3,1.0136
1453.8,1.0171
1457.2,1.0205
1460.5,1.0239
1463.9,1.0272
1467.2,1.0305
1470.4,1.0337
1473.7,1.0369
1476.9,1.0401
1480,1.0432
1483.2,1.0462
1486.3,1.0491
1489.3,1.0519
1492.4,1.0546
1495.4,1.0573
1498.3,1.06
1501.3,1.0628
1504.2,1.0657
1507,1.0686
1509.8,1.0716
1512.6,1.0745
1515.4,1.0774
1518.1,1.0801
1520.8,1.0826
1523.4,1.0848
1526.1,1.0865
1528.6,1.0875
1531.2,1.0878
1533.7,1.0871
1536.1,1.0854
1538.6,1.0823
1541,1.0774
1543.3,1.0708
1545.7,1.0626
1547.9,1.0526
1550.2,1.0406
1552.4,1.0266
1554.6,1.0105
1556.7,0.99206
1558.8,0.97126
1560.9,0.9479
1562.9,0.92194
1564.9,0.89343
1566.8,0.86246
1568.8,0.82922
1570.6,0.79392
1572.5,0.75676
1574.3,0.71796
1576,0.67774
1577.7,0.63639
1579.4,0.59426
1581.1,0.55176
1582.7,0.50925
1584.2,0.46707
1585.8,0.42554
1587.3,0.38496
1588.7,0.34566
1590.1,0.30796
1591.5,0.27213
1592.8,0.23844
1594.1,0.20707
1595.4,0.17818
1596.6,0.15184
1597.8,0.12808
1598.9,0.10688
1600,0.088165
1601.1,0.071859
1602.1,0.057832
1603.1,0.04593
1604,0.035974
1604.9,0.027769
1605.8,0.021108
1606.6,0.015785
1607.4,0.0116
1608.1,0.0083655
1608.8,0.0059098
1609.5,0.0040802
1610.1,0.0027439
1610.7,0.0017892
1611.2,0.0011242
1611.7,0.00067528
1612.2,0.00038399
1612.6,0.00020412
1613,9.9823e-05
1613.3,4.3965e-05
1613.6,1.6941e-05
1613.9,5.4805e-06
1614.1,1.3983e-06
1614.3,2.5377e-07
1614.4,2.7046e-08
1614.5,1.1061e-09
1614.6,4.4288e-12
1614.6,1.1467e-30


==> CSV/2392_vv2.csv <==
X,Y
-34.231,5.4303e-33
-34.211,4.4392e-14
-34.15,1.497e-11
-34.05,2.879e-10
-33.909,2.8212e-09
-33.729,1.5201e-08
-33.508,5.8048e-08
-33.247,1.7714e-07
-32.945,4.65e-07
-32.604,1.1207e-06
-32.223,2.5204e-06
-31.801,5.2752e-06
-31.339,1.0302e-05
-30.838,1.8927e-05
-30.296,3.314e-05
-29.715,5.5629e-05
-29.093,9.0777e-05
-28.431,0.00014562
-27.73,0.00023069
-26.989,0.00035994
-26.208,0.00055181
-25.387,0.00083132
-24.526,0.0012302
-23.626,0.0017916
-22.686,0.0025662
-21.706,0.0036108
-20.687,0.004981
-19.628,0.0067454
-18.53,0.0089818
-17.392,0.011751
-16.215,0.015127
-14.999,0.019188
-13.743,0.023965
-12.449,0.029463
-11.115,0.035658
-9.742,0.042539
-8.3301,0.050057
-6.8793,0.058085
-5.3897,0.066409
-3.8613,0.074715
-2.2942,0.082621
-0.68843,0.089945
0.95585,0.096551
2.6386,0.10242
4.3597,0.10755
6.1192,0.11187
7.9168,0.11544
9.7526,0.11837
11.626,0.12069
13.538,0.12234
15.488,0.12314
17.475,0.12304
19.5,0.12227
21.563,0.1211
23.663,0.11967
25.8,0.11803
27.975,0.11614
30.187,0.11406
32.436,0.11178
34.721,0.10924
37.044,0.10661
39.403,0.10398
41.799,0.10095
44.232,0.096874
46.7,0.092519
49.205,0.088101
51.746,0.083779
54.324,0.079618
56.937,0.075666
59.585,0.071931
62.27,0.068419
64.989,0.065116
67.744,0.062012
70.535,0.059087
73.36,0.056329
76.221,0.053724
79.116,0.051266
82.045,0.048946
85.01,0.046757
88.008,0.044691
91.041,0.042739
94.108,0.040894
97.209,0.039149
100.34,0.037497
103.51,0.035932
106.71,0.03445
109.95,0.033047
113.22,0.031719
116.52,0.030464
119.85,0.029276
123.22,0.028153
126.62,0.027089
130.05,0.026082
133.51,0.025129
137.01,0.024225
140.54,0.02337
144.1,0.022563
147.69,0.021803
151.31,0.021087
154.96,0.020414
158.65,0.019778
162.36,0.019175
166.11,0.018601
169.88,0.018053
173.69,0.017531
177.53,0.017032
181.39,0.016557
185.29,0.016102
189.21,0.015665
193.17,0.015241
197.15,0.01483
201.16,0.01443
205.2,0.014043
209.27,0.013667
213.37,0.013305
217.5,0.012958
221.65,0.012626
225.83,0.012307
230.04,0.011999
234.28,0.011702
238.54,0.011415
242.84,0.011137
247.15,0.010868
251.5,0.010605
255.87,0.010348
260.26,0.010097
264.68,0.0098503
269.13,0.0096088
273.6,0.0093731
278.1,0.0091416
282.63,0.0089137
287.17,0.0086872
291.75,0.0084624
296.34,0.0082396
300.96,0.0080216
305.61,0.00781
310.28,0.0076074
314.97,0.0074128
319.68,0.0072252
324.42,0.0070418
329.18,0.0068628
333.96,0.006687
338.77,0.0065154
343.59,0.0063466
348.44,0.0061815
353.31,0.0060205
358.2,0.0058657
363.12,0.0057168
368.05,0.0055735
373,0.0054346
377.98,0.0053
382.97,0.0051692
387.99,0.0050425
393.02,0.0049192
398.07,0.0047985
403.15,0.0046796
408.24,0.0045635
413.35,0.0044513
418.48,0.0043437
423.62,0.0042401
428.79,0.0041391
433.97,0.0040402
439.17,0.0039438
444.38,0.0038503
449.62,0.0037592
454.87,0.0036696
460.13,0.0035807
465.42,0.0034925
470.71,0.0034054
476.03,0.0033201
481.36,0.0032373
486.7,0.0031576
492.06,0.0030813
497.43,0.0030092
502.82,0.0029409
508.22,0.0028764
513.64,0.0028153
519.06,0.0027579
524.51,0.0027037
529.96,0.0026529
535.43,0.0026049
540.91,0.0025593
546.4,0.0025153
551.91,0.0024728
557.42,0.0024308
562.95,0.0023889
568.49,0.0023468
574.04,0.0023046
579.59,0.0022627
585.16,0.0022218
590.74,0.0021818
596.33,0.002142
601.93,0.0021017
607.54,0.0020606
613.16,0.0020187
618.78,0.0019765
624.42,0.0019344
630.06,0.0018931
635.71,0.0018535
641.37,0.0018165
647.03,0.0017831
652.7,0.0017535
658.38,0.0017277
664.06,0.0017052
669.76,0.0016854
675.45,0.0016673
681.15,0.00165
686.86,0.001633
692.57,0.0016158
698.29,0.0015979
704.01,0.0015791
709.74,0.0015597
715.47,0.0015403
721.2,0.0015219
726.94,0.0015052
732.68,0.0014909
738.42,0.0014786
744.17,0.0014677
749.92,0.0014576
755.67,0.0014481
761.42,0.0014392
767.17,0.0014316
772.92,0.0014255
778.68,0.0014213
784.43,0.0014188
790.19,0.0014181
795.94,0.0014188
801.7,0.0014213
807.45,0.0014255
813.21,0.0014316
818.96,0.0014392
824.71,0.0014481
830.46,0.0014576
836.21,0.0014677
841.95,0.0014786
847.7,0.0014909
853.44,0.0015052
859.17,0.0015219
864.91,0.0015403
870.64,0.0015597
876.36,0.0015791
882.09,0.0015979
887.8,0.0016158
893.52,0.001633
899.22,0.00165
904.93,0.0016673
910.62,0.0016854
916.31,0.0017052
922,0.0017277
927.68,0.0017535
933.35,0.0017831
939.01,0.0018165
944.67,0.0018535
950.32,0.0018931
955.96,0.0019344
961.6,0.0019765
967.22,0.0020187
972.84,0.0020606
978.45,0.0021017
984.04,0.002142
989.63,0.0021818
995.21,0.0022218
1000.8,0.0022627
1006.3,0.0023046
1011.9,0.0023468
1017.4,0.0023889
1023,0.0024308
1028.5,0.0024728
1034,0.0025153
1039.5,0.0025593
1044.9,0.0026049
1050.4,0.0026529
1055.9,0.0027037
1061.3,0.0027579
1066.7,0.0028153
1072.2,0.0028764
1077.6,0.0029409
1082.9,0.0030092
1088.3,0.0030813
1093.7,0.0031576
1099,0.0032373
1104.4,0.0033201
1109.7,0.0034054
1115,0.0034925
1120.2,0.0035807
1125.5,0.0036696
1130.8,0.0037592
1136,0.0038503
1141.2,0.0039438
1146.4,0.0040402
1151.6,0.0041391
1156.8,0.0042401
1161.9,0.0043437
1167,0.0044513
1172.1,0.0045635
1177.2,0.0046796
1182.3,0.0047985
1187.4,0.0049192
1192.4,0.0050425
1197.4,0.0051692
1202.4,0.0053
1207.4,0.0054346
1212.3,0.0055735
1217.3,0.0057168
1222.2,0.0058657
1227.1,0.0060205
1231.9,0.0061815
1236.8,0.0063466
1241.6,0.0065154
1246.4,0.006687
1251.2,0.0068628
1256,0.0070418
1260.7,0.0072252
1265.4,0.0074128
1270.1,0.0076074
1274.8,0.00781
1279.4,0.0080216
1284,0.0082396
1288.6,0.0084624
1293.2,0.0086872
1297.8,0.0089137
1302.3,0.0091416
1306.8,0.0093731
1311.2,0.0096088
1315.7,0.0098503
1320.1,0.010097
1324.5,0.010348
1328.9,0.010605
1333.2,0.010868
1337.5,0.011137
1341.8,0.011415
1346.1,0.011702
1350.3,0.011999
1354.5,0.012307
1358.7,0.012626
1362.9,0.012958
1367,0.013305
1371.1,0.013667
1375.2,0.014043
1379.2,0.01443
1383.2,0.01483
1387.2,0.015241
1391.2,0.015665
1395.1,0.016102
1399,0.016557
1402.9,0.017032
1406.7,0.017531
1410.5,0.018053
1414.3,0.018601
1418,0.019175
1421.7,0.019778
1425.4,0.020414
1429.1,0.021087
1432.7,0.021803
1436.3,0.022563
1439.8,0.02337
1443.4,0.024225
1446.9,0.025129
1450.3,0.026082
1453.8,0.027089
1457.2,0.028153
1460.5,0.029276
1463.9,0.030464
1467.2,0.031719
1470.4,0.033047
1473.7,0.03445
1476.9,0.035932
1480,0.037497
1483.2,0.039149
1486.3,0.040894
1489.3,0.042739
1492.4,0.044691
1495.4,0.046757
1498.3,0.048946
1501.3,0.051266
1504.2,0.053724
1507,0.056329
1509.8,0.059087
1512.6,0.062012
1515.4,0.065116
1518.1,0.068419
1520.8,0.071931
1523.4,0.075666
1526.1,0.079618
1528.6,0.083779
1531.2,0.088101
1533.7,0.092519
1536.1,0.096874
1538.6,0.10095
1541,0.10398
1543.3,0.10661
1545.7,0.10924
1547.9,0.11178
1550.2,0.11406
1552.4,0.11614
1554.6,0.11803
1556.7,0.11967
1558.8,0.1211
1560.9,0.12227
1562.9,0.12304
1564.9,0.12314
1566.8,0.12234
1568.8,0.12069
1570.6,0.11837
1572.5,0.11544
1574.3,0.11187
1576,0.10755
1577.7,0.10242
1579.4,0.096551
1581.1,0.089945
1582.7,0.082621
1584.2,0.074715
1585.8,0.066409
1587.3,0.058085
1588.7,0.050057
1590.1,0.042539
1591.5,0.035658
1592.8,0.029463
1594.1,0.023965
1595.4,0.019188
1596.6,0.015127
1597.8,0.011751
1598.9,0.0089818
1600,0.0067454
1601.1,0.004981
1602.1,0.0036108
1603.1,0.0025662
1604,0.0017916
1604.9,0.0012302
1605.8,0.00083132
1606.6,0.00055181
1607.4,0.00035994
1608.1,0.00023069
1608.8,0.00014562
1609.5,9.0777e-05
1610.1,5.5629e-05
1610.7,3.314e-05
1611.2,1.8927e-05
1611.7,1.0302e-05
1612.2,5.2752e-06
1612.6,2.5204e-06
1613,1.1207e-06
1613.3,4.65e-07
1613.6,1.7714e-07
1613.9,5.8048e-08
1614.1,1.5201e-08
1614.3,2.8212e-09
1614.4,2.879e-10
1614.5,1.497e-11
1614.6,4.4392e-14
1614.6,5.4303e-33


==> CSV/2392_vv3.csv <==
X,Y
-39.33,9.9326e-31
-39.31,1.2881e-12
-39.249,3.2261e-10
-39.148,7.8728e-09
-39.006,7.3961e-08
-38.823,4.08e-07
-38.6,1.6008e-06
-38.337,4.9488e-06
-38.033,1.2827e-05
-37.688,2.9028e-05
-37.303,5.901e-05
-36.877,0.00011001
-36.411,0.00019101
-35.905,0.00031271
-35.358,0.00048736
-34.771,0.00072876
-34.143,0.0010523
-33.475,0.0014751
-32.767,0.0020163
-32.019,0.0026981
-31.23,0.0035458
-30.402,0.00459
-29.533,0.0058688
-28.624,0.0074318
-27.675,0.0093464
-26.686,0.011706
-25.657,0.014641
-24.588,0.018325
-23.479,0.022975
-22.331,0.028864
-21.143,0.036309
-19.915,0.04567
-18.647,0.05733
-17.34,0.071689
-15.993,0.089141
-14.607,0.11005
-13.182,0.13477
-11.717,0.1636
-10.214,0.19679
-8.6705,0.23445
-7.0884,0.27647
-5.4673,0.3225
-3.8073,0.37193
-2.1085,0.42392
-0.37091,0.47751
1.4053,0.53168
3.2202,0.58545
5.0735,0.63795
6.9652,0.68834
8.8953,0.73595
10.864,0.78021
12.87,0.8208
14.914,0.85752
16.997,0.89033
19.117,0.91932
21.275,0.94462
23.47,0.9664
25.703,0.9849
27.973,1.0005
30.281,1.0134
32.626,1.024
35.008,1.0327
37.426,1.0398
39.882,1.0455
42.374,1.0501
44.903,1.0537
47.469,1.0566
50.07,1.0589
52.708,1.0607
55.382,1.062
58.092,1.0629
60.838,1.0634
63.62,1.0635
66.437,1.0633
69.289,1.0627
72.177,1.0618
75.1,1.0606
78.057,1.0592
81.05,1.0576
84.077,1.0559
87.139,1.054
90.236,1.0519
93.366,1.0497
96.531,1.0473
99.729,1.0447
102.96,1.0419
106.23,1.039
109.53,1.036
112.86,1.0329
116.23,1.0299
119.62,1.0268
123.06,1.0237
126.52,1.0206
130.02,1.0175
133.55,1.0143
137.11,1.0112
140.7,1.008
144.33,1.0047
147.98,1.0014
151.67,0.99808
155.39,0.99466
159.14,0.9912
162.92,0.98767
166.73,0.98401
170.58,0.98023
174.45,0.97634
178.35,0.97243
182.29,0.96851
186.25,0.96459
190.24,0.96066
194.26,0.95669
198.31,0.95268
202.39,0.94863
206.5,0.94453
210.64,0.94036
214.81,0.93611
219,0.93177
223.22,0.92735
227.47,0.92287
231.75,0.91836
236.05,0.91385
240.38,0.90936
244.74,0.90491
249.13,0.9005
253.54,0.89614
257.98,0.89179
262.44,0.88743
266.93,0.88302
271.45,0.87854
275.99,0.87399
280.55,0.86934
285.15,0.86457
289.76,0.85968
294.4,0.85467
299.07,0.84955
303.76,0.84437
308.47,0.83914
313.2,0.83387
317.96,0.82853
322.75,0.82312
327.55,0.81763
332.38,0.81209
337.23,0.80649
342.11,0.8008
347,0.79497
351.92,0.78899
356.86,0.78289
361.82,0.77672
366.8,0.77053
371.8,0.76434
376.82,0.75815
381.86,0.75196
386.92,0.74572
392.01,0.73937
397.11,0.73288
402.23,0.72622
407.37,0.71945
412.53,0.7126
417.7,0.70571
422.9,0.69881
428.11,0.69192
433.34,0.68505
438.59,0.67824
443.86,0.67148
449.14,0.66475
454.44,0.65801
459.76,0.65121
465.09,0.64436
470.44,0.63745
475.8,0.63052
481.18,0.62359
486.58,0.61672
491.99,0.60991
497.41,0.60315
502.85,0.59646
508.31,0.58984
513.77,0.58334
519.25,0.57695
524.75,0.57067
530.25,0.5645
535.77,0.55845
541.31,0.55249
546.85,0.54661
552.41,0.54074
557.98,0.53484
563.56,0.52888
569.15,0.5229
574.75,0.51696
580.36,0.51113
585.98,0.5054
591.62,0.49979
597.26,0.49429
602.91,0.48895
608.57,0.48379
614.25,0.47881
619.92,0.474
625.61,0.46932
631.31,0.46472
637.01,0.46018
642.72,0.45571
648.44,0.45133
654.17,0.44709
659.9,0.44299
665.64,0.43906
671.38,0.43527
677.14,0.43162
682.89,0.42812
688.65,0.42475
694.42,0.42148
700.19,0.41833
705.97,0.4153
711.75,0.4124
717.54,0.40965
723.32,0.40707
729.12,0.40467
734.91,0.40246
740.71,0.40046
746.51,0.39866
752.31,0.39706
758.12,0.39565
763.92,0.39444
769.73,0.39344
775.54,0.39266
781.35,0.39212
787.16,0.39179
792.97,0.39169
798.78,0.39179
804.59,0.39212
810.4,0.39266
816.21,0.39344
822.02,0.39444
827.82,0.39565
833.63,0.39706
839.43,0.39866
845.23,0.40046
851.03,0.40246
856.82,0.40467
862.61,0.40707
868.4,0.40965
874.19,0.4124
879.97,0.4153
885.74,0.41833
891.52,0.42148
897.28,0.42475
903.05,0.42812
908.8,0.43162
914.55,0.43527
920.3,0.43906
926.04,0.44299
931.77,0.44709
937.5,0.45133
943.22,0.45571
948.93,0.46018
954.63,0.46472
960.33,0.46932
966.01,0.474
971.69,0.47881
977.36,0.48379
983.03,0.48895
988.68,0.49429
994.32,0.49979
999.95,0.5054
1005.6,0.51113
1011.2,0.51696
1016.8,0.5229
1022.4,0.52888
1028,0.53484
1033.5,0.54074
1039.1,0.54661
1044.6,0.55249
1050.2,0.55845
1055.7,0.5645
1061.2,0.57067
1066.7,0.57695
1072.2,0.58334
1077.6,0.58984
1083.1,0.59646
1088.5,0.60315
1093.9,0.60991
1099.4,0.61672
1104.8,0.62359
1110.1,0.63052
1115.5,0.63745
1120.8,0.64436
1126.2,0.65121
1131.5,0.65801
1136.8,0.66475
1142.1,0.67148
1147.3,0.67824
1152.6,0.68505
1157.8,0.69192
1163,0.69881
1168.2,0.70571
1173.4,0.7126
1178.6,0.71945
1183.7,0.72622
1188.8,0.73288
1193.9,0.73937
1199,0.74572
1204.1,0.75196
1209.1,0.75815
1214.1,0.76434
1219.1,0.77053
1224.1,0.77672
1229.1,0.78289
1234,0.78899
1238.9,0.79497
1243.8,0.8008
1248.7,0.80649
1253.6,0.81209
1258.4,0.81763
1263.2,0.82312
1268,0.82853
1272.7,0.83387
1277.5,0.83914
1282.2,0.84437
1286.9,0.84955
1291.5,0.85467
1296.2,0.85968
1300.8,0.86457
1305.4,0.86934
1310,0.87399
1314.5,0.87854
1319,0.88302
1323.5,0.88743
1328,0.89179
1332.4,0.89614
1336.8,0.9005
1341.2,0.90491
1345.6,0.90936
1349.9,0.91385
1354.2,0.91836
1358.5,0.92287
1362.7,0.92735
1366.9,0.93177
1371.1,0.93611
1375.3,0.94036
1379.4,0.94453
1383.5,0.94863
1387.6,0.95268
1391.7,0.95669
1395.7,0.96066
1399.7,0.96459
1403.7,0.96851
1407.6,0.97243
1411.5,0.97634
1415.4,0.98023
1419.2,0.98401
1423,0.98767
1426.8,0.9912
1430.5,0.99466
1434.3,0.99808
1438,1.0014
1441.6,1.0047
1445.2,1.008
1448.8,1.0112
1452.4,1.0143
1455.9,1.0175
1459.4,1.0206
1462.9,1.0237
1466.3,1.0268
1469.7,1.0299
1473.1,1.0329
1476.4,1.036
1479.7,1.039
1483,1.0419
1486.2,1.0447
1489.4,1.0473
1492.6,1.0497
1495.7,1.0519
1498.8,1.054
1501.9,1.0559
1504.9,1.0576
1507.9,1.0592
1510.8,1.0606
1513.8,1.0618
1516.6,1.0627
1519.5,1.0633
1522.3,1.0635
1525.1,1.0634
1527.8,1.0629
1530.6,1.062
1533.2,1.0607
1535.9,1.0589
1538.5,1.0566
1541,1.0537
1543.6,1.0501
1546.1,1.0455
1548.5,1.0398
1550.9,1.0327
1553.3,1.024
1555.7,1.0134
1558,1.0005
1560.2,0.9849
1562.5,0.9664
1564.7,0.94462
1566.8,0.91932
1568.9,0.89033
1571,0.85752
1573.1,0.8208
1575.1,0.78021
1577,0.73595
1579,0.68834
1580.9,0.63795
1582.7,0.58545
1584.5,0.53168
1586.3,0.47751
1588,0.42392
1589.7,0.37193
1591.4,0.3225
1593,0.27647
1594.6,0.23445
1596.2,0.19679
1597.7,0.1636
1599.1,0.13477
1600.5,0.11005
1601.9,0.089141
1603.3,0.071689
1604.6,0.05733
1605.9,0.04567
1607.1,0.036309
1608.3,0.028864
1609.4,0.022975
1610.5,0.018325
1611.6,0.014641
1612.6,0.011706
1613.6,0.0093464
1614.6,0.0074318
1615.5,0.0058688
1616.3,0.00459
1617.2,0.0035458
1618,0.0026981
1618.7,0.0020163
1619.4,0.0014751
1620.1,0.0010523
1620.7,0.00072876
1621.3,0.00048736
1621.8,0.00031271
1622.3,0.00019101
1622.8,0.00011001
1623.2,5.901e-05
1623.6,2.9028e-05
1624,1.2827e-05
1624.3,4.9488e-06
1624.5,1.6008e-06
1624.8,4.08e-07
1624.9,7.3961e-08
1625.1,7.8728e-09
1625.2,3.2261e-10
1625.2,1.2881e-12
1625.3,9.9326e-31


==> CSV/2392_vv4.csv <==
X,Y
-39.33,4.331e-33
-39.31,8.1566e-15
-39.249,3.5609e-12
-39.148,4.9642e-11
-39.006,4.6617e-10
-38.823,2.4665e-09
-38.6,9.5373e-09
-38.337,2.9233e-08
-38.033,7.5952e-08
-37.688,1.7334e-07
-37.303,3.583e-07
-36.877,6.844e-07
-36.411,1.2265e-06
-35.905,2.0833e-06
-35.358,3.3791e-06
-34.771,5.2709e-06
-34.143,7.9534e-06
-33.475,1.1668e-05
-32.767,1.6732e-05
-32.019,2.3569e-05
-31.23,3.2731e-05
-30.402,4.4944e-05
-29.533,6.1231e-05
-28.624,8.3098e-05
-27.675,0.00011272
-26.686,0.00015347
-25.657,0.00021143
-24.588,0.00029599
-23.479,0.00042138
-22.331,0.00061137
-21.143,0.00090171
-19.915,0.0013473
-18.647,0.0020264
-17.34,0.0030496
-15.993,0.0045463
-14.607,0.0066608
-13.182,0.0095508
-11.717,0.013328
-10.214,0.01813
-8.6705,0.024071
-7.0884,0.031184
-5.4673,0.03935
-3.8073,0.048215
-2.1085,0.057379
-0.37091,0.06644
1.4053,0.07496
3.2202,0.082312
5.0735,0.088121
6.9652,0.092256
8.8953,0.094733
10.864,0.095761
12.87,0.095567
14.914,0.094328
16.997,0.092248
19.117,0.089483
21.275,0.08625
23.47,0.082666
25.703,0.078645
27.973,0.074341
30.281,0.069918
32.626,0.065468
35.008,0.061122
37.426,0.056905
39.882,0.052893
42.374,0.049147
44.903,0.045692
47.469,0.042524
50.07,0.03963
52.708,0.036985
55.382,0.034567
58.092,0.032353
60.838,0.030326
63.62,0.028469
66.437,0.026767
69.289,0.025206
72.177,0.023774
75.1,0.022459
78.057,0.02125
81.05,0.020137
84.077,0.019111
87.139,0.018165
90.236,0.017291
93.366,0.016482
96.531,0.015735
99.729,0.015048
102.96,0.014419
106.23,0.013848
109.53,0.013332
112.86,0.012868
116.23,0.012449
119.62,0.012073
123.06,0.011734
126.52,0.011431
130.02,0.01116
133.55,0.010919
137.11,0.010704
140.7,0.010515
144.33,0.010351
147.98,0.010214
151.67,0.010101
155.39,0.010012
159.14,0.0099434
162.92,0.0098934
166.73,0.0098589
170.58,0.0098378
174.45,0.0098277
178.35,0.009827
182.29,0.0098327
186.25,0.0098429
190.24,0.0098547
194.26,0.0098673
198.31,0.0098791
202.39,0.0098893
206.5,0.0098961
210.64,0.0098989
214.81,0.0098973
219,0.0098934
223.22,0.0098879
227.47,0.0098821
231.75,0.0098756
236.05,0.0098684
240.38,0.0098593
244.74,0.0098468
249.13,0.0098293
253.54,0.009806
257.98,0.0097764
262.44,0.0097409
266.93,0.0096993
271.45,0.0096505
275.99,0.0095938
280.55,0.0095295
285.15,0.0094587
289.76,0.0093829
294.4,0.0093027
299.07,0.0092184
303.76,0.0091294
308.47,0.0090354
313.2,0.0089359
317.96,0.0088318
322.75,0.0087238
327.55,0.008613
332.38,0.0085007
337.23,0.0083862
342.11,0.0082685
347,0.0081451
351.92,0.0080159
356.86,0.0078801
361.82,0.0077385
366.8,0.0075908
371.8,0.0074383
376.82,0.0072815
381.86,0.0071223
386.92,0.0069608
392.01,0.006798
397.11,0.0066343
402.23,0.0064704
407.37,0.0063066
412.53,0.0061443
417.7,0.0059842
422.9,0.0058272
428.11,0.0056739
433.34,0.0055249
438.59,0.0053811
443.86,0.0052433
449.14,0.0051113
454.44,0.0049846
459.76,0.0048638
465.09,0.0047484
470.44,0.0046383
475.8,0.0045326
481.18,0.0044318
486.58,0.0043356
491.99,0.0042444
497.41,0.0041586
502.85,0.004079
508.31,0.004006
513.77,0.0039395
519.25,0.0038783
524.75,0.0038214
530.25,0.0037671
535.77,0.0037153
541.31,0.0036658
546.85,0.0036196
552.41,0.0035771
557.98,0.0035387
563.56,0.0035041
569.15,0.0034724
574.75,0.0034428
580.36,0.0034157
585.98,0.0033918
591.62,0.003372
597.26,0.0033566
602.91,0.0033456
608.57,0.0033391
614.25,0.0033371
619.92,0.0033399
625.61,0.0033464
631.31,0.0033559
637.01,0.0033673
642.72,0.0033805
648.44,0.0033949
654.17,0.0034101
659.9,0.0034247
665.64,0.0034377
671.38,0.0034481
677.14,0.0034561
682.89,0.0034617
688.65,0.003466
694.42,0.0034701
700.19,0.0034747
705.97,0.00348
711.75,0.0034862
717.54,0.0034926
723.32,0.0034991
729.12,0.0035056
734.91,0.0035124
740.71,0.00352
746.51,0.0035283
752.31,0.0035371
758.12,0.0035461
763.92,0.0035549
769.73,0.0035632
775.54,0.0035704
781.35,0.0035761
787.16,0.0035798
792.97,0.0035811
798.78,0.0035798
804.59,0.0035761
810.4,0.0035704
816.21,0.0035632
822.02,0.0035549
827.82,0.0035461
833.63,0.0035371
839.43,0.0035283
845.23,0.00352
851.03,0.0035124
856.82,0.0035056
862.61,0.0034991
868.4,0.0034926
874.19,0.0034862
879.97,0.00348
885.74,0.0034747
891.52,0.0034701
897.28,0.003466
903.05,0.0034617
908.8,0.0034561
914.55,0.0034481
920.3,0.0034377
926.04,0.0034247
931.77,0.0034101
937.5,0.0033949
943.22,0.0033805
948.93,0.0033673
954.63,0.0033559
960.33,0.0033464
966.01,0.0033399
971.69,0.0033371
977.36,0.0033391
983.03,0.0033456
988.68,0.0033566
994.32,0.003372
999.95,0.0033918
1005.6,0.0034157
1011.2,0.0034428
1016.8,0.0034724
1022.4,0.0035041
1028,0.0035387
1033.5,0.0035771
1039.1,0.0036196
1044.6,0.0036658
1050.2,0.0037153
1055.7,0.0037671
1061.2,0.0038214
1066.7,0.0038783
1072.2,0.0039395
1077.6,0.004006
1083.1,0.004079
1088.5,0.0041586
1093.9,0.0042444
1099.4,0.0043356
1104.8,0.0044318
1110.1,0.0045326
1115.5,0.0046383
1120.8,0.0047484
1126.2,0.0048638
1131.5,0.0049846
1136.8,0.0051113
1142.1,0.0052433
1147.3,0.0053811
1152.6,0.0055249
1157.8,0.0056739
1163,0.0058272
1168.2,0.0059842
1173.4,0.0061443
1178.6,0.0063066
1183.7,0.0064704
1188.8,0.0066343
1193.9,0.006798
1199,0.0069608
1204.1,0.0071223
1209.1,0.0072815
1214.1,0.0074383
1219.1,0.0075908
1224.1,0.0077385
1229.1,0.0078801
1234,0.0080159
1238.9,0.0081451
1243.8,0.0082685
1248.7,0.0083862
1253.6,0.0085007
1258.4,0.008613
1263.2,0.0087238
1268,0.0088318
1272.7,0.0089359
1277.5,0.0090354
1282.2,0.0091294
1286.9,0.0092184
1291.5,0.0093027
1296.2,0.0093829
1300.8,0.0094587
1305.4,0.0095295
1310,0.0095938
1314.5,0.0096505
1319,0.0096993
1323.5,0.0097409
1328,0.0097764
1332.4,0.009806
1336.8,0.0098293
1341.2,0.0098468
1345.6,0.0098593
1349.9,0.0098684
1354.2,0.0098756
1358.5,0.0098821
1362.7,0.0098879
1366.9,0.0098934
1371.1,0.0098973
1375.3,0.0098989
1379.4,0.0098961
1383.5,0.0098893
1387.6,0.0098791
1391.7,0.0098673
1395.7,0.0098547
1399.7,0.0098429
1403.7,0.0098327
1407.6,0.009827
1411.5,0.0098277
1415.4,0.0098378
1419.2,0.0098589
1423,0.0098934
1426.8,0.0099434
1430.5,0.010012
1434.3,0.010101
1438,0.010214
1441.6,0.010351
1445.2,0.010515
1448.8,0.010704
1452.4,0.010919
1455.9,0.01116
1459.4,0.011431
1462.9,0.011734
1466.3,0.012073
1469.7,0.012449
1473.1,0.012868
1476.4,0.013332
1479.7,0.013848
1483,0.014419
1486.2,0.015048
1489.4,0.015735
1492.6,0.016482
1495.7,0.017291
1498.8,0.018165
1501.9,0.019111
1504.9,0.020137
1507.9,0.02125
1510.8,0.022459
1513.8,0.023774
1516.6,0.025206
1519.5,0.026767
1522.3,0.028469
1525.1,0.030326
1527.8,0.032353
1530.6,0.034567
1533.2,0.036985
1535.9,0.03963
1538.5,0.042524
1541,0.045692
1543.6,0.049147
1546.1,0.052893
1548.5,0.056905
1550.9,0.061122
1553.3,0.065468
1555.7,0.069918
1558,0.074341
1560.2,0.078645
1562.5,0.082666
1564.7,0.08625
1566.8,0.089483
1568.9,0.092248
1571,0.094328
1573.1,0.095567
1575.1,0.095761
1577,0.094733
1579,0.092256
1580.9,0.088121
1582.7,0.082312
1584.5,0.07496
1586.3,0.06644
1588,0.057379
1589.7,0.048215
1591.4,0.03935
1593,0.031184
1594.6,0.024071
1596.2,0.01813
1597.7,0.013328
1599.1,0.0095508
1600.5,0.0066608
1601.9,0.0045463
1603.3,0.0030496
1604.6,0.0020264
1605.9,0.0013473
1607.1,0.00090171
1608.3,0.00061137
1609.4,0.00042138
1610.5,0.00029599
1611.6,0.00021143
1612.6,0.00015347
1613.6,0.00011272
1614.6,8.3098e-05
1615.5,6.1231e-05
1616.3,4.4944e-05
1617.2,3.2731e-05
1618,2.3569e-05
1618.7,1.6732e-05
1619.4,1.1668e-05
1620.1,7.9534e-06
1620.7,5.2709e-06
1621.3,3.3791e-06
1621.8,2.0833e-06
1622.3,1.2265e-06
1622.8,6.844e-07
1623.2,3.583e-07
1623.6,1.7334e-07
1624,7.5952e-08
1624.3,2.9233e-08
1624.5,9.5373e-09
1624.8,2.4665e-09
1624.9,4.6617e-10
1625.1,4.9642e-11
1625.2,3.5609e-12
1625.2,8.1566e-15
1625.3,4.331e-33


==> CSV/2392_vv_in1.csv <==
X,Y
-34.231,1.1495e-30
-34.211,3.4459e-12
-34.15,-2.2805e-10
-34.05,-5.7424e-08
-33.909,-4.8018e-07
-33.729,-1.0363e-06
-33.508,2.1463e-07
-33.247,6.8456e-06
-32.945,2.6487e-05
-32.604,6.9421e-05
-32.223,0.00015298
-31.801,0.0003013
-31.339,0.00054825
-30.838,0.00093869
-30.296,0.0015282
-29.715,0.0023878
-29.093,0.003603
-28.431,0.0052718
-27.73,0.0075178
-26.989,0.010486
-26.208,0.014339
-25.387,0.019258
-24.526,0.025438
-23.626,0.033076
-22.686,0.042375
-21.706,0.053544
-20.687,0.066773
-19.628,0.082251
-18.53,0.10009
-17.392,0.12042
-16.215,0.14335
-14.999,0.16886
-13.743,0.19701
-12.449,0.22776
-11.115,0.261
-9.742,0.29653
-8.3301,0.33412
-6.8793,0.37346
-5.3897,0.41428
-3.8613,0.45625
-2.2942,0.49907
-0.68843,0.54239
0.95585,0.58579
2.6386,0.62886
4.3597,0.67114
6.1192,0.71225
7.9168,0.75191
9.7526,0.78986
11.626,0.82587
13.538,0.85971
15.488,0.89121
17.475,0.92018
19.5,0.94652
21.563,0.9702
23.663,0.99126
25.8,1.0099
27.975,1.0261
30.187,1.0403
32.436,1.0524
34.721,1.0625
37.044,1.0707
39.403,1.0773
41.799,1.0823
44.232,1.0854
46.7,1.0871
49.205,1.0878
51.746,1.0875
54.324,1.0865
56.937,1.0848
59.585,1.0826
62.27,1.0801
64.989,1.0774
67.744,1.0745
70.535,1.0716
73.36,1.0686
76.221,1.0657
79.116,1.0628
82.045,1.06
85.01,1.0573
88.008,1.0546
91.041,1.0519
94.108,1.0491
97.209,1.0462
100.34,1.0432
103.51,1.0401
106.71,1.0369
109.95,1.0337
113.22,1.0305
116.52,1.0272
119.85,1.0239
123.22,1.0205
126.62,1.0171
130.05,1.0136
133.51,1.01
137.01,1.0066
140.54,1.0031
144.1,0.99973
147.69,0.99637
151.31,0.99303
154.96,0.9897
158.65,0.98635
162.36,0.98295
166.11,0.97949
169.88,0.97596
173.69,0.97234
177.53,0.96863
181.39,0.96487
185.29,0.96105
189.21,0.95719
193.17,0.95327
197.15,0.94925
201.16,0.94512
205.2,0.94086
209.27,0.93644
213.37,0.93188
217.5,0.9272
221.65,0.92242
225.83,0.9176
230.04,0.91275
234.28,0.90791
238.54,0.9031
242.84,0.89837
247.15,0.89373
251.5,0.88919
255.87,0.88474
260.26,0.88039
264.68,0.8761
269.13,0.87185
273.6,0.86756
278.1,0.86318
282.63,0.85865
287.17,0.85396
291.75,0.84911
296.34,0.8441
300.96,0.83895
305.61,0.83369
310.28,0.82833
314.97,0.82291
319.68,0.81743
324.42,0.8119
329.18,0.8063
333.96,0.80063
338.77,0.79487
343.59,0.78903
348.44,0.78312
353.31,0.77714
358.2,0.77108
363.12,0.76496
368.05,0.75883
373,0.75272
377.98,0.74667
382.97,0.74066
387.99,0.73465
393.02,0.72863
398.07,0.72258
403.15,0.71651
408.24,0.71038
413.35,0.70417
418.48,0.69783
423.62,0.69139
428.79,0.68489
433.97,0.67838
439.17,0.67193
444.38,0.66555
449.62,0.65926
454.87,0.65305
460.13,0.6469
465.42,0.64076
470.71,0.63455
476.03,0.62826
481.36,0.62187
486.7,0.61544
492.06,0.60898
497.43,0.60252
502.82,0.59605
508.22,0.58956
513.64,0.58303
519.06,0.57646
524.51,0.56986
529.96,0.56325
535.43,0.55661
540.91,0.54996
546.4,0.54334
551.91,0.53679
557.42,0.53035
562.95,0.52404
568.49,0.51786
574.04,0.51181
579.59,0.50588
585.16,0.50003
590.74,0.49425
596.33,0.48852
601.93,0.48284
607.54,0.47721
613.16,0.47164
618.78,0.46614
624.42,0.46075
630.06,0.45549
635.71,0.45038
641.37,0.44545
647.03,0.44073
652.7,0.43624
658.38,0.43199
664.06,0.42797
669.76,0.42418
675.45,0.4206
681.15,0.4172
686.86,0.41396
692.57,0.41086
698.29,0.40793
704.01,0.40516
709.74,0.40256
715.47,0.40013
721.2,0.39789
726.94,0.39585
732.68,0.39403
738.42,0.39245
744.17,0.39111
749.92,0.38999
755.67,0.38907
761.42,0.38832
767.17,0.38772
772.92,0.38726
778.68,0.38694
784.43,0.38675
790.19,0.38669
795.94,0.38675
801.7,0.38694
807.45,0.38726
813.21,0.38772
818.96,0.38832
824.71,0.38907
830.46,0.38999
836.21,0.39111
841.95,0.39245
847.7,0.39403
853.44,0.39585
859.17,0.39789
864.91,0.40013
870.64,0.40256
876.36,0.40516
882.09,0.40793
887.8,0.41086
893.52,0.41396
899.22,0.4172
904.93,0.4206
910.62,0.42418
916.31,0.42797
922,0.43199
927.68,0.43624
933.35,0.44073
939.01,0.44545
944.67,0.45038
950.32,0.45549
955.96,0.46075
961.6,0.46614
967.22,0.47164
972.84,0.47721
978.45,0.48284
984.04,0.48852
989.63,0.49425
995.21,0.50003
1000.8,0.50588
1006.3,0.51181
1011.9,0.51786
1017.4,0.52404
1023,0.53035
1028.5,0.53679
1034,0.54334
1039.5,0.54996
1044.9,0.55661
1050.4,0.56325
1055.9,0.56986
1061.3,0.57646
1066.7,0.58303
1072.2,0.58956
1077.6,0.59605
1082.9,0.60252
1088.3,0.60898
1093.7,0.61544
1099,0.62187
1104.4,0.62826
1109.7,0.63455
1115,0.64076
1120.2,0.6469
1125.5,0.65305
1130.8,0.65926
1136,0.66555
1141.2,0.67193
1146.4,0.67838
1151.6,0.68489
1156.8,0.69139
1161.9,0.69783
1167,0.70417
1172.1,0.71038
1177.2,0.71651
1182.3,0.72258
1187.4,0.72863
1192.4,0.73465
1197.4,0.74066
1202.4,0.74667
1207.4,0.75272
1212.3,0.75883
1217.3,0.76496
1222.2,0.77108
1227.1,0.77714
1231.9,0.78312
1236.8,0.78903
1241.6,0.79487
1246.4,0.80063
1251.2,0.8063
1256,0.8119
1260.7,0.81743
1265.4,0.82291
1270.1,0.82833
1274.8,0.83369
1279.4,0.83895
1284,0.8441
1288.6,0.84911
1293.2,0.85396
1297.8,0.85865
1302.3,0.86318
1306.8,0.86756
1311.2,0.87185
1315.7,0.8761
1320.1,0.88039
1324.5,0.88474
1328.9,0.88919
1333.2,0.89373
1337.5,0.89837
1341.8,0.9031
1346.1,0.90791
1350.3,0.91275
1354.5,0.9176
1358.7,0.92242
1362.9,0.9272
1367,0.93188
1371.1,0.93644
1375.2,0.94086
1379.2,0.94512
1383.2,0.94925
1387.2,0.95327
1391.2,0.95719
1395.1,0.96105
1399,0.96487
1402.9,0.96863
1406.7,0.97234
1410.5,0.97596
1414.3,0.97949
1418,0.98295
1421.7,0.98635
1425.4,0.9897
1429.1,0.99303
1432.7,0.99637
1436.3,0.99973
1439.8,1.0031
1443.4,1.0066
1446.9,1.01
1450.3,1.0136
1453.8,1.0171
1457.2,1.0205
1460.5,1.0239
1463.9,1.0272
1467.2,1.0305
1470.4,1.0337
1473.7,1.0369
1476.9,1.0401
1480,1.0432
1483.2,1.0462
1486.3,1.0491
1489.3,1.0519
1492.4,1.0546
1495.4,1.0573
1498.3,1.06
1501.3,1.0628
1504.2,1.0657
1507,1.0686
1509.8,1.0716
1512.6,1.0745
1515.4,1.0774
1518.1,1.0801
1520.8,1.0826
1523.4,1.0848
1526.1,1.0865
1528.6,1.0875
1531.2,1.0878
1533.7,1.0871
1536.1,1.0854
1538.6,1.0823
1541,1.0773
1543.3,1.0707
1545.7,1.0625
1547.9,1.0524
1550.2,1.0403
1552.4,1.0261
1554.6,1.0099
1556.7,0.99126
1558.8,0.9702
1560.9,0.94652
1562.9,0.92018
1564.9,0.89121
1566.8,0.85971
1568.8,0.82587
1570.6,0.78986
1572.5,0.75191
1574.3,0.71225
1576,0.67114
1577.7,0.62886
1579.4,0.58579
1581.1,0.54239
1582.7,0.49907
1584.2,0.45625
1585.8,0.41428
1587.3,0.37346
1588.7,0.33412
1590.1,0.29653
1591.5,0.261
1592.8,0.22776
1594.1,0.19701
1595.4,0.16886
1596.6,0.14335
1597.8,0.12042
1598.9,0.10009
1600,0.082251
1601.1,0.066773
1602.1,0.053544
1603.1,0.042375
1604,0.033076
1604.9,0.025438
1605.8,0.019258
1606.6,0.014339
1607.4,0.010486
1608.1,0.0075178
1608.8,0.0052718
1609.5,0.003603
1610.1,0.0023878
1610.7,0.0015282
1611.2,0.00093869
1611.7,0.00054825
1612.2,0.0003013
1612.6,0.00015298
1613,6.9421e-05
1613.3,2.6487e-05
1613.6,6.8456e-06
1613.9,2.1463e-07
1614.1,-1.0363e-06
1614.3,-4.8018e-07
1614.4,-5.7424e-08
1614.5,-2.2805e-10
1614.6,3.4459e-12
1614.6,1.1495e-30


==> CSV/2392_vv_in2.csv <==
X,Y
-34.231,2.6476e-33
-34.211,1.0272e-12
-34.15,1.3491e-09
-34.05,8.4759e-08
-33.909,7.3678e-07
-33.729,2.4498e-06
-33.508,5.3239e-06
-33.247,1.0272e-05
-32.945,1.7943e-05
-32.604,3.1522e-05
-32.223,5.3665e-05
-31.801,8.7962e-05
-31.339,0.00013733
-30.838,0.0002044
-30.296,0.00029413
-29.715,0.00041175
-29.093,0.00056795
-28.431,0.00078365
-27.73,0.0010784
-26.989,0.0014739
-26.208,0.0019975
-25.387,0.0026814
-24.526,0.0035612
-23.626,0.0046901
-22.686,0.006121
-21.706,0.0078994
-20.687,0.010067
-19.628,0.012659
-18.53,0.01577
-17.392,0.01941
-16.215,0.023623
-14.999,0.028505
-13.743,0.034023
-12.449,0.040141
-11.115,0.046792
-9.742,0.053966
-8.3301,0.061602
-6.8793,0.069584
-5.3897,0.077664
-3.8613,0.085541
-2.2942,0.092802
-0.68843,0.099312
0.95585,0.10502
2.6386,0.10995
4.3597,0.11416
6.1192,0.11757
7.9168,0.12029
9.7526,0.12243
11.626,0.12405
13.538,0.12509
15.488,0.12535
17.475,0.1248
19.5,0.12364
21.563,0.12216
23.663,0.12047
25.8,0.11863
27.975,0.11659
30.187,0.11439
32.436,0.11201
34.721,0.1094
37.044,0.10672
39.403,0.10406
41.799,0.10095
44.232,0.096874
46.7,0.092519
49.205,0.088101
51.746,0.083779
54.324,0.079618
56.937,0.075666
59.585,0.071931
62.27,0.068419
64.989,0.065116
67.744,0.062012
70.535,0.059087
73.36,0.056329
76.221,0.053724
79.116,0.051266
82.045,0.048946
85.01,0.046757
88.008,0.044691
91.041,0.042739
94.108,0.040894
97.209,0.039149
100.34,0.037497
103.51,0.035932
106.71,0.03445
109.95,0.033047
113.22,0.031719
116.52,0.030464
119.85,0.029276
123.22,0.028153
126.62,0.027089
130.05,0.026082
133.51,0.025129
137.01,0.024225
140.54,0.02337
144.1,0.022563
147.69,0.021803
151.31,0.021087
154.96,0.020414
158.65,0.019778
162.36,0.019175
166.11,0.018601
169.88,0.018053
173.69,0.017531
177.53,0.017032
181.39,0.016557
185.29,0.016102
189.21,0.015665
193.17,0.015241
197.15,0.01483
201.16,0.01443
205.2,0.014043
209.27,0.013667
213.37,0.013305
217.5,0.012958
221.65,0.012626
225.83,0.012307
230.04,0.011999
234.28,0.011702
238.54,0.011415
242.84,0.011137
247.15,0.010868
251.5,0.010605
255.87,0.010348
260.26,0.010097
264.68,0.0098503
269.13,0.0096088
273.6,0.0093731
278.1,0.0091416
282.63,0.0089137
287.17,0.0086872
291.75,0.0084624
296.34,0.0082396
300.96,0.0080216
305.61,0.00781
310.28,0.0076074
314.97,0.0074128
319.68,0.0072252
324.42,0.0070418
329.18,0.0068628
333.96,0.006687
338.77,0.0065154
343.59,0.0063466
348.44,0.0061815
353.31,0.0060205
358.2,0.0058657
363.12,0.0057168
368.05,0.0055735
373,0.0054346
377.98,0.0053
382.97,0.0051692
387.99,0.0050425
393.02,0.0049192
398.07,0.0047985
403.15,0.0046796
408.24,0.0045635
413.35,0.0044513
418.48,0.0043437
423.62,0.0042401
428.79,0.0041391
433.97,0.0040402
439.17,0.0039438
444.38,0.0038503
449.62,0.0037592
454.87,0.0036696
460.13,0.0035807
465.42,0.0034925
470.71,0.0034054
476.03,0.0033201
481.36,0.0032373
486.7,0.0031576
492.06,0.0030813
497.43,0.0030092
502.82,0.0029409
508.22,0.0028764
513.64,0.0028153
519.06,0.0027579
524.51,0.0027037
529.96,0.0026529
535.43,0.0026049
540.91,0.0025593
546.4,0.0025153
551.91,0.0024728
557.42,0.0024308
562.95,0.0023889
568.49,0.0023468
574.04,0.0023046
579.59,0.0022627
585.16,0.0022218
590.74,0.0021818
596.33,0.002142
601.93,0.0021017
607.54,0.0020606
613.16,0.0020187
618.78,0.0019765
624.42,0.0019344
630.06,0.0018931
635.71,0.0018535
641.37,0.0018165
647.03,0.0017831
652.7,0.0017535
658.38,0.0017277
664.06,0.0017052
669.76,0.0016854
675.45,0.0016673
681.15,0.00165
686.86,0.001633
692.57,0.0016158
698.29,0.0015979
704.01,0.0015791
709.74,0.0015597
715.47,0.0015403
721.2,0.0015219
726.94,0.0015052
732.68,0.0014909
738.42,0.0014786
744.17,0.0014677
749.92,0.0014576
755.67,0.0014481
761.42,0.0014392
767.17,0.0014316
772.92,0.0014255
778.68,0.0014213
784.43,0.0014188
790.19,0.0014181
795.94,0.0014188
801.7,0.0014213
807.45,0.0014255
813.21,0.0014316
818.96,0.0014392
824.71,0.0014481
830.46,0.0014576
836.21,0.0014677
841.95,0.0014786
847.7,0.0014909
853.44,0.0015052
859.17,0.0015219
864.91,0.0015403
870.64,0.0015597
876.36,0.0015791
882.09,0.0015979
887.8,0.0016158
893.52,0.001633
899.22,0.00165
904.93,0.0016673
910.62,0.0016854
916.31,0.0017052
922,0.0017277
927.68,0.0017535
933.35,0.0017831
939.01,0.0018165
944.67,0.0018535
950.32,0.0018931
955.96,0.0019344
961.6,0.0019765
967.22,0.0020187
972.84,0.0020606
978.45,0.0021017
984.04,0.002142
989.63,0.0021818
995.21,0.0022218
1000.8,0.0022627
1006.3,0.0023046
1011.9,0.0023468
1017.4,0.0023889
1023,0.0024308
1028.5,0.0024728
1034,0.0025153
1039.5,0.0025593
1044.9,0.0026049
1050.4,0.0026529
1055.9,0.0027037
1061.3,0.0027579
1066.7,0.0028153
1072.2,0.0028764
1077.6,0.0029409
1082.9,0.0030092
1088.3,0.0030813
1093.7,0.0031576
1099,0.0032373
1104.4,0.0033201
1109.7,0.0034054
1115,0.0034925
1120.2,0.0035807
1125.5,0.0036696
1130.8,0.0037592
1136,0.0038503
1141.2,0.0039438
1146.4,0.0040402
1151.6,0.0041391
1156.8,0.0042401
1161.9,0.0043437
1167,0.0044513
1172.1,0.0045635
1177.2,0.0046796
1182.3,0.0047985
1187.4,0.0049192
1192.4,0.0050425
1197.4,0.0051692
1202.4,0.0053
1207.4,0.0054346
1212.3,0.0055735
1217.3,0.0057168
1222.2,0.0058657
1227.1,0.0060205
1231.9,0.0061815
1236.8,0.0063466
1241.6,0.0065154
1246.4,0.006687
1251.2,0.0068628
1256,0.0070418
1260.7,0.0072252
1265.4,0.0074128
1270.1,0.0076074
1274.8,0.00781
1279.4,0.0080216
1284,0.0082396
1288.6,0.0084624
1293.2,0.0086872
1297.8,0.0089137
1302.3,0.0091416
1306.8,0.0093731
1311.2,0.0096088
1315.7,0.0098503
1320.1,0.010097
1324.5,0.010348
1328.9,0.010605
1333.2,0.010868
1337.5,0.011137
1341.8,0.011415
1346.1,0.011702
1350.3,0.011999
1354.5,0.012307
1358.7,0.012626
1362.9,0.012958
1367,0.013305
1371.1,0.013667
1375.2,0.014043
1379.2,0.01443
1383.2,0.01483
1387.2,0.015241
1391.2,0.015665
1395.1,0.016102
1399,0.016557
1402.9,0.017032
1406.7,0.017531
1410.5,0.018053
1414.3,0.018601
1418,0.019175
1421.7,0.019778
1425.4,0.020414
1429.1,0.021087
1432.7,0.021803
1436.3,0.022563
1439.8,0.02337
1443.4,0.024225
1446.9,0.025129
1450.3,0.026082
1453.8,0.027089
1457.2,0.028153
1460.5,0.029276
1463.9,0.030464
1467.2,0.031719
1470.4,0.033047
1473.7,0.03445
1476.9,0.035932
1480,0.037497
1483.2,0.039149
1486.3,0.040894
1489.3,0.042739
1492.4,0.044691
1495.4,0.046757
1498.3,0.048946
1501.3,0.051266
1504.2,0.053724
1507,0.056329
1509.8,0.059087
1512.6,0.062012
1515.4,0.065116
1518.1,0.068419
1520.8,0.071931
1523.4,0.075666
1526.1,0.079618
1528.6,0.083779
1531.2,0.088101
1533.7,0.092519
1536.1,0.096874
1538.6,0.10095
1541,0.10406
1543.3,0.10672
1545.7,0.1094
1547.9,0.11201
1550.2,0.11439
1552.4,0.11659
1554.6,0.11863
1556.7,0.12047
1558.8,0.12216
1560.9,0.12364
1562.9,0.1248
1564.9,0.12535
1566.8,0.12509
1568.8,0.12405
1570.6,0.12243
1572.5,0.12029
1574.3,0.11757
1576,0.11416
1577.7,0.10995
1579.4,0.10502
1581.1,0.099312
1582.7,0.092802
1584.2,0.085541
1585.8,0.077664
1587.3,0.069584
1588.7,0.061602
1590.1,0.053966
1591.5,0.046792
1592.8,0.040141
1594.1,0.034023
1595.4,0.028505
1596.6,0.023623
1597.8,0.01941
1598.9,0.01577
1600,0.012659
1601.1,0.010067
1602.1,0.0078994
1603.1,0.006121
1604,0.0046901
1604.9,0.0035612
1605.8,0.0026814
1606.6,0.0019975
1607.4,0.0014739
1608.1,0.0010784
1608.8,0.00078365
1609.5,0.00056795
1610.1,0.00041175
1610.7,0.00029413
1611.2,0.0002044
1611.7,0.00013733
1612.2,8.7962e-05
1612.6,5.3665e-05
1613,3.1522e-05
1613.3,1.7943e-05
1613.6,1.0272e-05
1613.9,5.3239e-06
1614.1,2.4498e-06
1614.3,7.3678e-07
1614.4,8.4759e-08
1614.5,1.3491e-09
1614.6,1.0272e-12
1614.6,2.6476e-33


==> CSV/2392_vv_in3.csv <==
X,Y
-39.33,1.021e-30
-39.31,1.405e-12
-39.25,5.6262e-11
-39.149,-1.3019e-08
-39.008,-1.8389e-07
-38.827,-6.6207e-07
-38.605,-1.4349e-06
-38.343,-1.3845e-06
-38.041,1.9789e-06
-37.699,1.1975e-05
-37.316,3.2424e-05
-36.894,6.957e-05
-36.431,0.00013305
-35.928,0.00023055
-35.385,0.00036993
-34.802,0.00055981
-34.178,0.00081197
-33.515,0.0011509
-32.811,0.0015876
-32.068,0.0021308
-31.285,0.0028126
-30.462,0.0036828
-29.599,0.0048645
-28.696,0.0064067
-27.753,0.0082711
-26.771,0.01064
-25.749,0.013694
-24.687,0.017559
-23.586,0.022411
-22.445,0.028607
-21.265,0.036405
-20.045,0.046232
-18.786,0.058505
-17.488,0.073737
-16.15,0.092449
-14.774,0.11512
-13.358,0.14232
-11.903,0.17438
-10.409,0.2115
-8.8766,0.25349
-7.3052,0.30024
-5.695,0.35114
-4.0461,0.4052
-2.3587,0.4613
-0.63281,0.51798
1.1315,0.57423
2.9341,0.62899
4.775,0.68131
6.654,0.73039
8.5711,0.77569
10.526,0.81697
12.519,0.85421
14.55,0.88744
16.618,0.9167
18.724,0.9422
20.867,0.96424
23.048,0.98318
25.266,0.99932
27.521,1.013
29.813,1.0246
32.142,1.0344
34.508,1.0427
36.91,1.0497
39.35,1.0556
41.825,1.0606
44.337,1.0647
46.885,1.068
49.47,1.0708
52.09,1.0731
54.746,1.0749
57.437,1.0763
60.165,1.0774
62.928,1.0781
65.726,1.0787
68.559,1.0791
71.427,1.0793
74.33,1.0794
77.268,1.0793
80.241,1.0791
83.248,1.0786
86.289,1.078
89.365,1.0772
92.474,1.0761
95.617,1.0748
98.794,1.0731
102.01,1.0711
105.25,1.0689
108.53,1.0663
111.84,1.0635
115.18,1.0605
118.56,1.0573
121.96,1.0538
125.41,1.0502
128.88,1.0464
132.38,1.0426
135.92,1.0387
139.49,1.0347
143.09,1.0307
146.72,1.0267
150.39,1.0226
154.08,1.0186
157.81,1.0146
161.56,1.0105
165.35,1.0064
169.17,1.0021
173.01,0.99784
176.89,0.9935
180.8,0.98912
184.73,0.98471
188.7,0.98021
192.69,0.97558
196.72,0.97077
200.77,0.96576
204.85,0.96058
208.96,0.95529
213.1,0.94998
217.26,0.94475
221.46,0.93965
225.68,0.93465
229.93,0.92969
234.2,0.92472
238.5,0.91972
242.83,0.91466
247.19,0.90953
251.57,0.90434
255.98,0.89907
260.41,0.89372
264.87,0.88831
269.36,0.88288
273.87,0.87749
278.4,0.87213
282.96,0.86679
287.55,0.86143
292.16,0.85602
296.79,0.85056
301.45,0.84506
306.13,0.83952
310.84,0.83393
315.56,0.8283
320.31,0.82259
325.09,0.81677
329.88,0.81081
334.7,0.80471
339.54,0.79851
344.4,0.79227
349.29,0.786
354.19,0.77968
359.12,0.77329
364.07,0.76682
369.03,0.76027
374.02,0.75364
379.03,0.74696
384.06,0.74027
389.11,0.73361
394.17,0.72698
399.26,0.7204
404.37,0.71388
409.49,0.70744
414.63,0.70107
419.79,0.69477
424.97,0.6885
430.17,0.6822
435.38,0.67583
440.61,0.66939
445.86,0.66287
451.12,0.65626
456.4,0.64956
461.7,0.64276
467.01,0.63588
472.34,0.62897
477.69,0.62205
483.04,0.61516
488.42,0.60832
493.81,0.60152
499.21,0.59476
504.62,0.58805
510.06,0.5814
515.5,0.57482
520.96,0.56831
526.43,0.56186
531.91,0.55544
537.4,0.54901
542.91,0.54257
548.43,0.53613
553.96,0.52971
559.5,0.52334
565.06,0.51704
570.62,0.51083
576.2,0.50473
581.78,0.49871
587.38,0.49278
592.98,0.48696
598.6,0.48127
604.22,0.47575
609.85,0.4704
615.49,0.4652
621.14,0.46012
626.8,0.45515
632.47,0.45029
638.14,0.44555
643.82,0.44093
649.51,0.43641
655.2,0.43198
660.9,0.42764
666.61,0.42343
672.32,0.41937
678.04,0.41545
683.76,0.4117
689.49,0.40812
695.22,0.40471
700.96,0.40147
706.7,0.39844
712.45,0.39565
718.2,0.39311
723.95,0.39082
729.71,0.38878
735.47,0.38696
741.23,0.38537
746.99,0.38397
752.76,0.38275
758.52,0.3817
764.29,0.38082
770.06,0.3801
775.83,0.37958
781.6,0.37926
787.37,0.37915
793.15,0.37926
798.92,0.37958
804.69,0.3801
810.46,0.38082
816.23,0.3817
821.99,0.38275
827.76,0.38397
833.52,0.38537
839.28,0.38696
845.04,0.38878
850.8,0.39082
856.55,0.39311
862.3,0.39565
868.05,0.39844
873.79,0.40147
879.53,0.40471
885.26,0.40812
890.99,0.4117
896.71,0.41545
902.43,0.41937
908.14,0.42343
913.85,0.42764
919.55,0.43198
925.24,0.43641
930.93,0.44093
936.61,0.44555
942.28,0.45029
947.95,0.45515
953.61,0.46012
959.26,0.4652
964.9,0.4704
970.53,0.47575
976.15,0.48127
981.77,0.48696
987.37,0.49278
992.97,0.49871
998.55,0.50473
1004.1,0.51083
1009.7,0.51704
1015.2,0.52334
1020.8,0.52971
1026.3,0.53613
1031.8,0.54257
1037.3,0.54901
1042.8,0.55544
1048.3,0.56186
1053.8,0.56831
1059.2,0.57482
1064.7,0.5814
1070.1,0.58805
1075.5,0.59476
1080.9,0.60152
1086.3,0.60832
1091.7,0.61516
1097.1,0.62205
1102.4,0.62897
1107.7,0.63588
1113,0.64276
1118.3,0.64956
1123.6,0.65626
1128.9,0.66287
1134.1,0.66939
1139.4,0.67583
1144.6,0.6822
1149.8,0.6885
1155,0.69477
1160.1,0.70107
1165.3,0.70744
1170.4,0.71388
1175.5,0.7204
1180.6,0.72698
1185.6,0.73361
1190.7,0.74027
1195.7,0.74696
1200.7,0.75364
1205.7,0.76027
1210.7,0.76682
1215.6,0.77329
1220.6,0.77968
1225.5,0.786
1230.3,0.79227
1235.2,0.79851
1240,0.80471
1244.9,0.81081
1249.7,0.81677
1254.4,0.82259
1259.2,0.8283
1263.9,0.83393
1268.6,0.83952
1273.3,0.84506
1278,0.85056
1282.6,0.85602
1287.2,0.86143
1291.8,0.86679
1296.3,0.87213
1300.9,0.87749
1305.4,0.88288
1309.9,0.88831
1314.3,0.89372
1318.8,0.89907
1323.2,0.90434
1327.6,0.90953
1331.9,0.91466
1336.2,0.91972
1340.5,0.92472
1344.8,0.92969
1349.1,0.93465
1353.3,0.93965
1357.5,0.94475
1361.7,0.94998
1365.8,0.95529
1369.9,0.96058
1374,0.96576
1378,0.97077
1382.1,0.97558
1386.1,0.98021
1390,0.98471
1394,0.98912
1397.9,0.9935
1401.7,0.99784
1405.6,1.0021
1409.4,1.0064
1413.2,1.0105
1416.9,1.0146
1420.7,1.0186
1424.4,1.0226
1428,1.0267
1431.7,1.0307
1435.3,1.0347
1438.8,1.0387
1442.4,1.0426
1445.9,1.0464
1449.3,1.0502
1452.8,1.0538
1456.2,1.0573
1459.6,1.0605
1462.9,1.0635
1466.2,1.0663
1469.5,1.0689
1472.7,1.0711
1476,1.0731
1479.1,1.0748
1482.3,1.0761
1485.4,1.0772
1488.5,1.078
1491.5,1.0786
1494.5,1.0791
1497.5,1.0793
1500.4,1.0794
1503.3,1.0793
1506.2,1.0791
1509,1.0787
1511.8,1.0781
1514.6,1.0774
1517.3,1.0763
1520,1.0749
1522.7,1.0731
1525.3,1.0708
1527.9,1.068
1530.4,1.0647
1532.9,1.0606
1535.4,1.0556
1537.8,1.0497
1540.2,1.0427
1542.6,1.0344
1544.9,1.0246
1547.2,1.013
1549.5,0.99932
1551.7,0.98318
1553.9,0.96424
1556,0.9422
1558.1,0.9167
1560.2,0.88744
1562.2,0.85421
1564.2,0.81697
1566.2,0.77569
1568.1,0.73039
1570,0.68131
1571.8,0.62899
1573.6,0.57423
1575.4,0.51798
1577.1,0.4613
1578.8,0.4052
1580.4,0.35114
1582.1,0.30024
1583.6,0.25349
1585.2,0.2115
1586.7,0.17438
1588.1,0.14232
1589.5,0.11512
1590.9,0.092449
1592.2,0.073737
1593.5,0.058505
1594.8,0.046232
1596,0.036405
1597.2,0.028607
1598.3,0.022411
1599.4,0.017559
1600.5,0.013694
1601.5,0.01064
1602.5,0.0082711
1603.4,0.0064067
1604.3,0.0048645
1605.2,0.0036828
1606,0.0028126
1606.8,0.0021308
1607.6,0.0015876
1608.3,0.0011509
1608.9,0.00081197
1609.6,0.00055981
1610.1,0.00036993
1610.7,0.00023055
1611.2,0.00013305
1611.6,6.957e-05
1612.1,3.2424e-05
1612.4,1.1975e-05
1612.8,1.9789e-06
1613.1,-1.3845e-06
1613.4,-1.4349e-06
1613.6,-6.6207e-07
1613.8,-1.8389e-07
1613.9,-1.3019e-08
1614,5.6262e-11
1614.1,1.405e-12
1614.1,1.021e-30


==> CSV/2392_vv_in4.csv <==
X,Y
-39.33,2.4173e-33
-39.31,5.0697e-15
-39.25,2.9845e-10
-39.149,2.1618e-08
-39.008,2.6451e-07
-38.827,1.1056e-06
-38.605,3.169e-06
-38.343,6.7229e-06
-38.041,1.1789e-05
-37.699,1.9011e-05
-37.316,3.0189e-05
-36.894,4.6427e-05
-36.431,6.7143e-05
-35.928,9.5386e-05
-35.385,0.00013575
-34.802,0.00019402
-34.178,0.00027513
-33.515,0.00037424
-32.811,0.0005037
-32.068,0.00068305
-31.285,0.00091457
-30.462,0.0011917
-29.599,0.0014471
-28.696,0.0017056
-27.753,0.0021011
-26.771,0.0025731
-25.749,0.0031035
-24.687,0.0037712
-23.586,0.0046562
-22.445,0.0057029
-21.265,0.0070088
-20.045,0.0085499
-18.786,0.010364
-17.488,0.012461
-16.15,0.01493
-14.774,0.017924
-13.358,0.021481
-11.903,0.025806
-10.409,0.031049
-8.8766,0.037398
-7.3052,0.044723
-5.695,0.052853
-4.0461,0.061459
-2.3587,0.069886
-0.63281,0.077689
1.1315,0.084317
2.9341,0.089439
4.775,0.092863
6.654,0.094586
8.5711,0.094676
10.526,0.093443
12.519,0.091248
14.55,0.08832
16.618,0.084877
18.724,0.080901
20.867,0.076539
23.048,0.072097
25.266,0.067723
27.521,0.063534
29.813,0.059532
32.142,0.055579
34.508,0.051666
36.91,0.047948
39.35,0.044483
41.825,0.041294
44.337,0.038376
46.885,0.035716
49.47,0.033294
52.09,0.031089
54.746,0.029078
57.437,0.027242
60.165,0.02556
62.928,0.024018
65.726,0.022603
68.559,0.021305
71.427,0.020118
74.33,0.019037
77.268,0.018054
80.241,0.017165
83.248,0.016362
86.289,0.015639
89.365,0.014991
92.474,0.014412
95.617,0.013896
98.794,0.013436
102.01,0.013029
105.25,0.01267
108.53,0.012355
111.84,0.012081
115.18,0.011842
118.56,0.011636
121.96,0.01146
125.41,0.011312
128.88,0.01119
132.38,0.011093
135.92,0.01102
139.49,0.01097
143.09,0.010941
146.72,0.010931
150.39,0.010938
154.08,0.010959
157.81,0.010994
161.56,0.011042
165.35,0.011101
169.17,0.011172
173.01,0.011252
176.89,0.01134
180.8,0.011434
184.73,0.011528
188.7,0.011619
192.69,0.011704
196.72,0.011781
200.77,0.011848
204.85,0.011907
208.96,0.01196
213.1,0.01201
217.26,0.012056
221.46,0.012101
225.68,0.012145
229.93,0.012187
234.2,0.012226
238.5,0.012262
242.83,0.012294
247.19,0.012322
251.57,0.012345
255.98,0.01236
260.41,0.012368
264.87,0.012369
269.36,0.012366
273.87,0.012358
278.4,0.012343
282.96,0.01232
287.55,0.012289
292.16,0.012248
296.79,0.0122
301.45,0.012142
306.13,0.012077
310.84,0.012002
315.56,0.011919
320.31,0.011826
325.09,0.011721
329.88,0.011606
334.7,0.011479
339.54,0.011343
344.4,0.011198
349.29,0.011047
354.19,0.010891
359.12,0.010732
364.07,0.010569
369.03,0.010403
374.02,0.010235
379.03,0.010066
384.06,0.0098966
389.11,0.0097249
394.17,0.0095512
399.26,0.0093755
404.37,0.0091985
409.49,0.0090206
414.63,0.0088416
419.79,0.0086617
424.97,0.0084801
430.17,0.008297
435.38,0.0081109
440.61,0.0079224
445.86,0.007732
451.12,0.0075413
456.4,0.0073508
461.7,0.0071616
467.01,0.0069733
472.34,0.0067859
477.69,0.0065989
483.04,0.0064127
488.42,0.0062275
493.81,0.0060444
499.21,0.0058642
504.62,0.0056869
510.06,0.0055125
515.5,0.0053405
520.96,0.0051705
526.43,0.005001
531.91,0.0048318
537.4,0.0046634
542.91,0.0044972
548.43,0.0043353
553.96,0.0041798
559.5,0.0040312
565.06,0.0038889
570.62,0.0037513
576.2,0.0036172
581.78,0.0034865
587.38,0.0033603
592.98,0.0032391
598.6,0.0031235
604.22,0.0030139
609.85,0.0029107
615.49,0.0028131
621.14,0.0027211
626.8,0.0026341
632.47,0.0025522
638.14,0.0024749
643.82,0.0024028
649.51,0.0023363
655.2,0.0022764
660.9,0.0022229
666.61,0.0021757
672.32,0.0021339
678.04,0.0020967
683.76,0.0020634
689.49,0.0020336
695.22,0.0020067
700.96,0.0019819
706.7,0.0019585
712.45,0.0019364
718.2,0.0019158
723.95,0.0018973
729.71,0.0018816
735.47,0.0018691
741.23,0.0018596
746.99,0.0018526
752.76,0.001847
758.52,0.0018421
764.29,0.0018373
770.06,0.0018328
775.83,0.0018288
781.6,0.0018261
787.37,0.001825
793.15,0.0018261
798.92,0.0018288
804.69,0.0018328
810.46,0.0018373
816.23,0.0018421
821.99,0.001847
827.76,0.0018526
833.52,0.0018596
839.28,0.0018691
845.04,0.0018816
850.8,0.0018973
856.55,0.0019158
862.3,0.0019364
868.05,0.0019585
873.79,0.0019819
879.53,0.0020067
885.26,0.0020336
890.99,0.0020634
896.71,0.0020967
902.43,0.0021339
908.14,0.0021757
913.85,0.0022229
919.55,0.0022764
925.24,0.0023363
930.93,0.0024028
936.61,0.0024749
942.28,0.0025522
947.95,0.0026341
953.61,0.0027211
959.26,0.0028131
964.9,0.0029107
970.53,0.0030139
976.15,0.0031235
981.77,0.0032391
987.37,0.0033603
992.97,0.0034865
998.55,0.0036172
1004.1,0.0037513
1009.7,0.0038889
1015.2,0.0040312
1020.8,0.0041798
1026.3,0.0043353
1031.8,0.0044972
1037.3,0.0046634
1042.8,0.0048318
1048.3,0.005001
1053.8,0.0051705
1059.2,0.0053405
1064.7,0.0055125
1070.1,0.0056869
1075.5,0.0058642
1080.9,0.0060444
1086.3,0.0062275
1091.7,0.0064127
1097.1,0.0065989
1102.4,0.0067859
1107.7,0.0069733
1113,0.0071616
1118.3,0.0073508
1123.6,0.0075413
1128.9,0.007732
1134.1,0.0079224
1139.4,0.0081109
1144.6,0.008297
1149.8,0.0084801
1155,0.0086617
1160.1,0.0088416
1165.3,0.0090206
1170.4,0.0091985
1175.5,0.0093755
1180.6,0.0095512
1185.6,0.0097249
1190.7,0.0098966
1195.7,0.010066
1200.7,0.010235
1205.7,0.010403
1210.7,0.010569
1215.6,0.010732
1220.6,0.010891
1225.5,0.011047
1230.3,0.011198
1235.2,0.011343
1240,0.011479
1244.9,0.011606
1249.7,0.011721
1254.4,0.011826
1259.2,0.011919
1263.9,0.012002
1268.6,0.012077
1273.3,0.012142
1278,0.0122
1282.6,0.012248
1287.2,0.012289
1291.8,0.01232
1296.3,0.012343
1300.9,0.012358
1305.4,0.012366
1309.9,0.012369
1314.3,0.012368
1318.8,0.01236
1323.2,0.012345
1327.6,0.012322
1331.9,0.012294
1336.2,0.012262
1340.5,0.012226
1344.8,0.012187
1349.1,0.012145
1353.3,0.012101
1357.5,0.012056
1361.7,0.01201
1365.8,0.01196
1369.9,0.011907
1374,0.011848
1378,0.011781
1382.1,0.011704
1386.1,0.011619
1390,0.011528
1394,0.011434
1397.9,0.01134
1401.7,0.011252
1405.6,0.011172
1409.4,0.011101
1413.2,0.011042
1416.9,0.010994
1420.7,0.010959
1424.4,0.010938
1428,0.010931
1431.7,0.010941
1435.3,0.01097
1438.8,0.01102
1442.4,0.011093
1445.9,0.01119
1449.3,0.011312
1452.8,0.01146
1456.2,0.011636
1459.6,0.011842
1462.9,0.012081
1466.2,0.012355
1469.5,0.01267
1472.7,0.013029
1476,0.013436
1479.1,0.013896
1482.3,0.014412
1485.4,0.014991
1488.5,0.015639
1491.5,0.016362
1494.5,0.017165
1497.5,0.018054
1500.4,0.019037
1503.3,0.020118
1506.2,0.021305
1509,0.022603
1511.8,0.024018
1514.6,0.02556
1517.3,0.027242
1520,0.029078
1522.7,0.031089
1525.3,0.033294
1527.9,0.035716
1530.4,0.038376
1532.9,0.041294
1535.4,0.044483
1537.8,0.047948
1540.2,0.051666
1542.6,0.055579
1544.9,0.059532
1547.2,0.063534
1549.5,0.067723
1551.7,0.072097
1553.9,0.076539
1556,0.080901
1558.1,0.084877
1560.2,0.08832
1562.2,0.091248
1564.2,0.093443
1566.2,0.094676
1568.1,0.094586
1570,0.092863
1571.8,0.089439
1573.6,0.084317
1575.4,0.077689
1577.1,0.069886
1578.8,0.061459
1580.4,0.052853
1582.1,0.044723
1583.6,0.037398
1585.2,0.031049
1586.7,0.025806
1588.1,0.021481
1589.5,0.017924
1590.9,0.01493
1592.2,0.012461
1593.5,0.010364
1594.8,0.0085499
1596,0.0070088
1597.2,0.0057029
1598.3,0.0046562
1599.4,0.0037712
1600.5,0.0031035
1601.5,0.0025731
1602.5,0.0021011
1603.4,0.0017056
1604.3,0.0014471
1605.2,0.0011917
1606,0.00091457
1606.8,0.00068305
1607.6,0.0005037
1608.3,0.00037424
1608.9,0.00027513
1609.6,0.00019402
1610.1,0.00013575
1610.7,9.5386e-05
1611.2,6.7143e-05
1611.6,4.6427e-05
1612.1,3.0189e-05
1612.4,1.9011e-05
1612.8,1.1789e-05
1613.1,6.7229e-06
1613.4,3.169e-06
1613.6,1.1056e-06
1613.8,2.6451e-07
1613.9,2.1618e-08
1614,2.9845e-10
1614.1,5.0697e-15
1614.1,2.4173e-33


==> CSV/2426_filtered_Restress1.csv <==
X,Y
0,4.6922e-34
0.020242,-2.7648e-12
0.080966,-3.5976e-10
0.18217,-6.4e-09
0.32385,-5.4447e-08
0.506,-2.7986e-07
0.7286,-1.0276e-06
0.99166,-2.9592e-06
1.2951,-7.1145e-06
1.6391,-1.487e-05
2.0234,-2.7864e-05
2.4481,-4.7949e-05
2.9131,-7.7345e-05
3.4185,-0.00011905
3.9643,-0.00017774
4.5503,-0.00026075
5.1765,-0.00037947
5.8431,-0.00055182
6.5498,-0.00080523
7.2966,-0.0011787
8.0836,-0.0017257
8.9107,-0.0025257
9.7779,-0.00369
10.685,-0.0053643
11.632,-0.0077435
12.619,-0.011066
13.646,-0.015618
14.713,-0.021779
15.819,-0.030004
16.965,-0.040726
18.151,-0.054168
19.377,-0.070491
20.642,-0.089817
21.946,-0.11202
23.29,-0.13663
24.673,-0.16313
26.096,-0.19095
27.557,-0.21937
29.058,-0.2475
30.598,-0.27457
32.177,-0.29993
33.795,-0.32305
35.452,-0.34348
37.147,-0.36115
38.881,-0.37603
40.654,-0.3885
42.465,-0.39866
44.315,-0.40694
46.203,-0.41352
48.129,-0.41886
50.093,-0.42311
52.095,-0.42664
54.136,-0.42946
56.214,-0.4318
58.33,-0.43359
60.483,-0.43503
62.674,-0.43606
64.903,-0.43689
67.169,-0.43743
69.472,-0.43783
71.812,-0.43795
74.189,-0.43796
76.603,-0.43774
79.053,-0.43748
81.541,-0.43704
84.065,-0.43656
86.625,-0.43589
89.221,-0.43522
91.854,-0.43444
94.523,-0.43371
97.227,-0.43284
99.967,-0.43197
102.74,-0.43092
105.55,-0.42987
108.4,-0.42865
111.28,-0.42746
114.2,-0.42612
117.15,-0.42483
120.14,-0.42343
123.16,-0.42215
126.22,-0.42076
129.31,-0.41942
132.43,-0.41793
135.59,-0.41649
138.78,-0.41489
142.01,-0.41335
145.27,-0.41167
148.56,-0.41003
151.88,-0.40824
155.24,-0.40653
158.64,-0.40472
162.06,-0.40303
165.52,-0.40121
169.01,-0.39945
172.53,-0.39755
176.08,-0.39572
179.67,-0.39375
183.29,-0.39188
186.94,-0.38986
190.62,-0.3879
194.33,-0.38576
198.07,-0.38373
201.85,-0.38157
205.65,-0.37954
209.49,-0.37739
213.35,-0.37535
217.25,-0.37317
221.17,-0.37108
225.13,-0.36883
229.11,-0.36668
233.12,-0.36439
237.17,-0.3622
241.24,-0.35987
245.34,-0.35763
249.47,-0.35525
253.63,-0.353
257.81,-0.35063
262.02,-0.34838
266.27,-0.34597
270.53,-0.34367
274.83,-0.34121
279.15,-0.33885
283.5,-0.33632
287.88,-0.33391
292.28,-0.33135
296.71,-0.32889
301.17,-0.32628
305.65,-0.32376
310.15,-0.32108
314.69,-0.31847
319.24,-0.31572
323.82,-0.31309
328.43,-0.31034
333.06,-0.30769
337.72,-0.30487
342.4,-0.30211
347.1,-0.29919
351.83,-0.29638
356.58,-0.29344
361.35,-0.29058
366.15,-0.28757
370.97,-0.28467
375.81,-0.28161
380.67,-0.27862
385.56,-0.27547
390.46,-0.27242
395.39,-0.26925
400.34,-0.2662
405.31,-0.26301
410.3,-0.25991
415.31,-0.25668
420.35,-0.25356
425.4,-0.25033
430.47,-0.2472
435.56,-0.24397
440.67,-0.24086
445.8,-0.23764
450.95,-0.23452
456.12,-0.23129
461.3,-0.22816
466.51,-0.22491
471.73,-0.22175
476.96,-0.2185
482.22,-0.2153
487.49,-0.21199
492.78,-0.20878
498.09,-0.2055
503.41,-0.20232
508.75,-0.19904
514.1,-0.19583
519.47,-0.19249
524.85,-0.18921
530.25,-0.18584
535.67,-0.18254
541.1,-0.17914
546.54,-0.17579
551.99,-0.17232
557.46,-0.16892
562.95,-0.16542
568.44,-0.16202
573.95,-0.15855
579.47,-0.15514
585.01,-0.15164
590.55,-0.1482
596.11,-0.14469
601.68,-0.14123
607.26,-0.13769
612.85,-0.13422
618.45,-0.13071
624.06,-0.12727
629.68,-0.12376
635.31,-0.12029
640.95,-0.11675
646.6,-0.11324
652.26,-0.10967
657.93,-0.10615
663.61,-0.10257
669.29,-0.099019
674.98,-0.095417
680.68,-0.091879
686.39,-0.088295
692.11,-0.084758
697.83,-0.081175
703.55,-0.077644
709.29,-0.074072
715.03,-0.070546
720.77,-0.06698
726.52,-0.06346
732.28,-0.059916
738.04,-0.056432
743.8,-0.052926
749.57,-0.049458
755.35,-0.045958
761.12,-0.042498
766.9,-0.039019
772.69,-0.035574
778.47,-0.0321
784.26,-0.028651
790.05,-0.025177
795.85,-0.021714
801.64,-0.018226
807.44,-0.014766
813.23,-0.011297
819.03,-0.007848
824.83,-0.0043872
830.63,-0.00096531


==> CSV/2426_filtered_Restress2.csv <==
X,Y
0,3.9581e-28
0.020242,5.7274e-06
0.080966,8.7932e-05
0.18217,0.00041587
0.32385,0.001197
0.506,0.0025988
0.7286,0.0046878
0.99166,0.0074086
1.2951,0.010603
1.6391,0.014063
2.0234,0.017583
2.4481,0.021021
2.9131,0.02432
3.4185,0.027514
3.9643,0.030731
4.5503,0.034185
5.1765,0.038154
5.8431,0.043062
6.5498,0.049535
7.2966,0.058369
8.0836,0.070467
8.9107,0.08699
9.7779,0.10947
10.685,0.13974
11.632,0.18008
12.619,0.23313
13.646,0.30151
14.713,0.38871
15.819,0.49935
16.965,0.63874
18.151,0.81116
19.377,1.018
20.642,1.2585
21.946,1.5289
23.29,1.8218
24.673,2.1294
26.096,2.4454
27.557,2.7635
29.058,3.0734
30.598,3.3666
32.177,3.6358
33.795,3.8761
35.452,4.0847
37.147,4.2614
38.881,4.4071
40.654,4.5219
42.465,4.6072
44.315,4.6656
46.203,4.7003
48.129,4.7148
50.093,4.7127
52.095,4.6978
54.136,4.6731
56.214,4.6417
58.33,4.6054
60.483,4.566
62.674,4.5245
64.903,4.482
67.169,4.4393
69.472,4.3969
71.812,4.3551
74.189,4.3141
76.603,4.2741
79.053,4.2352
81.541,4.1974
84.065,4.1604
86.625,4.1243
89.221,4.0888
91.854,4.0535
94.523,4.018
97.227,3.9824
99.967,3.9466
102.74,3.9105
105.55,3.8735
108.4,3.8358
111.28,3.7977
114.2,3.7597
117.15,3.7221
120.14,3.6855
123.16,3.6504
126.22,3.6169
129.31,3.5849
132.43,3.5539
135.59,3.5235
138.78,3.4937
142.01,3.4643
145.27,3.4355
148.56,3.4069
151.88,3.3786
155.24,3.3505
158.64,3.3226
162.06,3.2949
165.52,3.2677
169.01,3.2413
172.53,3.2159
176.08,3.1913
179.67,3.1673
183.29,3.1439
186.94,3.1212
190.62,3.0991
194.33,3.0777
198.07,3.0569
201.85,3.0366
205.65,3.0164
209.49,2.9963
213.35,2.9759
217.25,2.9552
221.17,2.9341
225.13,2.9132
229.11,2.8925
233.12,2.8722
237.17,2.8522
241.24,2.8325
245.34,2.8131
249.47,2.7943
253.63,2.776
257.81,2.7581
262.02,2.7406
266.27,2.7236
270.53,2.7068
274.83,2.6903
279.15,2.6741
283.5,2.6581
287.88,2.642
292.28,2.626
296.71,2.6103
301.17,2.5948
305.65,2.5793
310.15,2.5636
314.69,2.5475
319.24,2.5308
323.82,2.5135
328.43,2.4959
333.06,2.4785
337.72,2.4614
342.4,2.4445
347.1,2.4278
351.83,2.4111
356.58,2.394
361.35,2.3762
366.15,2.3578
370.97,2.339
375.81,2.3197
380.67,2.2998
385.56,2.2791
390.46,2.2578
395.39,2.2354
400.34,2.2122
405.31,2.1883
410.3,2.1643
415.31,2.14
420.35,2.1155
425.4,2.0908
430.47,2.0657
435.56,2.0403
440.67,2.0145
445.8,1.9886
450.95,1.9626
456.12,1.9362
461.3,1.9096
466.51,1.8827
471.73,1.8559
476.96,1.8291
482.22,1.8024
487.49,1.7755
492.78,1.7483
498.09,1.7207
503.41,1.6928
508.75,1.6651
514.1,1.6379
519.47,1.611
524.85,1.5845
530.25,1.5582
535.67,1.5321
541.1,1.5061
546.54,1.4804
551.99,1.4551
557.46,1.4301
562.95,1.4049
568.44,1.3797
573.95,1.3544
579.47,1.3291
585.01,1.3036
590.55,1.2781
596.11,1.2525
601.68,1.2267
607.26,1.2005
612.85,1.1743
618.45,1.1483
624.06,1.123
629.68,1.0983
635.31,1.0743
640.95,1.0508
646.6,1.028
652.26,1.006
657.93,0.98496
663.61,0.96458
669.29,0.94484
674.98,0.92574
680.68,0.90731
686.39,0.88953
692.11,0.87234
697.83,0.85562
703.55,0.8394
709.29,0.82377
715.03,0.80882
720.77,0.7945
726.52,0.78073
732.28,0.76744
738.04,0.75463
743.8,0.7422
749.57,0.73015
755.35,0.71847
761.12,0.7073
766.9,0.6968
772.69,0.68718
778.47,0.67861
784.26,0.67115
790.05,0.6647
795.85,0.65914
801.64,0.65437
807.44,0.65046
813.23,0.64744
819.03,0.64539
824.83,0.64428
830.63,0.6441


==> CSV/2426_filtered_Restress3.csv <==
X,Y
0,2.5181e-30
0.020242,7.8226e-12
0.080966,1.9627e-09
0.18217,4.763e-08
0.32385,4.4587e-07
0.506,2.4481e-06
0.7286,9.5508e-06
0.99166,2.9325e-05
1.2951,7.541e-05
1.6391,0.00016918
2.0234,0.00034077
2.4481,0.00062938
2.9131,0.0010833
3.4185,0.0017597
3.9643,0.0027261
4.5503,0.0040617
5.1765,0.0058619
5.8431,0.0082434
6.5498,0.011354
7.2966,0.015381
8.0836,0.020564
8.9107,0.027202
9.7779,0.03567
10.685,0.046439
11.632,0.060093
12.619,0.077346
13.646,0.099037
14.713,0.12618
15.819,0.15997
16.965,0.2018
18.151,0.25311
19.377,0.31517
20.642,0.38888
21.946,0.47442
23.29,0.5718
24.673,0.68044
26.096,0.79921
27.557,0.92629
29.058,1.0588
30.598,1.1929
32.177,1.3249
33.795,1.4512
35.452,1.5691
37.147,1.677
38.881,1.7735
40.654,1.8583
42.465,1.9316
44.315,1.9946
46.203,2.0484
48.129,2.0948
50.093,2.1351
52.095,2.1704
54.136,2.2016
56.214,2.2295
58.33,2.2546
60.483,2.2773
62.674,2.2978
64.903,2.3165
67.169,2.3336
69.472,2.3492
71.812,2.3635
74.189,2.3766
76.603,2.3886
79.053,2.3993
81.541,2.4088
84.065,2.4172
86.625,2.4244
89.221,2.4306
91.854,2.4357
94.523,2.4399
97.227,2.4432
99.967,2.4458
102.74,2.4475
105.55,2.4487
108.4,2.4493
111.28,2.4495
114.2,2.4492
117.15,2.4486
120.14,2.4474
123.16,2.4459
126.22,2.444
129.31,2.4416
132.43,2.4389
135.59,2.4357
138.78,2.4321
142.01,2.4282
145.27,2.4239
148.56,2.4194
151.88,2.4148
155.24,2.4102
158.64,2.4055
162.06,2.4008
165.52,2.396
169.01,2.3911
172.53,2.3861
176.08,2.381
179.67,2.3757
183.29,2.3703
186.94,2.3648
190.62,2.3592
194.33,2.3535
198.07,2.3477
201.85,2.3418
205.65,2.3359
209.49,2.3298
213.35,2.3237
217.25,2.3175
221.17,2.3113
225.13,2.3051
229.11,2.2988
233.12,2.2923
237.17,2.2856
241.24,2.2788
245.34,2.2719
249.47,2.2649
253.63,2.2577
257.81,2.2505
262.02,2.2432
266.27,2.2359
270.53,2.2285
274.83,2.2209
279.15,2.2132
283.5,2.2052
287.88,2.197
292.28,2.1885
296.71,2.1795
301.17,2.1701
305.65,2.1603
310.15,2.1501
314.69,2.1395
319.24,2.1287
323.82,2.1175
328.43,2.106
333.06,2.0942
337.72,2.082
342.4,2.0693
347.1,2.0562
351.83,2.0426
356.58,2.0285
361.35,2.0141
366.15,1.9995
370.97,1.9846
375.81,1.9696
380.67,1.9546
385.56,1.9394
390.46,1.9241
395.39,1.9086
400.34,1.8929
405.31,1.8769
410.3,1.8604
415.31,1.8434
420.35,1.8258
425.4,1.8076
430.47,1.7888
435.56,1.7696
440.67,1.7501
445.8,1.7304
450.95,1.7105
456.12,1.6907
461.3,1.6709
466.51,1.6512
471.73,1.6316
476.96,1.6119
482.22,1.5923
487.49,1.5728
492.78,1.5535
498.09,1.5344
503.41,1.5155
508.75,1.4968
514.1,1.4782
519.47,1.4599
524.85,1.4419
530.25,1.4241
535.67,1.4064
541.1,1.3888
546.54,1.3712
551.99,1.3536
557.46,1.3359
562.95,1.3182
568.44,1.3003
573.95,1.2824
579.47,1.2644
585.01,1.2466
590.55,1.229
596.11,1.2118
601.68,1.195
607.26,1.1787
612.85,1.1628
618.45,1.1472
624.06,1.1318
629.68,1.1167
635.31,1.1017
640.95,1.087
646.6,1.0724
652.26,1.0579
657.93,1.0436
663.61,1.0297
669.29,1.016
674.98,1.0029
680.68,0.99012
686.39,0.97784
692.11,0.96605
697.83,0.95475
703.55,0.94397
709.29,0.9337
715.03,0.92393
720.77,0.91461
726.52,0.90571
732.28,0.89718
738.04,0.88898
743.8,0.88115
749.57,0.87373
755.35,0.86674
761.12,0.86022
766.9,0.8542
772.69,0.8487
778.47,0.84373
784.26,0.83932
790.05,0.83549
795.85,0.83228
801.64,0.82968
807.44,0.82767
813.23,0.82619
819.03,0.82519
824.83,0.8246
830.63,0.8244


==> CSV/2426_filtered_Restress4.csv <==
X,Y
0,1.5381e-25
0.020242,9.1727e-06
0.080966,0.00014064
0.18217,0.0006637
0.32385,0.0019052
0.506,0.0041224
0.7286,0.0074054
0.99166,0.011643
1.2951,0.016558
1.6391,0.021784
2.0234,0.02697
2.4481,0.031853
2.9131,0.036311
3.4185,0.040381
3.9643,0.04426
4.5503,0.048317
5.1765,0.053067
5.8431,0.059266
6.5498,0.068059
7.2966,0.081184
8.0836,0.1011
8.9107,0.13163
9.7779,0.17885
10.685,0.25143
11.632,0.36147
12.619,0.52564
13.646,0.76484
14.713,1.1045
15.819,1.5765
16.965,2.2166
18.151,3.0587
19.377,4.1213
20.642,5.3944
21.946,6.8316
23.29,8.3457
24.673,9.8242
26.096,11.135
27.557,12.119
29.058,12.734
30.598,12.973
32.177,12.912
33.795,12.606
35.452,12.18
37.147,11.657
38.881,11.126
40.654,10.647
42.465,10.264
44.315,9.9639
46.203,9.7355
48.129,9.5638
50.093,9.4244
52.095,9.3044
54.136,9.1948
56.214,9.093
58.33,8.9961
60.483,8.904
62.674,8.8153
64.903,8.7305
67.169,8.6484
69.472,8.5701
71.812,8.4947
74.189,8.4228
76.603,8.3538
79.053,8.2879
81.541,8.2239
84.065,8.1623
86.625,8.1019
89.221,8.0435
91.854,7.9864
94.523,7.931
97.227,7.8768
99.967,7.8244
102.74,7.7731
105.55,7.7231
108.4,7.6736
111.28,7.6253
114.2,7.5771
117.15,7.5295
120.14,7.4816
123.16,7.434
126.22,7.3859
129.31,7.338
132.43,7.2895
135.59,7.2416
138.78,7.1937
142.01,7.1467
145.27,7.0997
148.56,7.0531
151.88,7.006
155.24,6.9592
158.64,6.9117
162.06,6.8644
165.52,6.8163
169.01,6.7683
172.53,6.7195
176.08,6.6706
179.67,6.6206
183.29,6.5703
186.94,6.5187
190.62,6.4666
194.33,6.4129
198.07,6.3587
201.85,6.3033
205.65,6.2479
209.49,6.1917
213.35,6.1358
217.25,6.0801
221.17,6.0257
225.13,5.9724
229.11,5.9208
233.12,5.87
237.17,5.8206
241.24,5.7715
245.34,5.7231
249.47,5.6744
253.63,5.6261
257.81,5.5776
262.02,5.5299
266.27,5.4825
270.53,5.436
274.83,5.3896
279.15,5.3437
283.5,5.2977
287.88,5.252
292.28,5.2057
296.71,5.1597
301.17,5.1133
305.65,5.0676
310.15,5.0217
314.69,4.9762
319.24,4.93
323.82,4.8837
328.43,4.8364
333.06,4.7887
337.72,4.7398
342.4,4.6903
347.1,4.6396
351.83,4.588
356.58,4.535
361.35,4.4814
366.15,4.4268
370.97,4.3719
375.81,4.3162
380.67,4.2603
385.56,4.2039
390.46,4.1477
395.39,4.0912
400.34,4.035
405.31,3.9788
410.3,3.9232
415.31,3.8679
420.35,3.8134
425.4,3.7588
430.47,3.7046
435.56,3.6502
440.67,3.5959
445.8,3.5413
450.95,3.4871
456.12,3.4331
461.3,3.3804
466.51,3.3286
471.73,3.2785
476.96,3.2295
482.22,3.1821
487.49,3.1356
492.78,3.0904
498.09,3.0457
503.41,3.0022
508.75,2.9592
514.1,2.9166
519.47,2.8733
524.85,2.8294
530.25,2.7843
535.67,2.7386
541.1,2.6921
546.54,2.6455
551.99,2.5985
557.46,2.5515
562.95,2.5042
568.44,2.4574
573.95,2.4108
579.47,2.3649
585.01,2.3192
590.55,2.2741
596.11,2.2295
601.68,2.1855
607.26,2.1414
612.85,2.0977
618.45,2.0542
624.06,2.0116
629.68,1.9694
635.31,1.9282
640.95,1.8874
646.6,1.8474
652.26,1.8076
657.93,1.7684
663.61,1.7296
669.29,1.6914
674.98,1.6537
680.68,1.6167
686.39,1.5802
692.11,1.5447
697.83,1.51
703.55,1.4761
709.29,1.4428
715.03,1.4103
720.77,1.3785
726.52,1.3476
732.28,1.3175
738.04,1.2885
743.8,1.2605
749.57,1.2339
755.35,1.2084
761.12,1.1846
766.9,1.1625
772.69,1.1424
778.47,1.1242
784.26,1.1083
790.05,1.0942
795.85,1.0822
801.64,1.0721
807.44,1.0639
813.23,1.0575
819.03,1.0533
824.83,1.0513
830.63,1.0518


==> CSV/2426_filtered_Restress_y01.csv <==
X,Y
-25.8,5.3617e-32
-25.779,-5.6537e-12
-25.719,-7.385e-10
-25.617,-1.3233e-08
-25.476,-1.1273e-07
-25.294,-5.7961e-07
-25.071,-2.1262e-06
-24.808,-6.1124e-06
-24.504,-1.4654e-05
-24.161,-3.0502e-05
-23.776,-5.6837e-05
-23.352,-9.7083e-05
-22.886,-0.00015515
-22.381,-0.00023619
-21.835,-0.00034847
-21.249,-0.00050549
-20.623,-0.00072923
-19.957,-0.0010566
-19.25,-0.0015463
-18.503,-0.0022851
-17.716,-0.0033956
-16.889,-0.0050529
-16.022,-0.0074926
-15.115,-0.011019
-14.167,-0.016023
-13.18,-0.022966
-12.154,-0.032396
-11.087,-0.045046
-9.9804,-0.061795
-8.8342,-0.083517
-7.6484,-0.11088
-6.4229,-0.14434
-5.1579,-0.18396
-3.8535,-0.2294
-2.5096,-0.27973
-1.1264,-0.33393
0.29615,-0.39083
1.7579,-0.44872
3.2587,-0.50551
4.7987,-0.55966
6.3776,-0.60971
7.9954,-0.65491
9.6521,-0.69466
11.348,-0.72916
13.082,-0.75833
14.854,-0.78289
16.665,-0.80296
18.515,-0.81943
20.403,-0.83258
22.329,-0.84334
24.293,-0.85184
26.296,-0.85881
28.336,-0.86423
30.414,-0.86868
32.53,-0.87201
34.684,-0.87471
36.875,-0.87655
39.103,-0.87798
41.369,-0.87874
43.672,-0.87924
46.012,-0.8792
48.389,-0.87899
50.803,-0.87832
53.254,-0.87755
55.741,-0.8764
58.265,-0.8752
60.825,-0.87364
63.422,-0.87206
66.054,-0.87018
68.723,-0.86834
71.428,-0.86619
74.168,-0.86406
76.944,-0.86161
79.755,-0.85922
82.602,-0.85655
85.484,-0.85396
88.401,-0.85113
91.352,-0.84842
94.339,-0.84547
97.36,-0.84266
100.42,-0.83961
103.51,-0.83666
106.63,-0.83345
109.79,-0.83033
112.98,-0.82696
116.21,-0.82371
119.47,-0.82023
122.76,-0.8169
126.09,-0.81333
129.44,-0.8099
132.84,-0.80622
136.26,-0.80269
139.72,-0.7989
143.21,-0.79525
146.73,-0.79135
150.28,-0.78758
153.87,-0.78356
157.49,-0.77967
161.14,-0.77554
164.82,-0.77156
168.53,-0.76731
172.27,-0.76322
176.05,-0.75889
179.85,-0.75474
183.69,-0.75034
187.55,-0.74609
191.45,-0.7416
195.37,-0.73726
199.33,-0.73268
203.31,-0.72825
207.32,-0.72358
211.37,-0.71905
215.44,-0.71427
219.54,-0.70963
223.67,-0.70472
227.83,-0.69997
232.01,-0.69499
236.22,-0.69015
240.47,-0.68507
244.73,-0.68014
249.03,-0.67497
253.35,-0.66993
257.7,-0.66463
262.08,-0.65949
266.48,-0.65412
270.91,-0.6489
275.37,-0.64344
279.85,-0.63813
284.35,-0.63257
288.89,-0.62716
293.44,-0.62153
298.03,-0.61605
302.63,-0.61037
307.26,-0.60484
311.92,-0.59909
316.6,-0.59347
321.3,-0.58762
326.03,-0.58193
330.78,-0.57605
335.55,-0.57032
340.35,-0.56439
345.17,-0.55859
350.01,-0.55256
354.87,-0.54665
359.76,-0.54054
364.66,-0.53459
369.59,-0.52847
374.54,-0.5225
379.51,-0.51634
384.5,-0.51034
389.52,-0.50416
394.55,-0.49811
399.6,-0.49186
404.67,-0.48573
409.76,-0.47942
414.87,-0.47323
420,-0.46687
425.15,-0.46062
430.32,-0.45419
435.5,-0.44788
440.71,-0.4414
445.93,-0.43504
451.16,-0.42853
456.42,-0.42212
461.69,-0.41558
466.98,-0.40916
472.29,-0.40261
477.61,-0.39616
482.95,-0.38958
488.3,-0.38309
493.67,-0.37647
499.05,-0.36994
504.45,-0.3633
509.87,-0.35675
515.3,-0.35008
520.74,-0.34349
526.19,-0.33677
531.66,-0.33011
537.15,-0.32335
542.64,-0.31666
548.15,-0.30987
553.67,-0.30315
559.21,-0.29634
564.75,-0.28961
570.31,-0.28278
575.88,-0.27599
581.46,-0.2691
587.05,-0.26228
592.65,-0.25537
598.26,-0.24851
603.88,-0.24159
609.51,-0.23472
615.15,-0.22778
620.81,-0.22087
626.46,-0.21391
632.13,-0.20701
637.81,-0.20005
643.49,-0.19315
649.19,-0.18619
654.89,-0.17928
660.59,-0.17233
666.31,-0.16543
672.03,-0.15849
677.76,-0.1516
683.49,-0.14466
689.23,-0.13777
694.97,-0.13085
700.72,-0.12396
706.48,-0.11704
712.24,-0.11015
718.01,-0.10323
723.77,-0.096338
729.55,-0.089417
735.32,-0.082513
741.1,-0.075592
746.89,-0.068691
752.67,-0.061784
758.46,-0.054897
764.25,-0.048002
770.05,-0.041119
775.84,-0.034234
781.64,-0.027369
787.43,-0.020513
793.23,-0.013671
799.03,-0.0068324
804.83,0


==> CSV/2426_filtered_Restress_y02.csv <==
X,Y
-25.8,1.7619e-28
-25.779,2.5548e-06
-25.719,3.9224e-05
-25.617,0.00018551
-25.476,0.00053397
-25.294,0.0011592
-25.071,0.002091
-24.808,0.0033044
-24.504,0.0047291
-24.161,0.0062711
-23.776,0.0078397
-23.352,0.0093701
-22.886,0.010837
-22.381,0.012255
-21.835,0.013679
-21.249,0.015207
-20.623,0.016962
-19.957,0.019134
-19.25,0.022004
-18.503,0.025932
-17.716,0.031322
-16.889,0.038699
-16.022,0.048747
-15.115,0.062281
-14.167,0.080325
-13.18,0.10405
-12.154,0.13461
-11.087,0.17355
-9.9804,0.2229
-8.8342,0.28502
-7.6484,0.36183
-6.4229,0.454
-5.1579,0.56126
-3.8535,0.68185
-2.5096,0.81245
-1.1264,0.94962
0.29615,1.0905
1.7579,1.2322
3.2587,1.3702
4.7987,1.5006
6.3776,1.6202
7.9954,1.7268
9.6521,1.8191
11.348,1.8972
13.082,1.9615
14.854,2.0121
16.665,2.0495
18.515,2.075
20.403,2.0899
22.329,2.0958
24.293,2.0945
26.296,2.0876
28.336,2.0764
30.414,2.0624
32.53,2.0463
34.684,2.0288
36.875,2.0104
39.103,1.9916
41.369,1.9728
43.672,1.9541
46.012,1.9358
48.389,1.9179
50.803,1.9005
53.254,1.8836
55.741,1.8672
58.265,1.8512
60.825,1.8355
63.422,1.8202
66.054,1.805
68.723,1.7896
71.428,1.7742
74.168,1.7586
76.944,1.7427
79.755,1.7265
82.602,1.7099
85.484,1.693
88.401,1.676
91.352,1.6593
94.339,1.6429
97.36,1.6272
100.42,1.6123
103.51,1.5979
106.63,1.584
109.79,1.5703
112.98,1.5568
116.21,1.5435
119.47,1.5304
122.76,1.5174
126.09,1.5045
129.44,1.4917
132.84,1.4791
136.26,1.4666
139.72,1.4544
143.21,1.4426
146.73,1.4313
150.28,1.4204
153.87,1.4098
157.49,1.3993
161.14,1.3892
164.82,1.3793
168.53,1.3697
172.27,1.3603
176.05,1.3511
179.85,1.3421
183.69,1.333
187.55,1.3238
191.45,1.3145
195.37,1.3049
199.33,1.2954
203.31,1.286
207.32,1.2768
211.37,1.2678
215.44,1.2588
219.54,1.2501
223.67,1.2416
227.83,1.2333
232.01,1.2253
236.22,1.2175
240.47,1.2099
244.73,1.2025
249.03,1.1951
253.35,1.1879
257.7,1.1808
262.08,1.1739
266.48,1.167
270.91,1.1603
275.37,1.1536
279.85,1.1469
284.35,1.1402
288.89,1.1333
293.44,1.1261
298.03,1.1187
302.63,1.1111
307.26,1.1034
311.92,1.0958
316.6,1.0881
321.3,1.0805
326.03,1.0729
330.78,1.0651
335.55,1.0569
340.35,1.0485
345.17,1.0399
350.01,1.0311
354.87,1.022
359.76,1.0126
364.66,1.0029
369.59,0.99285
374.54,0.98243
379.51,0.97175
384.5,0.96095
389.52,0.95002
394.55,0.939
399.6,0.92791
404.67,0.91673
409.76,0.90539
414.87,0.89397
420,0.88254
425.15,0.87111
430.32,0.85958
435.5,0.84797
440.71,0.83627
445.93,0.8246
451.16,0.81293
456.42,0.80122
461.69,0.78935
466.98,0.77726
472.29,0.76494
477.61,0.75255
482.95,0.74029
488.3,0.72826
493.67,0.71638
499.05,0.70464
504.45,0.69302
509.87,0.68148
515.3,0.67004
520.74,0.65875
526.19,0.64765
531.66,0.63666
537.15,0.62561
542.64,0.61451
548.15,0.60339
553.67,0.59227
559.21,0.5811
564.75,0.56992
570.31,0.55872
575.88,0.54741
581.46,0.53594
587.05,0.52443
592.65,0.513
598.26,0.50182
603.88,0.49093
609.51,0.48032
615.15,0.46995
620.81,0.45991
626.46,0.45025
632.13,0.44095
637.81,0.43194
643.49,0.42317
649.19,0.41462
654.89,0.40629
660.59,0.3982
666.31,0.39033
672.03,0.38266
677.76,0.37521
683.49,0.36806
689.23,0.36125
694.97,0.35476
700.72,0.34854
706.48,0.34255
712.24,0.33677
718.01,0.33116
723.77,0.32573
729.55,0.32048
735.32,0.31548
741.1,0.31078
746.89,0.30647
752.67,0.3026
758.46,0.29921
764.25,0.29625
770.05,0.29368
775.84,0.29145
781.64,0.28959
787.43,0.28812
793.23,0.28708
799.03,0.28647
804.83,0.28627


==> CSV/2426_filtered_Restress_y03.csv <==
X,Y
-25.8,1.1191e-30
-25.779,3.4888e-12
-25.719,8.7529e-10
-25.617,2.1242e-08
-25.476,1.9885e-07
-25.294,1.0918e-06
-25.071,4.2595e-06
-24.808,1.3078e-05
-24.504,3.363e-05
-24.161,7.5444e-05
-23.776,0.00015195
-23.352,0.00028062
-22.886,0.00048294
-22.381,0.00078443
-21.835,0.001215
-21.249,0.00181
-20.623,0.0026118
-19.957,0.0036723
-19.25,0.0050573
-18.503,0.0068507
-17.716,0.0091587
-16.889,0.012116
-16.022,0.015889
-15.115,0.02069
-14.167,0.026779
-13.18,0.034476
-12.154,0.044154
-11.087,0.056264
-9.9804,0.071339
-8.8342,0.089996
-7.6484,0.11287
-6.4229,0.14053
-5.1579,0.17339
-3.8535,0.21151
-2.5096,0.25492
-1.1264,0.30333
0.29615,0.35626
1.7579,0.41287
3.2587,0.47183
4.7987,0.53151
6.3776,0.59013
7.9954,0.64622
9.6521,0.6985
11.348,0.74637
13.082,0.78919
14.854,0.8268
16.665,0.8593
18.515,0.88721
20.403,0.91111
22.329,0.93171
24.293,0.94963
26.296,0.96537
28.336,0.97934
30.414,0.99184
32.53,1.0031
34.684,1.0133
36.875,1.0227
39.103,1.0312
41.369,1.039
43.672,1.0462
46.012,1.0528
48.389,1.0589
50.803,1.0644
53.254,1.0694
55.741,1.0738
58.265,1.0777
60.825,1.0811
63.422,1.0841
66.054,1.0865
68.723,1.0885
71.428,1.0901
74.168,1.0913
76.944,1.0922
79.755,1.0928
82.602,1.0932
85.484,1.0934
88.401,1.0934
91.352,1.0932
94.339,1.0928
97.36,1.0922
100.42,1.0914
103.51,1.0904
106.63,1.0892
109.79,1.0878
112.98,1.0862
116.21,1.0844
119.47,1.0825
122.76,1.0804
126.09,1.0782
129.44,1.0759
132.84,1.0736
136.26,1.0713
139.72,1.069
143.21,1.0666
146.73,1.0641
150.28,1.0616
153.87,1.059
157.49,1.0564
161.14,1.0537
164.82,1.051
168.53,1.0483
172.27,1.0456
176.05,1.0428
179.85,1.0399
183.69,1.037
187.55,1.0341
191.45,1.0311
195.37,1.0281
199.33,1.0251
203.31,1.022
207.32,1.0188
211.37,1.0155
215.44,1.0121
219.54,1.0087
223.67,1.0052
227.83,1.0016
232.01,0.99804
236.22,0.99446
240.47,0.99088
244.73,0.9873
249.03,0.98371
253.35,0.98009
257.7,0.97642
262.08,0.97267
266.48,0.96881
270.91,0.96479
275.37,0.96059
279.85,0.95623
284.35,0.9517
288.89,0.94704
293.44,0.94223
298.03,0.93728
302.63,0.93218
307.26,0.92692
311.92,0.92151
316.6,0.91593
321.3,0.91015
326.03,0.90416
330.78,0.89798
335.55,0.89166
340.35,0.88524
345.17,0.87876
350.01,0.87224
354.87,0.86571
359.76,0.85912
364.66,0.85244
369.59,0.84566
374.54,0.83875
379.51,0.83168
384.5,0.82439
389.52,0.81684
394.55,0.809
399.6,0.8009
404.67,0.79256
409.76,0.78406
414.87,0.77543
420,0.76674
425.15,0.75802
430.32,0.74933
435.5,0.74067
440.71,0.73205
445.93,0.72345
451.16,0.71487
456.42,0.70632
461.69,0.69783
466.98,0.68941
472.29,0.68108
477.61,0.67282
482.95,0.6646
488.3,0.65643
493.67,0.64832
499.05,0.6403
504.45,0.63237
509.87,0.62453
515.3,0.61677
520.74,0.60905
526.19,0.60137
531.66,0.59369
537.15,0.586
542.64,0.57827
548.15,0.5705
553.67,0.5627
559.21,0.5549
564.75,0.54718
570.31,0.53959
575.88,0.53217
581.46,0.52493
587.05,0.51787
592.65,0.51095
598.26,0.50413
603.88,0.4974
609.51,0.49073
615.15,0.48413
620.81,0.47758
626.46,0.4711
632.13,0.4647
637.81,0.45843
643.49,0.45232
649.19,0.44642
654.89,0.44073
660.59,0.43526
666.31,0.43001
672.03,0.42499
677.76,0.4202
683.49,0.41564
689.23,0.4113
694.97,0.40716
700.72,0.40319
706.48,0.39938
712.24,0.39571
718.01,0.39219
723.77,0.38884
729.55,0.38568
735.32,0.38271
741.1,0.37996
746.89,0.37744
752.67,0.37517
758.46,0.37316
764.25,0.37142
770.05,0.36996
775.84,0.36878
781.64,0.36787
787.43,0.3672
793.23,0.36675
799.03,0.36649
804.83,0.3664


==> CSV/2426_filtered_Restress_y04.csv <==
X,Y
-25.8,6.8393e-26
-25.779,4.0954e-06
-25.719,6.2793e-05
-25.617,0.00029633
-25.476,0.0008506
-25.294,0.0018405
-25.071,0.0033062
-24.808,0.005198
-24.504,0.0073914
-24.161,0.0097241
-23.776,0.012038
-23.352,0.014216
-22.886,0.016202
-22.381,0.018014
-21.835,0.019737
-21.249,0.021536
-20.623,0.023637
-19.957,0.026378
-19.25,0.030269
-18.503,0.036087
-17.716,0.044938
-16.889,0.058544
-16.022,0.079622
-15.115,0.11205
-14.167,0.16123
-13.18,0.23457
-12.154,0.34133
-11.087,0.49275
-9.9804,0.70292
-8.8342,0.98766
-7.6484,1.362
-6.4229,1.8342
-5.1579,2.4
-3.8535,3.0388
-2.5096,3.7119
-1.1264,4.3692
0.29615,4.9521
1.7579,5.3902
3.2587,5.6648
4.7987,5.772
6.3776,5.7467
7.9954,5.6133
9.6521,5.4257
11.348,5.1941
13.082,4.9579
14.854,4.7443
16.665,4.5738
18.515,4.4398
20.403,4.3377
22.329,4.2606
24.293,4.1977
26.296,4.1434
28.336,4.0939
30.414,4.0478
32.53,4.0039
34.684,3.9622
36.875,3.9221
39.103,3.8836
41.369,3.8465
43.672,3.811
46.012,3.7769
48.389,3.7443
50.803,3.7129
53.254,3.6828
55.741,3.6536
58.265,3.6253
60.825,3.5977
63.422,3.5709
66.054,3.5447
68.723,3.5194
71.428,3.4947
74.168,3.471
76.944,3.4479
79.755,3.4257
82.602,3.4037
85.484,3.3825
88.401,3.3614
91.352,3.3407
94.339,3.3199
97.36,3.2993
100.42,3.2787
103.51,3.2581
106.63,3.2375
109.79,3.217
112.98,3.1967
116.21,3.1767
119.47,3.1568
122.76,3.1371
126.09,3.1172
129.44,3.0974
132.84,3.0774
136.26,3.0572
139.72,3.0367
143.21,3.0161
146.73,2.995
150.28,2.9737
153.87,2.9519
157.49,2.9298
161.14,2.9072
164.82,2.8842
168.53,2.8607
172.27,2.8369
176.05,2.8127
179.85,2.7884
183.69,2.7639
187.55,2.7396
191.45,2.7152
195.37,2.6913
199.33,2.6678
203.31,2.6449
207.32,2.6225
211.37,2.6006
215.44,2.5788
219.54,2.5573
223.67,2.5355
227.83,2.5137
232.01,2.4917
236.22,2.4701
240.47,2.4485
244.73,2.4274
249.03,2.4062
253.35,2.3852
257.7,2.364
262.08,2.3429
266.48,2.3214
270.91,2.2997
275.37,2.2779
279.85,2.2561
284.35,2.2343
288.89,2.2126
293.44,2.1906
298.03,2.1685
302.63,2.1459
307.26,2.1231
311.92,2.0999
316.6,2.0766
321.3,2.0529
326.03,2.0292
330.78,2.0051
335.55,1.981
340.35,1.9568
345.17,1.9325
350.01,1.9079
354.87,1.8833
359.76,1.8587
364.66,1.8343
369.59,1.8099
374.54,1.786
379.51,1.7622
384.5,1.7387
389.52,1.7155
394.55,1.6926
399.6,1.6696
404.67,1.6465
409.76,1.6232
414.87,1.5997
420,1.5761
425.15,1.5526
430.32,1.5292
435.5,1.5063
440.71,1.4838
445.93,1.4619
451.16,1.4404
456.42,1.4195
461.69,1.3989
466.98,1.3786
472.29,1.3586
477.61,1.3391
482.95,1.3197
488.3,1.3007
493.67,1.2814
499.05,1.2621
504.45,1.2423
509.87,1.2224
515.3,1.2021
520.74,1.1817
526.19,1.1612
531.66,1.1406
537.15,1.1198
542.64,1.0991
548.15,1.0786
553.67,1.0584
559.21,1.0383
564.75,1.0185
570.31,0.99882
575.88,0.9793
581.46,0.95971
587.05,0.9402
592.65,0.92078
598.26,0.90168
603.88,0.8828
609.51,0.86428
615.15,0.846
620.81,0.82802
626.46,0.81023
632.13,0.79269
637.81,0.77535
643.49,0.75832
649.19,0.74157
654.89,0.7252
660.59,0.70914
666.31,0.69351
672.03,0.6782
677.76,0.66324
683.49,0.64855
689.23,0.63418
694.97,0.62006
700.72,0.6063
706.48,0.59287
712.24,0.57987
718.01,0.5673
723.77,0.55525
729.55,0.54372
735.32,0.53288
741.1,0.52276
746.89,0.51347
752.67,0.50501
758.46,0.49744
764.25,0.49069
770.05,0.48481
775.84,0.47974
781.64,0.47549
787.43,0.47204
793.23,0.46952
799.03,0.46796
804.83,0.46745


==> CSV/2426_filtered_Vis_y01.csv <==
X,Y
-25.8,0.00013411
-25.779,0.000106
-25.719,6.413e-05
-25.617,2.586e-05
-25.476,2.7276e-06
-25.294,3.6451e-06
-25.071,4.0269e-06
-24.808,8.9034e-06
-24.504,1.8493e-05
-24.161,3.5398e-05
-23.776,7.1591e-05
-23.352,0.00014402
-22.886,0.00026226
-22.381,0.00043759
-21.835,0.00070881
-21.249,0.0010871
-20.623,0.0016011
-19.957,0.0023883
-19.25,0.0036551
-18.503,0.0055892
-17.716,0.0085344
-16.889,0.013014
-16.022,0.019357
-15.115,0.028101
-14.167,0.040257
-13.18,0.05622
-12.154,0.076826
-11.087,0.10415
-9.9804,0.14073
-8.8342,0.18786
-7.6484,0.24504
-6.4229,0.31162
-5.1579,0.38472
-3.8535,0.46034
-2.5096,0.53604
-1.1264,0.61071
0.29615,0.68443
1.7579,0.75318
3.2587,0.81195
4.7987,0.85921
6.3776,0.89514
7.9954,0.92118
9.6521,0.93926
11.348,0.95168
13.082,0.95858
14.854,0.9615
16.665,0.96161
18.515,0.96046
20.403,0.95831
22.329,0.95604
24.293,0.95356
26.296,0.95121
28.336,0.94867
30.414,0.94626
32.53,0.94365
34.684,0.94115
36.875,0.93845
39.103,0.93587
41.369,0.93308
43.672,0.93043
46.012,0.92756
48.389,0.92481
50.803,0.92184
53.254,0.919
55.741,0.91597
58.265,0.91307
60.825,0.90994
63.422,0.90693
66.054,0.90372
68.723,0.90066
71.428,0.89739
74.168,0.89423
76.944,0.89084
79.755,0.88756
82.602,0.88406
85.484,0.88069
88.401,0.87711
91.352,0.87368
94.339,0.87004
97.36,0.86655
100.42,0.86285
103.51,0.85928
106.63,0.85547
109.79,0.85179
112.98,0.84788
116.21,0.84412
119.47,0.84012
122.76,0.83629
126.09,0.83222
129.44,0.82832
132.84,0.8242
136.26,0.82024
139.72,0.81605
143.21,0.812
146.73,0.80773
150.28,0.80361
153.87,0.79925
157.49,0.79505
161.14,0.79062
164.82,0.78634
168.53,0.78182
172.27,0.77745
176.05,0.77285
179.85,0.76844
183.69,0.7638
187.55,0.75931
191.45,0.75459
195.37,0.75003
199.33,0.74522
203.31,0.74057
207.32,0.73568
211.37,0.73095
215.44,0.72599
219.54,0.72117
223.67,0.71612
227.83,0.71122
232.01,0.70611
236.22,0.70116
240.47,0.69596
244.73,0.69092
249.03,0.68564
253.35,0.68051
257.7,0.67513
262.08,0.66993
266.48,0.66452
270.91,0.65927
275.37,0.65379
279.85,0.64845
284.35,0.64287
288.89,0.63744
293.44,0.63179
298.03,0.6263
302.63,0.62059
307.26,0.61503
311.92,0.60924
316.6,0.60359
321.3,0.59771
326.03,0.59198
330.78,0.58606
335.55,0.5803
340.35,0.57433
345.17,0.5685
350.01,0.56245
354.87,0.55652
359.76,0.55039
364.66,0.54441
369.59,0.53824
374.54,0.53221
379.51,0.52597
384.5,0.51988
389.52,0.51361
394.55,0.50747
399.6,0.50114
404.67,0.49493
409.76,0.48856
414.87,0.48231
420,0.4759
425.15,0.4696
430.32,0.46312
435.5,0.45677
440.71,0.45025
445.93,0.44384
451.16,0.43728
456.42,0.43082
461.69,0.4242
466.98,0.41769
472.29,0.41105
477.61,0.4045
482.95,0.39782
488.3,0.39123
493.67,0.38451
499.05,0.37788
504.45,0.37113
509.87,0.36448
515.3,0.35772
520.74,0.35103
526.19,0.34422
531.66,0.33749
537.15,0.33066
542.64,0.3239
548.15,0.31704
553.67,0.31024
559.21,0.30334
564.75,0.29651
570.31,0.28958
575.88,0.28269
581.46,0.27571
587.05,0.26879
592.65,0.26178
598.26,0.25482
603.88,0.24779
609.51,0.24081
615.15,0.23377
620.81,0.22676
626.46,0.21969
632.13,0.21267
637.81,0.20559
643.49,0.19855
649.19,0.19145
654.89,0.18439
660.59,0.17728
666.31,0.17021
672.03,0.1631
677.76,0.15602
683.49,0.14891
689.23,0.14183
694.97,0.13472
700.72,0.12764
706.48,0.12053
712.24,0.11345
718.01,0.10635
723.77,0.099275
729.55,0.092174
735.32,0.085091
741.1,0.077992
746.89,0.070911
752.67,0.063816
758.46,0.056735
764.25,0.049641
770.05,0.042553
775.84,0.035454
781.64,0.028364
787.43,0.021271
793.23,0.014182
799.03,0.0070895
804.83,0.00064964


==> CSV/2426_filtered_Vis_y02.csv <==
X,Y
-25.8,-5.3617e-32
-25.779,5.6537e-12
-25.719,7.385e-10
-25.617,1.3233e-08
-25.476,1.1273e-07
-25.294,5.7961e-07
-25.071,2.1262e-06
-24.808,6.1124e-06
-24.504,1.4654e-05
-24.161,3.0502e-05
-23.776,5.6837e-05
-23.352,9.7083e-05
-22.886,0.00015515
-22.381,0.00023619
-21.835,0.00034847
-21.249,0.00050549
-20.623,0.00072923
-19.957,0.0010566
-19.25,0.0015463
-18.503,0.0022851
-17.716,0.0033956
-16.889,0.0050529
-16.022,0.0074926
-15.115,0.011019
-14.167,0.016023
-13.18,0.022966
-12.154,0.032396
-11.087,0.045046
-9.9804,0.061795
-8.8342,0.083517
-7.6484,0.11088
-6.4229,0.14434
-5.1579,0.18396
-3.8535,0.2294
-2.5096,0.27973
-1.1264,0.33393
0.29615,0.39083
1.7579,0.44872
3.2587,0.50551
4.7987,0.55966
6.3776,0.60971
7.9954,0.65491
9.6521,0.69466
11.348,0.72916
13.082,0.75833
14.854,0.78289
16.665,0.80296
18.515,0.81943
20.403,0.83258
22.329,0.84334
24.293,0.85184
26.296,0.85881
28.336,0.86423
30.414,0.86868
32.53,0.87201
34.684,0.87471
36.875,0.87655
39.103,0.87798
41.369,0.87874
43.672,0.87924
46.012,0.8792
48.389,0.87899
50.803,0.87832
53.254,0.87755
55.741,0.8764
58.265,0.8752
60.825,0.87364
63.422,0.87206
66.054,0.87018
68.723,0.86834
71.428,0.86619
74.168,0.86406
76.944,0.86161
79.755,0.85922
82.602,0.85655
85.484,0.85396
88.401,0.85113
91.352,0.84842
94.339,0.84547
97.36,0.84266
100.42,0.83961
103.51,0.83666
106.63,0.83345
109.79,0.83033
112.98,0.82696
116.21,0.82371
119.47,0.82023
122.76,0.8169
126.09,0.81333
129.44,0.8099
132.84,0.80622
136.26,0.80269
139.72,0.7989
143.21,0.79525
146.73,0.79135
150.28,0.78758
153.87,0.78356
157.49,0.77967
161.14,0.77554
164.82,0.77156
168.53,0.76731
172.27,0.76322
176.05,0.75889
179.85,0.75474
183.69,0.75034
187.55,0.74609
191.45,0.7416
195.37,0.73726
199.33,0.73268
203.31,0.72825
207.32,0.72358
211.37,0.71905
215.44,0.71427
219.54,0.70963
223.67,0.70472
227.83,0.69997
232.01,0.69499
236.22,0.69015
240.47,0.68507
244.73,0.68014
249.03,0.67497
253.35,0.66993
257.7,0.66463
262.08,0.65949
266.48,0.65412
270.91,0.6489
275.37,0.64344
279.85,0.63813
284.35,0.63257
288.89,0.62716
293.44,0.62153
298.03,0.61605
302.63,0.61037
307.26,0.60484
311.92,0.59909
316.6,0.59347
321.3,0.58762
326.03,0.58193
330.78,0.57605
335.55,0.57032
340.35,0.56439
345.17,0.55859
350.01,0.55256
354.87,0.54665
359.76,0.54054
364.66,0.53459
369.59,0.52847
374.54,0.5225
379.51,0.51634
384.5,0.51034
389.52,0.50416
394.55,0.49811
399.6,0.49186
404.67,0.48573
409.76,0.47942
414.87,0.47323
420,0.46687
425.15,0.46062
430.32,0.45419
435.5,0.44788
440.71,0.4414
445.93,0.43504
451.16,0.42853
456.42,0.42212
461.69,0.41558
466.98,0.40916
472.29,0.40261
477.61,0.39616
482.95,0.38958
488.3,0.38309
493.67,0.37647
499.05,0.36994
504.45,0.3633
509.87,0.35675
515.3,0.35008
520.74,0.34349
526.19,0.33677
531.66,0.33011
537.15,0.32335
542.64,0.31666
548.15,0.30987
553.67,0.30315
559.21,0.29634
564.75,0.28961
570.31,0.28278
575.88,0.27599
581.46,0.2691
587.05,0.26228
592.65,0.25537
598.26,0.24851
603.88,0.24159
609.51,0.23472
615.15,0.22778
620.81,0.22087
626.46,0.21391
632.13,0.20701
637.81,0.20005
643.49,0.19315
649.19,0.18619
654.89,0.17928
660.59,0.17233
666.31,0.16543
672.03,0.15849
677.76,0.1516
683.49,0.14466
689.23,0.13777
694.97,0.13085
700.72,0.12396
706.48,0.11704
712.24,0.11015
718.01,0.10323
723.77,0.096338
729.55,0.089417
735.32,0.082513
741.1,0.075592
746.89,0.068691
752.67,0.061784
758.46,0.054897
764.25,0.048002
770.05,0.041119
775.84,0.034234
781.64,0.027369
787.43,0.020513
793.23,0.013671
799.03,0.0068324
804.83,-0


==> CSV/2426_filtered_Vis_y03.csv <==
X,Y
-25.8,0.00013411
-25.779,0.000106
-25.719,6.4129e-05
-25.617,2.5847e-05
-25.476,2.6149e-06
-25.294,3.0655e-06
-25.071,1.9007e-06
-24.808,2.791e-06
-24.504,3.8395e-06
-24.161,4.8962e-06
-23.776,1.4754e-05
-23.352,4.6936e-05
-22.886,0.00010711
-22.381,0.0002014
-21.835,0.00036034
-21.249,0.00058158
-20.623,0.0008719
-19.957,0.0013317
-19.25,0.0021088
-18.503,0.0033041
-17.716,0.0051389
-16.889,0.0079612
-16.022,0.011865
-15.115,0.017082
-14.167,0.024235
-13.18,0.033255
-12.154,0.04443
-11.087,0.059099
-9.9804,0.078939
-8.8342,0.10434
-7.6484,0.13416
-6.4229,0.16728
-5.1579,0.20076
-3.8535,0.23094
-2.5096,0.25631
-1.1264,0.27679
0.29615,0.29361
1.7579,0.30445
3.2587,0.30643
4.7987,0.29955
6.3776,0.28544
7.9954,0.26627
9.6521,0.2446
11.348,0.22253
13.082,0.20025
14.854,0.17861
16.665,0.15864
18.515,0.14103
20.403,0.12573
22.329,0.1127
24.293,0.10172
26.296,0.092402
28.336,0.08444
30.414,0.077584
32.53,0.071638
34.684,0.066447
36.875,0.061896
39.103,0.057891
41.369,0.054347
43.672,0.051189
46.012,0.048359
48.389,0.045817
50.803,0.043524
53.254,0.041451
55.741,0.039571
58.265,0.037863
60.825,0.0363
63.422,0.034862
66.054,0.033534
68.723,0.032314
71.428,0.031196
74.168,0.030172
76.944,0.029223
79.755,0.02834
82.602,0.027511
85.484,0.026727
88.401,0.025979
91.352,0.025263
94.339,0.024569
97.36,0.023895
100.42,0.023241
103.51,0.022617
106.63,0.022023
109.79,0.021462
112.98,0.020926
116.21,0.020408
119.47,0.019895
122.76,0.01939
126.09,0.018897
129.44,0.018423
132.84,0.017973
136.26,0.01755
139.72,0.017145
143.21,0.016754
146.73,0.016378
150.28,0.016026
153.87,0.015693
157.49,0.015378
161.14,0.015075
164.82,0.014785
168.53,0.014504
172.27,0.01423
176.05,0.01396
179.85,0.013701
183.69,0.013456
187.55,0.013224
191.45,0.012995
195.37,0.01277
199.33,0.012545
203.31,0.012322
207.32,0.012104
211.37,0.011901
215.44,0.011713
219.54,0.011545
223.67,0.011391
227.83,0.011251
232.01,0.011123
236.22,0.011005
240.47,0.01089
244.73,0.010778
249.03,0.010672
253.35,0.010578
257.7,0.0105
262.08,0.010443
266.48,0.010404
270.91,0.010375
275.37,0.010346
279.85,0.010318
284.35,0.010293
288.89,0.010275
293.44,0.010259
298.03,0.010241
302.63,0.010216
307.26,0.010187
311.92,0.010154
316.6,0.01012
321.3,0.010085
326.03,0.01005
330.78,0.010011
335.55,0.0099718
340.35,0.0099367
345.17,0.0099092
350.01,0.0098882
354.87,0.0098722
359.76,0.009852
364.66,0.0098214
369.59,0.0097737
374.54,0.0097093
379.51,0.0096296
384.5,0.009541
389.52,0.0094476
394.55,0.009358
399.6,0.0092761
404.67,0.0092033
409.76,0.0091368
414.87,0.0090777
420,0.0090236
425.15,0.0089752
430.32,0.0089297
435.5,0.0088876
440.71,0.0088465
445.93,0.0088039
451.16,0.008754
456.42,0.0086943
461.69,0.0086201
466.98,0.0085344
472.29,0.0084407
477.61,0.0083431
482.95,0.0082415
488.3,0.0081403
493.67,0.0080395
499.05,0.0079389
504.45,0.0078358
509.87,0.0077326
515.3,0.0076328
520.74,0.0075411
526.19,0.0074567
531.66,0.0073803
537.15,0.0073094
542.64,0.0072412
548.15,0.0071693
553.67,0.0070895
559.21,0.0069983
564.75,0.0068994
570.31,0.0067987
575.88,0.0067014
581.46,0.0066057
587.05,0.0065106
592.65,0.0064121
598.26,0.0063087
603.88,0.0062014
609.51,0.0060946
615.15,0.0059907
620.81,0.0058882
626.46,0.0057794
632.13,0.0056605
637.81,0.0055329
643.49,0.0054002
649.19,0.0052611
654.89,0.005113
660.59,0.0049525
666.31,0.004782
672.03,0.004606
677.76,0.0044277
683.49,0.0042449
689.23,0.0040574
694.97,0.0038671
700.72,0.003677
706.48,0.0034884
712.24,0.0033023
718.01,0.0031184
723.77,0.002937
729.55,0.0027571
735.32,0.0025785
741.1,0.0024002
746.89,0.0022192
752.67,0.002032
758.46,0.0018383
764.25,0.0016389
770.05,0.0014336
775.84,0.00122
781.64,0.00099526
787.43,0.00075822
793.23,0.00051096
799.03,0.00025706
804.83,6.1046e-06


==> CSV/2426_filtered_phi_y01.csv <==
X,Y
0,0
2.4369e-05,5.4253e-06
9.7476e-05,2.7126e-05
0.00021932,5.9677e-05
0.00038988,0.00011935
0.00060917,0.00020614
0.00087717,0.0002875
0.0011939,0.00046647
0.0015592,0.00076468
0.0019733,0.0012904
0.0024359,0.0019512
0.0029472,0.0029687
0.0035071,0.0043525
0.0041156,0.0059069
0.0047726,0.0079004
0.0054781,0.010947
0.0062321,0.013926
0.0070345,0.018691
0.0078853,0.026315
0.0087845,0.037559
0.0097319,0.051138
0.010728,0.069055
0.011772,0.093123
0.012864,0.12242
0.014004,0.1581
0.015192,0.20056
0.016429,0.24612
0.017713,0.29904
0.019045,0.35686
0.020425,0.41644
0.021852,0.46463
0.023328,0.49324
0.024851,0.49923
0.026421,0.48159
0.028039,0.44515
0.029704,0.39262
0.031417,0.32699
0.033177,0.25362
0.034984,0.18917
0.036837,0.132
0.038738,0.08969
0.040686,0.057041
0.042681,0.03618
0.044722,0.019824
0.046809,0.0095997
0.048943,0.0038986
0.051124,0.0015721
0.053351,0.00023869
0.055624,0
0.057943,0
0.060307,0
0.062718,0
0.065174,0
0.067676,0
0.070224,0
0.072816,0
0.075454,0
0.078137,0
0.080865,0
0.083637,0
0.086455,0
0.089316,0
0.092223,0
0.095173,0
0.098167,0
0.10121,0
0.10429,0
0.10741,0
0.11058,0
0.1138,0
0.11705,0
0.12035,0
0.12369,0
0.12708,0
0.13051,0
0.13397,0
0.13749,0
0.14104,0
0.14464,0
0.14827,0
0.15195,0
0.15567,0
0.15943,0
0.16324,0
0.16708,0
0.17096,0
0.17489,0
0.17885,0
0.18286,0
0.1869,0
0.19098,0
0.19511,0
0.19927,0
0.20347,0
0.20771,0
0.21199,0
0.21631,0
0.22066,0
0.22506,0
0.22949,0


==> CSV/2426_original_Restress1.csv <==
X,Y
0,2.8403e-32
0.02047,-1.9454e-12
0.081878,-1.8084e-10
0.18422,-2.7584e-09
0.3275,-2.123e-08
0.51169,-1.04e-07
0.73681,-3.7425e-07
1.0028,-1.0766e-06
1.3097,-2.615e-06
1.6575,-5.5694e-06
2.0462,-1.0694e-05
2.4756,-1.8909e-05
2.9459,-3.1341e-05
3.457,-4.9397e-05
4.0089,-7.4856e-05
4.6015,-0.00011004
5.2348,-0.00015794
5.9088,-0.00022245
6.6235,-0.00030856
7.3788,-0.00042282
8.1746,-0.00057415
9.011,-0.0007744
9.8879,-0.0010395
10.805,-0.0013915
11.763,-0.0018591
12.761,-0.0024793
13.8,-0.0033024
14.878,-0.0043951
15.997,-0.0058363
17.156,-0.0077138
18.356,-0.010136
19.595,-0.013234
20.874,-0.017161
22.193,-0.022068
23.552,-0.028136
24.951,-0.035586
26.39,-0.044616
27.868,-0.055379
29.385,-0.068095
30.943,-0.083007
32.539,-0.10021
34.175,-0.11969
35.851,-0.14131
37.565,-0.16496
39.319,-0.19028
41.112,-0.21676
42.943,-0.24367
44.814,-0.27016
46.723,-0.29565
48.671,-0.31958
50.657,-0.34155
52.682,-0.36125
54.745,-0.3785
56.847,-0.39327
58.986,-0.40589
61.164,-0.41647
63.38,-0.42526
65.633,-0.43235
67.925,-0.43802
70.254,-0.44239
72.62,-0.44568
75.024,-0.44834
77.465,-0.45027
79.943,-0.45167
82.459,-0.45254
85.011,-0.45306
87.6,-0.45324
90.226,-0.45317
92.888,-0.45288
95.587,-0.45246
98.322,-0.45188
101.09,-0.4512
103.9,-0.4504
106.74,-0.44953
109.62,-0.44858
112.54,-0.44759
115.49,-0.4465
118.47,-0.44532
121.49,-0.44403
124.55,-0.44265
127.64,-0.44121
130.76,-0.43974
133.92,-0.43824
137.11,-0.43674
140.34,-0.43519
143.61,-0.43358
146.9,-0.43189
150.23,-0.43013
153.59,-0.42833
156.99,-0.42651
160.42,-0.42468
163.89,-0.42281
167.38,-0.42088
170.91,-0.41891
174.47,-0.41687
178.07,-0.4148
181.69,-0.41269
185.35,-0.41058
189.04,-0.40845
192.76,-0.40631
196.52,-0.40414
200.3,-0.40194
204.12,-0.39971
207.97,-0.39748
211.84,-0.39524
215.75,-0.39296
219.69,-0.39064
223.66,-0.38827
227.66,-0.38586
231.69,-0.38341
235.75,-0.38092
239.84,-0.37841
243.95,-0.37587
248.1,-0.37332
252.28,-0.37076
256.48,-0.36816
260.71,-0.36551
264.97,-0.36281
269.26,-0.36009
273.58,-0.35737
277.92,-0.35467
282.3,-0.35194
286.69,-0.34919
291.12,-0.34639
295.57,-0.34357
300.05,-0.34074
304.56,-0.33794
309.09,-0.33513
313.65,-0.33231
318.23,-0.32942
322.84,-0.32646
327.47,-0.32348
332.13,-0.32053
336.81,-0.31759
341.52,-0.31466
346.25,-0.31165
351.01,-0.30863
355.79,-0.30562
360.59,-0.30267
365.42,-0.2997
370.27,-0.29673
375.14,-0.29371
380.04,-0.29068
384.96,-0.28761
389.9,-0.28459
394.86,-0.28157
399.84,-0.27854
404.85,-0.27547
409.87,-0.2724
414.92,-0.26926
419.99,-0.26612
425.08,-0.26294
430.19,-0.25975
435.32,-0.25651
440.47,-0.25328
445.63,-0.25
450.82,-0.24673
456.03,-0.24345
461.25,-0.24017
466.5,-0.23686
471.76,-0.23355
477.04,-0.23021
482.33,-0.2269
487.65,-0.22356
492.98,-0.22024
498.33,-0.21689
503.7,-0.21357
509.08,-0.21023
514.47,-0.20692
519.89,-0.20358
525.32,-0.20025
530.76,-0.19689
536.22,-0.19357
541.7,-0.19024
547.19,-0.18695
552.69,-0.18365
558.21,-0.1804
563.74,-0.17713
569.28,-0.17389
574.84,-0.17065
580.41,-0.16744
586,-0.16421
591.59,-0.16101
597.2,-0.1578
602.82,-0.15459
608.45,-0.15131
614.09,-0.14802
619.75,-0.14471
625.41,-0.14142
631.09,-0.13813
636.77,-0.13487
642.47,-0.13159
648.17,-0.12832
653.88,-0.12502
659.61,-0.12172
665.34,-0.11839
671.08,-0.11507
676.83,-0.11175
682.58,-0.10845
688.35,-0.10514
694.12,-0.10184
699.9,-0.098515
705.68,-0.0952
711.48,-0.091863
717.27,-0.088523
723.08,-0.085159
728.89,-0.081799
734.7,-0.078414
740.52,-0.075015
746.35,-0.071586
752.18,-0.068151
758.01,-0.064696
763.85,-0.061243
769.69,-0.057778
775.54,-0.054313
781.39,-0.050838
787.24,-0.047348
793.09,-0.043835
798.95,-0.040321
804.81,-0.03681
810.67,-0.033311
816.53,-0.029812
822.39,-0.026312
828.25,-0.022807
834.12,-0.019309
839.98,-0.015818


==> CSV/2426_original_Restress2.csv <==
X,Y
0,3.6127e-28
0.02047,2.3224e-06
0.081878,3.5691e-05
0.18422,0.00016918
0.3275,0.00048861
0.51169,0.0010655
0.73681,0.001933
1.0028,0.0030761
1.3097,0.0044382
1.6575,0.0059392
2.0462,0.0074966
2.4756,0.0090446
2.9459,0.010547
3.457,0.012003
4.0089,0.013443
4.6015,0.01492
5.2348,0.016509
5.9088,0.018286
6.6235,0.020339
7.3788,0.022771
8.1746,0.025685
9.011,0.02924
9.8879,0.033664
10.805,0.039276
11.763,0.046494
12.761,0.055869
13.8,0.06807
14.878,0.08379
15.997,0.10387
17.156,0.12924
18.356,0.16076
19.595,0.19951
20.874,0.24718
22.193,0.30576
23.552,0.37747
24.951,0.46508
26.39,0.5711
27.868,0.69677
29.385,0.84284
30.943,1.011
32.539,1.2029
34.175,1.4193
35.851,1.6594
37.565,1.9209
39.319,2.2007
41.112,2.4942
42.943,2.7948
44.814,3.0957
46.723,3.3907
48.671,3.6703
50.657,3.9252
52.682,4.1495
54.745,4.3413
56.847,4.5004
58.986,4.6278
61.164,4.7231
63.38,4.7864
65.633,4.821
67.925,4.8311
70.254,4.8215
72.62,4.7952
75.024,4.7551
77.465,4.7048
79.943,4.6471
82.459,4.5844
85.011,4.519
87.6,4.4521
90.226,4.385
92.888,4.3185
95.587,4.2535
98.322,4.1903
101.09,4.1293
103.9,4.0707
106.74,4.0147
109.62,3.9613
112.54,3.9104
115.49,3.8619
118.47,3.8153
121.49,3.7705
124.55,3.7271
127.64,3.685
130.76,3.6439
133.92,3.6038
137.11,3.5645
140.34,3.526
143.61,3.4889
146.9,3.4534
150.23,3.4196
153.59,3.3873
156.99,3.3562
160.42,3.3262
163.89,3.2977
167.38,3.2709
170.91,3.2455
174.47,3.2213
178.07,3.1978
181.69,3.175
185.35,3.1531
189.04,3.1317
192.76,3.1109
196.52,3.0908
200.3,3.0718
204.12,3.0538
207.97,3.0367
211.84,3.0199
215.75,3.0036
219.69,2.9878
223.66,2.973
227.66,2.959
231.69,2.9454
235.75,2.9317
239.84,2.9179
243.95,2.904
248.1,2.8901
252.28,2.8762
256.48,2.8625
260.71,2.8488
264.97,2.835
269.26,2.8208
273.58,2.806
277.92,2.7907
282.3,2.7745
286.69,2.7576
291.12,2.7401
295.57,2.7222
300.05,2.7039
304.56,2.6853
309.09,2.6664
313.65,2.647
318.23,2.6271
322.84,2.6068
327.47,2.586
332.13,2.5649
336.81,2.5438
341.52,2.5227
346.25,2.502
351.01,2.4816
355.79,2.4618
360.59,2.4427
365.42,2.424
370.27,2.4055
375.14,2.387
380.04,2.3684
384.96,2.3494
389.9,2.3301
394.86,2.3104
399.84,2.2905
404.85,2.2703
409.87,2.2496
414.92,2.2281
419.99,2.2062
425.08,2.1841
430.19,2.1621
435.32,2.1399
440.47,2.1176
445.63,2.0952
450.82,2.0723
456.03,2.0488
461.25,2.0249
466.5,2.0004
471.76,1.9756
477.04,1.9504
482.33,1.9247
487.65,1.8983
492.98,1.8716
498.33,1.845
503.7,1.8188
509.08,1.793
514.47,1.7676
519.89,1.7426
525.32,1.718
530.76,1.6933
536.22,1.6683
541.7,1.6426
547.19,1.616
552.69,1.5887
558.21,1.5605
563.74,1.5318
569.28,1.5025
574.84,1.473
580.41,1.4436
586,1.4144
591.59,1.3855
597.2,1.3569
602.82,1.3285
608.45,1.3001
614.09,1.2717
619.75,1.2436
625.41,1.2158
631.09,1.1883
636.77,1.1609
642.47,1.1338
648.17,1.107
653.88,1.0807
659.61,1.0549
665.34,1.0297
671.08,1.0052
676.83,0.98114
682.58,0.95747
688.35,0.9342
694.12,0.9113
699.9,0.88882
705.68,0.86687
711.48,0.84556
717.27,0.82505
723.08,0.80555
728.89,0.78713
734.7,0.76975
740.52,0.75329
746.35,0.73766
752.18,0.72283
758.01,0.70882
763.85,0.69569
769.69,0.68353
775.54,0.67235
781.39,0.66208
787.24,0.65272
793.09,0.64433
798.95,0.63691
804.81,0.63043
810.67,0.62484
816.53,0.62024
822.39,0.61676
828.25,0.61443
834.12,0.61315
839.98,0.6128


==> CSV/2426_original_Restress3.csv <==
X,Y
0,2.1569e-30
0.02047,2.2024e-12
0.081878,5.57e-10
0.18422,1.3461e-08
0.3275,1.2644e-07
0.51169,6.9675e-07
0.73681,2.7294e-06
1.0028,8.4193e-06
1.3097,2.1766e-05
1.6575,4.9107e-05
2.0462,9.9479e-05
2.4756,0.00018473
2.9459,0.00031949
3.457,0.00052106
4.0089,0.00080939
4.6015,0.0012074
5.2348,0.0017414
5.9088,0.0024421
6.6235,0.0033452
7.3788,0.0044923
8.1746,0.0059338
9.011,0.0077334
9.8879,0.0099714
10.805,0.012748
11.763,0.016185
12.761,0.020431
13.8,0.025665
14.878,0.032102
15.997,0.040006
17.156,0.049672
18.356,0.061468
19.595,0.075875
20.874,0.09354
22.193,0.11521
23.552,0.14163
24.951,0.17362
26.39,0.21195
27.868,0.25745
29.385,0.3111
30.943,0.37418
32.539,0.44778
34.175,0.53277
35.851,0.62956
37.565,0.7382
39.319,0.85816
41.112,0.98722
42.943,1.1233
44.814,1.2636
46.723,1.4053
48.671,1.545
50.657,1.68
52.682,1.8082
54.745,1.9281
56.847,2.0371
58.986,2.133
61.164,2.2148
63.38,2.2829
65.633,2.3387
67.925,2.3838
70.254,2.4189
72.62,2.4434
75.024,2.4604
77.465,2.4717
79.943,2.4788
82.459,2.4827
85.011,2.4845
87.6,2.4849
90.226,2.4844
92.888,2.4833
95.587,2.4818
98.322,2.48
101.09,2.4779
103.9,2.4757
106.74,2.4733
109.62,2.4707
112.54,2.4679
115.49,2.4649
118.47,2.4617
121.49,2.4582
124.55,2.4544
127.64,2.4504
130.76,2.4463
133.92,2.4421
137.11,2.4378
140.34,2.4334
143.61,2.4291
146.9,2.4247
150.23,2.4203
153.59,2.4159
156.99,2.4115
160.42,2.4072
163.89,2.403
167.38,2.3989
170.91,2.3947
174.47,2.3905
178.07,2.3863
181.69,2.3821
185.35,2.3779
189.04,2.3737
192.76,2.3696
196.52,2.3656
200.3,2.3614
204.12,2.3573
207.97,2.353
211.84,2.3486
215.75,2.344
219.69,2.3391
223.66,2.3338
227.66,2.3281
231.69,2.322
235.75,2.3155
239.84,2.3087
243.95,2.3016
248.1,2.2943
252.28,2.2868
256.48,2.2792
260.71,2.2714
264.97,2.2634
269.26,2.2553
273.58,2.247
277.92,2.2385
282.3,2.2297
286.69,2.2207
291.12,2.2112
295.57,2.2013
300.05,2.1907
304.56,2.1796
309.09,2.1679
313.65,2.1557
318.23,2.143
322.84,2.13
327.47,2.1167
332.13,2.1031
336.81,2.0892
341.52,2.075
346.25,2.0606
351.01,2.0459
355.79,2.0311
360.59,2.0162
365.42,2.0011
370.27,1.9859
375.14,1.9706
380.04,1.9551
384.96,1.9396
389.9,1.924
394.86,1.9083
399.84,1.8925
404.85,1.8768
409.87,1.8611
414.92,1.8456
419.99,1.8301
425.08,1.8145
430.19,1.7989
435.32,1.7832
440.47,1.7674
445.63,1.7514
450.82,1.7353
456.03,1.719
461.25,1.7026
466.5,1.6861
471.76,1.6694
477.04,1.6526
482.33,1.6356
487.65,1.6184
492.98,1.6011
498.33,1.5835
503.7,1.5658
509.08,1.5478
514.47,1.5298
519.89,1.5116
525.32,1.4934
530.76,1.4751
536.22,1.4568
541.7,1.4385
547.19,1.4204
552.69,1.4025
558.21,1.3847
563.74,1.3671
569.28,1.3496
574.84,1.3322
580.41,1.3147
586,1.2971
591.59,1.2795
597.2,1.2618
602.82,1.2442
608.45,1.2267
614.09,1.2092
619.75,1.1918
625.41,1.1745
631.09,1.1573
636.77,1.1402
642.47,1.1232
648.17,1.1064
653.88,1.0899
659.61,1.0735
665.34,1.0574
671.08,1.0416
676.83,1.026
682.58,1.0109
688.35,0.99606
694.12,0.9817
699.9,0.96783
705.68,0.95447
711.48,0.94161
717.27,0.92925
723.08,0.91736
728.89,0.9059
734.7,0.8949
740.52,0.88442
746.35,0.87451
752.18,0.86524
758.01,0.85663
763.85,0.8487
769.69,0.84147
775.54,0.83497
781.39,0.8292
787.24,0.82412
793.09,0.81966
798.95,0.81579
804.81,0.81247
810.67,0.80966
816.53,0.80733
822.39,0.80543
828.25,0.80392
834.12,0.80278
839.98,0.802


==> CSV/2426_original_Restress4.csv <==
X,Y
0,1.5195e-25
0.02047,3.7671e-06
0.081878,5.7796e-05
0.18422,0.00027324
0.3275,0.00078647
0.51169,0.0017077
0.73681,0.0030809
1.0028,0.0048681
1.3097,0.006962
1.6575,0.0092161
2.0462,0.011482
2.4756,0.013644
2.9459,0.01564
3.457,0.01747
4.0089,0.019197
4.6015,0.020937
5.2348,0.022856
5.9088,0.025156
6.6235,0.028086
7.3788,0.031964
8.1746,0.037141
9.011,0.044018
9.8879,0.053137
10.805,0.065274
11.763,0.081607
12.761,0.10391
13.8,0.13486
14.878,0.17844
15.997,0.2408
17.156,0.33036
18.356,0.45646
19.595,0.62872
20.874,0.85923
22.193,1.1644
23.552,1.5637
24.951,2.0781
26.39,2.7273
27.868,3.5227
29.385,4.4675
30.943,5.5567
32.539,6.7821
34.175,8.1163
35.851,9.525
37.565,10.956
39.319,12.325
41.112,13.565
42.943,14.596
44.814,15.364
46.723,15.792
48.671,15.88
50.657,15.665
52.682,15.202
54.745,14.543
56.847,13.764
58.986,12.93
61.164,12.145
63.38,11.46
65.633,10.859
67.925,10.343
70.254,9.8504
72.62,9.5055
75.024,9.2653
77.465,9.0842
79.943,8.9398
82.459,8.8189
85.011,8.7146
87.6,8.6215
90.226,8.5366
92.888,8.458
95.587,8.3849
98.322,8.3164
101.09,8.2522
103.9,8.1915
106.74,8.134
109.62,8.0792
112.54,8.0267
115.49,7.9762
118.47,7.9275
121.49,7.8802
124.55,7.834
127.64,7.7883
130.76,7.7427
133.92,7.697
137.11,7.6515
140.34,7.606
143.61,7.5606
146.9,7.515
150.23,7.4693
153.59,7.4236
156.99,7.3783
160.42,7.3334
163.89,7.2888
167.38,7.2444
170.91,7.2004
174.47,7.1565
178.07,7.1126
181.69,7.0681
185.35,7.0232
189.04,6.9771
192.76,6.9297
196.52,6.8806
200.3,6.83
204.12,6.7776
207.97,6.7236
211.84,6.6676
215.75,6.61
219.69,6.5507
223.66,6.4899
227.66,6.4272
231.69,6.3631
235.75,6.2974
239.84,6.2304
243.95,6.1626
248.1,6.0948
252.28,6.0272
256.48,5.9598
260.71,5.8924
264.97,5.8254
269.26,5.7586
273.58,5.6926
277.92,5.6269
282.3,5.5615
286.69,5.4964
291.12,5.4322
295.57,5.3689
300.05,5.3069
304.56,5.2463
309.09,5.1871
313.65,5.129
318.23,5.0717
322.84,5.0143
327.47,4.9573
332.13,4.9008
336.81,4.8452
341.52,4.7902
346.25,4.736
351.01,4.6828
355.79,4.6312
360.59,4.5808
365.42,4.5319
370.27,4.484
375.14,4.4369
380.04,4.39
384.96,4.3433
389.9,4.2964
394.86,4.2493
399.84,4.2022
404.85,4.1552
409.87,4.108
414.92,4.0603
419.99,4.0117
425.08,3.9627
430.19,3.9133
435.32,3.8633
440.47,3.8126
445.63,3.7614
450.82,3.7096
456.03,3.6574
461.25,3.6047
466.5,3.5515
471.76,3.498
477.04,3.4446
482.33,3.3914
487.65,3.3387
492.98,3.2866
498.33,3.2351
503.7,3.1842
509.08,3.1336
514.47,3.083
519.89,3.0324
525.32,2.9819
530.76,2.9314
536.22,2.8812
541.7,2.8314
547.19,2.7821
552.69,2.7332
558.21,2.6846
563.74,2.6364
569.28,2.5887
574.84,2.542
580.41,2.4966
586,2.4526
591.59,2.4099
597.2,2.3681
602.82,2.3268
608.45,2.286
614.09,2.2455
619.75,2.2057
625.41,2.1667
631.09,2.1285
636.77,2.0911
642.47,2.0543
648.17,2.0182
653.88,1.9827
659.61,1.9475
665.34,1.9124
671.08,1.8772
676.83,1.8422
682.58,1.8077
688.35,1.7739
694.12,1.7409
699.9,1.7085
705.68,1.6768
711.48,1.6456
717.27,1.615
723.08,1.5848
728.89,1.5555
734.7,1.5269
740.52,1.4993
746.35,1.4726
752.18,1.4469
758.01,1.4222
763.85,1.3988
769.69,1.3765
775.54,1.3554
781.39,1.3353
787.24,1.3165
793.09,1.2991
798.95,1.2835
804.81,1.2697
810.67,1.2582
816.53,1.2488
822.39,1.2415
828.25,1.2362
834.12,1.233
839.98,1.2319


==> CSV/2426_original_Restress_y01.csv <==
X,Y
-45.161,-8.6553e-33
-45.141,-4.1722e-12
-45.079,-3.6777e-10
-44.977,-5.4425e-09
-44.834,-4.0853e-08
-44.65,-1.9716e-07
-44.424,-7.0281e-07
-44.158,-2.0098e-06
-43.851,-4.8614e-06
-43.504,-1.0325e-05
-43.115,-1.9782e-05
-42.686,-3.4915e-05
-42.215,-5.7771e-05
-41.704,-9.0889e-05
-41.152,-0.00013748
-40.56,-0.00020167
-39.926,-0.00028871
-39.252,-0.00040546
-38.538,-0.00056083
-37.782,-0.00076691
-36.987,-0.0010402
-36.15,-0.001403
-35.273,-0.0018856
-34.356,-0.0025301
-33.398,-0.0033915
-32.4,-0.0045419
-31.362,-0.0060778
-30.283,-0.0081312
-29.164,-0.010857
-28.005,-0.014423
-26.806,-0.019031
-25.566,-0.024931
-24.287,-0.032416
-22.968,-0.041796
-21.609,-0.053432
-20.21,-0.067745
-18.772,-0.085132
-17.293,-0.10592
-15.776,-0.13047
-14.218,-0.15915
-12.622,-0.19205
-10.986,-0.22916
-9.3104,-0.27032
-7.5959,-0.3155
-5.8423,-0.36404
-4.0496,-0.41494
-2.218,-0.46685
-0.34762,-0.51823
1.5616,-0.56792
3.5094,-0.61461
5.4958,-0.65739
7.5207,-0.69567
9.584,-0.72931
11.685,-0.75819
13.825,-0.78298
16.003,-0.80384
18.219,-0.82124
20.472,-0.8353
22.764,-0.84653
25.092,-0.85507
27.459,-0.86152
29.863,-0.8666
32.304,-0.87025
34.782,-0.87284
37.298,-0.87447
39.85,-0.87543
42.439,-0.87578
45.065,-0.87566
47.727,-0.87511
50.426,-0.87421
53.161,-0.87301
55.932,-0.87156
58.739,-0.86986
61.582,-0.86796
64.461,-0.86585
67.375,-0.86358
70.325,-0.86116
73.31,-0.85862
76.33,-0.85597
79.385,-0.8532
82.475,-0.85029
85.6,-0.84727
88.76,-0.84415
91.954,-0.84095
95.182,-0.83768
98.444,-0.83436
101.74,-0.83095
105.07,-0.82745
108.43,-0.82387
111.83,-0.82021
115.26,-0.8165
118.72,-0.81274
122.22,-0.80892
125.75,-0.80504
129.31,-0.80109
132.91,-0.79707
136.53,-0.79299
140.19,-0.78886
143.88,-0.78468
147.6,-0.78045
151.36,-0.77614
155.14,-0.77176
158.96,-0.76731
162.81,-0.76282
166.68,-0.75829
170.59,-0.75374
174.53,-0.74915
178.5,-0.7445
182.5,-0.73978
186.53,-0.735
190.59,-0.73017
194.68,-0.72528
198.79,-0.72033
202.94,-0.71534
207.12,-0.71031
211.32,-0.70525
215.55,-0.70014
219.81,-0.69498
224.1,-0.68976
228.42,-0.68449
232.76,-0.67918
237.13,-0.67384
241.53,-0.66846
245.96,-0.66304
250.41,-0.65759
254.89,-0.6521
259.4,-0.64658
263.93,-0.64101
268.48,-0.63543
273.07,-0.62981
277.68,-0.62417
282.31,-0.61851
286.97,-0.61282
291.65,-0.6071
296.36,-0.60134
301.09,-0.59554
305.85,-0.58971
310.63,-0.58387
315.43,-0.57802
320.26,-0.57215
325.11,-0.56626
329.98,-0.56035
334.88,-0.55441
339.79,-0.54845
344.74,-0.54248
349.7,-0.53647
354.68,-0.53042
359.69,-0.52433
364.71,-0.5182
369.76,-0.51204
374.83,-0.50585
379.92,-0.49964
385.03,-0.49338
390.16,-0.48709
395.3,-0.48077
400.47,-0.47444
405.66,-0.4681
410.87,-0.46174
416.09,-0.45537
421.33,-0.44899
426.6,-0.44259
431.88,-0.43617
437.17,-0.42973
442.49,-0.42327
447.82,-0.41679
453.17,-0.41029
458.53,-0.40378
463.92,-0.39725
469.31,-0.39069
474.73,-0.38411
480.16,-0.37751
485.6,-0.3709
491.06,-0.36427
496.54,-0.35763
502.03,-0.35096
507.53,-0.34429
513.05,-0.33761
518.58,-0.33091
524.12,-0.32421
529.68,-0.3175
535.25,-0.3108
540.83,-0.30408
546.43,-0.29735
552.04,-0.29061
557.66,-0.28386
563.29,-0.27709
568.93,-0.27031
574.59,-0.2635
580.25,-0.25669
585.92,-0.24987
591.61,-0.24304
597.3,-0.23621
603.01,-0.22937
608.72,-0.22252
614.45,-0.21566
620.18,-0.20878
625.92,-0.20189
631.67,-0.195
637.42,-0.1881
643.19,-0.18118
648.96,-0.17427
654.74,-0.16734
660.52,-0.16041
666.31,-0.15346
672.11,-0.14652
677.92,-0.13957
683.73,-0.13262
689.54,-0.12566
695.36,-0.11872
701.19,-0.11176
707.02,-0.1048
712.85,-0.097828
718.69,-0.090853
724.53,-0.083865
730.38,-0.076868
736.23,-0.069859
742.08,-0.062851
747.93,-0.055844
753.79,-0.048846
759.64,-0.041857
765.5,-0.034878
771.37,-0.027898
777.23,-0.020919
783.09,-0.013941
788.96,-0.0069685
794.82,0


==> CSV/2426_original_Restress_y02.csv <==
X,Y
-45.161,1.6058e-28
-45.141,1.028e-06
-45.079,1.5799e-05
-44.977,7.4888e-05
-44.834,0.00021628
-44.65,0.00047164
-44.424,0.0008556
-44.158,0.0013615
-43.851,0.0019642
-43.504,0.0026283
-43.115,0.0033171
-42.686,0.0040015
-42.215,0.0046656
-41.704,0.0053086
-41.152,0.0059443
-40.56,0.0065965
-39.926,0.0072976
-39.252,0.0080814
-38.538,0.0089868
-37.782,0.01006
-36.987,0.011345
-36.15,0.012914
-35.273,0.014868
-34.356,0.017346
-33.398,0.020535
-32.4,0.024677
-31.362,0.03007
-30.283,0.03702
-29.164,0.045897
-28.005,0.057116
-26.806,0.071056
-25.566,0.088204
-24.287,0.1093
-22.968,0.13524
-21.609,0.16698
-20.21,0.20576
-18.772,0.25268
-17.293,0.30832
-15.776,0.373
-14.218,0.44744
-12.622,0.5324
-10.986,0.62817
-9.3104,0.73446
-7.5959,0.85021
-5.8423,0.97408
-4.0496,1.1041
-2.218,1.2373
-0.34762,1.3708
1.5616,1.5018
3.5094,1.626
5.4958,1.7393
7.5207,1.8392
9.584,1.9247
11.685,1.9957
13.825,2.0526
16.003,2.0953
18.219,2.1239
20.472,2.1397
22.764,2.1446
25.092,2.1408
27.459,2.1296
29.863,2.1122
32.304,2.0904
34.782,2.0653
37.298,2.0382
39.85,2.0098
42.439,1.981
45.065,1.9521
47.727,1.9235
50.426,1.8955
53.161,1.8683
55.932,1.842
58.739,1.8167
61.582,1.7926
64.461,1.7695
67.375,1.7476
70.325,1.7266
73.31,1.7064
76.33,1.6869
79.385,1.668
82.475,1.6496
85.6,1.6317
88.76,1.6143
91.954,1.5972
95.182,1.5804
98.444,1.5642
101.74,1.5485
105.07,1.5335
108.43,1.5191
111.83,1.5052
115.26,1.4917
118.72,1.4788
122.22,1.4666
125.75,1.4551
129.31,1.444
132.91,1.4333
136.53,1.4229
140.19,1.4128
143.88,1.403
147.6,1.3933
151.36,1.384
155.14,1.375
158.96,1.3665
162.81,1.3583
166.68,1.3503
170.59,1.3424
174.53,1.3348
178.5,1.3276
182.5,1.3208
186.53,1.3141
190.59,1.3075
194.68,1.3009
198.79,1.2943
202.94,1.2877
207.12,1.2812
211.32,1.2747
215.55,1.2683
219.81,1.2619
224.1,1.2553
228.42,1.2486
232.76,1.2416
237.13,1.2343
241.53,1.2267
245.96,1.2188
250.41,1.2107
254.89,1.2025
259.4,1.1941
263.93,1.1855
268.48,1.1767
273.07,1.1677
277.68,1.1585
282.31,1.1491
286.97,1.1396
291.65,1.13
296.36,1.1204
301.09,1.111
305.85,1.1018
310.63,1.0929
315.43,1.0842
320.26,1.0756
325.11,1.0671
329.98,1.0587
334.88,1.0502
339.79,1.0416
344.74,1.0329
349.7,1.024
354.68,1.0151
359.69,1.0061
364.71,0.99683
369.76,0.98724
374.83,0.97744
379.92,0.96758
385.03,0.95775
390.16,0.94793
395.3,0.93809
400.47,0.92812
405.66,0.91791
410.87,0.90738
416.09,0.89654
421.33,0.88539
426.6,0.874
431.88,0.86239
437.17,0.85051
442.49,0.83833
447.82,0.82601
453.17,0.81374
458.53,0.80163
463.92,0.78966
469.31,0.77783
474.73,0.76624
480.16,0.75487
485.6,0.74359
491.06,0.73227
496.54,0.72077
502.03,0.70896
507.53,0.69678
513.05,0.68429
518.58,0.67155
524.12,0.65863
529.68,0.64562
535.25,0.63263
540.83,0.61976
546.43,0.60703
552.04,0.59443
557.66,0.58195
563.29,0.56953
568.93,0.55719
574.59,0.54495
580.25,0.53282
585.92,0.52076
591.61,0.50879
597.3,0.49696
603.01,0.48531
608.72,0.47389
614.45,0.46276
620.18,0.45191
625.92,0.44132
631.67,0.43093
637.42,0.42069
643.19,0.41058
648.96,0.40063
654.74,0.39089
660.52,0.38143
666.31,0.37229
672.11,0.3635
677.92,0.35512
683.73,0.34717
689.54,0.33964
695.36,0.33249
701.19,0.3257
707.02,0.31927
712.85,0.31323
718.69,0.3076
724.53,0.30242
730.38,0.29768
736.23,0.29335
742.08,0.28941
747.93,0.28589
753.79,0.28278
759.64,0.28006
765.5,0.2777
771.37,0.27573
777.23,0.2742
783.09,0.27315
788.96,0.27255
794.82,0.27236


==> CSV/2426_original_Restress_y03.csv <==
X,Y
-45.161,9.59e-31
-45.141,9.705e-13
-45.079,2.4542e-10
-44.977,5.9317e-09
-44.834,5.5717e-08
-44.65,3.0704e-07
-44.424,1.2028e-06
-44.158,3.7106e-06
-43.851,9.5931e-06
-43.504,2.1645e-05
-43.115,4.3849e-05
-42.686,8.1431e-05
-42.215,0.00014084
-41.704,0.00022971
-41.152,0.00035684
-40.56,0.00053234
-39.926,0.00076786
-39.252,0.0010769
-38.538,0.0014752
-37.782,0.0019813
-36.987,0.0026171
-36.15,0.003411
-35.273,0.0043982
-34.356,0.005623
-33.398,0.0071393
-32.4,0.0090129
-31.362,0.011323
-30.283,0.014164
-29.164,0.017654
-28.005,0.021922
-26.806,0.027132
-25.566,0.033497
-24.287,0.041301
-22.968,0.050878
-21.609,0.062555
-20.21,0.076693
-18.772,0.09364
-17.293,0.11376
-15.776,0.13748
-14.218,0.16538
-12.622,0.19794
-10.986,0.23555
-9.3104,0.27838
-7.5959,0.32647
-5.8423,0.37957
-4.0496,0.43673
-2.218,0.497
-0.34762,0.55921
1.5616,0.62204
3.5094,0.684
5.4958,0.7439
7.5207,0.80086
9.584,0.85413
11.685,0.90262
13.825,0.94533
16.003,0.98182
18.219,1.0122
20.472,1.0372
22.764,1.0575
25.092,1.0733
27.459,1.0846
29.863,1.0925
32.304,1.0978
34.782,1.1013
37.298,1.1035
39.85,1.1047
42.439,1.1053
45.065,1.1054
47.727,1.1053
50.426,1.105
53.161,1.1045
55.932,1.1039
58.739,1.1031
61.582,1.1023
64.461,1.1013
67.375,1.1003
70.325,1.0992
73.31,1.0979
76.33,1.0966
79.385,1.0951
82.475,1.0936
85.6,1.0919
88.76,1.0903
91.954,1.0885
95.182,1.0867
98.444,1.0848
101.74,1.0829
105.07,1.081
108.43,1.079
111.83,1.0771
115.26,1.0751
118.72,1.0731
122.22,1.0711
125.75,1.0691
129.31,1.0671
132.91,1.065
136.53,1.063
140.19,1.0609
143.88,1.0589
147.6,1.057
151.36,1.055
155.14,1.0531
158.96,1.0511
162.81,1.0491
166.68,1.0469
170.59,1.0447
174.53,1.0424
178.5,1.0398
182.5,1.037
186.53,1.0341
190.59,1.031
194.68,1.0277
198.79,1.0244
202.94,1.0209
207.12,1.0174
211.32,1.0139
215.55,1.0102
219.81,1.0066
224.1,1.0029
228.42,0.99907
232.76,0.99521
237.13,0.99126
241.53,0.98717
245.96,0.98289
250.41,0.97839
254.89,0.97364
259.4,0.96861
263.93,0.9633
268.48,0.95775
273.07,0.95199
277.68,0.94608
282.31,0.94003
286.97,0.93386
291.65,0.92756
296.36,0.92112
301.09,0.91456
305.85,0.90789
310.63,0.90112
315.43,0.8943
320.26,0.88743
325.11,0.88052
329.98,0.87356
334.88,0.86656
339.79,0.8595
344.74,0.8524
349.7,0.84528
354.68,0.83813
359.69,0.83098
364.71,0.82387
369.76,0.81682
374.83,0.80981
379.92,0.8028
385.03,0.79577
390.16,0.78869
395.3,0.78155
400.47,0.77431
405.66,0.767
410.87,0.75962
416.09,0.75219
421.33,0.74471
426.6,0.73717
431.88,0.72957
437.17,0.72193
442.49,0.71424
447.82,0.70647
453.17,0.6986
458.53,0.69064
463.92,0.6826
469.31,0.6745
474.73,0.66635
480.16,0.65816
485.6,0.64994
491.06,0.64172
496.54,0.63354
502.03,0.62543
507.53,0.61742
513.05,0.6095
518.58,0.60168
524.12,0.59392
529.68,0.58618
535.25,0.57844
540.83,0.57068
546.43,0.56292
552.04,0.55516
557.66,0.54741
563.29,0.53968
568.93,0.53196
574.59,0.52425
580.25,0.51655
585.92,0.50889
591.61,0.50126
597.3,0.49368
603.01,0.48616
608.72,0.47872
614.45,0.47139
620.18,0.46418
625.92,0.45712
631.67,0.45024
637.42,0.44355
643.19,0.43708
648.96,0.43083
654.74,0.42482
660.52,0.41906
666.31,0.41354
672.11,0.40826
677.92,0.4032
683.73,0.39835
689.54,0.39372
695.36,0.38932
701.19,0.3852
707.02,0.38136
712.85,0.3778
718.69,0.37453
724.53,0.37155
730.38,0.36887
736.23,0.3665
742.08,0.36441
747.93,0.36259
753.79,0.36103
759.64,0.35972
765.5,0.35866
771.37,0.35783
777.23,0.35721
783.09,0.35678
788.96,0.35653
794.82,0.35644


==> CSV/2426_original_Restress_y04.csv <==
X,Y
-45.161,6.7535e-26
-45.141,1.664e-06
-45.079,2.553e-05
-44.977,0.0001207
-44.834,0.00034741
-44.65,0.00075436
-44.424,0.001361
-44.158,0.0021506
-43.851,0.0030758
-43.504,0.0040719
-43.115,0.0050736
-42.686,0.0060295
-42.215,0.0069122
-41.704,0.0077223
-41.152,0.008487
-40.56,0.0092574
-39.926,0.010107
-39.252,0.011124
-38.538,0.012417
-37.782,0.014128
-36.987,0.016411
-36.15,0.019442
-35.273,0.023461
-34.356,0.028809
-33.398,0.036005
-32.4,0.045832
-31.362,0.059476
-30.283,0.078696
-29.164,0.10623
-28.005,0.1458
-26.806,0.20157
-25.566,0.27779
-24.287,0.37981
-22.968,0.51488
-21.609,0.69171
-20.21,0.91953
-18.772,1.2071
-17.293,1.5595
-15.776,1.9783
-14.218,2.461
-12.622,3.0039
-10.986,3.5949
-9.3104,4.2187
-7.5959,4.8521
-5.8423,5.4579
-4.0496,6.0068
-2.218,6.4624
-0.34762,6.8014
1.5616,6.9896
3.5094,7.0267
5.4958,6.929
7.5207,6.7214
9.584,6.4275
11.685,6.08
13.825,5.709
16.003,5.3594
18.219,5.0541
20.472,4.7857
22.764,4.5551
25.092,4.3351
27.459,4.1806
29.863,4.0726
32.304,3.9908
34.782,3.9253
37.298,3.8702
39.85,3.8224
42.439,3.7797
45.065,3.7408
47.727,3.7047
50.426,3.6712
53.161,3.6398
55.932,3.6103
58.739,3.5824
61.582,3.556
64.461,3.5308
67.375,3.5067
70.325,3.4835
73.31,3.4611
76.33,3.4394
79.385,3.4183
82.475,3.3975
85.6,3.3769
88.76,3.3564
91.954,3.336
95.182,3.3157
98.444,3.2955
101.74,3.2754
105.07,3.2553
108.43,3.2353
111.83,3.2157
115.26,3.1963
118.72,3.1774
122.22,3.1586
125.75,3.1401
129.31,3.1216
132.91,3.1032
136.53,3.0847
140.19,3.0659
143.88,3.0466
147.6,3.0268
151.36,3.0062
155.14,2.985
158.96,2.9631
162.81,2.9406
166.68,2.9174
170.59,2.8938
174.53,2.8696
178.5,2.8448
182.5,2.8192
186.53,2.7931
190.59,2.7663
194.68,2.7389
198.79,2.7112
202.94,2.6833
207.12,2.6552
211.32,2.6271
215.55,2.5988
219.81,2.5705
224.1,2.5424
228.42,2.5144
232.76,2.4864
237.13,2.4587
241.53,2.4311
245.96,2.4039
250.41,2.3772
254.89,2.351
259.4,2.3254
263.93,2.3003
268.48,2.2758
273.07,2.2516
277.68,2.2274
282.31,2.2032
286.97,2.179
291.65,2.1551
296.36,2.1314
301.09,2.1079
305.85,2.0847
310.63,2.0621
315.43,2.0398
320.26,2.0181
325.11,1.9966
329.98,1.9754
334.88,1.9541
339.79,1.9329
344.74,1.9115
349.7,1.89
354.68,1.8684
359.69,1.8469
364.71,1.8251
369.76,1.8032
374.83,1.781
379.92,1.7587
385.03,1.7362
390.16,1.7136
395.3,1.6908
400.47,1.6679
405.66,1.6448
410.87,1.6216
416.09,1.5983
421.33,1.575
426.6,1.5515
431.88,1.5281
437.17,1.5046
442.49,1.4813
447.82,1.4582
453.17,1.4353
458.53,1.4126
463.92,1.3901
469.31,1.3674
474.73,1.3448
480.16,1.3223
485.6,1.2998
491.06,1.2774
496.54,1.2553
502.03,1.2334
507.53,1.2116
513.05,1.19
518.58,1.1685
524.12,1.1472
529.68,1.1264
535.25,1.1062
540.83,1.0866
546.43,1.0675
552.04,1.0488
557.66,1.0304
563.29,1.0122
568.93,0.99426
574.59,0.97671
580.25,0.95948
585.92,0.9426
591.61,0.92602
597.3,0.90974
603.01,0.89375
608.72,0.87808
614.45,0.86261
620.18,0.84726
625.92,0.83195
631.67,0.81678
637.42,0.80182
643.19,0.78712
648.96,0.77267
654.74,0.75846
660.52,0.74448
666.31,0.73069
672.11,0.71709
677.92,0.70372
683.73,0.69067
689.54,0.67796
695.36,0.66564
701.19,0.6537
707.02,0.64217
712.85,0.63111
718.69,0.62062
724.53,0.6107
730.38,0.60136
736.23,0.59257
742.08,0.58436
747.93,0.57681
753.79,0.57001
759.64,0.56405
765.5,0.55901
771.37,0.55489
777.23,0.55169
783.09,0.54936
788.96,0.54797
794.82,0.54749


==> CSV/2426_original_Vis_y01.csv <==
X,Y
-45.161,6.5897e-05
-45.141,3.6839e-05
-45.079,2.4346e-06
-44.977,3.6272e-05
-44.834,5.0327e-05
-44.65,4.831e-05
-44.424,3.8835e-05
-44.158,2.8134e-05
-43.851,1.6507e-05
-43.504,1.813e-05
-43.115,5.382e-05
-42.686,0.00010123
-42.215,0.00016191
-41.704,0.00024363
-41.152,0.00035689
-40.56,0.00051426
-39.926,0.00071322
-39.252,0.00095774
-38.538,0.0012794
-37.782,0.0016661
-36.987,0.0021188
-36.15,0.0027066
-35.273,0.0035217
-34.356,0.0046838
-33.398,0.0063145
-32.4,0.0085416
-31.362,0.011538
-30.283,0.015696
-29.164,0.021355
-28.005,0.028414
-26.806,0.036899
-25.566,0.047458
-24.287,0.060945
-22.968,0.077763
-21.609,0.098368
-20.21,0.12314
-18.772,0.15185
-17.293,0.18455
-15.776,0.22251
-14.218,0.26617
-12.622,0.31516
-10.986,0.36921
-9.3104,0.42753
-7.5959,0.4905
-5.8423,0.55578
-4.0496,0.61935
-2.218,0.67862
-0.34762,0.73294
1.5616,0.78176
3.5094,0.82306
5.4958,0.85682
7.5207,0.88412
9.584,0.90579
11.685,0.92205
13.825,0.93346
16.003,0.9403
18.219,0.94428
20.472,0.9463
22.764,0.9474
25.092,0.94662
27.459,0.94385
29.863,0.94096
32.304,0.93796
34.782,0.93495
37.298,0.93182
39.85,0.92868
42.439,0.92547
45.065,0.92225
47.727,0.91896
50.426,0.91565
53.161,0.91228
55.932,0.90889
58.739,0.90545
61.582,0.90196
64.461,0.89841
67.375,0.89482
70.325,0.89119
73.31,0.88755
76.33,0.88386
79.385,0.88014
82.475,0.87635
85.6,0.8725
88.76,0.8686
91.954,0.86467
95.182,0.86072
98.444,0.85674
101.74,0.85272
105.07,0.84864
108.43,0.8445
111.83,0.84031
115.26,0.83609
118.72,0.83185
122.22,0.82757
125.75,0.82324
129.31,0.81886
132.91,0.81442
136.53,0.80993
140.19,0.80543
143.88,0.80089
147.6,0.79632
151.36,0.79169
155.14,0.78701
158.96,0.78227
162.81,0.7775
166.68,0.7727
170.59,0.76788
174.53,0.76303
178.5,0.75814
182.5,0.75319
186.53,0.7482
190.59,0.74318
194.68,0.73813
198.79,0.73304
202.94,0.72791
207.12,0.72276
211.32,0.71757
215.55,0.71235
219.81,0.70709
224.1,0.70178
228.42,0.69642
232.76,0.69104
237.13,0.68563
241.53,0.68019
245.96,0.67471
250.41,0.66921
254.89,0.66367
259.4,0.6581
263.93,0.65248
268.48,0.64684
273.07,0.64117
277.68,0.63547
282.31,0.62974
286.97,0.624
291.65,0.61822
296.36,0.61241
301.09,0.60656
305.85,0.60068
310.63,0.59478
315.43,0.58886
320.26,0.58292
325.11,0.57695
329.98,0.57095
334.88,0.56492
339.79,0.55887
344.74,0.55279
349.7,0.54669
354.68,0.54055
359.69,0.53439
364.71,0.5282
369.76,0.522
374.83,0.51578
379.92,0.50954
385.03,0.50327
390.16,0.49696
395.3,0.49062
400.47,0.48426
405.66,0.47789
410.87,0.4715
416.09,0.46508
421.33,0.45864
426.6,0.45218
431.88,0.44567
437.17,0.43915
442.49,0.43261
447.82,0.42605
453.17,0.41948
458.53,0.4129
463.92,0.40629
469.31,0.39966
474.73,0.39301
480.16,0.38634
485.6,0.37966
491.06,0.37297
496.54,0.36626
502.03,0.35953
507.53,0.35279
513.05,0.34603
518.58,0.33925
524.12,0.33245
529.68,0.32564
535.25,0.31882
540.83,0.31197
546.43,0.30511
552.04,0.29823
557.66,0.29134
563.29,0.28444
568.93,0.27752
574.59,0.27058
580.25,0.26362
585.92,0.25665
591.61,0.24967
597.3,0.24269
603.01,0.2357
608.72,0.22869
614.45,0.22167
620.18,0.21463
625.92,0.20758
631.67,0.20051
637.42,0.19345
643.19,0.18637
648.96,0.17929
654.74,0.17219
660.52,0.16509
666.31,0.15798
672.11,0.15087
677.92,0.14374
683.73,0.13662
689.54,0.12948
695.36,0.12234
701.19,0.11519
707.02,0.10803
712.85,0.10086
718.69,0.093691
724.53,0.086509
730.38,0.079322
736.23,0.072123
742.08,0.06492
747.93,0.057711
753.79,0.050499
759.64,0.043285
765.5,0.036074
771.37,0.028861
777.23,0.021645
783.09,0.014454
788.96,0.011072
794.82,0.01107


==> CSV/2426_original_Vis_y02.csv <==
X,Y
-45.161,8.6553e-33
-45.141,4.1722e-12
-45.079,3.6777e-10
-44.977,5.4425e-09
-44.834,4.0853e-08
-44.65,1.9716e-07
-44.424,7.0281e-07
-44.158,2.0098e-06
-43.851,4.8614e-06
-43.504,1.0325e-05
-43.115,1.9782e-05
-42.686,3.4915e-05
-42.215,5.7771e-05
-41.704,9.0889e-05
-41.152,0.00013748
-40.56,0.00020167
-39.926,0.00028871
-39.252,0.00040546
-38.538,0.00056083
-37.782,0.00076691
-36.987,0.0010402
-36.15,0.001403
-35.273,0.0018856
-34.356,0.0025301
-33.398,0.0033915
-32.4,0.0045419
-31.362,0.0060778
-30.283,0.0081312
-29.164,0.010857
-28.005,0.014423
-26.806,0.019031
-25.566,0.024931
-24.287,0.032416
-22.968,0.041796
-21.609,0.053432
-20.21,0.067745
-18.772,0.085132
-17.293,0.10592
-15.776,0.13047
-14.218,0.15915
-12.622,0.19205
-10.986,0.22916
-9.3104,0.27032
-7.5959,0.3155
-5.8423,0.36404
-4.0496,0.41494
-2.218,0.46685
-0.34762,0.51823
1.5616,0.56792
3.5094,0.61461
5.4958,0.65739
7.5207,0.69567
9.584,0.72931
11.685,0.75819
13.825,0.78298
16.003,0.80384
18.219,0.82124
20.472,0.8353
22.764,0.84653
25.092,0.85507
27.459,0.86152
29.863,0.8666
32.304,0.87025
34.782,0.87284
37.298,0.87447
39.85,0.87543
42.439,0.87578
45.065,0.87566
47.727,0.87511
50.426,0.87421
53.161,0.87301
55.932,0.87156
58.739,0.86986
61.582,0.86796
64.461,0.86585
67.375,0.86358
70.325,0.86116
73.31,0.85862
76.33,0.85597
79.385,0.8532
82.475,0.85029
85.6,0.84727
88.76,0.84415
91.954,0.84095
95.182,0.83768
98.444,0.83436
101.74,0.83095
105.07,0.82745
108.43,0.82387
111.83,0.82021
115.26,0.8165
118.72,0.81274
122.22,0.80892
125.75,0.80504
129.31,0.80109
132.91,0.79707
136.53,0.79299
140.19,0.78886
143.88,0.78468
147.6,0.78045
151.36,0.77614
155.14,0.77176
158.96,0.76731
162.81,0.76282
166.68,0.75829
170.59,0.75374
174.53,0.74915
178.5,0.7445
182.5,0.73978
186.53,0.735
190.59,0.73017
194.68,0.72528
198.79,0.72033
202.94,0.71534
207.12,0.71031
211.32,0.70525
215.55,0.70014
219.81,0.69498
224.1,0.68976
228.42,0.68449
232.76,0.67918
237.13,0.67384
241.53,0.66846
245.96,0.66304
250.41,0.65759
254.89,0.6521
259.4,0.64658
263.93,0.64101
268.48,0.63543
273.07,0.62981
277.68,0.62417
282.31,0.61851
286.97,0.61282
291.65,0.6071
296.36,0.60134
301.09,0.59554
305.85,0.58971
310.63,0.58387
315.43,0.57802
320.26,0.57215
325.11,0.56626
329.98,0.56035
334.88,0.55441
339.79,0.54845
344.74,0.54248
349.7,0.53647
354.68,0.53042
359.69,0.52433
364.71,0.5182
369.76,0.51204
374.83,0.50585
379.92,0.49964
385.03,0.49338
390.16,0.48709
395.3,0.48077
400.47,0.47444
405.66,0.4681
410.87,0.46174
416.09,0.45537
421.33,0.44899
426.6,0.44259
431.88,0.43617
437.17,0.42973
442.49,0.42327
447.82,0.41679
453.17,0.41029
458.53,0.40378
463.92,0.39725
469.31,0.39069
474.73,0.38411
480.16,0.37751
485.6,0.3709
491.06,0.36427
496.54,0.35763
502.03,0.35096
507.53,0.34429
513.05,0.33761
518.58,0.33091
524.12,0.32421
529.68,0.3175
535.25,0.3108
540.83,0.30408
546.43,0.29735
552.04,0.29061
557.66,0.28386
563.29,0.27709
568.93,0.27031
574.59,0.2635
580.25,0.25669
585.92,0.24987
591.61,0.24304
597.3,0.23621
603.01,0.22937
608.72,0.22252
614.45,0.21566
620.18,0.20878
625.92,0.20189
631.67,0.195
637.42,0.1881
643.19,0.18118
648.96,0.17427
654.74,0.16734
660.52,0.16041
666.31,0.15346
672.11,0.14652
677.92,0.13957
683.73,0.13262
689.54,0.12566
695.36,0.11872
701.19,0.11176
707.02,0.1048
712.85,0.097828
718.69,0.090853
724.53,0.083865
730.38,0.076868
736.23,0.069859
742.08,0.062851
747.93,0.055844
753.79,0.048846
759.64,0.041857
765.5,0.034878
771.37,0.027898
777.23,0.020919
783.09,0.013941
788.96,0.0069685
794.82,-0


==> CSV/2426_original_Vis_y03.csv <==
X,Y
-45.161,6.5897e-05
-45.141,3.6839e-05
-45.079,2.4342e-06
-44.977,3.6266e-05
-44.834,5.0287e-05
-44.65,4.8113e-05
-44.424,3.8132e-05
-44.158,2.6125e-05
-43.851,1.1646e-05
-43.504,7.8053e-06
-43.115,3.4038e-05
-42.686,6.6319e-05
-42.215,0.00010414
-41.704,0.00015274
-41.152,0.00021941
-40.56,0.00031259
-39.926,0.00042451
-39.252,0.00055228
-38.538,0.00071858
-37.782,0.00089923
-36.987,0.0010786
-36.15,0.0013036
-35.273,0.0016361
-34.356,0.0021537
-33.398,0.002923
-32.4,0.0039998
-31.362,0.0054603
-30.283,0.007565
-29.164,0.010497
-28.005,0.013991
-26.806,0.017868
-25.566,0.022527
-24.287,0.028529
-22.968,0.035966
-21.609,0.044936
-20.21,0.055391
-18.772,0.066722
-17.293,0.078629
-15.776,0.092041
-14.218,0.10703
-12.622,0.1231
-10.986,0.14005
-9.3104,0.15721
-7.5959,0.175
-5.8423,0.19174
-4.0496,0.20441
-2.218,0.21178
-0.34762,0.21471
1.5616,0.21384
3.5094,0.20846
5.4958,0.19943
7.5207,0.18845
9.584,0.17648
11.685,0.16386
13.825,0.15048
16.003,0.13646
18.219,0.12304
20.472,0.111
22.764,0.10087
25.092,0.091548
27.459,0.082334
29.863,0.074361
32.304,0.067707
34.782,0.062104
37.298,0.057349
39.85,0.053253
42.439,0.049699
45.065,0.04659
47.727,0.043857
50.426,0.041433
53.161,0.039272
55.932,0.037334
58.739,0.035588
61.582,0.034005
64.461,0.032565
67.375,0.031247
70.325,0.030038
73.31,0.028922
76.33,0.027892
79.385,0.026939
82.475,0.026055
85.6,0.025231
88.76,0.024458
91.954,0.023727
95.182,0.023035
98.444,0.022383
101.74,0.021771
105.07,0.02119
108.43,0.020632
111.83,0.020098
115.26,0.019591
118.72,0.01911
122.22,0.01865
125.75,0.018205
129.31,0.017772
132.91,0.017352
136.53,0.016949
140.19,0.016565
143.88,0.016205
147.6,0.015868
151.36,0.015551
155.14,0.015248
158.96,0.014957
162.81,0.014678
166.68,0.014404
170.59,0.014136
174.53,0.013881
178.5,0.013641
182.5,0.013414
186.53,0.013203
190.59,0.013016
194.68,0.012855
198.79,0.012709
202.94,0.012571
207.12,0.012442
211.32,0.012324
215.55,0.012213
219.81,0.012109
224.1,0.012015
228.42,0.01193
232.76,0.011855
237.13,0.01179
241.53,0.011731
245.96,0.011674
250.41,0.01162
254.89,0.01157
259.4,0.011521
263.93,0.011471
268.48,0.011418
273.07,0.011362
277.68,0.011302
282.31,0.011239
286.97,0.011177
291.65,0.01112
296.36,0.011068
301.09,0.01102
305.85,0.010968
310.63,0.01091
315.43,0.010844
320.26,0.010767
325.11,0.010684
329.98,0.010598
334.88,0.010508
339.79,0.010413
344.74,0.010315
349.7,0.010221
354.68,0.010133
359.69,0.010058
364.71,0.01
369.76,0.0099576
374.83,0.009926
379.92,0.0099024
385.03,0.009884
390.16,0.0098676
395.3,0.0098497
400.47,0.0098266
405.66,0.0097955
410.87,0.0097548
416.09,0.0097064
421.33,0.0096499
426.6,0.0095823
431.88,0.009504
437.17,0.0094202
442.49,0.0093383
447.82,0.0092613
453.17,0.0091886
458.53,0.0091177
463.92,0.0090446
469.31,0.0089694
474.73,0.0088962
480.16,0.0088279
485.6,0.0087635
491.06,0.0087009
496.54,0.0086366
502.03,0.0085693
507.53,0.0084986
513.05,0.0084223
518.58,0.0083379
524.12,0.008244
529.68,0.0081384
535.25,0.0080199
540.83,0.0078904
546.43,0.007755
552.04,0.007618
557.66,0.0074822
563.29,0.0073477
568.93,0.007212
574.59,0.0070723
580.25,0.006929
585.92,0.006783
591.61,0.0066345
597.3,0.0064824
603.01,0.0063259
608.72,0.0061661
614.45,0.0060052
620.18,0.005844
625.92,0.0056815
631.67,0.0055182
637.42,0.0053554
643.19,0.0051911
648.96,0.005024
654.74,0.0048554
660.52,0.004687
666.31,0.0045194
672.11,0.0043512
677.92,0.0041792
683.73,0.0040011
689.54,0.0038164
695.36,0.0036258
701.19,0.0034304
707.02,0.0032324
712.85,0.0030343
718.69,0.0028377
724.53,0.002644
730.38,0.0024536
736.23,0.0022639
742.08,0.0020699
747.93,0.001867
753.79,0.0016529
759.64,0.0014281
765.5,0.0011969
771.37,0.00096293
777.23,0.00072597
783.09,0.00051298
788.96,0.00052178
794.82,0.00052473


==> CSV/2426_original_phi_y01.csv <==
X,Y
0,0.0016046
2.4369e-05,0.0016534
9.7476e-05,0.0017346
0.00021932,0.0018646
0.00038988,0.001935
0.00060917,0.0020595
0.00087717,0.0022382
0.0011939,0.0023627
0.0015592,0.002617
0.0019733,0.0029254
0.0024359,0.0032986
0.0029472,0.0036338
0.0035071,0.0040932
0.0041156,0.0047035
0.0047726,0.0055293
0.0054781,0.0064731
0.0062321,0.0077335
0.0070345,0.0092988
0.0078853,0.011173
0.0087845,0.013498
0.0097319,0.01648
0.010728,0.020377
0.011772,0.025142
0.012864,0.030883
0.014004,0.038268
0.015192,0.047089
0.016429,0.057878
0.017713,0.071022
0.019045,0.08751
0.020425,0.10739
0.021852,0.13038
0.023328,0.15745
0.024851,0.18935
0.026421,0.22471
0.028039,0.26364
0.029704,0.30609
0.031417,0.34932
0.033177,0.39163
0.034984,0.43045
0.036837,0.46318
0.038738,0.48715
0.040686,0.49903
0.042681,0.49715
0.044722,0.48085
0.046809,0.45029
0.048943,0.4074
0.051124,0.35671
0.053351,0.3006
0.055624,0.24424
0.057943,0.19048
0.060307,0.14248
0.062718,0.10295
0.065174,0.070882
0.067676,0.046397
0.070224,0.029452
0.072816,0.01801
0.075454,0.010303
0.078137,0.0057451
0.080865,0.00292
0.083637,0
0.086455,0
0.089316,0
0.092223,0
0.095173,0
0.098167,0
0.10121,0
0.10429,0
0.10741,0
0.11058,0
0.1138,0
0.11705,0
0.12035,0
0.12369,0
0.12708,0
0.13051,0
0.13397,0
0.13749,0
0.14104,0
0.14464,0
0.14827,0
0.15195,0
0.15567,0
0.15943,0
0.16324,0
0.16708,0
0.17096,0
0.17489,0
0.17885,0
0.18286,0
0.1869,0
0.19098,0
0.19511,0
0.19927,0
0.20347,0
0.20771,0
0.21199,0
0.21631,0
0.22066,0
0.22506,0
0.22949,0


==> CSV/2426_recirculation_PDF1.csv <==
X,Y
0,NaN
0.00059437,NaN
0.0023775,1
0.0053492,1
0.0095094,0.9
0.014858,0.68421
0.021394,0.51852
0.029119,0.36842
0.03803,0.25455
0.048129,0.36
0.059413,0.30052
0.071884,0.30351
0.08554,0.26709
0.10038,0.2432
0.1164,0.22516
0.13361,0.22874
0.152,0.21839
0.17157,0.20537
0.19232,0.19527
0.21426,0.1809
0.23736,0.15222
0.26165,0.11542
0.28711,0.086518
0.31375,0.075056
0.34156,0.064252
0.37054,0.05224
0.4007,0.0448
0.43202,0.03745
0.46451,0.030364
0.49816,0.023576
0.53299,0.017136
0.56897,0.011952
0.60611,0.0087526
0.64442,0.0066166
0.68388,0.005226
0.72449,0.0039092
0.76626,0.0030158
0.80919,0.0021913
0.85326,0.0014633
0.89847,0.00086604
0.94484,0.00041411
0.99234,8.7739e-05
1.041,3.1009e-05
1.0908,6.156e-06
1.1417,1.2249e-05
1.1937,0
1.2469,0
1.3012,0
1.3567,0
1.4132,0
1.4709,0
1.5297,0
1.5896,0
1.6506,0
1.7128,0
1.776,0
1.8403,0
1.9058,0
1.9723,0
2.0399,0
2.1086,0
2.1784,0
2.2493,0
2.3213,0
2.3943,0
2.4684,0
2.5436,0
2.6199,0
2.6972,0
2.7755,0
2.8549,0
2.9354,0
3.0169,0
3.0995,0
3.1831,0
3.2677,0
3.3533,0
3.44,0
3.5277,0
3.6164,0
3.7061,0
3.7969,0
3.8886,0
3.9814,0
4.0751,0
4.1698,0
4.2655,0
4.3622,0
4.4599,0
4.5585,0
4.6581,0
4.7587,0
4.8602,0
4.9627,0
5.0661,0
5.1705,0
5.2758,0
5.382,0
5.4892,0
5.5972,0
5.7062,0
5.8161,0
5.9269,0
6.0387,0
6.1513,0
6.2648,0
6.3791,0
6.4944,0
6.6105,0
6.7275,0
6.8454,0
6.9641,0
7.0836,0
7.204,0
7.3253,0
7.4474,0
7.5703,0
7.694,0
7.8185,0
7.9438,0
8.07,0
8.1969,0
8.3246,0
8.4532,0
8.5824,0
8.7125,0
8.8433,0
8.9749,0
9.1072,0
9.2403,0
9.3741,0
9.5087,0
9.6439,0
9.7799,0
9.9166,0
10.054,0
10.192,0
10.331,0
10.47,0
10.611,0
10.751,0
10.893,0
11.035,0
11.178,0
11.321,0
11.465,0
11.61,0
11.755,0
11.901,0
12.048,0
12.195,0
12.343,0
12.491,0
12.64,0
12.79,0
12.94,0
13.09,0
13.242,0
13.393,0
13.545,0
13.698,0
13.852,0
14.005,0
14.16,0
14.315,0
14.47,0
14.626,0
14.782,0
14.939,0
15.096,0
15.253,0
15.412,0
15.57,0
15.729,0
15.888,0
16.048,0
16.208,0
16.369,0
16.53,0
16.691,0
16.853,0
17.015,0
17.178,0
17.341,0
17.504,0
17.667,0
17.831,0
17.995,0
18.16,0
18.325,0
18.49,0
18.655,0
18.821,0
18.987,0
19.153,0
19.319,0
19.486,0
19.653,0
19.82,0
19.987,0
20.155,0
20.323,0
20.491,0
20.659,0
20.827,0
20.996,0
21.164,0
21.333,0
21.502,0
21.671,0
21.841,0
22.01,0
22.18,0
22.349,0
22.519,0
22.689,0
22.859,0
23.029,0
23.199,0
23.369,0
23.539,0
23.709,0
23.879,0
24.05,0
24.22,0
24.39,0


==> CSV/2426_recirculation_PDF2.csv <==
X,Y
0,0
0.00035318,1
0.0014127,1
0.0031785,1
0.0056505,1
0.0088286,1
0.012713,0.9837
0.017302,0.9602
0.022598,0.91509
0.028598,0.77593
0.035304,0.6654
0.042714,0.53041
0.050828,0.47305
0.059646,0.45244
0.069168,0.41518
0.079393,0.35472
0.09032,0.27129
0.10195,0.23879
0.11428,0.23599
0.12731,0.21668
0.14104,0.23538
0.15547,0.25979
0.1706,0.27351
0.18643,0.24583
0.20296,0.19975
0.22018,0.1515
0.23809,0.10637
0.25671,0.0666
0.27601,0.042576
0.29601,0.031736
0.3167,0.022702
0.33808,0.019756
0.36015,0.015896
0.38291,0.011649
0.40636,0.0083051
0.4305,0.0064666
0.45532,0.0070034
0.48082,0.0074896
0.50701,0.0084639
0.53388,0.0091447
0.56142,0.0081716
0.58965,0.0074663
0.61856,0.0054956
0.64814,0.0039289
0.6784,0.0030245
0.70933,0.0026281
0.74093,0.0022185
0.7732,0.0020873
0.80614,0.0018432
0.83975,0.0014688
0.87402,0.0011243
0.90896,0.00092282
0.94456,0.00067168
0.98081,0.00044387
1.0177,0.00024784
1.0553,0.00044346
1.0935,0.00024542
1.1324,3.6727e-05
1.172,0
1.2121,0
1.253,0
1.2944,0
1.3366,0
1.3793,0
1.4227,0
1.4668,0
1.5114,0
1.5567,0
1.6027,0
1.6492,0
1.6964,0
1.7442,0
1.7927,0
1.8417,0
1.8914,0
1.9417,0
1.9926,0
2.0441,0
2.0962,0
2.1489,0
2.2022,0
2.2561,0
2.3106,0
2.3657,0
2.4214,0
2.4777,0
2.5346,0
2.592,0
2.6501,0
2.7087,0
2.7679,0
2.8276,0
2.888,0
2.9488,0
3.0103,0
3.0723,0
3.1349,0
3.198,0
3.2617,0
3.3259,0
3.3907,0
3.456,0
3.5218,0
3.5882,0
3.6551,0
3.7225,0
3.7905,0
3.859,0
3.928,0
3.9975,0
4.0675,0
4.1381,0
4.2091,0
4.2807,0
4.3527,0
4.4252,0
4.4983,0
4.5718,0
4.6458,0
4.7203,0
4.7952,0
4.8706,0
4.9465,0
5.0229,0
5.0997,0
5.177,0
5.2547,0
5.3329,0
5.4115,0
5.4906,0
5.5701,0
5.6501,0
5.7304,0
5.8113,0
5.8925,0
5.9741,0
6.0562,0
6.1387,0
6.2215,0
6.3048,0
6.3885,0
6.4726,0
6.5571,0
6.6419,0
6.7271,0
6.8128,0
6.8988,0
6.9851,0
7.0718,0
7.1589,0
7.2464,0
7.3342,0
7.4223,0
7.5108,0
7.5996,0
7.6888,0
7.7783,0
7.8681,0
7.9583,0
8.0488,0
8.1395,0
8.2306,0
8.322,0
8.4137,0
8.5057,0
8.598,0
8.6906,0
8.7835,0
8.8766,0
8.97,0
9.0637,0
9.1576,0
9.2518,0
9.3463,0
9.441,0
9.5359,0
9.6311,0
9.7266,0
9.8222,0
9.9181,0
10.014,0
10.111,0
10.207,0
10.304,0
10.401,0
10.498,0
10.595,0
10.693,0
10.791,0
10.889,0
10.987,0
11.085,0
11.183,0
11.282,0
11.381,0
11.48,0
11.579,0
11.678,0
11.777,0
11.877,0
11.976,0
12.076,0
12.176,0
12.276,0
12.376,0
12.476,0
12.576,0
12.676,0
12.777,0
12.877,0
12.978,0
13.079,0
13.179,0
13.28,0
13.381,0
13.482,0
13.583,0
13.684,0
13.785,0
13.886,0
13.987,0
14.088,0
14.189,0
14.29,0
14.392,0
14.493,0


==> CSV/2426_recirculation_PDF_total1.csv <==
X,Y
0,0
0.00059437,0
0.0023775,6.1035e-06
0.0053492,4.2725e-05
0.0095094,5.4932e-05
0.014858,7.9346e-05
0.021394,8.5449e-05
0.029119,8.5449e-05
0.03803,8.5449e-05
0.048129,0.00021973
0.059413,0.000354
0.071884,0.00057983
0.08554,0.00076294
0.10038,0.00092773
0.1164,0.0010925
0.13361,0.0013794
0.152,0.0017395
0.17157,0.0022888
0.19232,0.0030212
0.21426,0.0039307
0.23736,0.0045227
0.26165,0.0047058
0.28711,0.0048218
0.31375,0.0055298
0.34156,0.0061401
0.37054,0.0064209
0.4007,0.0070068
0.43202,0.0074341
0.46451,0.0076477
0.49816,0.0075073
0.53299,0.00672
0.56897,0.0055908
0.60611,0.0047546
0.64442,0.0040833
0.68388,0.0035767
0.72449,0.0029358
0.76626,0.0024475
0.80919,0.0018921
0.85326,0.0013245
0.89847,0.00081177
0.94484,0.00039673
0.99234,8.5449e-05
1.041,3.0518e-05
1.0908,6.1035e-06
1.1417,1.2207e-05
1.1937,0
1.2469,0
1.3012,0
1.3567,0
1.4132,0
1.4709,0
1.5297,0
1.5896,0
1.6506,0
1.7128,0
1.776,0
1.8403,0
1.9058,0
1.9723,0
2.0399,0
2.1086,0
2.1784,0
2.2493,0
2.3213,0
2.3943,0
2.4684,0
2.5436,0
2.6199,0
2.6972,0
2.7755,0
2.8549,0
2.9354,0
3.0169,0
3.0995,0
3.1831,0
3.2677,0
3.3533,0
3.44,0
3.5277,0
3.6164,0
3.7061,0
3.7969,0
3.8886,0
3.9814,0
4.0751,0
4.1698,0
4.2655,0
4.3622,0
4.4599,0
4.5585,0
4.6581,0
4.7587,0
4.8602,0
4.9627,0
5.0661,0
5.1705,0
5.2758,0
5.382,0
5.4892,0
5.5972,0
5.7062,0
5.8161,0
5.9269,0
6.0387,0
6.1513,0
6.2648,0
6.3791,0
6.4944,0
6.6105,0
6.7275,0
6.8454,0
6.9641,0
7.0836,0
7.204,0
7.3253,0
7.4474,0
7.5703,0
7.694,0
7.8185,0
7.9438,0
8.07,0
8.1969,0
8.3246,0
8.4532,0
8.5824,0
8.7125,0
8.8433,0
8.9749,0
9.1072,0
9.2403,0
9.3741,0
9.5087,0
9.6439,0
9.7799,0
9.9166,0
10.054,0
10.192,0
10.331,0
10.47,0
10.611,0
10.751,0
10.893,0
11.035,0
11.178,0
11.321,0
11.465,0
11.61,0
11.755,0
11.901,0
12.048,0
12.195,0
12.343,0
12.491,0
12.64,0
12.79,0
12.94,0
13.09,0
13.242,0
13.393,0
13.545,0
13.698,0
13.852,0
14.005,0
14.16,0
14.315,0
14.47,0
14.626,0
14.782,0
14.939,0
15.096,0
15.253,0
15.412,0
15.57,0
15.729,0
15.888,0
16.048,0
16.208,0
16.369,0
16.53,0
16.691,0
16.853,0
17.015,0
17.178,0
17.341,0
17.504,0
17.667,0
17.831,0
17.995,0
18.16,0
18.325,0
18.49,0
18.655,0
18.821,0
18.987,0
19.153,0
19.319,0
19.486,0
19.653,0
19.82,0
19.987,0
20.155,0
20.323,0
20.491,0
20.659,0
20.827,0
20.996,0
21.164,0
21.333,0
21.502,0
21.671,0
21.841,0
22.01,0
22.18,0
22.349,0
22.519,0
22.689,0
22.859,0
23.029,0
23.199,0
23.369,0
23.539,0
23.709,0
23.879,0
24.05,0
24.22,0
24.39,0


==> CSV/2426_recirculation_PDF_total2.csv <==
X,Y
0,0
0.00035318,0.00075073
0.0014127,0.00083008
0.0031785,0.00088501
0.0056505,0.00092773
0.0088286,0.00099487
0.012713,0.0011047
0.017302,0.001178
0.022598,0.0011841
0.028598,0.0011414
0.035304,0.0010681
0.042714,0.00095825
0.050828,0.00096436
0.059646,0.0010742
0.069168,0.0011353
0.079393,0.0011475
0.09032,0.0010498
0.10195,0.0011047
0.11428,0.0013367
0.12731,0.0014587
0.14104,0.0019653
0.15547,0.0026733
0.1706,0.0034973
0.18643,0.0038635
0.20296,0.0039062
0.22018,0.0036682
0.23809,0.0031799
0.25671,0.0024536
0.27601,0.0019531
0.29601,0.0018066
0.3167,0.001593
0.33808,0.0017029
0.36015,0.0016846
0.38291,0.0015015
0.40636,0.0013
0.4305,0.0012207
0.45532,0.0015808
0.48082,0.002002
0.50701,0.002655
0.53388,0.0033325
0.56142,0.0034302
0.58965,0.0035706
0.61856,0.0029541
0.64814,0.0023499
0.6784,0.0019897
0.70933,0.0018799
0.74093,0.0017029
0.7732,0.0017029
0.80614,0.0015808
0.83975,0.0013123
0.87402,0.0010376
0.90896,0.0008728
0.94456,0.00064697
0.98081,0.00043335
1.0177,0.00024414
1.0553,0.00043945
1.0935,0.00024414
1.1324,3.6621e-05
1.172,0
1.2121,0
1.253,0
1.2944,0
1.3366,0
1.3793,0
1.4227,0
1.4668,0
1.5114,0
1.5567,0
1.6027,0
1.6492,0
1.6964,0
1.7442,0
1.7927,0
1.8417,0
1.8914,0
1.9417,0
1.9926,0
2.0441,0
2.0962,0
2.1489,0
2.2022,0
2.2561,0
2.3106,0
2.3657,0
2.4214,0
2.4777,0
2.5346,0
2.592,0
2.6501,0
2.7087,0
2.7679,0
2.8276,0
2.888,0
2.9488,0
3.0103,0
3.0723,0
3.1349,0
3.198,0
3.2617,0
3.3259,0
3.3907,0
3.456,0
3.5218,0
3.5882,0
3.6551,0
3.7225,0
3.7905,0
3.859,0
3.928,0
3.9975,0
4.0675,0
4.1381,0
4.2091,0
4.2807,0
4.3527,0
4.4252,0
4.4983,0
4.5718,0
4.6458,0
4.7203,0
4.7952,0
4.8706,0
4.9465,0
5.0229,0
5.0997,0
5.177,0
5.2547,0
5.3329,0
5.4115,0
5.4906,0
5.5701,0
5.6501,0
5.7304,0
5.8113,0
5.8925,0
5.9741,0
6.0562,0
6.1387,0
6.2215,0
6.3048,0
6.3885,0
6.4726,0
6.5571,0
6.6419,0
6.7271,0
6.8128,0
6.8988,0
6.9851,0
7.0718,0
7.1589,0
7.2464,0
7.3342,0
7.4223,0
7.5108,0
7.5996,0
7.6888,0
7.7783,0
7.8681,0
7.9583,0
8.0488,0
8.1395,0
8.2306,0
8.322,0
8.4137,0
8.5057,0
8.598,0
8.6906,0
8.7835,0
8.8766,0
8.97,0
9.0637,0
9.1576,0
9.2518,0
9.3463,0
9.441,0
9.5359,0
9.6311,0
9.7266,0
9.8222,0
9.9181,0
10.014,0
10.111,0
10.207,0
10.304,0
10.401,0
10.498,0
10.595,0
10.693,0
10.791,0
10.889,0
10.987,0
11.085,0
11.183,0
11.282,0
11.381,0
11.48,0
11.579,0
11.678,0
11.777,0
11.877,0
11.976,0
12.076,0
12.176,0
12.276,0
12.376,0
12.476,0
12.576,0
12.676,0
12.777,0
12.877,0
12.978,0
13.079,0
13.179,0
13.28,0
13.381,0
13.482,0
13.583,0
13.684,0
13.785,0
13.886,0
13.987,0
14.088,0
14.189,0
14.29,0
14.392,0
14.493,0


==> CSV/2426_uu1.csv <==
X,Y
-45.161,4.9828e-26
-45.141,1.6693e-06
-45.08,2.5648e-05
-44.979,0.00012138
-44.837,0.00034951
-44.655,0.00075897
-44.432,0.0013692
-44.169,0.0021632
-43.866,0.0030933
-43.522,0.0040942
-43.137,0.0050998
-42.712,0.0060578
-42.247,0.0069382
-41.742,0.0077371
-41.196,0.0084741
-40.61,0.0091871
-39.983,0.0099292
-39.316,0.01076
-38.609,0.011745
-37.862,0.012962
-37.075,0.01449
-36.248,0.016434
-35.38,0.018943
-34.473,0.022229
-33.526,0.026576
-32.538,0.032365
-31.511,0.040089
-30.444,0.050444
-29.337,0.064473
-28.191,0.083213
-27.005,0.10752
-25.779,0.13853
-24.513,0.17801
-23.209,0.22809
-21.864,0.29074
-20.481,0.36803
-19.058,0.46124
-17.596,0.57067
-16.094,0.69728
-14.554,0.84306
-12.974,1.0083
-11.356,1.1943
-9.699,1.4024
-8.0031,1.6335
-6.2685,1.8855
-4.4952,2.1478
-2.6835,2.4078
-0.83335,2.6552
1.0551,2.8861
2.9819,3.0947
4.9467,3.2756
6.9497,3.43
8.9906,3.5593
11.069,3.6625
13.186,3.7413
15.34,3.7942
17.532,3.8231
19.761,3.8341
22.027,3.8338
24.331,3.8267
26.672,3.8104
29.05,3.7868
31.464,3.7606
33.916,3.7343
36.404,3.7085
38.928,3.6835
41.489,3.6593
44.087,3.6361
46.72,3.6143
49.39,3.5939
52.095,3.5747
54.836,3.5557
57.613,3.5366
60.425,3.5171
63.272,3.4974
66.155,3.4772
69.073,3.4572
72.026,3.4379
75.013,3.4193
78.035,3.4011
81.092,3.383
84.183,3.3648
87.308,3.3464
90.467,3.3273
93.661,3.3075
96.887,3.2868
100.15,3.2656
103.44,3.2441
106.77,3.2223
110.13,3.2
113.52,3.1771
116.95,3.1539
120.41,3.1307
123.9,3.1077
127.42,3.0855
130.98,3.0635
134.56,3.0409
138.18,3.0174
141.83,2.9932
145.51,2.9684
149.23,2.9436
152.97,2.9189
156.75,2.8943
160.55,2.8696
164.39,2.8448
168.25,2.8197
172.15,2.7948
176.08,2.7699
180.03,2.7451
184.02,2.72
188.03,2.6946
192.08,2.6689
196.15,2.6429
200.25,2.6169
204.38,2.5911
208.54,2.5657
212.73,2.541
216.94,2.5168
221.18,2.4931
225.45,2.4699
229.75,2.4472
234.07,2.4246
238.43,2.4022
242.8,2.3797
247.21,2.3572
251.64,2.3344
256.09,2.3113
260.58,2.2877
265.08,2.2637
269.62,2.2393
274.18,2.2148
278.76,2.1902
283.37,2.1652
288,2.1393
292.66,2.1128
297.34,2.0861
302.04,2.0596
306.77,2.0336
311.52,2.0081
316.3,1.9831
321.09,1.9587
325.92,1.935
330.76,1.9119
335.62,1.8891
340.51,1.8667
345.42,1.8443
350.35,1.8221
355.3,1.8
360.27,1.7783
365.26,1.7572
370.28,1.7361
375.31,1.7145
380.36,1.6923
385.44,1.6696
390.53,1.6466
395.64,1.6233
400.77,1.5998
405.92,1.5763
411.09,1.5528
416.28,1.5288
421.48,1.5047
426.71,1.4809
431.94,1.4575
437.2,1.4347
442.48,1.4126
447.77,1.3911
453.07,1.3703
458.4,1.3497
463.74,1.3294
469.09,1.3092
474.46,1.2893
479.85,1.2693
485.25,1.2494
490.66,1.2293
496.09,1.2093
501.54,1.1891
507,1.1687
512.47,1.1481
517.95,1.1276
523.45,1.1077
528.96,1.0883
534.48,1.0694
540.02,1.0508
545.57,1.032
551.12,1.013
556.69,0.99386
562.28,0.97465
567.87,0.95539
573.47,0.93618
579.08,0.91697
584.71,0.89776
590.34,0.8785
595.98,0.85932
601.64,0.84034
607.3,0.8217
612.97,0.80356
618.64,0.78594
624.33,0.76874
630.02,0.75203
635.73,0.73581
641.43,0.72002
647.15,0.70448
652.87,0.68908
658.6,0.674
664.34,0.65947
670.08,0.64557
675.83,0.63217
681.58,0.61921
687.34,0.60679
693.1,0.59513
698.86,0.58427
704.64,0.57411
710.41,0.56448
716.19,0.55531
721.97,0.5466
727.76,0.53853
733.54,0.53119
739.33,0.5247
745.13,0.51901
750.92,0.51402
756.72,0.5095
762.52,0.50545
768.31,0.50193
774.11,0.49921
779.91,0.49744
785.71,0.49685
791.52,0.49744
797.32,0.49921
803.12,0.50193
808.91,0.50545
814.71,0.5095
820.51,0.51402
826.3,0.51901
832.1,0.5247
837.89,0.53119
843.67,0.53853
849.46,0.5466
855.24,0.55531
861.02,0.56448
866.79,0.57411
872.56,0.58427
878.33,0.59513
884.09,0.60679
889.85,0.61921
895.6,0.63217
901.35,0.64557
907.09,0.65947
912.83,0.674
918.56,0.68908
924.28,0.70448
929.99,0.72002
935.7,0.73581
941.41,0.75203
947.1,0.76874
952.79,0.78594
958.46,0.80356
964.13,0.8217
969.79,0.84034
975.45,0.85932
981.09,0.8785
986.72,0.89776
992.35,0.91697
997.96,0.93618
1003.6,0.95539
1009.2,0.97465
1014.7,0.99386
1020.3,1.013
1025.9,1.032
1031.4,1.0508
1036.9,1.0694
1042.5,1.0883
1048,1.1077
1053.5,1.1276
1059,1.1481
1064.4,1.1687
1069.9,1.1891
1075.3,1.2093
1080.8,1.2293
1086.2,1.2494
1091.6,1.2693
1097,1.2893
1102.3,1.3092
1107.7,1.3294
1113,1.3497
1118.4,1.3703
1123.7,1.3911
1129,1.4126
1134.2,1.4347
1139.5,1.4575
1144.7,1.4809
1149.9,1.5047
1155.2,1.5288
1160.3,1.5528
1165.5,1.5763
1170.7,1.5998
1175.8,1.6233
1180.9,1.6466
1186,1.6696
1191.1,1.6923
1196.1,1.7145
1201.2,1.7361
1206.2,1.7572
1211.2,1.7783
1216.1,1.8
1221.1,1.8221
1226,1.8443
1230.9,1.8667
1235.8,1.8891
1240.7,1.9119
1245.5,1.935
1250.3,1.9587
1255.1,1.9831
1259.9,2.0081
1264.7,2.0336
1269.4,2.0596
1274.1,2.0861
1278.8,2.1128
1283.4,2.1393
1288.1,2.1652
1292.7,2.1902
1297.3,2.2148
1301.8,2.2393
1306.3,2.2637
1310.9,2.2877
1315.3,2.3113
1319.8,2.3344
1324.2,2.3572
1328.6,2.3797
1333,2.4022
1337.4,2.4246
1341.7,2.4472
1346,2.4699
1350.2,2.4931
1354.5,2.5168
1358.7,2.541
1362.9,2.5657
1367,2.5911
1371.2,2.6169
1375.3,2.6429
1379.4,2.6689
1383.4,2.6946
1387.4,2.72
1391.4,2.7451
1395.4,2.7699
1399.3,2.7948
1403.2,2.8197
1407,2.8448
1410.9,2.8696
1414.7,2.8943
1418.5,2.9189
1422.2,2.9436
1425.9,2.9684
1429.6,2.9932
1433.2,3.0174
1436.9,3.0409
1440.5,3.0635
1444,3.0855
1447.5,3.1077
1451,3.1307
1454.5,3.1539
1457.9,3.1771
1461.3,3.2
1464.7,3.2223
1468,3.2441
1471.3,3.2656
1474.5,3.2868
1477.8,3.3075
1481,3.3273
1484.1,3.3464
1487.2,3.3648
1490.3,3.383
1493.4,3.4011
1496.4,3.4193
1499.4,3.4379
1502.4,3.4572
1505.3,3.4772
1508.2,3.4974
1511,3.5171
1513.8,3.5366
1516.6,3.5557
1519.3,3.5747
1522,3.5939
1524.7,3.6143
1527.3,3.6361
1529.9,3.6593
1532.5,3.6835
1535,3.7085
1537.5,3.7343
1540,3.7606
1542.4,3.7868
1544.8,3.8104
1547.1,3.8267
1549.4,3.8338
1551.7,3.8341
1553.9,3.8231
1556.1,3.7942
1558.2,3.7413
1560.4,3.6625
1562.4,3.5593
1564.5,3.43
1566.5,3.2756
1568.4,3.0947
1570.4,2.8861
1572.3,2.6552
1574.1,2.4078
1575.9,2.1478
1577.7,1.8855
1579.4,1.6335
1581.1,1.4024
1582.8,1.1943
1584.4,1.0083
1586,0.84306
1587.5,0.69728
1589,0.57067
1590.5,0.46124
1591.9,0.36803
1593.3,0.29074
1594.6,0.22809
1595.9,0.17801
1597.2,0.13853
1598.4,0.10752
1599.6,0.083213
1600.8,0.064473
1601.9,0.050444
1602.9,0.040089
1604,0.032365
1605,0.026576
1605.9,0.022229
1606.8,0.018943
1607.7,0.016434
1608.5,0.01449
1609.3,0.012962
1610,0.011745
1610.7,0.01076
1611.4,0.0099292
1612,0.0091871
1612.6,0.0084741
1613.2,0.0077371
1613.7,0.0069382
1614.1,0.0060578
1614.6,0.0050998
1615,0.0040942
1615.3,0.0030933
1615.6,0.0021632
1615.9,0.0013692
1616.1,0.00075897
1616.3,0.00034951
1616.4,0.00012138
1616.5,2.5648e-05
1616.6,1.6693e-06
1616.6,4.9828e-26


==> CSV/2426_uu2.csv <==
X,Y
-45.161,3.7736e-30
-45.141,1.4774e-08
-45.08,1.9175e-07
-44.979,8.0261e-07
-44.837,2.1853e-06
-44.655,4.6778e-06
-44.432,8.4233e-06
-44.169,1.3287e-05
-43.866,1.8919e-05
-43.522,2.4873e-05
-43.137,3.0849e-05
-42.712,3.7082e-05
-42.247,4.4975e-05
-41.742,5.8137e-05
-41.196,8.334e-05
-40.61,0.00013177
-39.983,0.00022204
-39.316,0.00038391
-38.609,0.00065975
-37.862,0.0011136
-37.075,0.0018304
-36.248,0.0029005
-35.38,0.0044416
-34.473,0.0066136
-33.526,0.0096744
-32.538,0.014065
-31.511,0.020513
-30.444,0.030103
-29.337,0.044617
-28.191,0.066895
-27.005,0.10035
-25.779,0.14822
-24.513,0.2143
-23.209,0.30402
-21.864,0.42415
-20.481,0.58182
-19.058,0.78431
-17.596,1.0361
-16.094,1.3373
-14.554,1.6836
-12.974,2.0701
-11.356,2.4834
-9.699,2.9069
-8.0031,3.3176
-6.2685,3.6801
-4.4952,3.9751
-2.6835,4.178
-0.83335,4.275
1.0551,4.2352
2.9819,4.0625
4.9467,3.777
6.9497,3.4032
8.9906,2.9664
11.069,2.4999
13.186,2.0332
15.34,1.6154
17.532,1.2686
19.761,0.97722
22.027,0.73636
24.331,0.51379
26.672,0.37127
29.05,0.28496
31.464,0.22858
33.916,0.18956
36.404,0.16109
38.928,0.13969
41.489,0.12313
44.087,0.1101
46.72,0.099697
49.39,0.091338
52.095,0.084564
54.836,0.079088
57.613,0.074633
60.425,0.071018
63.272,0.068023
66.155,0.065528
69.073,0.063422
72.026,0.061716
75.013,0.060317
78.035,0.059209
81.092,0.058279
84.183,0.057568
87.308,0.057001
90.467,0.056611
93.661,0.056249
96.887,0.055892
100.15,0.055387
103.44,0.054812
106.77,0.054137
110.13,0.053521
113.52,0.05294
116.95,0.05252
120.41,0.052136
123.9,0.051848
127.42,0.051519
130.98,0.051222
134.56,0.050872
138.18,0.0506
141.83,0.050321
145.51,0.05013
149.23,0.0499
152.97,0.049722
156.75,0.049494
160.55,0.049362
164.39,0.049243
168.25,0.049252
172.15,0.049268
176.08,0.049375
180.03,0.049416
184.02,0.049461
188.03,0.049398
192.08,0.049323
196.15,0.04915
200.25,0.04899
204.38,0.048793
208.54,0.0487
212.73,0.048665
216.94,0.048769
221.18,0.04894
225.45,0.049248
229.75,0.049616
234.07,0.050068
238.43,0.050499
242.8,0.050948
247.21,0.051289
251.64,0.051565
256.09,0.05167
260.58,0.051688
265.08,0.051528
269.62,0.051272
274.18,0.050848
278.76,0.050413
283.37,0.049926
288,0.049489
292.66,0.04905
297.34,0.048693
302.04,0.048329
306.77,0.048003
311.52,0.047592
316.3,0.047129
321.09,0.046522
325.92,0.045884
330.76,0.045149
335.62,0.044413
340.51,0.043572
345.42,0.042738
350.35,0.041831
355.3,0.040943
360.27,0.039946
365.26,0.03894
370.28,0.037847
375.31,0.036793
380.36,0.035687
385.44,0.034621
390.53,0.033493
395.64,0.032393
400.77,0.031229
405.92,0.030111
411.09,0.02895
416.28,0.027844
421.48,0.026723
426.71,0.025726
431.94,0.024769
437.2,0.023962
442.48,0.023177
447.77,0.02251
453.07,0.021831
458.4,0.021255
463.74,0.020672
469.09,0.0202
474.46,0.019743
479.85,0.01941
485.25,0.019092
490.66,0.018847
496.09,0.018552
501.54,0.018259
507,0.017875
512.47,0.017468
517.95,0.016974
523.45,0.016465
528.96,0.015898
534.48,0.01536
540.02,0.014846
545.57,0.014413
551.12,0.014009
556.69,0.013637
562.28,0.013235
567.87,0.012839
573.47,0.012425
579.08,0.012053
584.71,0.011685
590.34,0.01135
595.98,0.010995
601.64,0.01064
607.3,0.010253
612.97,0.0098641
618.64,0.0094621
624.33,0.0090657
630.02,0.0086647
635.73,0.008273
641.43,0.0078876
647.15,0.0075324
652.87,0.007183
658.6,0.0068602
664.34,0.0065182
670.08,0.0062102
675.83,0.0059009
681.58,0.0056422
687.34,0.0053759
693.1,0.0051432
698.86,0.0049066
704.64,0.0047065
710.41,0.0045092
716.19,0.0043517
721.97,0.0041938
727.76,0.0040715
733.54,0.0039374
739.33,0.00385
745.13,0.0037554
750.92,0.0037092
756.72,0.003652
762.52,0.0036419
768.31,0.003624
774.11,0.0036446
779.91,0.0036461
785.71,0.0036623
791.52,0.0036461
797.32,0.0036446
803.12,0.003624
808.91,0.0036419
814.71,0.003652
820.51,0.0037092
826.3,0.0037554
832.1,0.00385
837.89,0.0039374
843.67,0.0040715
849.46,0.0041938
855.24,0.0043517
861.02,0.0045092
866.79,0.0047065
872.56,0.0049066
878.33,0.0051432
884.09,0.0053759
889.85,0.0056422
895.6,0.0059009
901.35,0.0062102
907.09,0.0065182
912.83,0.0068602
918.56,0.007183
924.28,0.0075324
929.99,0.0078876
935.7,0.008273
941.41,0.0086647
947.1,0.0090657
952.79,0.0094621
958.46,0.0098641
964.13,0.010253
969.79,0.01064
975.45,0.010995
981.09,0.01135
986.72,0.011685
992.35,0.012053
997.96,0.012425
1003.6,0.012839
1009.2,0.013235
1014.7,0.013637
1020.3,0.014009
1025.9,0.014413
1031.4,0.014846
1036.9,0.01536
1042.5,0.015898
1048,0.016465
1053.5,0.016974
1059,0.017468
1064.4,0.017875
1069.9,0.018259
1075.3,0.018552
1080.8,0.018847
1086.2,0.019092
1091.6,0.01941
1097,0.019743
1102.3,0.0202
1107.7,0.020672
1113,0.021255
1118.4,0.021831
1123.7,0.02251
1129,0.023177
1134.2,0.023962
1139.5,0.024769
1144.7,0.025726
1149.9,0.026723
1155.2,0.027844
1160.3,0.02895
1165.5,0.030111
1170.7,0.031229
1175.8,0.032393
1180.9,0.033493
1186,0.034621
1191.1,0.035687
1196.1,0.036793
1201.2,0.037847
1206.2,0.03894
1211.2,0.039946
1216.1,0.040943
1221.1,0.041831
1226,0.042738
1230.9,0.043572
1235.8,0.044413
1240.7,0.045149
1245.5,0.045884
1250.3,0.046522
1255.1,0.047129
1259.9,0.047592
1264.7,0.048003
1269.4,0.048329
1274.1,0.048693
1278.8,0.04905
1283.4,0.049489
1288.1,0.049926
1292.7,0.050413
1297.3,0.050848
1301.8,0.051272
1306.3,0.051528
1310.9,0.051688
1315.3,0.05167
1319.8,0.051565
1324.2,0.051289
1328.6,0.050948
1333,0.050499
1337.4,0.050068
1341.7,0.049616
1346,0.049248
1350.2,0.04894
1354.5,0.048769
1358.7,0.048665
1362.9,0.0487
1367,0.048793
1371.2,0.04899
1375.3,0.04915
1379.4,0.049323
1383.4,0.049398
1387.4,0.049461
1391.4,0.049416
1395.4,0.049375
1399.3,0.049268
1403.2,0.049252
1407,0.049243
1410.9,0.049362
1414.7,0.049494
1418.5,0.049722
1422.2,0.0499
1425.9,0.05013
1429.6,0.050321
1433.2,0.0506
1436.9,0.050872
1440.5,0.051222
1444,0.051519
1447.5,0.051848
1451,0.052136
1454.5,0.05252
1457.9,0.05294
1461.3,0.053521
1464.7,0.054137
1468,0.054812
1471.3,0.055387
1474.5,0.055892
1477.8,0.056249
1481,0.056611
1484.1,0.057001
1487.2,0.057568
1490.3,0.058279
1493.4,0.059209
1496.4,0.060317
1499.4,0.061716
1502.4,0.063422
1505.3,0.065528
1508.2,0.068023
1511,0.071018
1513.8,0.074633
1516.6,0.079088
1519.3,0.084564
1522,0.091338
1524.7,0.099697
1527.3,0.1101
1529.9,0.12313
1532.5,0.13969
1535,0.16109
1537.5,0.18956
1540,0.22858
1542.4,0.28496
1544.8,0.37127
1547.1,0.51379
1549.4,0.73636
1551.7,0.97722
1553.9,1.2686
1556.1,1.6154
1558.2,2.0332
1560.4,2.4999
1562.4,2.9664
1564.5,3.4032
1566.5,3.777
1568.4,4.0625
1570.4,4.2352
1572.3,4.275
1574.1,4.178
1575.9,3.9751
1577.7,3.6801
1579.4,3.3176
1581.1,2.9069
1582.8,2.4834
1584.4,2.0701
1586,1.6836
1587.5,1.3373
1589,1.0361
1590.5,0.78431
1591.9,0.58182
1593.3,0.42415
1594.6,0.30402
1595.9,0.2143
1597.2,0.14822
1598.4,0.10035
1599.6,0.066895
1600.8,0.044617
1601.9,0.030103
1602.9,0.020513
1604,0.014065
1605,0.0096744
1605.9,0.0066136
1606.8,0.0044416
1607.7,0.0029005
1608.5,0.0018304
1609.3,0.0011136
1610,0.00065975
1610.7,0.00038391
1611.4,0.00022204
1612,0.00013177
1612.6,8.334e-05
1613.2,5.8137e-05
1613.7,4.4975e-05
1614.1,3.7082e-05
1614.6,3.0849e-05
1615,2.4873e-05
1615.3,1.8919e-05
1615.6,1.3287e-05
1615.9,8.4233e-06
1616.1,4.6778e-06
1616.3,2.1853e-06
1616.4,8.0261e-07
1616.5,1.9175e-07
1616.6,1.4774e-08
1616.6,3.7736e-30


==> CSV/2426_uu3.csv <==
X,Y
-25.8,7.036e-26
-25.779,4.4261e-06
-25.719,6.7948e-05
-25.618,0.00032098
-25.476,0.00092193
-25.294,0.0019954
-25.071,0.003585
-24.808,0.0056371
-24.505,0.0080178
-24.161,0.010553
-23.777,0.013074
-23.352,0.015458
-22.888,0.017645
-22.382,0.019645
-21.837,0.021537
-21.251,0.02347
-20.625,0.025675
-19.959,0.028474
-19.252,0.032288
-18.506,0.037689
-17.719,0.045442
-16.892,0.056598
-16.026,0.072491
-15.119,0.094733
-14.172,0.12531
-13.185,0.16682
-12.159,0.2225
-11.093,0.29696
-9.9866,0.3965
-8.8409,0.52871
-7.6555,0.69974
-6.4306,0.91279
-5.1661,1.1665
-3.8621,1.4563
-2.5188,1.7735
-1.1361,2.1085
0.28584,2.4501
1.747,2.7874
3.2472,3.1074
4.7866,3.3947
6.3649,3.6378
7.9821,3.8349
9.6381,3.9854
11.333,4.0939
13.066,4.1649
14.838,4.2019
16.649,4.2116
18.498,4.2025
20.385,4.1809
22.31,4.151
24.274,4.1165
26.275,4.0804
28.315,4.0442
30.392,4.0085
32.507,3.9726
34.66,3.9364
36.85,3.9
39.078,3.864
41.342,3.8287
43.645,3.7946
45.984,3.7618
48.36,3.73
50.773,3.6993
53.223,3.6695
55.709,3.6405
58.232,3.6122
60.791,3.5847
63.387,3.5583
66.018,3.5328
68.686,3.5081
71.389,3.484
74.128,3.4607
76.903,3.4381
79.713,3.4164
82.559,3.3956
85.44,3.3755
88.355,3.3557
91.306,3.3362
94.292,3.3167
97.312,3.2972
100.37,3.2774
103.46,3.2576
106.58,3.2379
109.74,3.2187
112.93,3.2
116.15,3.1817
119.41,3.1635
122.7,3.1453
126.03,3.1267
129.38,3.1077
132.77,3.088
136.2,3.0676
139.65,3.0463
143.14,3.0245
146.66,3.0029
150.22,2.982
153.8,2.9617
157.42,2.9421
161.06,2.9228
164.74,2.9037
168.45,2.8845
172.2,2.8649
175.97,2.8448
179.77,2.8243
183.6,2.8031
187.47,2.7813
191.36,2.7589
195.28,2.7359
199.24,2.7124
203.22,2.689
207.23,2.6656
211.27,2.6424
215.34,2.6196
219.44,2.5975
223.57,2.5753
227.73,2.553
231.91,2.5304
236.12,2.5076
240.36,2.4839
244.63,2.4596
248.92,2.4349
253.24,2.4106
257.59,2.3871
261.97,2.3637
266.37,2.3399
270.79,2.3157
275.25,2.2918
279.73,2.2685
284.23,2.2453
288.76,2.2221
293.32,2.1988
297.9,2.1756
302.5,2.1523
307.13,2.1289
311.79,2.1053
316.46,2.0817
321.16,2.058
325.89,2.0346
330.64,2.0118
335.41,1.9896
340.2,1.9675
345.02,1.9452
349.86,1.9229
354.72,1.9011
359.6,1.8799
364.51,1.8594
369.44,1.8394
374.38,1.8194
379.35,1.7993
384.34,1.7794
389.35,1.7597
394.38,1.7401
399.43,1.7203
404.5,1.6999
409.59,1.6789
414.7,1.6574
419.83,1.6354
424.97,1.6131
430.14,1.5904
435.32,1.5676
440.52,1.5448
445.74,1.5223
450.98,1.5001
456.23,1.4782
461.5,1.4562
466.79,1.4343
472.09,1.4121
477.41,1.3897
482.75,1.3672
488.1,1.3451
493.47,1.3233
498.85,1.3021
504.24,1.2812
509.66,1.2607
515.08,1.2404
520.52,1.2202
525.98,1.2002
531.44,1.1807
536.92,1.1615
542.42,1.1429
547.92,1.1244
553.44,1.1057
558.97,1.0865
564.52,1.0669
570.07,1.0471
575.64,1.0273
581.22,1.0075
586.81,0.98783
592.4,0.96805
598.01,0.94829
603.63,0.9285
609.26,0.90877
614.9,0.88926
620.55,0.87023
626.21,0.85183
631.87,0.83396
637.55,0.81635
643.23,0.79896
648.92,0.78188
654.62,0.76512
660.32,0.74854
666.03,0.73203
671.75,0.71571
677.48,0.69963
683.21,0.68387
688.95,0.66857
694.69,0.65384
700.44,0.63975
706.19,0.62644
711.95,0.61401
717.71,0.60243
723.48,0.59155
729.25,0.58125
735.02,0.5715
740.8,0.56233
746.58,0.55362
752.37,0.54536
758.15,0.53769
763.94,0.53086
769.73,0.52474
775.52,0.51941
781.32,0.51493
787.11,0.51132
792.91,0.50855
798.7,0.5068
804.5,0.50618
810.3,0.5068
816.09,0.50855
821.89,0.51132
827.68,0.51493
833.48,0.51941
839.27,0.52474
845.06,0.53086
850.85,0.53769
856.64,0.54536
862.42,0.55362
868.2,0.56233
873.98,0.5715
879.75,0.58125
885.52,0.59155
891.29,0.60243
897.05,0.61401
902.81,0.62644
908.57,0.63975
914.31,0.65384
920.06,0.66857
925.79,0.68387
931.53,0.69963
937.25,0.71571
942.97,0.73203
948.68,0.74854
954.39,0.76512
960.08,0.78188
965.77,0.79896
971.46,0.81635
977.13,0.83396
982.8,0.85183
988.45,0.87023
994.1,0.88926
999.74,0.90877
1005.4,0.9285
1011,0.94829
1016.6,0.96805
1022.2,0.98783
1027.8,1.0075
1033.4,1.0273
1038.9,1.0471
1044.5,1.0669
1050,1.0865
1055.6,1.1057
1061.1,1.1244
1066.6,1.1429
1072.1,1.1615
1077.6,1.1807
1083,1.2002
1088.5,1.2202
1093.9,1.2404
1099.3,1.2607
1104.8,1.2812
1110.2,1.3021
1115.5,1.3233
1120.9,1.3451
1126.3,1.3672
1131.6,1.3897
1136.9,1.4121
1142.2,1.4343
1147.5,1.4562
1152.8,1.4782
1158,1.5001
1163.3,1.5223
1168.5,1.5448
1173.7,1.5676
1178.9,1.5904
1184,1.6131
1189.2,1.6354
1194.3,1.6574
1199.4,1.6789
1204.5,1.6999
1209.6,1.7203
1214.6,1.7401
1219.7,1.7597
1224.7,1.7794
1229.7,1.7993
1234.6,1.8194
1239.6,1.8394
1244.5,1.8594
1249.4,1.8799
1254.3,1.9011
1259.1,1.9229
1264,1.9452
1268.8,1.9675
1273.6,1.9896
1278.4,2.0118
1283.1,2.0346
1287.8,2.058
1292.5,2.0817
1297.2,2.1053
1301.9,2.1289
1306.5,2.1523
1311.1,2.1756
1315.7,2.1988
1320.2,2.2221
1324.8,2.2453
1329.3,2.2685
1333.8,2.2918
1338.2,2.3157
1342.6,2.3399
1347,2.3637
1351.4,2.3871
1355.8,2.4106
1360.1,2.4349
1364.4,2.4596
1368.6,2.4839
1372.9,2.5076
1377.1,2.5304
1381.3,2.553
1385.4,2.5753
1389.6,2.5975
1393.7,2.6196
1397.7,2.6424
1401.8,2.6656
1405.8,2.689
1409.8,2.7124
1413.7,2.7359
1417.6,2.7589
1421.5,2.7813
1425.4,2.8031
1429.2,2.8243
1433,2.8448
1436.8,2.8649
1440.5,2.8845
1444.3,2.9037
1447.9,2.9228
1451.6,2.9421
1455.2,2.9617
1458.8,2.982
1462.3,3.0029
1465.9,3.0245
1469.3,3.0463
1472.8,3.0676
1476.2,3.088
1479.6,3.1077
1483,3.1267
1486.3,3.1453
1489.6,3.1635
1492.9,3.1817
1496.1,3.2
1499.3,3.2187
1502.4,3.2379
1505.5,3.2576
1508.6,3.2774
1511.7,3.2972
1514.7,3.3167
1517.7,3.3362
1520.6,3.3557
1523.6,3.3755
1526.4,3.3956
1529.3,3.4164
1532.1,3.4381
1534.9,3.4607
1537.6,3.484
1540.3,3.5081
1543,3.5328
1545.6,3.5583
1548.2,3.5847
1550.8,3.6122
1553.3,3.6405
1555.8,3.6695
1558.2,3.6993
1560.6,3.73
1563,3.7618
1565.4,3.7946
1567.7,3.8287
1569.9,3.864
1572.2,3.9
1574.3,3.9364
1576.5,3.9726
1578.6,4.0085
1580.7,4.0442
1582.7,4.0804
1584.7,4.1165
1586.7,4.151
1588.6,4.1809
1590.5,4.2025
1592.4,4.2116
1594.2,4.2019
1595.9,4.1649
1597.7,4.0939
1599.4,3.9854
1601,3.8349
1602.6,3.6378
1604.2,3.3947
1605.8,3.1074
1607.3,2.7874
1608.7,2.4501
1610.1,2.1085
1611.5,1.7735
1612.9,1.4563
1614.2,1.1665
1615.4,0.91279
1616.7,0.69974
1617.8,0.52871
1619,0.3965
1620.1,0.29696
1621.2,0.2225
1622.2,0.16682
1623.2,0.12531
1624.1,0.094733
1625,0.072491
1625.9,0.056598
1626.7,0.045442
1627.5,0.037689
1628.3,0.032288
1629,0.028474
1629.6,0.025675
1630.3,0.02347
1630.8,0.021537
1631.4,0.019645
1631.9,0.017645
1632.4,0.015458
1632.8,0.013074
1633.2,0.010553
1633.5,0.0080178
1633.8,0.0056371
1634.1,0.003585
1634.3,0.0019954
1634.5,0.00092193
1634.6,0.00032098
1634.7,6.7948e-05
1634.8,4.4261e-06
1634.8,7.036e-26


==> CSV/2426_uu4.csv <==
X,Y
-25.8,4.5709e-30
-25.779,3.4384e-08
-25.719,4.4487e-07
-25.618,1.8468e-06
-25.476,4.9485e-06
-25.294,1.0443e-05
-25.071,1.8612e-05
-24.808,2.9219e-05
-24.505,4.1687e-05
-24.161,5.5637e-05
-23.777,7.2041e-05
-23.352,9.5898e-05
-22.888,0.00013879
-22.382,0.00022173
-21.837,0.00037982
-21.251,0.00066892
-20.625,0.001174
-19.959,0.0020372
-19.252,0.0035096
-18.506,0.006019
-17.719,0.010292
-16.892,0.017574
-16.026,0.029852
-15.119,0.050006
-14.172,0.081856
-13.185,0.13047
-12.159,0.20269
-11.093,0.30648
-9.9866,0.45066
-8.8409,0.64355
-7.6555,0.89285
-6.4306,1.2001
-5.1661,1.5551
-3.8621,1.9338
-2.5188,2.3032
-1.1361,2.6172
0.28584,2.8259
1.747,2.8855
3.2472,2.7801
4.7866,2.5404
6.3649,2.2271
7.9821,1.8646
9.6381,1.4978
11.333,1.145
13.066,0.82429
14.838,0.58394
16.649,0.41651
18.498,0.30287
20.385,0.22866
22.31,0.18198
24.274,0.15175
26.275,0.1312
28.315,0.11659
30.392,0.1058
32.507,0.09759
34.66,0.09121
36.85,0.086216
39.078,0.082362
41.342,0.0795
43.645,0.077497
45.984,0.076241
48.36,0.075598
50.773,0.075459
53.223,0.075687
55.709,0.076224
58.232,0.076992
60.791,0.07792
63.387,0.078917
66.018,0.079965
68.686,0.08105
71.389,0.082136
74.128,0.083187
76.903,0.084198
79.713,0.085207
82.559,0.086262
85.44,0.087393
88.355,0.08855
91.306,0.089639
94.292,0.090571
97.312,0.091285
100.37,0.091768
103.46,0.092052
106.58,0.092161
109.74,0.092132
112.93,0.091948
116.15,0.091644
119.41,0.0912
122.7,0.090644
126.03,0.089945
129.38,0.089145
132.77,0.088204
136.2,0.087145
139.65,0.085959
143.14,0.084725
146.66,0.083463
150.22,0.08219
153.8,0.080876
157.42,0.079545
161.06,0.078183
164.74,0.0768
168.45,0.075352
172.2,0.073795
175.97,0.072083
179.77,0.070275
183.6,0.068447
187.47,0.066664
191.36,0.064966
195.28,0.063355
199.24,0.061793
203.22,0.060242
207.23,0.058662
211.27,0.057048
215.34,0.055408
219.44,0.053778
223.57,0.052184
227.73,0.0506
231.91,0.049015
236.12,0.047375
240.36,0.045714
244.63,0.044015
248.92,0.042324
253.24,0.040628
257.59,0.038996
261.97,0.037434
266.37,0.035989
270.79,0.034615
275.25,0.033315
279.73,0.032068
284.23,0.030894
288.76,0.02979
293.32,0.028759
297.9,0.027788
302.5,0.026872
307.13,0.025999
311.79,0.02517
316.46,0.024389
321.16,0.023639
325.89,0.022893
330.64,0.022146
335.41,0.021395
340.2,0.020656
345.02,0.019976
349.86,0.019403
354.72,0.018951
359.6,0.018605
364.51,0.018303
369.44,0.01801
374.38,0.0177
379.35,0.01738
384.34,0.017057
389.35,0.016763
394.38,0.01648
399.43,0.01625
404.5,0.016062
409.59,0.015947
414.7,0.015854
419.83,0.015793
424.97,0.015702
430.14,0.015603
435.32,0.015454
440.52,0.015298
445.74,0.015123
450.98,0.015007
456.23,0.014913
461.5,0.01487
466.79,0.014808
472.09,0.014761
477.41,0.014714
482.75,0.014706
488.1,0.014699
493.47,0.014691
498.85,0.014637
504.24,0.01454
509.66,0.01437
515.08,0.014157
520.52,0.013871
525.98,0.013592
531.44,0.013269
536.92,0.012969
542.42,0.012624
547.92,0.012319
553.44,0.011988
558.97,0.011694
564.52,0.011365
570.07,0.01104
575.64,0.010684
581.22,0.010326
586.81,0.0099493
592.4,0.009562
598.01,0.0091819
603.63,0.0088199
609.26,0.0084862
614.9,0.0081787
620.55,0.0079024
626.21,0.0076652
631.87,0.0074352
637.55,0.0072133
643.23,0.0069529
648.92,0.0066861
654.62,0.0063712
660.32,0.0060717
666.03,0.0057481
671.75,0.0054837
677.48,0.0052272
683.21,0.0050389
688.95,0.0048496
694.69,0.0047044
700.44,0.0045391
706.19,0.0044048
711.95,0.0042604
717.71,0.0041486
723.48,0.0040317
729.25,0.003946
735.02,0.0038535
740.8,0.0037887
746.58,0.0036987
752.37,0.0036415
758.15,0.0035565
763.94,0.0035308
769.73,0.0034688
775.52,0.0034733
781.32,0.003433
787.11,0.003463
792.91,0.0034419
798.7,0.0034816
804.5,0.0034575
810.3,0.0034816
816.09,0.0034419
821.89,0.003463
827.68,0.003433
833.48,0.0034733
839.27,0.0034688
845.06,0.0035308
850.85,0.0035565
856.64,0.0036415
862.42,0.0036987
868.2,0.0037887
873.98,0.0038535
879.75,0.003946
885.52,0.0040317
891.29,0.0041486
897.05,0.0042604
902.81,0.0044048
908.57,0.0045391
914.31,0.0047044
920.06,0.0048496
925.79,0.0050389
931.53,0.0052272
937.25,0.0054837
942.97,0.0057481
948.68,0.0060717
954.39,0.0063712
960.08,0.0066861
965.77,0.0069529
971.46,0.0072133
977.13,0.0074352
982.8,0.0076652
988.45,0.0079024
994.1,0.0081787
999.74,0.0084862
1005.4,0.0088199
1011,0.0091819
1016.6,0.009562
1022.2,0.0099493
1027.8,0.010326
1033.4,0.010684
1038.9,0.01104
1044.5,0.011365
1050,0.011694
1055.6,0.011988
1061.1,0.012319
1066.6,0.012624
1072.1,0.012969
1077.6,0.013269
1083,0.013592
1088.5,0.013871
1093.9,0.014157
1099.3,0.01437
1104.8,0.01454
1110.2,0.014637
1115.5,0.014691
1120.9,0.014699
1126.3,0.014706
1131.6,0.014714
1136.9,0.014761
1142.2,0.014808
1147.5,0.01487
1152.8,0.014913
1158,0.015007
1163.3,0.015123
1168.5,0.015298
1173.7,0.015454
1178.9,0.015603
1184,0.015702
1189.2,0.015793
1194.3,0.015854
1199.4,0.015947
1204.5,0.016062
1209.6,0.01625
1214.6,0.01648
1219.7,0.016763
1224.7,0.017057
1229.7,0.01738
1234.6,0.0177
1239.6,0.01801
1244.5,0.018303
1249.4,0.018605
1254.3,0.018951
1259.1,0.019403
1264,0.019976
1268.8,0.020656
1273.6,0.021395
1278.4,0.022146
1283.1,0.022893
1287.8,0.023639
1292.5,0.024389
1297.2,0.02517
1301.9,0.025999
1306.5,0.026872
1311.1,0.027788
1315.7,0.028759
1320.2,0.02979
1324.8,0.030894
1329.3,0.032068
1333.8,0.033315
1338.2,0.034615
1342.6,0.035989
1347,0.037434
1351.4,0.038996
1355.8,0.040628
1360.1,0.042324
1364.4,0.044015
1368.6,0.045714
1372.9,0.047375
1377.1,0.049015
1381.3,0.0506
1385.4,0.052184
1389.6,0.053778
1393.7,0.055408
1397.7,0.057048
1401.8,0.058662
1405.8,0.060242
1409.8,0.061793
1413.7,0.063355
1417.6,0.064966
1421.5,0.066664
1425.4,0.068447
1429.2,0.070275
1433,0.072083
1436.8,0.073795
1440.5,0.075352
1444.3,0.0768
1447.9,0.078183
1451.6,0.079545
1455.2,0.080876
1458.8,0.08219
1462.3,0.083463
1465.9,0.084725
1469.3,0.085959
1472.8,0.087145
1476.2,0.088204
1479.6,0.089145
1483,0.089945
1486.3,0.090644
1489.6,0.0912
1492.9,0.091644
1496.1,0.091948
1499.3,0.092132
1502.4,0.092161
1505.5,0.092052
1508.6,0.091768
1511.7,0.091285
1514.7,0.090571
1517.7,0.089639
1520.6,0.08855
1523.6,0.087393
1526.4,0.086262
1529.3,0.085207
1532.1,0.084198
1534.9,0.083187
1537.6,0.082136
1540.3,0.08105
1543,0.079965
1545.6,0.078917
1548.2,0.07792
1550.8,0.076992
1553.3,0.076224
1555.8,0.075687
1558.2,0.075459
1560.6,0.075598
1563,0.076241
1565.4,0.077497
1567.7,0.0795
1569.9,0.082362
1572.2,0.086216
1574.3,0.09121
1576.5,0.09759
1578.6,0.1058
1580.7,0.11659
1582.7,0.1312
1584.7,0.15175
1586.7,0.18198
1588.6,0.22866
1590.5,0.30287
1592.4,0.41651
1594.2,0.58394
1595.9,0.82429
1597.7,1.145
1599.4,1.4978
1601,1.8646
1602.6,2.2271
1604.2,2.5404
1605.8,2.7801
1607.3,2.8855
1608.7,2.8259
1610.1,2.6172
1611.5,2.3032
1612.9,1.9338
1614.2,1.5551
1615.4,1.2001
1616.7,0.89285
1617.8,0.64355
1619,0.45066
1620.1,0.30648
1621.2,0.20269
1622.2,0.13047
1623.2,0.081856
1624.1,0.050006
1625,0.029852
1625.9,0.017574
1626.7,0.010292
1627.5,0.006019
1628.3,0.0035096
1629,0.0020372
1629.6,0.001174
1630.3,0.00066892
1630.8,0.00037982
1631.4,0.00022173
1631.9,0.00013879
1632.4,9.5898e-05
1632.8,7.2041e-05
1633.2,5.5637e-05
1633.5,4.1687e-05
1633.8,2.9219e-05
1634.1,1.8612e-05
1634.3,1.0443e-05
1634.5,4.9485e-06
1634.6,1.8468e-06
1634.7,4.4487e-07
1634.8,3.4384e-08
1634.8,4.5709e-30


==> CSV/2426_uu_in1.csv <==
X,Y
-45.161,-2.3843e-23
-45.141,-3.6049e-06
-45.08,-1.3656e-05
-44.979,2.7408e-05
-44.837,0.00011916
-44.655,0.00022603
-44.432,0.00043127
-44.169,0.00073821
-43.866,0.0011047
-43.522,0.0017919
-43.137,0.0024843
-42.712,0.0032177
-42.247,0.0035213
-41.742,0.002891
-41.196,0.00040274
-40.61,-0.004557
-39.983,-0.012707
-39.316,-0.025021
-38.609,-0.040879
-37.862,-0.063712
-37.075,-0.08855
-36.248,-0.11716
-35.38,-0.14636
-34.473,-0.17831
-33.526,-0.21005
-32.538,-0.24556
-31.511,-0.28708
-30.444,-0.33668
-29.337,-0.39127
-28.191,-0.45771
-27.005,-0.53453
-25.779,-0.61016
-24.513,-0.669
-23.209,-0.71387
-21.864,-0.72757
-20.481,-0.70611
-19.058,-0.64304
-17.596,-0.53041
-16.094,-0.3555
-14.554,-0.10852
-12.974,0.20913
-11.356,0.59159
-9.699,1.027
-8.0031,1.505
-6.2685,2.0091
-4.4952,2.5008
-2.6835,2.9485
-0.83335,3.3191
1.0551,3.6115
2.9819,3.817
4.9467,3.9406
6.9497,4.0043
8.9906,4.0238
11.069,4.0119
13.186,3.9938
15.34,3.9672
17.532,3.934
19.761,3.9024
22.027,3.8726
24.331,3.8313
26.672,3.816
29.05,3.7934
31.464,3.7681
33.916,3.7425
36.404,3.7174
38.928,3.6928
41.489,3.669
44.087,3.6462
46.72,3.6248
49.39,3.6047
52.095,3.5858
54.836,3.5671
57.613,3.5482
60.425,3.529
63.272,3.5094
66.155,3.4895
69.073,3.4697
72.026,3.4505
75.013,3.4321
78.035,3.4141
81.092,3.3962
84.183,3.3783
87.308,3.36
90.467,3.3411
93.661,3.3214
96.887,3.3007
100.15,3.2793
103.44,3.2574
106.77,3.2352
110.13,3.2123
113.52,3.1888
116.95,3.1649
120.41,3.141
123.9,3.1174
127.42,3.0944
130.98,3.0717
134.56,3.0484
138.18,3.0242
141.83,2.9992
145.51,2.9738
149.23,2.9483
152.97,2.9229
156.75,2.8976
160.55,2.8722
164.39,2.8467
168.25,2.821
172.15,2.7954
176.08,2.7699
180.03,2.7444
184.02,2.7186
188.03,2.6926
192.08,2.6661
196.15,2.6395
200.25,2.6127
204.38,2.5863
208.54,2.5603
212.73,2.535
216.94,2.5104
221.18,2.4863
225.45,2.4628
229.75,2.4398
234.07,2.4171
238.43,2.3946
242.8,2.3721
247.21,2.3497
251.64,2.3271
256.09,2.3042
260.58,2.2808
265.08,2.257
269.62,2.2329
274.18,2.2085
278.76,2.1841
283.37,2.1593
288,2.1336
292.66,2.1072
297.34,2.0805
302.04,2.0541
306.77,2.0282
311.52,2.003
316.3,1.9781
321.09,1.9539
325.92,1.9304
330.76,1.9074
335.62,1.8849
340.51,1.8627
345.42,1.8405
350.35,1.8186
355.3,1.7968
360.27,1.7753
365.26,1.7544
370.28,1.7335
375.31,1.712
380.36,1.6899
385.44,1.6672
390.53,1.6442
395.64,1.6209
400.77,1.5974
405.92,1.5739
411.09,1.5503
416.28,1.5263
421.48,1.5021
426.71,1.4782
431.94,1.4548
437.2,1.432
442.48,1.4098
447.77,1.3883
453.07,1.3674
458.4,1.3467
463.74,1.3263
469.09,1.3061
474.46,1.2861
479.85,1.2661
485.25,1.2462
490.66,1.2262
496.09,1.2063
501.54,1.1861
507,1.1658
512.47,1.1453
517.95,1.1249
523.45,1.1049
528.96,1.0856
534.48,1.0667
540.02,1.048
545.57,1.0292
551.12,1.0102
556.69,0.99103
562.28,0.9718
567.87,0.9525
573.47,0.93324
579.08,0.91398
584.71,0.89475
590.34,0.87544
595.98,0.85626
601.64,0.83724
607.3,0.81859
612.97,0.80041
618.64,0.7828
624.33,0.76559
630.02,0.74893
635.73,0.73275
641.43,0.71707
647.15,0.70162
652.87,0.68638
658.6,0.67144
664.34,0.65706
670.08,0.64327
675.83,0.63002
681.58,0.61717
687.34,0.6049
693.1,0.59335
698.86,0.58262
704.64,0.57256
710.41,0.56305
716.19,0.55395
721.97,0.54534
727.76,0.53733
733.54,0.53005
739.33,0.52358
745.13,0.51794
750.92,0.51297
756.72,0.50849
762.52,0.50447
768.31,0.50101
774.11,0.4983
779.91,0.49657
785.71,0.49598
791.52,0.49657
797.32,0.4983
803.12,0.50101
808.91,0.50447
814.71,0.50849
820.51,0.51297
826.3,0.51794
832.1,0.52358
837.89,0.53005
843.67,0.53733
849.46,0.54534
855.24,0.55395
861.02,0.56305
866.79,0.57256
872.56,0.58262
878.33,0.59335
884.09,0.6049
889.85,0.61717
895.6,0.63002
901.35,0.64327
907.09,0.65706
912.83,0.67144
918.56,0.68638
924.28,0.70162
929.99,0.71707
935.7,0.73275
941.41,0.74893
947.1,0.76559
952.79,0.7828
958.46,0.80041
964.13,0.81859
969.79,0.83724
975.45,0.85626
981.09,0.87544
986.72,0.89475
992.35,0.91398
997.96,0.93324
1003.6,0.9525
1009.2,0.9718
1014.7,0.99103
1020.3,1.0102
1025.9,1.0292
1031.4,1.048
1036.9,1.0667
1042.5,1.0856
1048,1.1049
1053.5,1.1249
1059,1.1453
1064.4,1.1658
1069.9,1.1861
1075.3,1.2063
1080.8,1.2262
1086.2,1.2462
1091.6,1.2661
1097,1.2861
1102.3,1.3061
1107.7,1.3263
1113,1.3467
1118.4,1.3674
1123.7,1.3883
1129,1.4098
1134.2,1.432
1139.5,1.4548
1144.7,1.4782
1149.9,1.5021
1155.2,1.5263
1160.3,1.5503
1165.5,1.5739
1170.7,1.5974
1175.8,1.6209
1180.9,1.6442
1186,1.6672
1191.1,1.6899
1196.1,1.712
1201.2,1.7335
1206.2,1.7544
1211.2,1.7753
1216.1,1.7968
1221.1,1.8186
1226,1.8405
1230.9,1.8627
1235.8,1.8849
1240.7,1.9074
1245.5,1.9304
1250.3,1.9539
1255.1,1.9781
1259.9,2.003
1264.7,2.0282
1269.4,2.0541
1274.1,2.0805
1278.8,2.1072
1283.4,2.1336
1288.1,2.1593
1292.7,2.1841
1297.3,2.2085
1301.8,2.2329
1306.3,2.257
1310.9,2.2808
1315.3,2.3042
1319.8,2.3271
1324.2,2.3497
1328.6,2.3721
1333,2.3946
1337.4,2.4171
1341.7,2.4398
1346,2.4628
1350.2,2.4863
1354.5,2.5104
1358.7,2.535
1362.9,2.5603
1367,2.5863
1371.2,2.6127
1375.3,2.6395
1379.4,2.6661
1383.4,2.6926
1387.4,2.7186
1391.4,2.7444
1395.4,2.7699
1399.3,2.7954
1403.2,2.821
1407,2.8467
1410.9,2.8722
1414.7,2.8976
1418.5,2.9229
1422.2,2.9483
1425.9,2.9738
1429.6,2.9992
1433.2,3.0242
1436.9,3.0484
1440.5,3.0717
1444,3.0944
1447.5,3.1174
1451,3.141
1454.5,3.1649
1457.9,3.1888
1461.3,3.2123
1464.7,3.2352
1468,3.2574
1471.3,3.2793
1474.5,3.3007
1477.8,3.3214
1481,3.3411
1484.1,3.36
1487.2,3.3783
1490.3,3.3962
1493.4,3.4141
1496.4,3.4321
1499.4,3.4505
1502.4,3.4697
1505.3,3.4895
1508.2,3.5094
1511,3.529
1513.8,3.5482
1516.6,3.5671
1519.3,3.5858
1522,3.6047
1524.7,3.6248
1527.3,3.6462
1529.9,3.669
1532.5,3.6928
1535,3.7174
1537.5,3.7425
1540,3.7681
1542.4,3.7934
1544.8,3.816
1547.1,3.8313
1549.4,3.8726
1551.7,3.9024
1553.9,3.934
1556.1,3.9672
1558.2,3.9938
1560.4,4.0119
1562.4,4.0238
1564.5,4.0043
1566.5,3.9406
1568.4,3.817
1570.4,3.6115
1572.3,3.3191
1574.1,2.9485
1575.9,2.5008
1577.7,2.0091
1579.4,1.505
1581.1,1.027
1582.8,0.59159
1584.4,0.20913
1586,-0.10852
1587.5,-0.3555
1589,-0.53041
1590.5,-0.64304
1591.9,-0.70611
1593.3,-0.72757
1594.6,-0.71387
1595.9,-0.669
1597.2,-0.61016
1598.4,-0.53453
1599.6,-0.45771
1600.8,-0.39127
1601.9,-0.33668
1602.9,-0.28708
1604,-0.24556
1605,-0.21005
1605.9,-0.17831
1606.8,-0.14636
1607.7,-0.11716
1608.5,-0.08855
1609.3,-0.063712
1610,-0.040879
1610.7,-0.025021
1611.4,-0.012707
1612,-0.004557
1612.6,0.00040274
1613.2,0.002891
1613.7,0.0035213
1614.1,0.0032177
1614.6,0.0024843
1615,0.0017919
1615.3,0.0011047
1615.6,0.00073821
1615.9,0.00043127
1616.1,0.00022603
1616.3,0.00011916
1616.4,2.7408e-05
1616.5,-1.3656e-05
1616.6,-3.6049e-06
1616.6,-2.3843e-23


==> CSV/2426_uu_in2.csv <==
X,Y
-45.161,2.3893e-23
-45.141,5.289e-06
-45.08,3.9495e-05
-44.979,9.4772e-05
-44.837,0.00023254
-44.655,0.00053762
-44.432,0.00094633
-44.169,0.0014383
-43.866,0.0020075
-43.522,0.0023272
-43.137,0.0026464
-42.712,0.0028771
-42.247,0.0034619
-41.742,0.0049042
-41.196,0.0081547
-40.61,0.013876
-39.983,0.022858
-39.316,0.036165
-38.609,0.053284
-37.862,0.077787
-37.075,0.10487
-36.248,0.13649
-35.38,0.16975
-34.473,0.20715
-33.526,0.2463
-32.538,0.29199
-31.511,0.34768
-30.444,0.41723
-29.337,0.50036
-28.191,0.60782
-27.005,0.7424
-25.779,0.89691
-24.513,1.0613
-23.209,1.246
-21.864,1.4425
-20.481,1.656
-19.058,1.8886
-17.596,2.1372
-16.094,2.3901
-14.554,2.6351
-12.974,2.8693
-11.356,3.0861
-9.699,3.2823
-8.0031,3.4461
-6.2685,3.5566
-4.4952,3.6221
-2.6835,3.6373
-0.83335,3.6111
1.0551,3.5098
2.9819,3.3402
4.9467,3.1119
6.9497,2.8289
8.9906,2.5019
11.069,2.1505
13.186,1.7807
15.34,1.4424
17.532,1.1578
19.761,0.90895
22.027,0.69761
24.331,0.50917
26.672,0.36575
29.05,0.2784
31.464,0.2211
33.916,0.18133
36.404,0.15225
38.928,0.13036
41.489,0.11339
44.087,0.1
46.72,0.089236
49.39,0.080535
52.095,0.073454
54.836,0.067731
57.613,0.063042
60.425,0.059207
63.272,0.055981
66.155,0.05328
69.073,0.05097
72.026,0.049075
75.013,0.047472
78.035,0.046161
81.092,0.045019
84.183,0.044112
87.308,0.043361
90.467,0.042825
93.661,0.042364
96.887,0.042015
100.15,0.041665
103.44,0.041435
106.77,0.041252
110.13,0.041239
113.52,0.041282
116.95,0.041505
120.41,0.04177
123.9,0.042169
127.42,0.042539
130.98,0.042978
134.56,0.043352
138.18,0.04381
141.83,0.044224
145.51,0.044732
149.23,0.045186
152.97,0.045718
156.75,0.046184
160.55,0.046754
164.39,0.047306
168.25,0.047996
172.15,0.048663
176.08,0.049432
180.03,0.050109
184.02,0.050823
188.03,0.051426
192.08,0.05207
196.15,0.052606
200.25,0.053161
204.38,0.053618
208.54,0.054151
212.73,0.054646
216.94,0.055213
221.18,0.055731
225.45,0.056345
229.75,0.056945
234.07,0.057589
238.43,0.058094
242.8,0.058541
247.21,0.058779
251.64,0.058908
256.09,0.058789
260.58,0.058577
265.08,0.058161
269.62,0.057707
274.18,0.057092
278.76,0.056497
283.37,0.055828
288,0.055262
292.66,0.054702
297.34,0.054264
302.04,0.053787
306.77,0.053345
311.52,0.052759
316.3,0.05213
321.09,0.051332
325.92,0.050524
330.76,0.04958
335.62,0.04864
340.51,0.047557
345.42,0.046482
350.35,0.045308
355.3,0.044175
360.27,0.042943
365.26,0.041752
370.28,0.040492
375.31,0.039318
380.36,0.038105
385.44,0.036989
390.53,0.035848
395.64,0.034788
400.77,0.033666
405.92,0.032595
411.09,0.031459
416.28,0.030396
421.48,0.029312
426.71,0.028369
431.94,0.027454
437.2,0.026706
442.48,0.025963
447.77,0.025355
453.07,0.024724
458.4,0.024234
463.74,0.023734
469.09,0.023355
474.46,0.022937
479.85,0.022624
485.25,0.022268
490.66,0.021979
496.09,0.021605
501.54,0.021244
507,0.020767
512.47,0.020296
517.95,0.019741
523.45,0.019219
528.96,0.018647
534.48,0.018135
540.02,0.01763
545.57,0.017219
551.12,0.016815
556.69,0.016466
562.28,0.016082
567.87,0.015737
573.47,0.015359
579.08,0.015041
584.71,0.014698
590.34,0.014407
595.98,0.014062
601.64,0.013741
607.3,0.01336
612.97,0.01301
618.64,0.012599
624.33,0.01221
630.02,0.011761
635.73,0.011334
641.43,0.010845
647.15,0.010387
652.87,0.0098785
658.6,0.009426
664.34,0.0089297
670.08,0.0085085
675.83,0.0080542
681.58,0.0076804
687.34,0.0072691
693.1,0.0069261
698.86,0.0065538
704.64,0.0062563
710.41,0.0059421
716.19,0.0057056
721.97,0.0054542
727.76,0.0052775
733.54,0.0050809
739.33,0.0049647
745.13,0.0048264
750.92,0.0047595
756.72,0.0046581
762.52,0.0046186
768.31,0.0045519
774.11,0.0045481
779.91,0.0045153
785.71,0.0045322
791.52,0.0045153
797.32,0.0045481
803.12,0.0045519
808.91,0.0046186
814.71,0.0046581
820.51,0.0047595
826.3,0.0048264
832.1,0.0049647
837.89,0.0050809
843.67,0.0052775
849.46,0.0054542
855.24,0.0057056
861.02,0.0059421
866.79,0.0062563
872.56,0.0065538
878.33,0.0069261
884.09,0.0072691
889.85,0.0076804
895.6,0.0080542
901.35,0.0085085
907.09,0.0089297
912.83,0.009426
918.56,0.0098785
924.28,0.010387
929.99,0.010845
935.7,0.011334
941.41,0.011761
947.1,0.01221
952.79,0.012599
958.46,0.01301
964.13,0.01336
969.79,0.013741
975.45,0.014062
981.09,0.014407
986.72,0.014698
992.35,0.015041
997.96,0.015359
1003.6,0.015737
1009.2,0.016082
1014.7,0.016466
1020.3,0.016815
1025.9,0.017219
1031.4,0.01763
1036.9,0.018135
1042.5,0.018647
1048,0.019219
1053.5,0.019741
1059,0.020296
1064.4,0.020767
1069.9,0.021244
1075.3,0.021605
1080.8,0.021979
1086.2,0.022268
1091.6,0.022624
1097,0.022937
1102.3,0.023355
1107.7,0.023734
1113,0.024234
1118.4,0.024724
1123.7,0.025355
1129,0.025963
1134.2,0.026706
1139.5,0.027454
1144.7,0.028369
1149.9,0.029312
1155.2,0.030396
1160.3,0.031459
1165.5,0.032595
1170.7,0.033666
1175.8,0.034788
1180.9,0.035848
1186,0.036989
1191.1,0.038105
1196.1,0.039318
1201.2,0.040492
1206.2,0.041752
1211.2,0.042943
1216.1,0.044175
1221.1,0.045308
1226,0.046482
1230.9,0.047557
1235.8,0.04864
1240.7,0.04958
1245.5,0.050524
1250.3,0.051332
1255.1,0.05213
1259.9,0.052759
1264.7,0.053345
1269.4,0.053787
1274.1,0.054264
1278.8,0.054702
1283.4,0.055262
1288.1,0.055828
1292.7,0.056497
1297.3,0.057092
1301.8,0.057707
1306.3,0.058161
1310.9,0.058577
1315.3,0.058789
1319.8,0.058908
1324.2,0.058779
1328.6,0.058541
1333,0.058094
1337.4,0.057589
1341.7,0.056945
1346,0.056345
1350.2,0.055731
1354.5,0.055213
1358.7,0.054646
1362.9,0.054151
1367,0.053618
1371.2,0.053161
1375.3,0.052606
1379.4,0.05207
1383.4,0.051426
1387.4,0.050823
1391.4,0.050109
1395.4,0.049432
1399.3,0.048663
1403.2,0.047996
1407,0.047306
1410.9,0.046754
1414.7,0.046184
1418.5,0.045718
1422.2,0.045186
1425.9,0.044732
1429.6,0.044224
1433.2,0.04381
1436.9,0.043352
1440.5,0.042978
1444,0.042539
1447.5,0.042169
1451,0.04177
1454.5,0.041505
1457.9,0.041282
1461.3,0.041239
1464.7,0.041252
1468,0.041435
1471.3,0.041665
1474.5,0.042015
1477.8,0.042364
1481,0.042825
1484.1,0.043361
1487.2,0.044112
1490.3,0.045019
1493.4,0.046161
1496.4,0.047472
1499.4,0.049075
1502.4,0.05097
1505.3,0.05328
1508.2,0.055981
1511,0.059207
1513.8,0.063042
1516.6,0.067731
1519.3,0.073454
1522,0.080535
1524.7,0.089236
1527.3,0.1
1529.9,0.11339
1532.5,0.13036
1535,0.15225
1537.5,0.18133
1540,0.2211
1542.4,0.2784
1544.8,0.36575
1547.1,0.50917
1549.4,0.69761
1551.7,0.90895
1553.9,1.1578
1556.1,1.4424
1558.2,1.7807
1560.4,2.1505
1562.4,2.5019
1564.5,2.8289
1566.5,3.1119
1568.4,3.3402
1570.4,3.5098
1572.3,3.6111
1574.1,3.6373
1575.9,3.6221
1577.7,3.5566
1579.4,3.4461
1581.1,3.2823
1582.8,3.0861
1584.4,2.8693
1586,2.6351
1587.5,2.3901
1589,2.1372
1590.5,1.8886
1591.9,1.656
1593.3,1.4425
1594.6,1.246
1595.9,1.0613
1597.2,0.89691
1598.4,0.7424
1599.6,0.60782
1600.8,0.50036
1601.9,0.41723
1602.9,0.34768
1604,0.29199
1605,0.2463
1605.9,0.20715
1606.8,0.16975
1607.7,0.13649
1608.5,0.10487
1609.3,0.077787
1610,0.053284
1610.7,0.036165
1611.4,0.022858
1612,0.013876
1612.6,0.0081547
1613.2,0.0049042
1613.7,0.0034619
1614.1,0.0028771
1614.6,0.0026464
1615,0.0023272
1615.3,0.0020075
1615.6,0.0014383
1615.9,0.00094633
1616.1,0.00053762
1616.3,0.00023254
1616.4,9.4772e-05
1616.5,3.9495e-05
1616.6,5.289e-06
1616.6,2.3893e-23


==> CSV/2426_uu_in3.csv <==
X,Y
-25.8,7.0133e-26
-25.779,4.4452e-06
-25.719,-1.7092
-25.618,-0.082412
-25.476,-0.057472
-25.294,-0.018059
-25.071,-0.010393
-24.808,-0.0044872
-24.505,0.00038903
-24.161,0.0063271
-23.777,0.0094518
-23.352,0.0099082
-22.888,0.0080709
-22.382,0.0025703
-21.837,-0.0076022
-21.251,-0.023416
-20.625,-0.040827
-19.959,-0.056671
-19.252,-0.075344
-18.506,-0.094471
-17.719,-0.11913
-16.892,-0.1453
-16.026,-0.1727
-15.119,-0.2069
-14.172,-0.24141
-13.185,-0.26621
-12.159,-0.27269
-11.093,-0.2415
-9.9866,-0.1536
-8.8409,0.011828
-7.6555,0.24984
-6.4306,0.56029
-5.1661,0.94324
-3.8621,1.3892
-2.5188,1.8739
-1.1361,2.3658
0.28584,2.8273
1.747,3.2322
3.2472,3.5631
4.7866,3.8068
6.3649,3.9953
7.9821,4.11
9.6381,4.1855
11.333,4.2201
13.066,4.2242
14.838,4.2317
16.649,4.2257
18.498,4.2083
20.385,4.1858
22.31,4.1564
24.274,4.1225
26.275,4.0871
28.315,4.0517
30.392,4.0167
32.507,3.9815
34.66,3.946
36.85,3.9102
39.078,3.8747
41.342,3.8399
43.645,3.8063
45.984,3.774
48.36,3.7427
50.773,3.7126
53.223,3.6834
55.709,3.655
58.232,3.6274
60.791,3.6006
63.387,3.5749
66.018,3.5502
68.686,3.5263
71.389,3.5031
74.128,3.4806
76.903,3.459
79.713,3.4384
82.559,3.4187
85.44,3.3997
88.355,3.3811
91.306,3.3628
94.292,3.3443
97.312,3.3257
100.37,3.3066
103.46,3.2874
106.58,3.2681
109.74,3.2492
112.93,3.2306
116.15,3.2124
119.41,3.194
122.7,3.1755
126.03,3.1566
129.38,3.1371
132.77,3.1169
136.2,3.0959
139.65,3.0739
143.14,3.0516
146.66,3.0295
150.22,3.0081
153.8,2.9873
157.42,2.9672
161.06,2.9476
164.74,2.9282
168.45,2.9086
172.2,2.8884
175.97,2.8678
179.77,2.8465
183.6,2.8247
187.47,2.8022
191.36,2.7792
195.28,2.7556
199.24,2.7316
203.22,2.7076
207.23,2.6836
211.27,2.6598
215.34,2.6364
219.44,2.6135
223.57,2.5907
227.73,2.5678
231.91,2.5445
236.12,2.5208
240.36,2.4964
244.63,2.4712
248.92,2.4458
253.24,2.4208
257.59,2.3966
261.97,2.3726
266.37,2.3483
270.79,2.3236
275.25,2.2993
279.73,2.2755
284.23,2.2519
288.76,2.2283
293.32,2.2046
297.9,2.181
302.5,2.1573
307.13,2.1335
311.79,2.1096
316.46,2.0856
321.16,2.0615
325.89,2.0377
330.64,2.0145
335.41,1.9919
340.2,1.9694
345.02,1.9467
349.86,1.9241
354.72,1.9021
359.6,1.8808
364.51,1.8602
369.44,1.8401
374.38,1.82
379.35,1.8
384.34,1.78
389.35,1.7603
394.38,1.7407
399.43,1.7208
404.5,1.7004
409.59,1.6794
414.7,1.658
419.83,1.6361
424.97,1.6139
430.14,1.5912
435.32,1.5684
440.52,1.5457
445.74,1.5232
450.98,1.501
456.23,1.4791
461.5,1.4573
466.79,1.4354
472.09,1.4133
477.41,1.3909
482.75,1.3685
488.1,1.3464
493.47,1.3247
498.85,1.3035
504.24,1.2826
509.66,1.262
515.08,1.2416
520.52,1.2214
525.98,1.2013
531.44,1.1817
536.92,1.1624
542.42,1.1437
547.92,1.1252
553.44,1.1065
558.97,1.0872
564.52,1.0675
570.07,1.0476
575.64,1.0277
581.22,1.0079
586.81,0.9881
592.4,0.96821
598.01,0.94832
603.63,0.9284
609.26,0.90857
614.9,0.88896
620.55,0.86986
626.21,0.8514
631.87,0.83348
637.55,0.81584
643.23,0.79841
648.92,0.78129
654.62,0.76447
660.32,0.74786
666.03,0.73132
671.75,0.715
677.48,0.69894
683.21,0.68322
688.95,0.66793
694.69,0.65324
700.44,0.63916
706.19,0.62588
711.95,0.61347
717.71,0.60193
723.48,0.59105
729.25,0.58078
735.02,0.57105
740.8,0.5619
746.58,0.5532
752.37,0.54496
758.15,0.53729
763.94,0.53048
769.73,0.52435
775.52,0.51903
781.32,0.51454
787.11,0.51095
792.91,0.50818
798.7,0.50645
804.5,0.50582
810.3,0.50645
816.09,0.50818
821.89,0.51095
827.68,0.51454
833.48,0.51903
839.27,0.52435
845.06,0.53048
850.85,0.53729
856.64,0.54496
862.42,0.5532
868.2,0.5619
873.98,0.57105
879.75,0.58078
885.52,0.59105
891.29,0.60193
897.05,0.61347
902.81,0.62588
908.57,0.63916
914.31,0.65324
920.06,0.66793
925.79,0.68322
931.53,0.69894
937.25,0.715
942.97,0.73132
948.68,0.74786
954.39,0.76447
960.08,0.78129
965.77,0.79841
971.46,0.81584
977.13,0.83348
982.8,0.8514
988.45,0.86986
994.1,0.88896
999.74,0.90857
1005.4,0.9284
1011,0.94832
1016.6,0.96821
1022.2,0.9881
1027.8,1.0079
1033.4,1.0277
1038.9,1.0476
1044.5,1.0675
1050,1.0872
1055.6,1.1065
1061.1,1.1252
1066.6,1.1437
1072.1,1.1624
1077.6,1.1817
1083,1.2013
1088.5,1.2214
1093.9,1.2416
1099.3,1.262
1104.8,1.2826
1110.2,1.3035
1115.5,1.3247
1120.9,1.3464
1126.3,1.3685
1131.6,1.3909
1136.9,1.4133
1142.2,1.4354
1147.5,1.4573
1152.8,1.4791
1158,1.501
1163.3,1.5232
1168.5,1.5457
1173.7,1.5684
1178.9,1.5912
1184,1.6139
1189.2,1.6361
1194.3,1.658
1199.4,1.6794
1204.5,1.7004
1209.6,1.7208
1214.6,1.7407
1219.7,1.7603
1224.7,1.78
1229.7,1.8
1234.6,1.82
1239.6,1.8401
1244.5,1.8602
1249.4,1.8808
1254.3,1.9021
1259.1,1.9241
1264,1.9467
1268.8,1.9694
1273.6,1.9919
1278.4,2.0145
1283.1,2.0377
1287.8,2.0615
1292.5,2.0856
1297.2,2.1096
1301.9,2.1335
1306.5,2.1573
1311.1,2.181
1315.7,2.2046
1320.2,2.2283
1324.8,2.2519
1329.3,2.2755
1333.8,2.2993
1338.2,2.3236
1342.6,2.3483
1347,2.3726
1351.4,2.3966
1355.8,2.4208
1360.1,2.4458
1364.4,2.4712
1368.6,2.4964
1372.9,2.5208
1377.1,2.5445
1381.3,2.5678
1385.4,2.5907
1389.6,2.6135
1393.7,2.6364
1397.7,2.6598
1401.8,2.6836
1405.8,2.7076
1409.8,2.7316
1413.7,2.7556
1417.6,2.7792
1421.5,2.8022
1425.4,2.8247
1429.2,2.8465
1433,2.8678
1436.8,2.8884
1440.5,2.9086
1444.3,2.9282
1447.9,2.9476
1451.6,2.9672
1455.2,2.9873
1458.8,3.0081
1462.3,3.0295
1465.9,3.0516
1469.3,3.0739
1472.8,3.0959
1476.2,3.1169
1479.6,3.1371
1483,3.1566
1486.3,3.1755
1489.6,3.194
1492.9,3.2124
1496.1,3.2306
1499.3,3.2492
1502.4,3.2681
1505.5,3.2874
1508.6,3.3066
1511.7,3.3257
1514.7,3.3443
1517.7,3.3628
1520.6,3.3811
1523.6,3.3997
1526.4,3.4187
1529.3,3.4384
1532.1,3.459
1534.9,3.4806
1537.6,3.5031
1540.3,3.5263
1543,3.5502
1545.6,3.5749
1548.2,3.6006
1550.8,3.6274
1553.3,3.655
1555.8,3.6834
1558.2,3.7126
1560.6,3.7427
1563,3.774
1565.4,3.8063
1567.7,3.8399
1569.9,3.8747
1572.2,3.9102
1574.3,3.946
1576.5,3.9815
1578.6,4.0167
1580.7,4.0517
1582.7,4.0871
1584.7,4.1225
1586.7,4.1564
1588.6,4.1858
1590.5,4.2083
1592.4,4.2257
1594.2,4.2317
1595.9,4.2242
1597.7,4.2201
1599.4,4.1855
1601,4.11
1602.6,3.9953
1604.2,3.8068
1605.8,3.5631
1607.3,3.2322
1608.7,2.8273
1610.1,2.3658
1611.5,1.8739
1612.9,1.3892
1614.2,0.94324
1615.4,0.56029
1616.7,0.24984
1617.8,0.011828
1619,-0.1536
1620.1,-0.2415
1621.2,-0.27269
1622.2,-0.26621
1623.2,-0.24141
1624.1,-0.2069
1625,-0.1727
1625.9,-0.1453
1626.7,-0.11913
1627.5,-0.094471
1628.3,-0.075344
1629,-0.056671
1629.6,-0.040827
1630.3,-0.023416
1630.8,-0.0076022
1631.4,0.0025703
1631.9,0.0080709
1632.4,0.0099082
1632.8,0.0094518
1633.2,0.0063271
1633.5,0.00038903
1633.8,-0.0044872
1634.1,-0.010393
1634.3,-0.018059
1634.5,-0.057472
1634.6,-0.082412
1634.7,-1.7092
1634.8,4.4452e-06
1634.8,7.0133e-26


==> CSV/2426_uu_in4.csv <==
X,Y
-25.8,2.3139e-28
-25.779,1.526e-08
-25.618,0.082735
-25.476,0.058399
-25.294,0.020065
-25.071,0.013996
-24.808,0.010154
-24.505,0.0076704
-24.161,0.0042814
-23.777,0.0036947
-23.352,0.0056459
-22.888,0.0097129
-22.382,0.017296
-21.837,0.029519
-21.251,0.047555
-20.625,0.067676
-19.959,0.087183
-19.252,0.11114
-18.506,0.13818
-17.719,0.17486
-16.892,0.21947
-16.026,0.27505
-15.119,0.35164
-14.172,0.44857
-13.185,0.56349
-12.159,0.69787
-11.093,0.84493
-9.9866,1.0008
-8.8409,1.1604
-7.6555,1.3428
-6.4306,1.5526
-5.1661,1.7784
-3.8621,2.001
-2.5188,2.2028
-1.1361,2.3599
0.28584,2.4487
1.747,2.4406
3.2472,2.3244
4.7866,2.1282
6.3649,1.8696
7.9821,1.5895
9.6381,1.2977
11.333,1.0189
13.066,0.76497
14.838,0.55416
16.649,0.40239
18.498,0.29716
20.385,0.22377
22.31,0.17655
24.274,0.1457
26.275,0.12445
28.315,0.10907
30.392,0.097529
32.507,0.088626
34.66,0.081638
36.85,0.076082
39.078,0.071702
41.342,0.068325
43.645,0.065825
45.984,0.06405
48.36,0.062866
50.773,0.06214
53.223,0.06178
55.709,0.061688
58.232,0.061803
60.791,0.062025
63.387,0.062298
66.018,0.06257
68.686,0.062838
71.389,0.063054
74.128,0.063204
76.903,0.06325
79.713,0.063237
82.559,0.063184
85.44,0.063146
88.355,0.063097
91.306,0.063044
94.292,0.062937
97.312,0.062784
100.37,0.062556
103.46,0.062299
106.58,0.061988
109.74,0.061682
112.93,0.061332
116.15,0.061013
119.41,0.060669
122.7,0.060369
126.03,0.060034
129.38,0.059731
132.77,0.059333
136.2,0.058878
139.65,0.058273
143.14,0.057628
146.66,0.056887
150.22,0.056133
153.8,0.055266
157.42,0.054363
161.06,0.053351
164.74,0.05234
168.45,0.051276
172.2,0.050235
175.97,0.049116
179.77,0.048007
183.6,0.046862
187.47,0.045765
191.36,0.044664
195.28,0.043628
199.24,0.042595
203.22,0.041625
207.23,0.040625
211.27,0.039665
215.34,0.038675
219.44,0.037729
223.57,0.036768
227.73,0.035867
231.91,0.034972
236.12,0.03412
240.36,0.033245
244.63,0.032365
248.92,0.031421
253.24,0.030471
257.59,0.029485
261.97,0.028535
266.37,0.027594
270.79,0.026715
275.25,0.025855
279.73,0.025063
284.23,0.0243
288.76,0.023625
293.32,0.022983
297.9,0.022419
302.5,0.02187
307.13,0.021391
311.79,0.020932
316.46,0.020547
321.16,0.020157
325.89,0.019808
330.64,0.019429
335.41,0.019099
340.2,0.018746
345.02,0.018457
349.86,0.018164
354.72,0.017938
359.6,0.017712
364.51,0.017524
369.44,0.01729
374.38,0.017048
379.35,0.016756
384.34,0.016467
389.35,0.016178
394.38,0.015941
399.43,0.015742
404.5,0.015577
409.59,0.015414
414.7,0.015259
419.83,0.015097
424.97,0.014937
430.14,0.014768
435.32,0.014598
440.52,0.014419
445.74,0.014245
450.98,0.01409
456.23,0.013955
461.5,0.01383
466.79,0.013718
472.09,0.013604
477.41,0.013504
482.75,0.013416
488.1,0.01335
493.47,0.01328
498.85,0.01321
504.24,0.013119
509.66,0.013009
515.08,0.012868
520.52,0.012687
525.98,0.012498
531.44,0.012276
536.92,0.012046
542.42,0.011777
547.92,0.011527
553.44,0.011267
558.97,0.011034
564.52,0.010772
570.07,0.010515
575.64,0.010234
581.22,0.0099584
586.81,0.009673
592.4,0.0094018
598.01,0.0091469
603.63,0.0089124
609.26,0.0086895
614.9,0.008477
620.55,0.0082779
626.21,0.0080951
631.87,0.0079141
637.55,0.0077244
643.23,0.007508
648.92,0.0072764
654.62,0.0070169
660.32,0.0067515
666.03,0.0064617
671.75,0.0061884
677.48,0.0059189
683.21,0.0056931
688.95,0.0054841
694.69,0.0053084
700.44,0.0051283
706.19,0.0049648
711.95,0.0048007
717.71,0.0046574
723.48,0.0045241
729.25,0.0044133
735.02,0.0043082
740.8,0.0042154
746.58,0.0041157
752.37,0.0040374
758.15,0.0039548
763.94,0.0039099
769.73,0.0038576
775.52,0.0038472
781.32,0.0038195
787.11,0.0038276
792.91,0.0038119
798.7,0.003828
804.5,0.0038156
810.3,0.003828
816.09,0.0038119
821.89,0.0038276
827.68,0.0038195
833.48,0.0038472
839.27,0.0038576
845.06,0.0039099
850.85,0.0039548
856.64,0.0040374
862.42,0.0041157
868.2,0.0042154
873.98,0.0043082
879.75,0.0044133
885.52,0.0045241
891.29,0.0046574
897.05,0.0048007
902.81,0.0049648
908.57,0.0051283
914.31,0.0053084
920.06,0.0054841
925.79,0.0056931
931.53,0.0059189
937.25,0.0061884
942.97,0.0064617
948.68,0.0067515
954.39,0.0070169
960.08,0.0072764
965.77,0.007508
971.46,0.0077244
977.13,0.0079141
982.8,0.0080951
988.45,0.0082779
994.1,0.008477
999.74,0.0086895
1005.4,0.0089124
1011,0.0091469
1016.6,0.0094018
1022.2,0.009673
1027.8,0.0099584
1033.4,0.010234
1038.9,0.010515
1044.5,0.010772
1050,0.011034
1055.6,0.011267
1061.1,0.011527
1066.6,0.011777
1072.1,0.012046
1077.6,0.012276
1083,0.012498
1088.5,0.012687
1093.9,0.012868
1099.3,0.013009
1104.8,0.013119
1110.2,0.01321
1115.5,0.01328
1120.9,0.01335
1126.3,0.013416
1131.6,0.013504
1136.9,0.013604
1142.2,0.013718
1147.5,0.01383
1152.8,0.013955
1158,0.01409
1163.3,0.014245
1168.5,0.014419
1173.7,0.014598
1178.9,0.014768
1184,0.014937
1189.2,0.015097
1194.3,0.015259
1199.4,0.015414
1204.5,0.015577
1209.6,0.015742
1214.6,0.015941
1219.7,0.016178
1224.7,0.016467
1229.7,0.016756
1234.6,0.017048
1239.6,0.01729
1244.5,0.017524
1249.4,0.017712
1254.3,0.017938
1259.1,0.018164
1264,0.018457
1268.8,0.018746
1273.6,0.019099
1278.4,0.019429
1283.1,0.019808
1287.8,0.020157
1292.5,0.020547
1297.2,0.020932
1301.9,0.021391
1306.5,0.02187
1311.1,0.022419
1315.7,0.022983
1320.2,0.023625
1324.8,0.0243
1329.3,0.025063
1333.8,0.025855
1338.2,0.026715
1342.6,0.027594
1347,0.028535
1351.4,0.029485
1355.8,0.030471
1360.1,0.031421
1364.4,0.032365
1368.6,0.033245
1372.9,0.03412
1377.1,0.034972
1381.3,0.035867
1385.4,0.036768
1389.6,0.037729
1393.7,0.038675
1397.7,0.039665
1401.8,0.040625
1405.8,0.041625
1409.8,0.042595
1413.7,0.043628
1417.6,0.044664
1421.5,0.045765
1425.4,0.046862
1429.2,0.048007
1433,0.049116
1436.8,0.050235
1440.5,0.051276
1444.3,0.05234
1447.9,0.053351
1451.6,0.054363
1455.2,0.055266
1458.8,0.056133
1462.3,0.056887
1465.9,0.057628
1469.3,0.058273
1472.8,0.058878
1476.2,0.059333
1479.6,0.059731
1483,0.060034
1486.3,0.060369
1489.6,0.060669
1492.9,0.061013
1496.1,0.061332
1499.3,0.061682
1502.4,0.061988
1505.5,0.062299
1508.6,0.062556
1511.7,0.062784
1514.7,0.062937
1517.7,0.063044
1520.6,0.063097
1523.6,0.063146
1526.4,0.063184
1529.3,0.063237
1532.1,0.06325
1534.9,0.063204
1537.6,0.063054
1540.3,0.062838
1543,0.06257
1545.6,0.062298
1548.2,0.062025
1550.8,0.061803
1553.3,0.061688
1555.8,0.06178
1558.2,0.06214
1560.6,0.062866
1563,0.06405
1565.4,0.065825
1567.7,0.068325
1569.9,0.071702
1572.2,0.076082
1574.3,0.081638
1576.5,0.088626
1578.6,0.097529
1580.7,0.10907
1582.7,0.12445
1584.7,0.1457
1586.7,0.17655
1588.6,0.22377
1590.5,0.29716
1592.4,0.40239
1594.2,0.55416
1595.9,0.76497
1597.7,1.0189
1599.4,1.2977
1601,1.5895
1602.6,1.8696
1604.2,2.1282
1605.8,2.3244
1607.3,2.4406
1608.7,2.4487
1610.1,2.3599
1611.5,2.2028
1612.9,2.001
1614.2,1.7784
1615.4,1.5526
1616.7,1.3428
1617.8,1.1604
1619,1.0008
1620.1,0.84493
1621.2,0.69787
1622.2,0.56349
1623.2,0.44857
1624.1,0.35164
1625,0.27505
1625.9,0.21947
1626.7,0.17486
1627.5,0.13818
1628.3,0.11114
1629,0.087183
1629.6,0.067676
1630.3,0.047555
1630.8,0.029519
1631.4,0.017296
1631.9,0.0097129
1632.4,0.0056459
1632.8,0.0036947
1633.2,0.0042814
1633.5,0.0076704
1633.8,0.010154
1634.1,0.013996
1634.3,0.020065
1634.5,0.058399
1634.6,0.082735
1634.7,1.7093
1634.8,1.526e-08
1634.8,2.3139e-28


==> CSV/2426_uv1.csv <==
X,Y
-45.161,-8.2422e-32
-45.141,3.5765e-12
-45.08,3.2874e-10
-44.979,5.0749e-09
-44.837,3.8964e-08
-44.655,1.9032e-07
-44.432,6.8247e-07
-44.169,1.9536e-06
-43.866,4.7171e-06
-43.522,9.9803e-06
-43.137,1.9024e-05
-42.712,3.3385e-05
-42.247,5.489e-05
-41.742,8.5755e-05
-41.196,0.00012874
-40.61,0.00018742
-39.983,0.00026655
-39.316,0.00037282
-38.609,0.00051558
-37.862,0.0007082
-37.075,0.00096907
-36.248,0.0013234
-35.38,0.0018059
-34.473,0.0024629
-33.526,0.0033532
-32.538,0.0045531
-31.511,0.0061577
-30.444,0.0083013
-29.337,0.011154
-28.191,0.014888
-27.005,0.019718
-25.779,0.025921
-24.513,0.033829
-23.209,0.043783
-21.864,0.056183
-20.481,0.071469
-19.058,0.089996
-17.596,0.1121
-16.094,0.13813
-14.554,0.16841
-12.974,0.20307
-11.356,0.24227
-9.699,0.28597
-8.0031,0.33423
-6.2685,0.38621
-4.4952,0.44043
-2.6835,0.49527
-0.83335,0.54926
1.0551,0.60142
2.9819,0.65049
4.9467,0.69541
6.9497,0.73549
8.9906,0.77051
11.069,0.80008
13.186,0.82436
15.34,0.84341
17.532,0.85797
19.761,0.86854
22.027,0.87612
24.331,0.88125
26.672,0.88416
29.05,0.88554
31.464,0.88573
33.916,0.88511
36.404,0.88399
38.928,0.88267
41.489,0.88138
44.087,0.88018
46.72,0.87907
49.39,0.8781
52.095,0.87725
54.836,0.87638
57.613,0.87541
60.425,0.87423
63.272,0.87282
66.155,0.87118
69.073,0.86934
72.026,0.86732
75.013,0.86513
78.035,0.86274
81.092,0.86025
84.183,0.85775
87.308,0.85522
90.467,0.85254
93.661,0.84963
96.887,0.84645
100.15,0.84305
103.44,0.83947
106.77,0.83577
110.13,0.832
113.52,0.82824
116.95,0.82443
120.41,0.82053
123.9,0.81652
127.42,0.8125
130.98,0.80845
134.56,0.80426
138.18,0.79979
141.83,0.79511
145.51,0.79018
149.23,0.78507
152.97,0.77977
156.75,0.77443
160.55,0.76908
164.39,0.76378
168.25,0.75849
172.15,0.75319
176.08,0.74789
180.03,0.74264
184.02,0.73744
188.03,0.7324
192.08,0.72736
196.15,0.72221
200.25,0.71699
204.38,0.71186
208.54,0.70679
212.73,0.70174
216.94,0.69666
221.18,0.6915
225.45,0.68626
229.75,0.68097
234.07,0.67565
238.43,0.67035
242.8,0.66505
247.21,0.65966
251.64,0.65415
256.09,0.64853
260.58,0.64283
265.08,0.63715
269.62,0.63152
274.18,0.62604
278.76,0.62075
283.37,0.61553
288,0.61023
292.66,0.60484
297.34,0.59931
302.04,0.59374
306.77,0.58824
311.52,0.58284
316.3,0.57741
321.09,0.57175
325.92,0.56573
330.76,0.55939
335.62,0.55285
340.51,0.54624
345.42,0.53958
350.35,0.53294
355.3,0.52635
360.27,0.51991
365.26,0.51359
370.28,0.50742
375.31,0.50145
380.36,0.49576
385.44,0.49016
390.53,0.4845
395.64,0.47865
400.77,0.47271
405.92,0.46679
411.09,0.46098
416.28,0.45519
421.48,0.44938
426.71,0.44347
431.94,0.43743
437.2,0.4312
442.48,0.42488
447.77,0.41847
453.07,0.41199
458.4,0.40551
463.74,0.39915
469.09,0.39286
474.46,0.38662
479.85,0.38031
485.25,0.37391
490.66,0.36748
496.09,0.36106
501.54,0.35458
507,0.34799
512.47,0.34125
517.95,0.33439
523.45,0.32742
528.96,0.3204
534.48,0.31337
540.02,0.30633
545.57,0.29924
551.12,0.2921
556.69,0.28494
562.28,0.2778
567.87,0.27071
573.47,0.26369
579.08,0.2567
584.71,0.24964
590.34,0.24242
595.98,0.23494
601.64,0.22728
607.3,0.21959
612.97,0.21204
618.64,0.20467
624.33,0.19742
630.02,0.19028
635.73,0.18324
641.43,0.17627
647.15,0.16938
652.87,0.16253
658.6,0.15574
664.34,0.14906
670.08,0.1425
675.83,0.13603
681.58,0.12963
687.34,0.12328
693.1,0.117
698.86,0.11075
704.64,0.10451
710.41,0.098281
716.19,0.092065
721.97,0.085818
727.76,0.079498
733.54,0.073077
739.33,0.066601
745.13,0.06004
750.92,0.053374
756.72,0.046552
762.52,0.039565
768.31,0.032413
774.11,0.025113
779.91,0.017708
785.71,0.010276
791.52,0.0029071
797.32,-0.0043565
803.12,-0.011541
808.91,-0.018712
814.71,-0.025901
820.51,-0.033077
826.3,-0.04018
832.1,-0.047167
837.89,-0.054082
843.67,-0.060996
849.46,-0.067974
855.24,-0.075032
861.02,-0.082164
866.79,-0.089316
872.56,-0.09645
878.33,-0.10353
884.09,-0.11058
889.85,-0.1176
895.6,-0.1246
901.35,-0.1316
907.09,-0.13863
912.83,-0.14566
918.56,-0.15269
924.28,-0.15971
929.99,-0.16677
935.7,-0.17391
941.41,-0.18117
947.1,-0.18859
952.79,-0.19619
958.46,-0.20386
964.13,-0.21151
969.79,-0.21899
975.45,-0.22632
981.09,-0.23358
986.72,-0.24075
992.35,-0.24774
997.96,-0.25455
1003.6,-0.2612
1009.2,-0.26774
1014.7,-0.27411
1020.3,-0.28034
1025.9,-0.2865
1031.4,-0.29266
1036.9,-0.29882
1042.5,-0.30502
1048,-0.31131
1053.5,-0.3177
1059,-0.32423
1064.4,-0.33091
1069.9,-0.33763
1075.3,-0.34437
1080.8,-0.35114
1086.2,-0.3579
1091.6,-0.36458
1097,-0.37112
1102.3,-0.37748
1107.7,-0.38367
1113,-0.38965
1118.4,-0.39545
1123.7,-0.40104
1129,-0.40657
1134.2,-0.41217
1139.5,-0.41787
1144.7,-0.42373
1149.9,-0.42989
1155.2,-0.43637
1160.3,-0.44323
1165.5,-0.45045
1170.7,-0.45791
1175.8,-0.46537
1180.9,-0.4727
1186,-0.47983
1191.1,-0.48684
1196.1,-0.49365
1201.2,-0.50027
1206.2,-0.50673
1211.2,-0.51306
1216.1,-0.51912
1221.1,-0.52494
1226,-0.53062
1230.9,-0.53637
1235.8,-0.54219
1240.7,-0.54814
1245.5,-0.55416
1250.3,-0.56028
1255.1,-0.56644
1259.9,-0.57266
1264.7,-0.57885
1269.4,-0.58497
1274.1,-0.59087
1278.8,-0.59654
1283.4,-0.60196
1288.1,-0.6071
1292.7,-0.61191
1297.3,-0.61649
1301.8,-0.62098
1306.3,-0.62558
1310.9,-0.63028
1315.3,-0.63508
1319.8,-0.63987
1324.2,-0.64466
1328.6,-0.64948
1333,-0.6543
1337.4,-0.65907
1341.7,-0.66378
1346,-0.66847
1350.2,-0.67315
1354.5,-0.67791
1358.7,-0.68284
1362.9,-0.68797
1367,-0.69319
1371.2,-0.69845
1375.3,-0.70363
1379.4,-0.70869
1383.4,-0.71358
1387.4,-0.71842
1391.4,-0.7233
1395.4,-0.72822
1399.3,-0.73318
1403.2,-0.73825
1407,-0.7434
1410.9,-0.74853
1414.7,-0.75352
1418.5,-0.75846
1422.2,-0.76347
1425.9,-0.76862
1429.6,-0.77387
1433.2,-0.77907
1436.9,-0.78409
1440.5,-0.78891
1444,-0.79356
1447.5,-0.79817
1451,-0.80293
1454.5,-0.80789
1457.9,-0.81291
1461.3,-0.81777
1464.7,-0.82236
1468,-0.82665
1471.3,-0.83066
1474.5,-0.83439
1477.8,-0.83788
1481,-0.8412
1484.1,-0.84441
1487.2,-0.84756
1490.3,-0.8506
1493.4,-0.85346
1496.4,-0.85607
1499.4,-0.85842
1502.4,-0.86051
1505.3,-0.86237
1508.2,-0.86399
1511,-0.86544
1513.8,-0.86669
1516.6,-0.86782
1519.3,-0.86877
1522,-0.86962
1524.7,-0.87039
1527.3,-0.87124
1529.9,-0.87212
1532.5,-0.87301
1535,-0.87379
1537.5,-0.8744
1540,-0.87461
1542.4,-0.87433
1544.8,-0.87317
1547.1,-0.87075
1549.4,-0.86595
1551.7,-0.8586
1553.9,-0.84818
1556.1,-0.83374
1558.2,-0.81463
1560.4,-0.79019
1562.4,-0.76034
1564.5,-0.72512
1566.5,-0.68498
1568.4,-0.64028
1570.4,-0.59167
1572.3,-0.54
1574.1,-0.48649
1575.9,-0.43237
1577.7,-0.37894
1579.4,-0.32765
1581.1,-0.27986
1582.8,-0.23636
1584.4,-0.19739
1586,-0.16315
1587.5,-0.13353
1589,-0.10836
1590.5,-0.087163
1591.9,-0.069396
1593.3,-0.054675
1594.6,-0.042658
1595.9,-0.03297
1597.2,-0.025256
1598.4,-0.019181
1599.6,-0.014445
1600.8,-0.010793
1601.9,-0.0080136
1602.9,-0.0059245
1604,-0.0043614
1605,-0.0031988
1605.9,-0.0023395
1606.8,-0.0017069
1607.7,-0.0012431
1608.5,-0.00090283
1609.3,-0.00065333
1610,-0.00047094
1610.7,-0.00033767
1611.4,-0.00024016
1612,-0.00016868
1612.6,-0.00011626
1613.2,-7.7967e-05
1613.7,-5.0353e-05
1614.1,-3.0916e-05
1614.6,-1.7775e-05
1615,-9.3993e-06
1615.3,-4.4753e-06
1615.6,-1.8667e-06
1615.9,-6.5764e-07
1616.1,-1.8531e-07
1616.3,-3.8512e-08
1616.4,-5.122e-09
1616.5,-3.4223e-10
1616.6,-3.8658e-12
1616.6,-1.0572e-32


==> CSV/2426_uv2.csv <==
X,Y
-45.161,9.0636e-33
-45.141,1.599e-13
-45.08,1.2663e-11
-44.979,1.4524e-10
-44.837,9.2002e-10
-44.655,3.8931e-09
-44.432,1.2933e-08
-44.169,3.8785e-08
-43.866,1.0193e-07
-43.522,2.4394e-07
-43.137,5.3556e-07
-42.712,1.0841e-06
-42.247,2.0583e-06
-41.742,3.7062e-06
-41.196,6.3307e-06
-40.61,1.029e-05
-39.983,1.5878e-05
-39.316,2.3347e-05
-38.609,3.2656e-05
-37.862,4.3325e-05
-37.075,5.5354e-05
-36.248,6.8275e-05
-35.38,8.1005e-05
-34.473,9.1741e-05
-33.526,9.8104e-05
-32.538,9.9009e-05
-31.511,9.0941e-05
-30.444,7.162e-05
-29.337,3.714e-05
-28.191,-1.0665e-05
-27.005,-6.5801e-05
-25.779,-0.00014388
-24.513,-0.00024496
-23.209,-0.00040416
-21.864,-0.00066182
-20.481,-0.0010359
-19.058,-0.0015372
-17.596,-0.0021864
-16.094,-0.0029474
-14.554,-0.003808
-12.974,-0.0048806
-11.356,-0.0063764
-9.699,-0.0084758
-8.0031,-0.011047
-6.2685,-0.013824
-4.4952,-0.016411
-2.6835,-0.018599
-0.83335,-0.020446
1.0551,-0.021973
2.9819,-0.023149
4.9467,-0.023943
6.9497,-0.024555
8.9906,-0.024805
11.069,-0.02428
13.186,-0.022479
15.34,-0.01962
17.532,-0.015981
19.761,-0.01189
22.027,-0.0076925
24.331,-0.0037076
26.672,0.00029663
29.05,0.0042085
31.464,0.0075876
33.916,0.010436
36.404,0.01264
38.928,0.01429
41.489,0.015405
44.087,0.016111
46.72,0.016501
49.39,0.016709
52.095,0.016793
54.836,0.01682
57.613,0.016815
60.425,0.016829
63.272,0.016846
66.155,0.016885
69.073,0.016922
72.026,0.016979
75.013,0.017021
78.035,0.017079
81.092,0.017133
84.183,0.017225
87.308,0.017311
90.467,0.017404
93.661,0.01746
96.887,0.01751
100.15,0.017514
103.44,0.017511
106.77,0.017476
110.13,0.017453
113.52,0.017412
116.95,0.017386
120.41,0.017337
123.9,0.017296
127.42,0.017236
130.98,0.017188
134.56,0.017105
138.18,0.017007
141.83,0.016864
145.51,0.016725
149.23,0.016558
152.97,0.016399
156.75,0.016207
160.55,0.016024
164.39,0.015809
168.25,0.015615
172.15,0.015417
176.08,0.015268
180.03,0.015137
184.02,0.015071
188.03,0.015027
192.08,0.015036
196.15,0.015043
200.25,0.015076
204.38,0.015084
208.54,0.015109
212.73,0.015121
216.94,0.015166
221.18,0.0152
225.45,0.015268
229.75,0.01533
234.07,0.015427
238.43,0.015511
242.8,0.015628
247.21,0.015724
251.64,0.015835
256.09,0.015918
260.58,0.016028
265.08,0.016127
269.62,0.016244
274.18,0.01632
278.76,0.016389
283.37,0.016419
288,0.016457
292.66,0.016478
297.34,0.016516
302.04,0.016532
306.77,0.016555
311.52,0.016546
316.3,0.016526
321.09,0.016465
325.92,0.016398
330.76,0.0163
335.62,0.016202
340.51,0.016071
345.42,0.015945
350.35,0.015798
355.3,0.015666
360.27,0.015509
365.26,0.015356
370.28,0.015166
375.31,0.014983
380.36,0.014762
385.44,0.014555
390.53,0.014317
395.64,0.014093
400.77,0.013836
405.92,0.013602
411.09,0.013348
416.28,0.013116
421.48,0.012878
426.71,0.012684
431.94,0.012502
437.2,0.012362
442.48,0.012222
447.77,0.0121
453.07,0.01195
458.4,0.011805
463.74,0.011629
469.09,0.011461
474.46,0.011269
479.85,0.011103
485.25,0.010926
490.66,0.010774
496.09,0.0106
501.54,0.010436
507,0.010228
512.47,0.010015
517.95,0.0097574
523.45,0.0095023
528.96,0.0092197
534.48,0.0089549
540.02,0.0086935
545.57,0.0084681
551.12,0.0082489
556.69,0.0080488
562.28,0.0078364
567.87,0.0076306
573.47,0.0074029
579.08,0.0071844
584.71,0.0069542
590.34,0.0067416
595.98,0.0065159
601.64,0.0062979
607.3,0.0060592
612.97,0.0058207
618.64,0.0055623
624.33,0.0053038
630.02,0.0050284
635.73,0.0047643
641.43,0.0044986
647.15,0.0042584
652.87,0.0040199
658.6,0.0038031
664.34,0.0035844
670.08,0.0033878
675.83,0.0031921
681.58,0.0030146
687.34,0.0028303
693.1,0.0026577
698.86,0.0024832
704.64,0.0023279
710.41,0.0021789
716.19,0.0020474
721.97,0.0019144
727.76,0.0017894
733.54,0.0016585
739.33,0.0015363
745.13,0.0014152
750.92,0.0013064
756.72,0.0012012
762.52,0.0011065
768.31,0.0010171
774.11,0.0009356
779.91,0.00085538
785.71,0.00078026
791.52,0.00070583
797.32,0.00063749
803.12,0.00056887
808.91,0.00050844
814.71,0.00045087
820.51,0.00040181
826.3,0.00035642
832.1,0.00031635
837.89,0.00027676
843.67,0.00023787
849.46,0.00019805
855.24,0.00015676
861.02,0.00011315
866.79,6.4253e-05
872.56,1.2133e-05
878.33,-4.2851e-05
884.09,-9.527e-05
889.85,-0.00014856
895.6,-0.0001973
901.35,-0.00024822
907.09,-0.00029286
912.83,-0.00033947
918.56,-0.00037929
924.28,-0.00041832
929.99,-0.00045385
935.7,-0.00048574
941.41,-0.00050915
947.1,-0.00051786
952.79,-0.00051586
958.46,-0.00050167
964.13,-0.00048537
969.79,-0.00046323
975.45,-0.00044689
981.09,-0.00042805
986.72,-0.00041738
992.35,-0.00041045
997.96,-0.00042083
1003.6,-0.00044396
1009.2,-0.00048183
1014.7,-0.00052829
1020.3,-0.00058543
1025.9,-0.00064718
1031.4,-0.00071565
1036.9,-0.00078328
1042.5,-0.00085234
1048,-0.00091798
1053.5,-0.00098783
1059,-0.0010516
1064.4,-0.0011089
1069.9,-0.001157
1075.3,-0.0012064
1080.8,-0.0012697
1086.2,-0.0013475
1091.6,-0.0014497
1097,-0.0015656
1102.3,-0.0017132
1107.7,-0.0018736
1113,-0.0020646
1118.4,-0.0022599
1123.7,-0.0024802
1129,-0.0027066
1134.2,-0.0029673
1139.5,-0.0032446
1144.7,-0.0035522
1149.9,-0.0038633
1155.2,-0.0041879
1160.3,-0.0045104
1165.5,-0.00484
1170.7,-0.0051584
1175.8,-0.0054806
1180.9,-0.0057987
1186,-0.0061313
1191.1,-0.0064657
1196.1,-0.0068145
1201.2,-0.0071643
1206.2,-0.007521
1211.2,-0.007879
1216.1,-0.0082421
1221.1,-0.008623
1226,-0.0090153
1230.9,-0.0094255
1235.8,-0.0098225
1240.7,-0.01021
1245.5,-0.010569
1250.3,-0.010915
1255.1,-0.011226
1259.9,-0.01151
1264.7,-0.01176
1269.4,-0.011998
1274.1,-0.012221
1278.8,-0.012443
1283.4,-0.012656
1288.1,-0.012868
1292.7,-0.013066
1297.3,-0.013255
1301.8,-0.013429
1306.3,-0.013595
1310.9,-0.013736
1315.3,-0.013848
1319.8,-0.013917
1324.2,-0.013941
1328.6,-0.013929
1333,-0.013889
1337.4,-0.013832
1341.7,-0.013763
1346,-0.013698
1350.2,-0.013643
1354.5,-0.013598
1358.7,-0.013559
1362.9,-0.013526
1367,-0.013494
1371.2,-0.01346
1375.3,-0.013421
1379.4,-0.013374
1383.4,-0.013303
1387.4,-0.013203
1391.4,-0.013068
1395.4,-0.012912
1399.3,-0.012743
1403.2,-0.012588
1407,-0.01245
1410.9,-0.012342
1414.7,-0.01225
1418.5,-0.012182
1422.2,-0.012124
1425.9,-0.012084
1429.6,-0.01206
1433.2,-0.012068
1436.9,-0.012096
1440.5,-0.012133
1444,-0.012149
1447.5,-0.012146
1451,-0.012125
1454.5,-0.012111
1457.9,-0.012107
1461.3,-0.012132
1464.7,-0.012169
1468,-0.012216
1471.3,-0.012248
1474.5,-0.012279
1477.8,-0.012311
1481,-0.012376
1484.1,-0.012458
1487.2,-0.012551
1490.3,-0.012639
1493.4,-0.012753
1496.4,-0.012887
1499.4,-0.013039
1502.4,-0.013194
1505.3,-0.013359
1508.2,-0.013523
1511,-0.013707
1513.8,-0.013893
1516.6,-0.014065
1519.3,-0.014171
1522,-0.014199
1524.7,-0.014097
1527.3,-0.01383
1529.9,-0.013318
1532.5,-0.012498
1535,-0.011181
1537.5,-0.0092618
1540,-0.0065963
1542.4,-0.0033263
1544.8,0.00050518
1547.1,0.0042873
1549.4,0.007859
1551.7,0.011604
1553.9,0.015175
1556.1,0.018302
1558.2,0.020599
1560.4,0.021796
1562.4,0.021979
1564.5,0.021626
1566.5,0.020967
1568.4,0.020012
1570.4,0.018657
1572.3,0.017013
1574.1,0.015221
1575.9,0.01331
1577.7,0.011197
1579.4,0.0090115
1581.1,0.0069773
1582.8,0.005225
1584.4,0.0039139
1586,0.0029708
1587.5,0.002213
1589,0.0015873
1590.5,0.0011103
1591.9,0.00074631
1593.3,0.00047295
1594.6,0.00026104
1595.9,0.00011374
1597.2,1.5695e-05
1598.4,-4.9292e-05
1599.6,-9.3026e-05
1600.8,-0.00012013
1601.9,-0.00013181
1602.9,-0.00012835
1604,-0.00011651
1605,-0.00010147
1605.9,-8.5357e-05
1606.8,-6.8905e-05
1607.7,-5.3833e-05
1608.5,-4.1042e-05
1609.3,-3.059e-05
1610,-2.2299e-05
1610.7,-1.6086e-05
1611.4,-1.114e-05
1612,-7.2949e-06
1612.6,-4.4783e-06
1613.2,-2.5754e-06
1613.7,-1.3905e-06
1614.1,-7.0293e-07
1614.6,-3.2506e-07
1615,-1.3128e-07
1615.3,-4.4757e-08
1615.6,-1.1857e-08
1615.9,-1.92e-09
1616.1,-4.8626e-11
1616.3,9.9393e-11
1616.4,4.2968e-11
1616.5,3.2972e-12
1616.6,1.2185e-13
1616.6,-9.638e-33


==> CSV/2426_uv3.csv <==
X,Y
-25.8,5.6408e-31
-25.779,7.5175e-12
-25.719,9.2379e-10
-25.618,1.6512e-08
-25.476,1.3866e-07
-25.294,7.064e-07
-25.071,2.5777e-06
-24.808,7.3941e-06
-24.505,1.772e-05
-24.161,3.6935e-05
-23.777,6.9019e-05
-23.352,0.00011835
-22.888,0.00019006
-22.382,0.00029089
-21.837,0.00043148
-21.251,0.00062976
-20.625,0.00091661
-19.959,0.0013412
-19.252,0.0019787
-18.506,0.0029391
-17.719,0.0043735
-16.892,0.006487
-16.026,0.0095456
-15.119,0.01388
-14.172,0.019917
-13.185,0.028193
-12.159,0.039363
-11.093,0.054279
-9.9866,0.073959
-8.8409,0.099363
-7.6555,0.13116
-6.4306,0.16974
-5.1661,0.21509
-3.8621,0.2668
-2.5188,0.32385
-1.1361,0.38508
0.28584,0.4487
1.747,0.51275
3.2472,0.57499
4.7866,0.6332
6.3649,0.68564
7.9821,0.73144
9.6381,0.76985
11.333,0.80114
13.066,0.82558
14.838,0.84407
16.649,0.85766
18.498,0.86764
20.385,0.87489
22.31,0.88034
24.274,0.88447
26.275,0.88785
28.315,0.89055
30.392,0.89274
32.507,0.89435
34.66,0.89554
36.85,0.89623
39.078,0.89656
41.342,0.8964
43.645,0.89592
45.984,0.89505
48.36,0.89391
50.773,0.89245
53.223,0.89082
55.709,0.88889
58.232,0.88686
60.791,0.88466
63.387,0.88243
66.018,0.88002
68.686,0.87748
71.389,0.87465
74.128,0.87173
76.903,0.86858
79.713,0.86539
82.559,0.86201
85.44,0.85861
88.355,0.85509
91.306,0.85165
94.292,0.84814
97.312,0.84468
100.37,0.84105
103.46,0.83753
106.58,0.83399
109.74,0.83062
112.93,0.82725
116.15,0.82409
119.41,0.82092
122.7,0.81787
126.03,0.81463
129.38,0.8115
132.77,0.80834
136.2,0.80534
139.65,0.80218
143.14,0.79907
146.66,0.79581
150.22,0.79267
153.8,0.7894
157.42,0.78623
161.06,0.78295
164.74,0.77982
168.45,0.77656
172.2,0.77335
175.97,0.76994
179.77,0.76658
183.6,0.76308
187.47,0.75954
191.36,0.75566
195.28,0.75152
199.24,0.74685
203.22,0.74193
207.23,0.73676
211.27,0.73174
215.34,0.72678
219.44,0.72217
223.57,0.7177
227.73,0.71342
231.91,0.70901
236.12,0.70465
240.36,0.70004
244.63,0.69525
248.92,0.69007
253.24,0.68491
257.59,0.67975
261.97,0.67487
266.37,0.66995
270.79,0.66512
275.25,0.66003
279.73,0.65483
284.23,0.6492
288.76,0.64335
293.32,0.63709
297.9,0.63076
302.5,0.62438
307.13,0.61833
311.79,0.61244
316.46,0.60683
321.16,0.60116
325.89,0.59558
330.64,0.58977
335.41,0.58382
340.2,0.5775
345.02,0.57111
349.86,0.56468
354.72,0.55852
359.6,0.55239
364.51,0.54636
369.44,0.5402
374.38,0.5341
379.35,0.52795
384.34,0.52194
389.35,0.51595
394.38,0.51017
399.43,0.50436
404.5,0.49855
409.59,0.49249
414.7,0.48629
419.83,0.47987
424.97,0.47342
430.14,0.46684
435.32,0.46032
440.52,0.45375
445.74,0.44724
450.98,0.44058
456.23,0.4339
461.5,0.42724
466.79,0.42082
472.09,0.41439
477.41,0.40791
482.75,0.40126
488.1,0.39453
493.47,0.38766
498.85,0.3808
504.24,0.37396
509.66,0.36727
515.08,0.36056
520.52,0.35385
525.98,0.34699
531.44,0.34008
536.92,0.33308
542.42,0.32626
547.92,0.3196
553.44,0.31312
558.97,0.30663
564.52,0.30019
570.07,0.29371
575.64,0.28723
581.22,0.28068
586.81,0.27419
592.4,0.26771
598.01,0.26126
603.63,0.25472
609.26,0.24809
614.9,0.24132
620.55,0.23453
626.21,0.22774
631.87,0.22101
637.55,0.21422
643.23,0.20741
648.92,0.20053
654.62,0.19366
660.32,0.18675
666.03,0.17982
671.75,0.17285
677.48,0.16584
683.21,0.15876
688.95,0.15169
694.69,0.14464
700.44,0.13763
706.19,0.13063
711.95,0.12368
717.71,0.11679
723.48,0.10994
729.25,0.10305
735.02,0.096144
740.8,0.089208
746.58,0.082233
752.37,0.075119
758.15,0.067859
763.94,0.060491
769.73,0.053085
775.52,0.045626
781.32,0.038163
787.11,0.030748
792.91,0.023431
798.7,0.016201
804.5,0.0090703
810.3,0.0020251
816.09,-0.0049329
821.89,-0.011848
827.68,-0.018737
833.48,-0.025653
839.27,-0.032576
845.06,-0.03948
850.85,-0.04632
856.64,-0.053088
862.42,-0.059794
868.2,-0.066516
873.98,-0.073305
879.75,-0.080177
885.52,-0.08709
891.29,-0.093961
897.05,-0.10076
902.81,-0.10748
908.57,-0.11416
914.31,-0.1208
920.06,-0.12741
925.79,-0.13398
931.53,-0.14054
937.25,-0.14706
942.97,-0.15362
948.68,-0.16022
954.39,-0.16692
960.08,-0.17368
965.77,-0.18054
971.46,-0.18743
977.13,-0.19436
982.8,-0.20126
988.45,-0.20819
994.1,-0.21509
999.74,-0.222
1005.4,-0.22885
1011,-0.23572
1016.6,-0.24259
1022.2,-0.24943
1027.8,-0.25608
1033.4,-0.26265
1038.9,-0.26918
1044.5,-0.27578
1050,-0.28234
1055.6,-0.28887
1061.1,-0.2952
1066.6,-0.30144
1072.1,-0.30759
1077.6,-0.31382
1083,-0.32007
1088.5,-0.32647
1093.9,-0.33286
1099.3,-0.3393
1104.8,-0.34578
1110.2,-0.35253
1115.5,-0.35946
1120.9,-0.36672
1126.3,-0.37417
1131.6,-0.38181
1136.9,-0.38936
1142.2,-0.39677
1147.5,-0.4038
1152.8,-0.41063
1158,-0.41731
1163.3,-0.42405
1168.5,-0.43076
1173.7,-0.43757
1178.9,-0.44431
1184,-0.45107
1189.2,-0.45764
1194.3,-0.46406
1199.4,-0.47014
1204.5,-0.47603
1209.6,-0.48155
1214.6,-0.48692
1219.7,-0.49217
1224.7,-0.49751
1229.7,-0.50275
1234.6,-0.50812
1239.6,-0.5136
1244.5,-0.51938
1249.4,-0.52517
1254.3,-0.53099
1259.1,-0.53658
1264,-0.54204
1268.8,-0.54717
1273.6,-0.55218
1278.4,-0.55693
1283.1,-0.56171
1287.8,-0.56651
1292.5,-0.57154
1297.2,-0.57663
1301.9,-0.58193
1306.5,-0.58721
1311.1,-0.5926
1315.7,-0.5979
1320.2,-0.60331
1324.8,-0.60875
1329.3,-0.61448
1333.8,-0.62035
1338.2,-0.62649
1342.6,-0.63258
1347,-0.63861
1351.4,-0.64435
1355.8,-0.65011
1360.1,-0.65585
1364.4,-0.66181
1368.6,-0.66773
1372.9,-0.67371
1377.1,-0.67945
1381.3,-0.68512
1385.4,-0.69051
1389.6,-0.69582
1393.7,-0.70083
1397.7,-0.70571
1401.8,-0.71032
1405.8,-0.71484
1409.8,-0.71908
1413.7,-0.7233
1417.6,-0.7274
1421.5,-0.73169
1425.4,-0.73602
1429.2,-0.74049
1433,-0.74475
1436.8,-0.7489
1440.5,-0.7528
1444.3,-0.75672
1447.9,-0.76046
1451.6,-0.76418
1455.2,-0.76772
1458.8,-0.77139
1462.3,-0.775
1465.9,-0.77877
1469.3,-0.78246
1472.8,-0.78621
1476.2,-0.78961
1479.6,-0.79277
1483,-0.79549
1486.3,-0.79811
1489.6,-0.80056
1492.9,-0.80318
1496.1,-0.80584
1499.3,-0.80881
1502.4,-0.81192
1505.5,-0.81538
1508.6,-0.81891
1511.7,-0.82268
1514.7,-0.82645
1517.7,-0.83033
1520.6,-0.83399
1523.6,-0.83755
1526.4,-0.84085
1529.3,-0.84417
1532.1,-0.84732
1534.9,-0.85038
1537.6,-0.8531
1540.3,-0.85572
1543,-0.85817
1545.6,-0.86069
1548.2,-0.86309
1550.8,-0.8655
1553.3,-0.86774
1555.8,-0.86988
1558.2,-0.87161
1560.6,-0.87295
1563,-0.87363
1565.4,-0.87385
1567.7,-0.87342
1569.9,-0.87256
1572.2,-0.87114
1574.3,-0.86942
1576.5,-0.8672
1578.6,-0.86468
1580.7,-0.86175
1582.7,-0.85861
1584.7,-0.855
1586.7,-0.8508
1588.6,-0.84537
1590.5,-0.83823
1592.4,-0.82839
1594.2,-0.81492
1595.9,-0.79644
1597.7,-0.77199
1599.4,-0.74077
1601,-0.70264
1602.6,-0.65748
1604.2,-0.60601
1605.8,-0.54915
1607.3,-0.48859
1608.7,-0.42646
1610.1,-0.36493
1611.5,-0.30592
1612.9,-0.25119
1614.2,-0.20186
1615.4,-0.15879
1616.7,-0.1223
1617.8,-0.092343
1619,-0.06851
1620.1,-0.050135
1621.2,-0.036282
1622.2,-0.025967
1623.2,-0.018364
1624.1,-0.01283
1625,-0.0088592
1625.9,-0.006057
1626.7,-0.0041145
1627.5,-0.0027892
1628.3,-0.0018942
1629,-0.0012917
1629.6,-0.00088506
1630.3,-0.00060782
1630.8,-0.00041501
1631.4,-0.00027821
1631.9,-0.0001806
1632.4,-0.00011178
1632.8,-6.4864e-05
1633.2,-3.4586e-05
1633.5,-1.6554e-05
1633.8,-6.8997e-06
1634.1,-2.4063e-06
1634.3,-6.6117e-07
1634.5,-1.3065e-07
1634.6,-1.5789e-08
1634.7,-9.0611e-10
1634.8,-7.8368e-12
1634.8,-4.3635e-31


==> CSV/2426_uv4.csv <==
X,Y
-25.8,9.988e-33
-25.779,-9.6929e-15
-25.719,5.3214e-12
-25.618,8.9676e-11
-25.476,7.9102e-10
-25.294,3.7632e-09
-25.071,1.3346e-08
-24.808,3.6952e-08
-24.505,8.6674e-08
-24.161,1.7521e-07
-23.777,3.2346e-07
-23.352,5.507e-07
-22.888,8.0818e-07
-22.382,1.1106e-06
-21.837,1.5596e-06
-21.251,2.3701e-06
-20.625,4.0084e-06
-19.959,7.6376e-06
-19.252,1.5046e-05
-18.506,2.9817e-05
-17.719,5.5518e-05
-16.892,9.3901e-05
-16.026,0.00015334
-15.119,0.00023269
-14.172,0.00033057
-13.185,0.00044743
-12.159,0.00056454
-11.093,0.0006197
-9.9866,0.00055024
-8.8409,0.00023292
-7.6555,-0.00050368
-6.4306,-0.0017771
-5.1661,-0.0037037
-3.8621,-0.0062361
-2.5188,-0.0092697
-1.1361,-0.01268
0.28584,-0.016388
1.747,-0.020339
3.2472,-0.024331
4.7866,-0.02782
6.3649,-0.030087
7.9821,-0.030766
9.6381,-0.029704
11.333,-0.02694
13.066,-0.022671
14.838,-0.017193
16.649,-0.011228
18.498,-0.0054153
20.385,-0.00013552
22.31,0.0044328
24.274,0.0082081
26.275,0.011226
28.315,0.013537
30.392,0.015252
32.507,0.016453
34.66,0.017253
36.85,0.017719
39.078,0.017958
41.342,0.018065
43.645,0.018152
45.984,0.018266
48.36,0.018432
50.773,0.018642
53.223,0.018907
55.709,0.019223
58.232,0.019597
60.791,0.020017
63.387,0.020479
66.018,0.02097
68.686,0.021481
71.389,0.02199
74.128,0.022504
76.903,0.023026
79.713,0.023573
82.559,0.024132
85.44,0.024706
88.355,0.025268
91.306,0.025819
94.292,0.026335
97.312,0.026828
100.37,0.027286
103.46,0.02772
106.58,0.028103
109.74,0.028431
112.93,0.028681
116.15,0.028873
119.41,0.029008
122.7,0.029104
126.03,0.029158
129.38,0.029183
132.77,0.029179
136.2,0.029143
139.65,0.029063
143.14,0.028943
146.66,0.02878
150.22,0.028576
153.8,0.028321
157.42,0.028025
161.06,0.027685
164.74,0.02731
168.45,0.026894
172.2,0.026444
175.97,0.025955
179.77,0.025448
183.6,0.024923
187.47,0.02439
191.36,0.023848
195.28,0.023308
199.24,0.022769
203.22,0.022231
207.23,0.021691
211.27,0.021144
215.34,0.020599
219.44,0.020054
223.57,0.019516
227.73,0.018981
231.91,0.018462
236.12,0.01795
240.36,0.017444
244.63,0.016926
248.92,0.016411
253.24,0.015901
257.59,0.015415
261.97,0.014946
266.37,0.014501
270.79,0.014062
275.25,0.013636
279.73,0.013214
284.23,0.012811
288.76,0.012428
293.32,0.012083
297.9,0.011764
302.5,0.011473
307.13,0.011193
311.79,0.010933
316.46,0.010678
321.16,0.010427
325.89,0.010173
330.64,0.0099264
335.41,0.0096954
340.2,0.0094859
345.02,0.0093142
349.86,0.0091784
354.72,0.0090852
359.6,0.0090039
364.51,0.0089337
369.44,0.0088623
374.38,0.0088073
379.35,0.008742
384.34,0.0086721
389.35,0.0085778
394.38,0.0084796
399.43,0.0083686
404.5,0.0082676
409.59,0.0081591
414.7,0.008051
419.83,0.0079273
424.97,0.0077997
430.14,0.0076598
435.32,0.0075205
440.52,0.0073685
445.74,0.0072192
450.98,0.0070671
456.23,0.0069218
461.5,0.0067792
466.79,0.0066474
472.09,0.0065207
477.41,0.0064048
482.75,0.0062881
488.1,0.0061654
493.47,0.006025
498.85,0.0058649
504.24,0.0056863
509.66,0.0055006
515.08,0.0053103
520.52,0.0051273
525.98,0.0049588
531.44,0.0048059
536.92,0.0046575
542.42,0.0045133
547.92,0.0043731
553.44,0.0042423
558.97,0.0041136
564.52,0.0039812
570.07,0.0038471
575.64,0.003716
581.22,0.0035936
586.81,0.0034771
592.4,0.0033758
598.01,0.0032789
603.63,0.0031955
609.26,0.0031143
614.9,0.0030564
620.55,0.002999
626.21,0.0029643
631.87,0.0029126
637.55,0.0028689
643.23,0.0027921
648.92,0.0027154
654.62,0.0026019
660.32,0.0024901
666.03,0.0023533
671.75,0.0022352
677.48,0.002112
683.21,0.0020146
688.95,0.001918
694.69,0.0018389
700.44,0.0017516
706.19,0.0016709
711.95,0.0015831
717.71,0.0014987
723.48,0.0014125
729.25,0.0013331
735.02,0.0012565
740.8,0.0011796
746.58,0.0011023
752.37,0.0010151
758.15,0.00092885
763.94,0.00083056
769.73,0.00074257
775.52,0.00064464
781.32,0.00056162
787.11,0.0004666
792.91,0.00039169
798.7,0.000305
804.5,0.00024321
810.3,0.00016941
816.09,0.00011919
821.89,5.3195e-05
827.68,7.1245e-06
833.48,-5.6186e-05
839.27,-0.00010256
845.06,-0.00016529
850.85,-0.00021049
856.64,-0.00026733
862.42,-0.000306
868.2,-0.00035103
873.98,-0.00038227
879.75,-0.00041782
885.52,-0.00044305
891.29,-0.000472
897.05,-0.00050016
902.81,-0.00053289
908.57,-0.00056798
914.31,-0.00060128
920.06,-0.00063611
925.79,-0.00066062
931.53,-0.00068126
937.25,-0.00069276
942.97,-0.00071568
948.68,-0.00074635
954.39,-0.00079348
960.08,-0.00084584
965.77,-0.00090617
971.46,-0.00096929
977.13,-0.001042
982.8,-0.0011187
988.45,-0.0012044
994.1,-0.0012932
999.74,-0.0013939
1005.4,-0.0014991
1011,-0.0016144
1016.6,-0.0017312
1022.2,-0.0018511
1027.8,-0.0019614
1033.4,-0.002063
1038.9,-0.0021469
1044.5,-0.0022145
1050,-0.0022648
1055.6,-0.0023143
1061.1,-0.0023635
1066.6,-0.0024286
1072.1,-0.0025056
1077.6,-0.0026037
1083,-0.002706
1088.5,-0.0028131
1093.9,-0.002909
1099.3,-0.0030091
1104.8,-0.0030984
1110.2,-0.0031898
1115.5,-0.0032652
1120.9,-0.0033404
1126.3,-0.0034036
1131.6,-0.003461
1136.9,-0.003499
1142.2,-0.0035225
1147.5,-0.0035368
1152.8,-0.003547
1158,-0.003571
1163.3,-0.0035916
1168.5,-0.0036176
1173.7,-0.0036236
1178.9,-0.003622
1184,-0.0035926
1189.2,-0.0035633
1194.3,-0.0035346
1199.4,-0.0035443
1204.5,-0.003585
1209.6,-0.0036698
1214.6,-0.00377
1219.7,-0.003891
1224.7,-0.0040126
1229.7,-0.004161
1234.6,-0.0043049
1239.6,-0.0044568
1244.5,-0.0045823
1249.4,-0.0047169
1254.3,-0.0048457
1259.1,-0.0050189
1264,-0.0052143
1268.8,-0.0054527
1273.6,-0.0056943
1278.4,-0.0059518
1283.1,-0.0062076
1287.8,-0.0064785
1292.5,-0.0067556
1297.2,-0.0070392
1301.9,-0.0073119
1306.5,-0.0075604
1311.1,-0.0077901
1315.7,-0.0080138
1320.2,-0.0082356
1324.8,-0.0084613
1329.3,-0.0086875
1333.8,-0.0089302
1338.2,-0.0091724
1342.6,-0.0094371
1347,-0.0097162
1351.4,-0.010051
1355.8,-0.010421
1360.1,-0.010849
1364.4,-0.011299
1368.6,-0.011792
1372.9,-0.012288
1377.1,-0.012797
1381.3,-0.013281
1385.4,-0.013768
1389.6,-0.014249
1393.7,-0.014764
1397.7,-0.015297
1401.8,-0.015859
1405.8,-0.016407
1409.8,-0.016939
1413.7,-0.017436
1417.6,-0.017921
1421.5,-0.018389
1425.4,-0.018855
1429.2,-0.019303
1433,-0.019734
1436.8,-0.020125
1440.5,-0.020483
1444.3,-0.020804
1447.9,-0.021114
1451.6,-0.02142
1455.2,-0.021734
1458.8,-0.022045
1462.3,-0.022345
1465.9,-0.022633
1469.3,-0.022907
1472.8,-0.023157
1476.2,-0.023374
1479.6,-0.023548
1483,-0.023678
1486.3,-0.023769
1489.6,-0.023826
1492.9,-0.02385
1496.1,-0.023843
1499.3,-0.023811
1502.4,-0.023754
1505.5,-0.023672
1508.6,-0.023554
1511.7,-0.023378
1514.7,-0.023118
1517.7,-0.022777
1520.6,-0.022376
1523.6,-0.021936
1526.4,-0.021469
1529.3,-0.020987
1532.1,-0.020489
1534.9,-0.019979
1537.6,-0.019458
1540.3,-0.018938
1543,-0.018425
1545.6,-0.017932
1548.2,-0.017454
1550.8,-0.017004
1553.3,-0.016593
1555.8,-0.016229
1558.2,-0.015915
1560.6,-0.015662
1563,-0.015475
1565.4,-0.015367
1567.7,-0.015322
1569.9,-0.015292
1572.2,-0.015188
1574.3,-0.014904
1576.5,-0.014315
1578.6,-0.013305
1580.7,-0.011758
1582.7,-0.0095943
1584.7,-0.0067385
1586.7,-0.0031383
1588.6,0.0012157
1590.5,0.0062491
1592.4,0.011779
1594.2,0.017455
1595.9,0.0226
1597.7,0.026535
1599.4,0.028925
1601,0.029619
1602.6,0.028622
1604.2,0.026268
1605.8,0.022926
1607.3,0.019076
1608.7,0.015317
1610.1,0.011817
1611.5,0.0086371
1612.9,0.0059492
1614.2,0.0037967
1615.4,0.0021356
1616.7,0.00094177
1617.8,0.00014678
1619,-0.00032232
1620.1,-0.00053243
1621.2,-0.00055862
1622.2,-0.00048826
1623.2,-0.0003901
1624.1,-0.00029193
1625,-0.00020819
1625.9,-0.00014517
1626.7,-0.0001006
1627.5,-7.0316e-05
1628.3,-4.7583e-05
1629,-3.1175e-05
1629.6,-2.0021e-05
1630.3,-1.2744e-05
1630.8,-7.8972e-06
1631.4,-4.7124e-06
1631.9,-2.6508e-06
1632.4,-1.3708e-06
1632.8,-6.3844e-07
1633.2,-2.729e-07
1633.5,-1.1431e-07
1633.8,-4.4655e-08
1634.1,-1.5459e-08
1634.3,-4.5609e-09
1634.5,-1.0337e-09
1634.6,-1.5374e-10
1634.7,-9.1147e-12
1634.8,-1.0283e-13
1634.8,1.8815e-32


==> CSV/2426_uv_in1.csv <==
X,Y
-45.161,-8.0803e-32
-45.141,3.7079e-12
-45.08,3.3655e-10
-44.979,5.1666e-09
-44.837,3.9459e-08
-44.655,1.9216e-07
-44.432,6.8761e-07
-44.169,1.9658e-06
-43.866,4.7426e-06
-43.522,1.003e-05
-43.137,1.9114e-05
-42.712,3.3543e-05
-42.247,5.5156e-05
-41.742,8.6196e-05
-41.196,0.00012946
-40.61,0.00018858
-39.983,0.00026841
-39.316,0.0003757
-38.609,0.0005198
-37.862,0.00071371
-37.075,0.00097615
-36.248,0.0013324
-35.38,0.0018171
-34.473,0.0024763
-33.526,0.0033687
-32.538,0.0045707
-31.511,0.0061775
-30.444,0.0083235
-29.337,0.011181
-28.191,0.014924
-27.005,0.019764
-25.779,0.025974
-24.513,0.033887
-23.209,0.043838
-21.864,0.056217
-20.481,0.071463
-19.058,0.089919
-17.596,0.11193
-16.094,0.13787
-14.554,0.16808
-12.974,0.2027
-11.356,0.24188
-9.699,0.28559
-8.0031,0.33382
-6.2685,0.38578
-4.4952,0.44
-2.6835,0.49492
-0.83335,0.54903
1.0551,0.60133
2.9819,0.65059
4.9467,0.69573
6.9497,0.73602
8.9906,0.77121
11.069,0.80088
13.186,0.82523
15.34,0.84432
17.532,0.85888
19.761,0.86945
22.027,0.87698
24.331,0.88208
26.672,0.88496
29.05,0.88635
31.464,0.88656
33.916,0.88599
36.404,0.88491
38.928,0.88359
41.489,0.88227
44.087,0.88102
46.72,0.87985
49.39,0.87882
52.095,0.87791
54.836,0.877
57.613,0.876
60.425,0.8748
63.272,0.87337
66.155,0.8717
69.073,0.86982
72.026,0.86776
75.013,0.86551
78.035,0.86305
81.092,0.86047
84.183,0.85786
87.308,0.8552
90.467,0.85236
93.661,0.8493
96.887,0.84596
100.15,0.84241
103.44,0.83866
106.77,0.83479
110.13,0.83083
113.52,0.82686
116.95,0.82282
120.41,0.81867
123.9,0.81437
127.42,0.81004
130.98,0.80566
134.56,0.80115
138.18,0.79636
141.83,0.79135
145.51,0.78612
149.23,0.78071
152.97,0.77512
156.75,0.7695
160.55,0.76386
164.39,0.75828
168.25,0.75269
172.15,0.7471
176.08,0.74152
180.03,0.73599
184.02,0.73054
188.03,0.72525
192.08,0.71996
196.15,0.71456
200.25,0.70909
204.38,0.7037
208.54,0.69839
212.73,0.69312
216.94,0.68784
221.18,0.6825
225.45,0.67709
229.75,0.67165
234.07,0.66622
238.43,0.66084
242.8,0.6555
247.21,0.65012
251.64,0.64466
256.09,0.63911
260.58,0.63351
265.08,0.62796
269.62,0.62249
274.18,0.61717
278.76,0.61203
283.37,0.60696
288,0.6018
292.66,0.59654
297.34,0.59115
302.04,0.58572
306.77,0.58037
311.52,0.57515
316.3,0.56991
321.09,0.56445
325.92,0.55864
330.76,0.55253
335.62,0.54623
340.51,0.53987
345.42,0.53349
350.35,0.52712
355.3,0.5208
360.27,0.51463
365.26,0.50857
370.28,0.50264
375.31,0.4969
380.36,0.49139
385.44,0.48596
390.53,0.48044
395.64,0.47471
400.77,0.46888
405.92,0.46308
411.09,0.45739
416.28,0.45175
421.48,0.44608
426.71,0.44033
431.94,0.43445
437.2,0.42838
442.48,0.42223
447.77,0.41598
453.07,0.40966
458.4,0.40334
463.74,0.39712
469.09,0.39097
474.46,0.38486
479.85,0.37867
485.25,0.3724
490.66,0.36609
496.09,0.35979
501.54,0.35343
507,0.34694
512.47,0.3403
517.95,0.33353
523.45,0.32662
528.96,0.31965
534.48,0.31266
540.02,0.30565
545.57,0.29859
551.12,0.29148
556.69,0.28434
562.28,0.27721
567.87,0.27013
573.47,0.26311
579.08,0.25612
584.71,0.24905
590.34,0.24183
595.98,0.23436
601.64,0.2267
607.3,0.21901
612.97,0.21146
618.64,0.20408
624.33,0.19682
630.02,0.18968
635.73,0.18264
641.43,0.17568
647.15,0.1688
652.87,0.16198
658.6,0.15523
664.34,0.1486
670.08,0.14209
675.83,0.13567
681.58,0.12932
687.34,0.12303
693.1,0.11679
698.86,0.11059
704.64,0.10439
710.41,0.098202
716.19,0.092024
721.97,0.085813
727.76,0.079527
733.54,0.073137
739.33,0.066689
745.13,0.060152
750.92,0.05351
756.72,0.046707
762.52,0.039739
768.31,0.032599
774.11,0.02531
779.91,0.017909
785.71,0.01048
791.52,0.0031092
797.32,-0.0041558
803.12,-0.011349
808.91,-0.018527
814.71,-0.025728
820.51,-0.032912
826.3,-0.040026
832.1,-0.047017
837.89,-0.053937
843.67,-0.06085
849.46,-0.067826
855.24,-0.074874
861.02,-0.081997
866.79,-0.089135
872.56,-0.096259
878.33,-0.10332
884.09,-0.11036
889.85,-0.11736
895.6,-0.12436
901.35,-0.13135
907.09,-0.13837
912.83,-0.1454
918.56,-0.15241
924.28,-0.15943
929.99,-0.16649
935.7,-0.17363
941.41,-0.18089
947.1,-0.1883
952.79,-0.19589
958.46,-0.20355
964.13,-0.21119
969.79,-0.21865
975.45,-0.22597
981.09,-0.23322
986.72,-0.24038
992.35,-0.24736
997.96,-0.25418
1003.6,-0.26084
1009.2,-0.26741
1014.7,-0.27381
1020.3,-0.28009
1025.9,-0.28629
1031.4,-0.2925
1036.9,-0.2987
1042.5,-0.30495
1048,-0.31127
1053.5,-0.31771
1059,-0.32427
1064.4,-0.33097
1069.9,-0.33769
1075.3,-0.34445
1080.8,-0.35122
1086.2,-0.35801
1091.6,-0.36473
1097,-0.37132
1102.3,-0.37774
1107.7,-0.384
1113,-0.39007
1118.4,-0.39595
1123.7,-0.40164
1129,-0.40729
1134.2,-0.413
1139.5,-0.41883
1144.7,-0.42483
1149.9,-0.43115
1155.2,-0.43778
1160.3,-0.44478
1165.5,-0.45213
1170.7,-0.45973
1175.8,-0.4673
1180.9,-0.47474
1186,-0.48196
1191.1,-0.48908
1196.1,-0.496
1201.2,-0.50276
1206.2,-0.50935
1211.2,-0.51581
1216.1,-0.52201
1221.1,-0.52798
1226,-0.5338
1230.9,-0.53972
1235.8,-0.54571
1240.7,-0.55183
1245.5,-0.55802
1250.3,-0.56431
1255.1,-0.57061
1259.9,-0.57697
1264.7,-0.58327
1269.4,-0.5895
1274.1,-0.59549
1278.8,-0.60126
1283.4,-0.60675
1288.1,-0.61197
1292.7,-0.61682
1297.3,-0.62146
1301.8,-0.62601
1306.3,-0.63066
1310.9,-0.63542
1315.3,-0.64025
1319.8,-0.64505
1324.2,-0.64984
1328.6,-0.65464
1333,-0.65943
1337.4,-0.66418
1341.7,-0.66887
1346,-0.67353
1350.2,-0.67819
1354.5,-0.68294
1358.7,-0.68787
1362.9,-0.69301
1367,-0.69825
1371.2,-0.70352
1375.3,-0.70873
1379.4,-0.71382
1383.4,-0.71874
1387.4,-0.72361
1391.4,-0.72853
1395.4,-0.73348
1399.3,-0.73847
1403.2,-0.74358
1407,-0.74876
1410.9,-0.75393
1414.7,-0.75896
1418.5,-0.76392
1422.2,-0.76895
1425.9,-0.77411
1429.6,-0.77937
1433.2,-0.78458
1436.9,-0.78964
1440.5,-0.79449
1444,-0.79917
1447.5,-0.8038
1451,-0.8086
1454.5,-0.81357
1457.9,-0.81862
1461.3,-0.82352
1464.7,-0.82817
1468,-0.83251
1471.3,-0.83655
1474.5,-0.84029
1477.8,-0.84376
1481,-0.84707
1484.1,-0.85026
1487.2,-0.85338
1490.3,-0.85638
1493.4,-0.85919
1496.4,-0.86175
1499.4,-0.86404
1502.4,-0.86606
1505.3,-0.86782
1508.2,-0.86931
1511,-0.87061
1513.8,-0.87171
1516.6,-0.87269
1519.3,-0.87351
1522,-0.87423
1524.7,-0.87489
1527.3,-0.87566
1529.9,-0.87651
1532.5,-0.87744
1535,-0.8783
1537.5,-0.87899
1540,-0.87927
1542.4,-0.87901
1544.8,-0.87782
1547.1,-0.87533
1549.4,-0.87055
1551.7,-0.86294
1553.9,-0.85235
1556.1,-0.83762
1558.2,-0.81824
1560.4,-0.79346
1562.4,-0.76368
1564.5,-0.72851
1566.5,-0.68878
1568.4,-0.64452
1570.4,-0.59696
1572.3,-0.54653
1574.1,-0.4945
1575.9,-0.44111
1577.7,-0.38775
1579.4,-0.33649
1581.1,-0.28804
1582.8,-0.24377
1584.4,-0.20428
1586,-0.16965
1587.5,-0.13949
1589,-0.11375
1590.5,-0.091875
1591.9,-0.073682
1593.3,-0.058159
1594.6,-0.045261
1595.9,-0.03453
1597.2,-0.025901
1598.4,-0.019064
1599.6,-0.01335
1600.8,-0.0086316
1601.9,-0.0047745
1602.9,-0.0018141
1604,0.00036315
1605,0.0019288
1605.9,0.002915
1606.8,0.0035067
1607.7,0.003883
1608.5,0.0040083
1609.3,0.0040245
1610,0.0038036
1610.7,0.0035692
1611.4,0.0030089
1612,0.0023215
1612.6,0.0016493
1613.2,0.0010779
1613.7,0.00066949
1614.1,0.00037528
1614.6,0.0001935
1615,8.5464e-05
1615.3,3.4534e-05
1615.6,1.1149e-05
1615.9,3.3939e-06
1616.1,8.6278e-07
1616.3,-1.4284e-07
1616.4,-2.1791e-08
1616.5,1.0121e-08
1616.6,6.7937e-10
1616.6,-2.021e-32


==> CSV/2426_uv_in2.csv <==
X,Y
-45.161,7.4443e-33
-45.141,2.8528e-14
-45.08,4.8498e-12
-44.979,5.3618e-11
-44.837,4.2528e-10
-44.655,2.05e-09
-44.432,7.7882e-09
-44.169,2.6515e-08
-43.866,7.6436e-08
-43.522,1.9475e-07
-43.137,4.4562e-07
-42.712,9.2636e-07
-42.247,1.7925e-06
-41.742,3.2654e-06
-41.196,5.6129e-06
-40.61,9.1256e-06
-39.983,1.4014e-05
-39.316,2.0458e-05
-38.609,2.8428e-05
-37.862,3.7814e-05
-37.075,4.8277e-05
-36.248,5.9253e-05
-35.38,6.9804e-05
-34.473,7.8292e-05
-33.526,8.2618e-05
-32.538,8.1435e-05
-31.511,7.1167e-05
-30.444,4.9396e-05
-29.337,9.7284e-06
-28.191,-4.6363e-05
-27.005,-0.00011183
-25.779,-0.00019655
-24.513,-0.00030355
-23.209,-0.00045978
-21.864,-0.00069603
-20.481,-0.0010299
-19.058,-0.0014603
-17.596,-0.0020164
-16.094,-0.0026906
-14.554,-0.0034768
-12.974,-0.004506
-11.356,-0.0059909
-9.699,-0.0080906
-8.0031,-0.010641
-6.2685,-0.013391
-4.4952,-0.015979
-2.6835,-0.018249
-0.83335,-0.020214
1.0551,-0.021879
2.9819,-0.02325
4.9467,-0.024268
6.9497,-0.025083
8.9906,-0.025499
11.069,-0.025083
13.186,-0.023346
15.34,-0.020531
17.532,-0.016898
19.761,-0.012798
22.027,-0.0085579
24.331,-0.0045386
26.672,-0.0005059
29.05,0.0034076
31.464,0.0067539
33.916,0.009554
36.404,0.011723
38.928,0.013372
41.489,0.014514
44.087,0.015271
46.72,0.015718
49.39,0.015988
52.095,0.016128
54.836,0.016203
57.613,0.016227
60.425,0.016259
63.272,0.016296
66.155,0.016368
69.073,0.016443
72.026,0.016544
75.013,0.016638
78.035,0.016766
81.092,0.016909
84.183,0.017113
87.308,0.017332
90.467,0.017579
93.661,0.017794
96.887,0.018
100.15,0.018158
103.44,0.018319
106.77,0.018458
110.13,0.018624
113.52,0.018787
116.95,0.018991
120.41,0.019196
123.9,0.019443
127.42,0.019692
130.98,0.019969
134.56,0.020211
138.18,0.02044
141.83,0.020616
145.51,0.020787
149.23,0.020918
152.97,0.021047
156.75,0.021135
160.55,0.021235
164.39,0.021311
168.25,0.021414
172.15,0.02151
176.08,0.021646
180.03,0.021785
184.02,0.021973
188.03,0.022175
192.08,0.022432
196.15,0.022696
200.25,0.022984
204.38,0.023242
208.54,0.023505
212.73,0.02374
216.94,0.023988
221.18,0.024206
225.45,0.024439
229.75,0.024645
234.07,0.024856
238.43,0.02502
242.8,0.025171
247.21,0.025263
251.64,0.025331
256.09,0.025338
260.58,0.025342
265.08,0.025311
269.62,0.025277
274.18,0.025194
278.76,0.025107
283.37,0.024989
288,0.024889
292.66,0.024775
297.34,0.024676
302.04,0.024551
306.77,0.02442
311.52,0.024238
316.3,0.024031
321.09,0.023769
325.92,0.023485
330.76,0.023159
335.62,0.022819
340.51,0.022433
345.42,0.022037
350.35,0.021617
355.3,0.021211
360.27,0.020785
365.26,0.020373
370.28,0.019941
375.31,0.019537
380.36,0.019127
385.44,0.018757
390.53,0.018383
395.64,0.018038
400.77,0.01767
405.92,0.017317
411.09,0.016935
416.28,0.016563
421.48,0.016175
426.71,0.015825
431.94,0.015484
437.2,0.015185
442.48,0.01488
447.77,0.014589
453.07,0.014272
458.4,0.013972
463.74,0.013656
469.09,0.013357
474.46,0.013038
479.85,0.012743
485.25,0.01244
490.66,0.012165
496.09,0.011873
501.54,0.01159
507,0.011272
512.47,0.010957
517.95,0.01062
523.45,0.0103
528.96,0.0099711
534.48,0.0096685
540.02,0.0093751
545.57,0.0091203
551.12,0.0088755
556.69,0.0086546
562.28,0.0084268
567.87,0.0082104
573.47,0.0079801
579.08,0.0077634
584.71,0.0075367
590.34,0.0073241
595.98,0.007095
601.64,0.0068748
607.3,0.006636
612.97,0.006405
618.64,0.0061512
624.33,0.0059023
630.02,0.0056303
635.73,0.0053709
641.43,0.0050945
647.15,0.0048372
652.87,0.0045647
658.6,0.0043118
664.34,0.0040456
670.08,0.0038017
675.83,0.0035501
681.58,0.0033207
687.34,0.0030833
693.1,0.0028638
698.86,0.0026429
704.64,0.0024469
710.41,0.0022574
716.19,0.0020886
721.97,0.0019188
727.76,0.0017598
733.54,0.0015987
739.33,0.0014487
745.13,0.0013035
750.92,0.0011704
756.72,0.0010458
762.52,0.0009326
768.31,0.0008311
774.11,0.00073835
779.91,0.00065442
785.71,0.00057594
791.52,0.00050377
797.32,0.00043677
803.12,0.0003768
808.91,0.000324
814.71,0.00027876
820.51,0.0002376
826.3,0.00020224
832.1,0.00016615
837.89,0.00013168
843.67,9.1374e-05
849.46,4.9815e-05
855.24,-8.2945e-07
861.02,-5.3591e-05
866.79,-0.00011628
872.56,-0.00017885
878.33,-0.00024831
884.09,-0.00031335
889.85,-0.00038283
895.6,-0.0004435
901.35,-0.00050629
907.09,-0.00055637
912.83,-0.00060931
918.56,-0.00065137
924.28,-0.00069589
929.99,-0.00073085
935.7,-0.0007665
941.41,-0.00078976
947.1,-0.00080713
952.79,-0.00081127
958.46,-0.00081177
964.13,-0.00080562
969.79,-0.00080067
975.45,-0.00079551
981.09,-0.00079219
986.72,-0.00078889
992.35,-0.0007902
997.96,-0.00079482
1003.6,-0.0008045
1009.2,-0.00081309
1014.7,-0.00082525
1020.3,-0.0008372
1025.9,-0.00085537
1031.4,-0.00087488
1036.9,-0.0009002
1042.5,-0.00092518
1048,-0.00095382
1053.5,-0.00098309
1059,-0.0010177
1064.4,-0.0010518
1069.9,-0.0010929
1075.3,-0.0011321
1080.8,-0.0011852
1086.2,-0.0012353
1091.6,-0.0013037
1097,-0.0013663
1102.3,-0.0014546
1107.7,-0.0015393
1113,-0.0016521
1118.4,-0.0017532
1123.7,-0.0018773
1129,-0.0019913
1134.2,-0.0021374
1139.5,-0.0022785
1144.7,-0.0024469
1149.9,-0.0026047
1155.2,-0.0027849
1160.3,-0.0029585
1165.5,-0.0031563
1170.7,-0.0033448
1175.8,-0.0035559
1180.9,-0.0037621
1186,-0.0039937
1191.1,-0.0042185
1196.1,-0.0044569
1201.2,-0.0046789
1206.2,-0.0049048
1211.2,-0.0051229
1216.1,-0.0053528
1221.1,-0.0055889
1226,-0.0058349
1230.9,-0.0060747
1235.8,-0.0063051
1240.7,-0.0065156
1245.5,-0.0067112
1250.3,-0.0068889
1255.1,-0.0070541
1259.9,-0.007201
1264.7,-0.0073385
1269.4,-0.0074639
1274.1,-0.0075919
1278.8,-0.0077199
1283.4,-0.0078611
1288.1,-0.0080047
1292.7,-0.0081506
1297.3,-0.0082833
1301.8,-0.0084043
1306.3,-0.008508
1310.9,-0.0086
1315.3,-0.0086765
1319.8,-0.0087333
1324.2,-0.0087643
1328.6,-0.0087711
1333,-0.0087563
1337.4,-0.0087239
1341.7,-0.0086797
1346,-0.0086376
1350.2,-0.0086046
1354.5,-0.0085736
1358.7,-0.0085346
1362.9,-0.0084896
1367,-0.0084397
1371.2,-0.0083857
1375.3,-0.0083198
1379.4,-0.0082443
1383.4,-0.0081411
1387.4,-0.0080091
1391.4,-0.00784
1395.4,-0.007651
1399.3,-0.007449
1403.2,-0.0072614
1407,-0.0070874
1410.9,-0.0069391
1414.7,-0.00681
1418.5,-0.0067153
1422.2,-0.0066442
1425.9,-0.0065983
1429.6,-0.0065633
1433.2,-0.0065516
1436.9,-0.0065494
1440.5,-0.0065539
1444,-0.0065383
1447.5,-0.0065097
1451,-0.0064648
1454.5,-0.0064282
1457.9,-0.0063927
1461.3,-0.006378
1464.7,-0.0063626
1468,-0.0063618
1471.3,-0.0063576
1474.5,-0.0063797
1477.8,-0.0064222
1481,-0.0065086
1484.1,-0.0066098
1487.2,-0.0067327
1490.3,-0.0068603
1493.4,-0.0070246
1496.4,-0.0072084
1499.4,-0.0074191
1502.4,-0.0076456
1505.3,-0.0079123
1508.2,-0.0082044
1511,-0.0085382
1513.8,-0.0088737
1516.6,-0.0091931
1519.3,-0.0094312
1522,-0.0095857
1524.7,-0.0095958
1527.3,-0.0094151
1529.9,-0.0089271
1532.5,-0.0080645
1535,-0.0066673
1537.5,-0.0046674
1540,-0.0019428
1542.4,0.0013532
1544.8,0.0051553
1547.1,0.0088638
1549.4,0.012456
1551.7,0.015941
1553.9,0.019348
1556.1,0.022182
1558.2,0.024214
1560.4,0.025074
1562.4,0.025318
1564.5,0.02502
1566.5,0.024767
1568.4,0.024249
1570.4,0.023941
1572.3,0.023542
1574.1,0.023227
1575.9,0.022056
1577.7,0.020002
1579.4,0.017854
1581.1,0.015158
1582.8,0.012634
1584.4,0.0108
1586,0.0094693
1587.5,0.00818
1589,0.0069754
1590.5,0.0058219
1591.9,0.0050319
1593.3,0.0039572
1594.6,0.0028634
1595.9,0.0016733
1597.2,0.00066046
1598.4,-0.00016655
1599.6,-0.0011886
1600.8,-0.0022818
1601.9,-0.0033709
1602.9,-0.0042388
1604,-0.0048411
1605,-0.0052291
1605.9,-0.0053399
1606.8,-0.0052825
1607.7,-0.00518
1608.5,-0.0049521
1609.3,-0.0047084
1610,-0.0042969
1610.7,-0.0039229
1611.4,-0.0032602
1612,-0.0024974
1612.6,-0.0017701
1613.2,-0.0011584
1613.7,-0.00072123
1614.1,-0.0004069
1614.6,-0.0002116
1615,-9.4994e-05
1615.3,-3.9054e-05
1615.6,-1.3028e-05
1615.9,-4.0535e-06
1616.1,-1.0481e-06
1616.3,1.0443e-07
1616.4,1.6712e-08
1616.5,-1.046e-08
1616.6,-6.8311e-10
1616.6,-0


==> CSV/2426_uv_in3.csv <==
X,Y
-25.8,5.5945e-31
-25.779,7.5283e-12
-25.719,9.2825e-10
-25.618,1.6576e-08
-25.476,1.3911e-07
-25.294,7.0814e-07
-25.071,2.5829e-06
-24.808,7.4065e-06
-24.505,1.7745e-05
-24.161,3.6977e-05
-23.777,6.907e-05
-23.352,0.00011837
-22.888,0.00018994
-22.382,0.00029042
-21.837,0.00043037
-21.251,0.00062765
-20.625,0.00091328
-19.959,0.0013369
-19.252,0.0019746
-18.506,0.0029377
-17.719,0.0043784
-16.892,0.0065004
-16.026,0.009571
-15.119,0.013921
-14.172,0.019979
-13.185,0.028288
-12.159,0.039509
-11.093,0.054484
-9.9866,0.074226
-8.8409,0.099687
-7.6555,0.13152
-6.4306,0.1701
-5.1661,0.21538
-3.8621,0.267
-2.5188,0.32402
-1.1361,0.3853
0.28584,0.44907
1.747,0.5133
3.2472,0.57571
4.7866,0.6341
6.3649,0.68677
7.9821,0.7328
9.6381,0.77141
11.333,0.8028
13.066,0.82724
14.838,0.84566
16.649,0.85914
18.498,0.86899
20.385,0.87611
22.31,0.88145
24.274,0.88552
26.275,0.88888
28.315,0.8916
30.392,0.89385
32.507,0.8955
34.66,0.89671
36.85,0.89739
39.078,0.89767
41.342,0.89743
43.645,0.89688
45.984,0.89592
48.36,0.89471
50.773,0.89316
53.223,0.89146
55.709,0.88948
58.232,0.88741
60.791,0.88519
63.387,0.88295
66.018,0.88054
68.686,0.87801
71.389,0.87521
74.128,0.87232
76.903,0.86924
79.713,0.86613
82.559,0.86286
85.44,0.85957
88.355,0.85616
91.306,0.85283
94.292,0.84942
97.312,0.84605
100.37,0.84252
103.46,0.83909
106.58,0.83563
109.74,0.83233
112.93,0.82901
116.15,0.82589
119.41,0.82274
122.7,0.81971
126.03,0.81647
129.38,0.81332
132.77,0.81014
136.2,0.80712
139.65,0.80396
143.14,0.80085
146.66,0.79762
150.22,0.7945
153.8,0.79125
157.42,0.78808
161.06,0.7848
164.74,0.78167
168.45,0.77841
172.2,0.7752
175.97,0.77177
179.77,0.7684
183.6,0.76489
187.47,0.76135
191.36,0.75746
195.28,0.75332
199.24,0.74863
203.22,0.74369
207.23,0.73847
211.27,0.73339
215.34,0.72833
219.44,0.72362
223.57,0.71904
227.73,0.71465
231.91,0.71012
236.12,0.70567
240.36,0.70096
244.63,0.69608
248.92,0.69081
253.24,0.68557
257.59,0.68035
261.97,0.67542
266.37,0.67046
270.79,0.66558
275.25,0.66046
279.73,0.65523
284.23,0.64959
288.76,0.64375
293.32,0.6375
297.9,0.63121
302.5,0.62485
307.13,0.61882
311.79,0.61295
316.46,0.60733
321.16,0.60166
325.89,0.59607
330.64,0.59026
335.41,0.58432
340.2,0.578
345.02,0.57164
349.86,0.56524
354.72,0.55914
359.6,0.55308
364.51,0.54712
369.44,0.54101
374.38,0.53497
379.35,0.52886
384.34,0.52287
389.35,0.51689
394.38,0.51111
399.43,0.50528
404.5,0.49945
409.59,0.49334
414.7,0.4871
419.83,0.48061
424.97,0.4741
430.14,0.46744
435.32,0.46083
440.52,0.45417
445.74,0.44757
450.98,0.44082
456.23,0.43407
461.5,0.42734
466.79,0.42087
472.09,0.41439
477.41,0.40788
482.75,0.40119
488.1,0.39443
493.47,0.3875
498.85,0.38058
504.24,0.37364
509.66,0.36687
515.08,0.36006
520.52,0.35328
525.98,0.34635
531.44,0.33938
536.92,0.33233
542.42,0.32548
547.92,0.31877
553.44,0.31227
558.97,0.30574
564.52,0.29928
570.07,0.29276
575.64,0.28627
581.22,0.27971
586.81,0.27323
592.4,0.26676
598.01,0.26033
603.63,0.2538
609.26,0.2472
614.9,0.24047
620.55,0.23372
626.21,0.22698
631.87,0.22028
637.55,0.21353
643.23,0.20674
648.92,0.19988
654.62,0.19302
660.32,0.18611
666.03,0.1792
671.75,0.17224
677.48,0.16524
683.21,0.15818
688.95,0.15112
694.69,0.14409
700.44,0.1371
706.19,0.13012
711.95,0.1232
717.71,0.11633
723.48,0.10949
729.25,0.10264
735.02,0.09576
740.8,0.088866
746.58,0.081928
752.37,0.074856
758.15,0.067626
763.94,0.060288
769.73,0.052898
775.52,0.045451
781.32,0.037991
787.11,0.030579
792.91,0.023263
798.7,0.016036
804.5,0.0089116
810.3,0.0018705
816.09,-0.0050813
821.89,-0.011997
827.68,-0.018882
833.48,-0.025801
839.27,-0.032722
845.06,-0.039631
850.85,-0.046469
856.64,-0.053243
862.42,-0.059949
868.2,-0.06668
873.98,-0.073474
879.75,-0.080359
885.52,-0.087278
891.29,-0.094164
897.05,-0.10098
902.81,-0.10772
908.57,-0.11442
914.31,-0.12108
920.06,-0.12772
925.79,-0.13431
931.53,-0.14089
937.25,-0.14743
942.97,-0.15401
948.68,-0.16065
954.39,-0.16738
960.08,-0.17418
965.77,-0.18108
971.46,-0.18801
977.13,-0.19498
982.8,-0.20193
988.45,-0.20891
994.1,-0.21588
999.74,-0.22286
1005.4,-0.22979
1011,-0.23675
1016.6,-0.2437
1022.2,-0.25063
1027.8,-0.25736
1033.4,-0.26402
1038.9,-0.27061
1044.5,-0.27727
1050,-0.28388
1055.6,-0.29044
1061.1,-0.29681
1066.6,-0.3031
1072.1,-0.30929
1077.6,-0.31557
1083,-0.32187
1088.5,-0.32832
1093.9,-0.33477
1099.3,-0.34126
1104.8,-0.3478
1110.2,-0.35459
1115.5,-0.36156
1120.9,-0.36887
1126.3,-0.37636
1131.6,-0.38403
1136.9,-0.39161
1142.2,-0.39903
1147.5,-0.40608
1152.8,-0.41294
1158,-0.41965
1163.3,-0.42643
1168.5,-0.43319
1173.7,-0.44003
1178.9,-0.4468
1184,-0.45357
1189.2,-0.46014
1194.3,-0.46656
1199.4,-0.47269
1204.5,-0.47863
1209.6,-0.48425
1214.6,-0.48972
1219.7,-0.49508
1224.7,-0.50052
1229.7,-0.50587
1234.6,-0.51134
1239.6,-0.51692
1244.5,-0.52278
1249.4,-0.52865
1254.3,-0.53455
1259.1,-0.54025
1264,-0.54583
1268.8,-0.55111
1273.6,-0.55628
1278.4,-0.56121
1283.1,-0.56616
1287.8,-0.57114
1292.5,-0.57635
1297.2,-0.58164
1301.9,-0.58712
1306.5,-0.59257
1311.1,-0.59811
1315.7,-0.60356
1320.2,-0.60911
1324.8,-0.61471
1329.3,-0.62059
1333.8,-0.62661
1338.2,-0.63292
1342.6,-0.63919
1347,-0.64542
1351.4,-0.65141
1355.8,-0.65746
1360.1,-0.66354
1364.4,-0.66987
1368.6,-0.67619
1372.9,-0.68258
1377.1,-0.68873
1381.3,-0.69477
1385.4,-0.70053
1389.6,-0.70619
1393.7,-0.71157
1397.7,-0.71682
1401.8,-0.72184
1405.8,-0.72675
1409.8,-0.73138
1413.7,-0.73598
1417.6,-0.74046
1421.5,-0.74512
1425.4,-0.74982
1429.2,-0.75463
1433,-0.75921
1436.8,-0.76363
1440.5,-0.76776
1444.3,-0.77187
1447.9,-0.77578
1451.6,-0.77966
1455.2,-0.78336
1458.8,-0.78719
1462.3,-0.79096
1465.9,-0.79488
1469.3,-0.79873
1472.8,-0.80261
1476.2,-0.80611
1479.6,-0.80934
1483,-0.81209
1486.3,-0.81469
1489.6,-0.81708
1492.9,-0.81959
1496.1,-0.8221
1499.3,-0.82488
1502.4,-0.82777
1505.5,-0.83097
1508.6,-0.83422
1511.7,-0.83767
1514.7,-0.84108
1517.7,-0.84454
1520.6,-0.84775
1523.6,-0.85083
1526.4,-0.85366
1529.3,-0.85648
1532.1,-0.85913
1534.9,-0.86168
1537.6,-0.86391
1540.3,-0.86603
1543,-0.86799
1545.6,-0.87003
1548.2,-0.87195
1550.8,-0.8739
1553.3,-0.87569
1555.8,-0.87739
1558.2,-0.87867
1560.6,-0.87955
1563,-0.87978
1565.4,-0.87956
1567.7,-0.87872
1569.9,-0.87746
1572.2,-0.87568
1574.3,-0.8736
1576.5,-0.87103
1578.6,-0.86817
1580.7,-0.86488
1582.7,-0.8614
1584.7,-0.85745
1586.7,-0.85295
1588.6,-0.84725
1590.5,-0.8399
1592.4,-0.8299
1594.2,-0.8163
1595.9,-0.79774
1597.7,-0.77345
1599.4,-0.74257
1601,-0.70473
1602.6,-0.6602
1604.2,-0.60927
1605.8,-0.55325
1607.3,-0.49341
1608.7,-0.43197
1610.1,-0.37074
1611.5,-0.31165
1612.9,-0.25648
1614.2,-0.20651
1615.4,-0.16252
1616.7,-0.12476
1617.8,-0.093451
1619,-0.06811
1620.1,-0.048764
1621.2,-0.034346
1622.2,-0.023513
1623.2,-0.015608
1624.1,-0.010108
1625,-0.0061701
1625.9,-0.0035736
1626.7,-0.001847
1627.5,-0.0008717
1628.3,-0.00030846
1629,6.1816e-05
1629.6,0.00029896
1630.3,0.00042336
1630.8,0.00035079
1631.4,0.00025866
1631.9,0.00017032
1632.4,9.1136e-05
1632.8,-8.7885e-06
1633.2,-9.831e-05
1633.5,-0.00019565
1633.8,-0.00015865
1634.1,-0.00011344
1634.3,-4.8655e-05
1634.5,-3.7142e-05
1634.6,-1.0919e-05
1634.7,-6.5188e-06
1634.8,-7.9396e-12
1634.8,-4.1754e-31


==> CSV/2426_uv_in4.csv <==
X,Y
-25.8,1.4613e-32
-25.779,-2.0521e-14
-25.719,8.5928e-13
-25.618,2.6072e-11
-25.476,3.418e-10
-25.294,2.0271e-09
-25.071,8.1135e-09
-24.808,2.4598e-08
-24.505,6.1698e-08
-24.161,1.3325e-07
-23.777,2.7167e-07
-23.352,5.2813e-07
-22.888,9.2977e-07
-22.382,1.5778e-06
-21.837,2.6708e-06
-21.251,4.4745e-06
-20.625,7.3416e-06
-19.959,1.1933e-05
-19.252,1.9103e-05
-18.506,3.1177e-05
-17.719,5.0656e-05
-16.892,8.0469e-05
-16.026,0.00012792
-15.119,0.0001915
-14.172,0.00026915
-13.185,0.00035315
-12.159,0.00041863
-11.093,0.00041446
-9.9866,0.00028258
-8.8409,-9.1957e-05
-7.6555,-0.0008662
-6.4306,-0.0021359
-5.1661,-0.0039929
-3.8621,-0.0064402
-2.5188,-0.0094414
-1.1361,-0.012906
0.28584,-0.016758
1.747,-0.020886
3.2472,-0.025051
4.7866,-0.028727
6.3649,-0.031216
7.9821,-0.032128
9.6381,-0.031265
11.333,-0.028604
13.066,-0.024338
14.838,-0.01879
16.649,-0.012712
18.498,-0.006766
20.385,-0.0013559
22.31,0.0033199
24.274,0.0071618
26.275,0.010198
28.315,0.012484
30.392,0.014149
32.507,0.015303
34.66,0.01608
36.85,0.016559
39.078,0.016848
41.342,0.01703
43.645,0.017199
45.984,0.017393
48.36,0.017638
50.773,0.017925
53.223,0.018263
55.709,0.018637
58.232,0.019048
60.791,0.019487
63.387,0.019958
66.018,0.02045
68.686,0.02095
71.389,0.021435
74.128,0.021909
76.903,0.022367
79.713,0.022828
82.559,0.023285
85.44,0.023749
88.355,0.024201
91.306,0.024644
94.292,0.025056
97.312,0.025451
100.37,0.025815
103.46,0.026161
106.58,0.026462
109.74,0.02672
112.93,0.026918
116.15,0.027074
119.41,0.027185
122.7,0.027268
126.03,0.027323
129.38,0.027365
132.77,0.027381
136.2,0.027361
139.65,0.027285
143.14,0.027157
146.66,0.026972
150.22,0.026745
153.8,0.026474
157.42,0.026172
161.06,0.02583
164.74,0.025454
168.45,0.025039
172.2,0.0246
175.97,0.024126
179.77,0.023629
183.6,0.023111
187.47,0.022584
191.36,0.022049
195.28,0.021514
199.24,0.020984
203.22,0.020472
207.23,0.019978
211.27,0.019501
215.34,0.019045
219.44,0.018604
223.57,0.018179
227.73,0.017758
231.91,0.017347
236.12,0.016933
240.36,0.016522
244.63,0.016097
248.92,0.01567
253.24,0.015236
257.59,0.014814
261.97,0.014396
266.37,0.013994
270.79,0.013594
275.25,0.013205
279.73,0.012811
284.23,0.012421
288.76,0.012031
293.32,0.011666
297.9,0.011319
302.5,0.011003
307.13,0.010704
311.79,0.010432
316.46,0.010171
321.16,0.0099235
325.89,0.0096758
330.64,0.0094367
335.41,0.0092023
340.2,0.008983
345.02,0.0087859
349.86,0.0086134
354.72,0.0084621
359.6,0.0083168
364.51,0.0081803
369.44,0.0080517
374.38,0.007941
379.35,0.0078359
384.34,0.0077361
389.35,0.0076348
394.38,0.007539
399.43,0.0074486
404.5,0.0073712
409.59,0.0073027
414.7,0.0072421
419.83,0.0071845
424.97,0.0071271
430.14,0.007068
435.32,0.0070088
440.52,0.0069467
445.74,0.0068837
450.98,0.0068202
456.23,0.0067497
461.5,0.0066773
466.79,0.0065967
472.09,0.006519
477.41,0.0064347
482.75,0.0063557
488.1,0.006266
493.47,0.0061841
498.85,0.0060909
504.24,0.0060054
509.66,0.0059067
515.08,0.0058092
520.52,0.0057
525.98,0.0056042
531.44,0.0055052
536.92,0.0054107
542.42,0.0053025
547.92,0.0052006
553.44,0.0050966
558.97,0.0050037
564.52,0.0048951
570.07,0.0047893
575.64,0.0046703
581.22,0.0045589
586.81,0.0044342
592.4,0.0043252
598.01,0.0042104
603.63,0.0041107
609.26,0.0040011
614.9,0.0039072
620.55,0.0038063
626.21,0.0037277
631.87,0.0036397
637.55,0.003563
643.23,0.0034639
648.92,0.0033669
654.62,0.0032456
660.32,0.0031221
666.03,0.0029809
671.75,0.0028477
677.48,0.0027142
683.21,0.0025956
688.95,0.0024852
694.69,0.0023824
700.44,0.0022788
706.19,0.0021726
711.95,0.0020685
717.71,0.0019589
723.48,0.0018551
729.25,0.0017449
735.02,0.0016403
740.8,0.0015215
746.58,0.0014078
752.37,0.001278
758.15,0.0011611
763.94,0.0010333
769.73,0.00092966
775.52,0.00081913
781.32,0.00073311
787.11,0.00063541
792.91,0.00055917
798.7,0.00046951
804.5,0.00040196
810.3,0.00032399
816.09,0.00026759
821.89,0.00020137
827.68,0.00015166
833.48,9.1501e-05
839.27,4.2985e-05
845.06,-1.429e-05
850.85,-6.1398e-05
856.64,-0.00011198
862.42,-0.00015096
868.2,-0.00018646
873.98,-0.0002136
879.75,-0.00023587
885.52,-0.00025472
891.29,-0.00026818
897.05,-0.00028323
902.81,-0.0002937
908.57,-0.00030855
914.31,-0.000316
920.06,-0.00032699
925.79,-0.0003271
931.53,-0.00032911
937.25,-0.00032057
942.97,-0.00032129
948.68,-0.00032045
954.39,-0.00033251
960.08,-0.00034423
965.77,-0.00036598
971.46,-0.00038876
977.13,-0.00042117
982.8,-0.00045134
988.45,-0.00048307
994.1,-0.00050932
999.74,-0.00053758
1005.4,-0.000563
1011,-0.00059204
1016.6,-0.00062055
1022.2,-0.00065163
1027.8,-0.0006761
1033.4,-0.00069956
1038.9,-0.0007134
1044.5,-0.00072573
1050,-0.00072793
1055.6,-0.00073775
1061.1,-0.0007456
1066.6,-0.00077112
1072.1,-0.00080372
1077.6,-0.00085682
1083,-0.00090741
1088.5,-0.00096157
1093.9,-0.0010017
1099.3,-0.001048
1104.8,-0.0010835
1110.2,-0.0011264
1115.5,-0.0011575
1120.9,-0.0011934
1126.3,-0.001217
1131.6,-0.0012406
1136.9,-0.0012504
1142.2,-0.0012541
1147.5,-0.0012502
1152.8,-0.0012413
1158,-0.00123
1163.3,-0.0012102
1168.5,-0.0011893
1173.7,-0.0011616
1178.9,-0.0011332
1184,-0.0010995
1189.2,-0.0010645
1194.3,-0.0010307
1199.4,-0.0010012
1204.5,-0.00098149
1209.6,-0.00096967
1214.6,-0.00097198
1219.7,-0.0009843
1224.7,-0.0010087
1229.7,-0.0010437
1234.6,-0.0010874
1239.6,-0.0011375
1244.5,-0.0011862
1249.4,-0.0012359
1254.3,-0.0012868
1259.1,-0.0013495
1264,-0.0014226
1268.8,-0.0015051
1273.6,-0.0015918
1278.4,-0.0016757
1283.1,-0.0017646
1287.8,-0.0018503
1292.5,-0.0019457
1297.2,-0.0020316
1301.9,-0.0021228
1306.5,-0.0021998
1311.1,-0.0022814
1315.7,-0.002353
1320.2,-0.002432
1324.8,-0.0025048
1329.3,-0.0025834
1333.8,-0.0026634
1338.2,-0.0027457
1342.6,-0.0028269
1347,-0.0029072
1351.4,-0.0029906
1355.8,-0.0030728
1360.1,-0.0031582
1364.4,-0.0032434
1368.6,-0.0033316
1372.9,-0.0034203
1377.1,-0.003518
1381.3,-0.0036266
1385.4,-0.0037477
1389.6,-0.0038793
1393.7,-0.0040226
1397.7,-0.0041799
1401.8,-0.0043425
1405.8,-0.0044989
1409.8,-0.004634
1413.7,-0.004753
1417.6,-0.0048563
1421.5,-0.0049561
1425.4,-0.0050551
1429.2,-0.0051637
1433,-0.0052768
1436.8,-0.005399
1440.5,-0.005522
1444.3,-0.0056544
1447.9,-0.0057902
1451.6,-0.0059389
1455.2,-0.0060896
1458.8,-0.0062435
1462.3,-0.0063842
1465.9,-0.0065187
1469.3,-0.0066401
1472.8,-0.0067595
1476.2,-0.0068698
1479.6,-0.0069783
1483,-0.0070796
1486.3,-0.0071904
1489.6,-0.0073076
1492.9,-0.0074421
1496.1,-0.0075836
1499.3,-0.0077449
1502.4,-0.0079097
1505.5,-0.0080841
1508.6,-0.0082413
1511.7,-0.0083878
1514.7,-0.0084915
1517.7,-0.0085701
1520.6,-0.0086134
1523.6,-0.0086493
1526.4,-0.0086633
1529.3,-0.0086793
1532.1,-0.0086765
1534.9,-0.0086716
1537.6,-0.0086472
1540.3,-0.0086284
1543,-0.0086054
1545.6,-0.0085974
1548.2,-0.0085896
1550.8,-0.008601
1553.3,-0.0086352
1555.8,-0.0087184
1558.2,-0.0088547
1560.6,-0.0090578
1563,-0.0093228
1565.4,-0.0096531
1567.7,-0.010024
1569.9,-0.010387
1572.2,-0.010653
1574.3,-0.01072
1576.5,-0.010477
1578.6,-0.0098167
1580.7,-0.0086234
1582.7,-0.006807
1584.7,-0.0042827
1586.7,-0.00098926
1588.6,0.0030944
1590.5,0.0079213
1592.4,0.013295
1594.2,0.018836
1595.9,0.023898
1597.7,0.027999
1599.4,0.03073
1601,0.031718
1602.6,0.031341
1604.2,0.02953
1605.8,0.027029
1607.3,0.023895
1608.7,0.020824
1610.1,0.017625
1611.5,0.01437
1612.9,0.01124
1614.2,0.0084446
1615.4,0.0058702
1616.7,0.0034048
1617.8,0.0012551
1619,-0.00072203
1620.1,-0.0019043
1621.2,-0.0024949
1622.2,-0.002942
1623.2,-0.003146
1624.1,-0.0030133
1625,-0.0028972
1625.9,-0.0026286
1626.7,-0.0023681
1627.5,-0.0019878
1628.3,-0.0016333
1629,-0.0013847
1629.6,-0.001204
1630.3,-0.0010439
1630.8,-0.0007737
1631.4,-0.00054158
1631.9,-0.00035358
1632.4,-0.00020428
1632.8,-5.6714e-05
1633.2,6.3452e-05
1633.5,0.00017898
1633.8,0.00015171
1634.1,0.00011101
1634.3,4.7989e-05
1634.5,3.7011e-05
1634.6,1.0903e-05
1634.7,6.5179e-06
1634.8,-0
1634.8,-0


==> CSV/2426_vv1.csv <==
X,Y
-45.161,9.7315e-31
-45.141,9.4758e-13
-45.08,2.3816e-10
-44.979,5.7899e-09
-44.837,5.4385e-08
-44.655,2.998e-07
-44.432,1.1751e-06
-44.169,3.6272e-06
-43.866,9.382e-06
-43.522,2.1178e-05
-43.137,4.292e-05
-42.712,7.9738e-05
-42.247,0.00013796
-41.742,0.00022509
-41.196,0.00034976
-40.61,0.00052189
-39.983,0.00075286
-39.316,0.0010559
-38.609,0.0014466
-37.862,0.0019433
-37.075,0.0025687
-36.248,0.0033503
-35.38,0.0043226
-34.473,0.0055276
-33.526,0.0070161
-32.538,0.0088495
-31.511,0.011102
-30.444,0.013862
-29.337,0.017234
-28.191,0.021339
-27.005,0.02632
-25.779,0.032357
-24.513,0.039673
-23.209,0.048532
-21.864,0.059223
-20.481,0.072065
-19.058,0.087393
-17.596,0.10556
-16.094,0.12695
-14.554,0.15194
-12.974,0.18086
-11.356,0.21393
-9.699,0.25115
-8.0031,0.29241
-6.2685,0.33746
-4.4952,0.38585
-2.6835,0.43707
-0.83335,0.49045
1.0551,0.54508
2.9819,0.6
4.9467,0.65423
6.9497,0.70686
8.9906,0.75709
11.069,0.8041
13.186,0.84714
15.34,0.88582
17.532,0.92005
19.761,0.94988
22.027,0.97543
24.331,0.99692
26.672,1.0145
29.05,1.0289
31.464,1.0405
33.916,1.0498
36.404,1.0574
38.928,1.0637
41.489,1.0689
44.087,1.0733
46.72,1.0773
49.39,1.0808
52.095,1.0839
54.836,1.0866
57.613,1.0889
60.425,1.0908
63.272,1.0925
66.155,1.0939
69.073,1.0951
72.026,1.096
75.013,1.0965
78.035,1.0967
81.092,1.0966
84.183,1.0963
87.308,1.0958
90.467,1.0952
93.661,1.0945
96.887,1.0938
100.15,1.093
103.44,1.0923
106.77,1.0915
110.13,1.0908
113.52,1.09
116.95,1.0892
120.41,1.0883
123.9,1.0872
127.42,1.086
130.98,1.0846
134.56,1.0831
138.18,1.0815
141.83,1.0797
145.51,1.0778
149.23,1.0756
152.97,1.0733
156.75,1.0708
160.55,1.068
164.39,1.065
168.25,1.0618
172.15,1.0584
176.08,1.0549
180.03,1.0513
184.02,1.0478
188.03,1.0444
192.08,1.0411
196.15,1.038
200.25,1.0347
204.38,1.0314
208.54,1.0278
212.73,1.0239
216.94,1.0198
221.18,1.0154
225.45,1.0108
229.75,1.0061
234.07,1.0013
238.43,0.99642
242.8,0.99153
247.21,0.9866
251.64,0.98155
256.09,0.97636
260.58,0.97102
265.08,0.96559
269.62,0.96014
274.18,0.9547
278.76,0.94923
283.37,0.94369
288,0.9381
292.66,0.93247
297.34,0.92678
302.04,0.92103
306.77,0.91523
311.52,0.9094
316.3,0.90352
321.09,0.89749
325.92,0.89125
330.76,0.88473
335.62,0.87789
340.51,0.87073
345.42,0.86329
350.35,0.85557
355.3,0.84759
360.27,0.83935
365.26,0.8309
370.28,0.82233
375.31,0.81376
380.36,0.80532
385.44,0.79714
390.53,0.78927
395.64,0.78168
400.77,0.77432
405.92,0.76711
411.09,0.76003
416.28,0.75301
421.48,0.74593
426.71,0.73863
431.94,0.73102
437.2,0.72311
442.48,0.71494
447.77,0.70654
453.07,0.69794
458.4,0.68919
463.74,0.6804
469.09,0.67171
474.46,0.66318
479.85,0.65483
485.25,0.64664
490.66,0.63856
496.09,0.63051
501.54,0.62242
507,0.61422
512.47,0.6059
517.95,0.59749
523.45,0.58907
528.96,0.58071
534.48,0.57248
540.02,0.56442
545.57,0.55653
551.12,0.54877
556.69,0.54105
562.28,0.53332
567.87,0.52558
573.47,0.5179
579.08,0.51035
584.71,0.50298
590.34,0.49579
595.98,0.48875
601.64,0.48185
607.3,0.47511
612.97,0.46857
618.64,0.46224
624.33,0.45612
630.02,0.45024
635.73,0.44459
641.43,0.43917
647.15,0.43393
652.87,0.42881
658.6,0.42378
664.34,0.41883
670.08,0.41402
675.83,0.4094
681.58,0.405
687.34,0.40083
693.1,0.3969
698.86,0.39319
704.64,0.38971
710.41,0.38644
716.19,0.38338
721.97,0.38053
727.76,0.37787
733.54,0.3754
739.33,0.37316
745.13,0.37119
750.92,0.36953
756.72,0.36821
762.52,0.36722
768.31,0.36652
774.11,0.36606
779.91,0.36579
785.71,0.36571
791.52,0.36579
797.32,0.36606
803.12,0.36652
808.91,0.36722
814.71,0.36821
820.51,0.36953
826.3,0.37119
832.1,0.37316
837.89,0.3754
843.67,0.37787
849.46,0.38053
855.24,0.38338
861.02,0.38644
866.79,0.38971
872.56,0.39319
878.33,0.3969
884.09,0.40083
889.85,0.405
895.6,0.4094
901.35,0.41402
907.09,0.41883
912.83,0.42378
918.56,0.42881
924.28,0.43393
929.99,0.43917
935.7,0.44459
941.41,0.45024
947.1,0.45612
952.79,0.46224
958.46,0.46857
964.13,0.47511
969.79,0.48185
975.45,0.48875
981.09,0.49579
986.72,0.50298
992.35,0.51035
997.96,0.5179
1003.6,0.52558
1009.2,0.53332
1014.7,0.54105
1020.3,0.54877
1025.9,0.55653
1031.4,0.56442
1036.9,0.57248
1042.5,0.58071
1048,0.58907
1053.5,0.59749
1059,0.6059
1064.4,0.61422
1069.9,0.62242
1075.3,0.63051
1080.8,0.63856
1086.2,0.64664
1091.6,0.65483
1097,0.66318
1102.3,0.67171
1107.7,0.6804
1113,0.68919
1118.4,0.69794
1123.7,0.70654
1129,0.71494
1134.2,0.72311
1139.5,0.73102
1144.7,0.73863
1149.9,0.74593
1155.2,0.75301
1160.3,0.76003
1165.5,0.76711
1170.7,0.77432
1175.8,0.78168
1180.9,0.78927
1186,0.79714
1191.1,0.80532
1196.1,0.81376
1201.2,0.82233
1206.2,0.8309
1211.2,0.83935
1216.1,0.84759
1221.1,0.85557
1226,0.86329
1230.9,0.87073
1235.8,0.87789
1240.7,0.88473
1245.5,0.89125
1250.3,0.89749
1255.1,0.90352
1259.9,0.9094
1264.7,0.91523
1269.4,0.92103
1274.1,0.92678
1278.8,0.93247
1283.4,0.9381
1288.1,0.94369
1292.7,0.94923
1297.3,0.9547
1301.8,0.96014
1306.3,0.96559
1310.9,0.97102
1315.3,0.97636
1319.8,0.98155
1324.2,0.9866
1328.6,0.99153
1333,0.99642
1337.4,1.0013
1341.7,1.0061
1346,1.0108
1350.2,1.0154
1354.5,1.0198
1358.7,1.0239
1362.9,1.0278
1367,1.0314
1371.2,1.0347
1375.3,1.038
1379.4,1.0411
1383.4,1.0444
1387.4,1.0478
1391.4,1.0513
1395.4,1.0549
1399.3,1.0584
1403.2,1.0618
1407,1.065
1410.9,1.068
1414.7,1.0708
1418.5,1.0733
1422.2,1.0756
1425.9,1.0778
1429.6,1.0797
1433.2,1.0815
1436.9,1.0831
1440.5,1.0846
1444,1.086
1447.5,1.0872
1451,1.0883
1454.5,1.0892
1457.9,1.09
1461.3,1.0908
1464.7,1.0915
1468,1.0923
1471.3,1.093
1474.5,1.0938
1477.8,1.0945
1481,1.0952
1484.1,1.0958
1487.2,1.0963
1490.3,1.0966
1493.4,1.0967
1496.4,1.0965
1499.4,1.096
1502.4,1.0951
1505.3,1.0939
1508.2,1.0925
1511,1.0908
1513.8,1.0889
1516.6,1.0866
1519.3,1.0839
1522,1.0808
1524.7,1.0773
1527.3,1.0733
1529.9,1.0689
1532.5,1.0637
1535,1.0574
1537.5,1.0498
1540,1.0405
1542.4,1.0289
1544.8,1.0145
1547.1,0.99692
1549.4,0.97543
1551.7,0.94988
1553.9,0.92005
1556.1,0.88582
1558.2,0.84714
1560.4,0.8041
1562.4,0.75709
1564.5,0.70686
1566.5,0.65423
1568.4,0.6
1570.4,0.54508
1572.3,0.49045
1574.1,0.43707
1575.9,0.38585
1577.7,0.33746
1579.4,0.29241
1581.1,0.25115
1582.8,0.21393
1584.4,0.18086
1586,0.15194
1587.5,0.12695
1589,0.10556
1590.5,0.087393
1591.9,0.072065
1593.3,0.059223
1594.6,0.048532
1595.9,0.039673
1597.2,0.032357
1598.4,0.02632
1599.6,0.021339
1600.8,0.017234
1601.9,0.013862
1602.9,0.011102
1604,0.0088495
1605,0.0070161
1605.9,0.0055276
1606.8,0.0043226
1607.7,0.0033503
1608.5,0.0025687
1609.3,0.0019433
1610,0.0014466
1610.7,0.0010559
1611.4,0.00075286
1612,0.00052189
1612.6,0.00034976
1613.2,0.00022509
1613.7,0.00013796
1614.1,7.9738e-05
1614.6,4.292e-05
1615,2.1178e-05
1615.3,9.382e-06
1615.6,3.6272e-06
1615.9,1.1751e-06
1616.1,2.998e-07
1616.3,5.4385e-08
1616.4,5.7899e-09
1616.5,2.3816e-10
1616.6,9.4758e-13
1616.6,9.7315e-31


==> CSV/2426_vv2.csv <==
X,Y
-45.161,5.2348e-33
-45.141,1.7128e-14
-45.08,5.8443e-12
-44.979,1.035e-10
-44.837,9.5382e-10
-44.655,5.0498e-09
-44.432,1.8709e-08
-44.169,5.4151e-08
-43.866,1.3206e-07
-43.522,2.8173e-07
-43.137,5.4333e-07
-42.712,9.6806e-07
-42.247,1.6275e-06
-41.742,2.6177e-06
-41.196,4.0681e-06
-40.61,6.171e-06
-39.983,9.2212e-06
-39.316,1.3613e-05
-38.609,1.9877e-05
-37.862,2.8585e-05
-37.075,4.0482e-05
-36.248,5.7355e-05
-35.38,8.1873e-05
-34.473,0.0001177
-33.526,0.00016907
-32.538,0.00024097
-31.511,0.00033905
-30.444,0.00047017
-29.337,0.00064497
-28.191,0.00087314
-27.005,0.0011749
-25.779,0.0015885
-24.513,0.0021785
-23.209,0.0030176
-21.864,0.0041582
-20.481,0.0056559
-19.058,0.0075308
-17.596,0.0098002
-16.094,0.01255
-14.554,0.015974
-12.974,0.020241
-11.356,0.025554
-9.699,0.032093
-8.0031,0.04
-6.2685,0.04926
-4.4952,0.059321
-2.6835,0.069735
-0.83335,0.079963
1.0551,0.08953
2.9819,0.097886
4.9467,0.10483
6.9497,0.11045
8.9906,0.11483
11.069,0.11766
13.186,0.1186
15.34,0.11766
17.532,0.11505
19.761,0.11138
22.027,0.10715
24.331,0.1024
26.672,0.096593
29.05,0.090553
31.464,0.084586
33.916,0.078937
36.404,0.07368
38.928,0.068855
41.489,0.064435
44.087,0.0604
46.72,0.056704
49.39,0.053316
52.095,0.050193
54.836,0.047305
57.613,0.044618
60.425,0.042114
63.272,0.039773
66.155,0.037586
69.073,0.035541
72.026,0.033632
75.013,0.031853
78.035,0.030195
81.092,0.028654
84.183,0.027224
87.308,0.0259
90.467,0.024677
93.661,0.02355
96.887,0.022515
100.15,0.021568
103.44,0.020703
106.77,0.019909
110.13,0.019174
113.52,0.018488
116.95,0.017839
120.41,0.017222
123.9,0.016634
127.42,0.016072
130.98,0.015535
134.56,0.015023
138.18,0.014535
141.83,0.014073
145.51,0.013637
149.23,0.013229
152.97,0.012852
156.75,0.012508
160.55,0.012198
164.39,0.011924
168.25,0.011683
172.15,0.011469
176.08,0.011278
180.03,0.011103
184.02,0.010939
188.03,0.010783
192.08,0.010634
196.15,0.010492
200.25,0.01036
204.38,0.010234
208.54,0.010112
212.73,0.0099871
216.94,0.0098598
221.18,0.0097308
225.45,0.0096044
229.75,0.0094843
234.07,0.0093757
238.43,0.0092809
242.8,0.0091974
247.21,0.0091208
251.64,0.0090479
256.09,0.0089781
260.58,0.0089109
265.08,0.0088469
269.62,0.0087869
274.18,0.0087289
278.76,0.0086693
283.37,0.0086047
288,0.0085335
292.66,0.0084535
297.34,0.0083676
302.04,0.0082798
306.77,0.0081935
311.52,0.0081073
316.3,0.0080193
321.09,0.0079275
325.92,0.0078315
330.76,0.0077306
335.62,0.007623
340.51,0.0075096
345.42,0.0073924
350.35,0.0072742
355.3,0.0071557
360.27,0.0070369
365.26,0.0069188
370.28,0.0068021
375.31,0.0066863
380.36,0.0065701
385.44,0.0064531
390.53,0.0063349
395.64,0.0062163
400.77,0.0060967
405.92,0.0059764
411.09,0.005853
416.28,0.0057254
421.48,0.0055919
426.71,0.0054546
431.94,0.0053152
437.2,0.0051766
442.48,0.0050397
447.77,0.0049053
453.07,0.0047716
458.4,0.0046403
463.74,0.0045153
469.09,0.0044014
474.46,0.0043
479.85,0.0042117
485.25,0.0041358
490.66,0.0040723
496.09,0.0040184
501.54,0.0039709
507,0.0039237
512.47,0.0038734
517.95,0.0038173
523.45,0.0037561
528.96,0.0036906
534.48,0.0036227
540.02,0.0035539
545.57,0.0034869
551.12,0.0034226
556.69,0.0033617
562.28,0.0033037
567.87,0.0032487
573.47,0.0031952
579.08,0.0031417
584.71,0.0030863
590.34,0.0030272
595.98,0.0029638
601.64,0.002897
607.3,0.0028283
612.97,0.0027594
618.64,0.0026913
624.33,0.0026251
630.02,0.0025613
635.73,0.0024998
641.43,0.0024402
647.15,0.0023822
652.87,0.0023259
658.6,0.0022711
664.34,0.0022178
670.08,0.0021649
675.83,0.0021112
681.58,0.0020567
687.34,0.002002
693.1,0.0019487
698.86,0.0018988
704.64,0.0018538
710.41,0.0018138
716.19,0.0017785
721.97,0.0017468
727.76,0.0017179
733.54,0.0016913
739.33,0.0016671
745.13,0.0016459
750.92,0.0016283
756.72,0.0016146
762.52,0.0016046
768.31,0.0015974
774.11,0.0015926
779.91,0.0015899
785.71,0.0015891
791.52,0.0015899
797.32,0.0015926
803.12,0.0015974
808.91,0.0016046
814.71,0.0016146
820.51,0.0016283
826.3,0.0016459
832.1,0.0016671
837.89,0.0016913
843.67,0.0017179
849.46,0.0017468
855.24,0.0017785
861.02,0.0018138
866.79,0.0018538
872.56,0.0018988
878.33,0.0019487
884.09,0.002002
889.85,0.0020567
895.6,0.0021112
901.35,0.0021649
907.09,0.0022178
912.83,0.0022711
918.56,0.0023259
924.28,0.0023822
929.99,0.0024402
935.7,0.0024998
941.41,0.0025613
947.1,0.0026251
952.79,0.0026913
958.46,0.0027594
964.13,0.0028283
969.79,0.002897
975.45,0.0029638
981.09,0.0030272
986.72,0.0030863
992.35,0.0031417
997.96,0.0031952
1003.6,0.0032487
1009.2,0.0033037
1014.7,0.0033617
1020.3,0.0034226
1025.9,0.0034869
1031.4,0.0035539
1036.9,0.0036227
1042.5,0.0036906
1048,0.0037561
1053.5,0.0038173
1059,0.0038734
1064.4,0.0039237
1069.9,0.0039709
1075.3,0.0040184
1080.8,0.0040723
1086.2,0.0041358
1091.6,0.0042117
1097,0.0043
1102.3,0.0044014
1107.7,0.0045153
1113,0.0046403
1118.4,0.0047716
1123.7,0.0049053
1129,0.0050397
1134.2,0.0051766
1139.5,0.0053152
1144.7,0.0054546
1149.9,0.0055919
1155.2,0.0057254
1160.3,0.005853
1165.5,0.0059764
1170.7,0.0060967
1175.8,0.0062163
1180.9,0.0063349
1186,0.0064531
1191.1,0.0065701
1196.1,0.0066863
1201.2,0.0068021
1206.2,0.0069188
1211.2,0.0070369
1216.1,0.0071557
1221.1,0.0072742
1226,0.0073924
1230.9,0.0075096
1235.8,0.007623
1240.7,0.0077306
1245.5,0.0078315
1250.3,0.0079275
1255.1,0.0080193
1259.9,0.0081073
1264.7,0.0081935
1269.4,0.0082798
1274.1,0.0083676
1278.8,0.0084535
1283.4,0.0085335
1288.1,0.0086047
1292.7,0.0086693
1297.3,0.0087289
1301.8,0.0087869
1306.3,0.0088469
1310.9,0.0089109
1315.3,0.0089781
1319.8,0.0090479
1324.2,0.0091208
1328.6,0.0091974
1333,0.0092809
1337.4,0.0093757
1341.7,0.0094843
1346,0.0096044
1350.2,0.0097308
1354.5,0.0098598
1358.7,0.0099871
1362.9,0.010112
1367,0.010234
1371.2,0.01036
1375.3,0.010492
1379.4,0.010634
1383.4,0.010783
1387.4,0.010939
1391.4,0.011103
1395.4,0.011278
1399.3,0.011469
1403.2,0.011683
1407,0.011924
1410.9,0.012198
1414.7,0.012508
1418.5,0.012852
1422.2,0.013229
1425.9,0.013637
1429.6,0.014073
1433.2,0.014535
1436.9,0.015023
1440.5,0.015535
1444,0.016072
1447.5,0.016634
1451,0.017222
1454.5,0.017839
1457.9,0.018488
1461.3,0.019174
1464.7,0.019909
1468,0.020703
1471.3,0.021568
1474.5,0.022515
1477.8,0.02355
1481,0.024677
1484.1,0.0259
1487.2,0.027224
1490.3,0.028654
1493.4,0.030195
1496.4,0.031853
1499.4,0.033632
1502.4,0.035541
1505.3,0.037586
1508.2,0.039773
1511,0.042114
1513.8,0.044618
1516.6,0.047305
1519.3,0.050193
1522,0.053316
1524.7,0.056704
1527.3,0.0604
1529.9,0.064435
1532.5,0.068855
1535,0.07368
1537.5,0.078937
1540,0.084586
1542.4,0.090553
1544.8,0.096593
1547.1,0.1024
1549.4,0.10715
1551.7,0.11138
1553.9,0.11505
1556.1,0.11766
1558.2,0.1186
1560.4,0.11766
1562.4,0.11483
1564.5,0.11045
1566.5,0.10483
1568.4,0.097886
1570.4,0.08953
1572.3,0.079963
1574.1,0.069735
1575.9,0.059321
1577.7,0.04926
1579.4,0.04
1581.1,0.032093
1582.8,0.025554
1584.4,0.020241
1586,0.015974
1587.5,0.01255
1589,0.0098002
1590.5,0.0075308
1591.9,0.0056559
1593.3,0.0041582
1594.6,0.0030176
1595.9,0.0021785
1597.2,0.0015885
1598.4,0.0011749
1599.6,0.00087314
1600.8,0.00064497
1601.9,0.00047017
1602.9,0.00033905
1604,0.00024097
1605,0.00016907
1605.9,0.0001177
1606.8,8.1873e-05
1607.7,5.7355e-05
1608.5,4.0482e-05
1609.3,2.8585e-05
1610,1.9877e-05
1610.7,1.3613e-05
1611.4,9.2212e-06
1612,6.171e-06
1612.6,4.0681e-06
1613.2,2.6177e-06
1613.7,1.6275e-06
1614.1,9.6806e-07
1614.6,5.4333e-07
1615,2.8173e-07
1615.3,1.3206e-07
1615.6,5.4151e-08
1615.9,1.8709e-08
1616.1,5.0498e-09
1616.3,9.5382e-10
1616.4,1.035e-10
1616.5,5.8443e-12
1616.6,1.7128e-14
1616.6,5.2348e-33


==> CSV/2426_vv3.csv <==
X,Y
-25.8,1.1536e-30
-25.779,3.8888e-12
-25.719,9.7117e-10
-25.618,2.3685e-08
-25.476,2.2175e-07
-25.294,1.2179e-06
-25.071,4.7513e-06
-24.808,1.4588e-05
-24.505,3.7513e-05
-24.161,8.4161e-05
-23.777,0.00016954
-23.352,0.00031322
-22.888,0.00053933
-22.382,0.00087658
-21.837,0.0013586
-21.251,0.0020247
-20.625,0.0029222
-19.959,0.0041092
-19.252,0.0056584
-18.506,0.0076616
-17.719,0.010233
-16.892,0.013514
-16.026,0.017681
-15.119,0.022945
-14.172,0.029559
-13.185,0.03782
-12.159,0.048069
-11.093,0.060692
-9.9866,0.07613
-8.8409,0.094866
-7.6555,0.11737
-6.4306,0.14406
-5.1661,0.1752
-3.8621,0.2109
-2.5188,0.25108
-1.1361,0.29543
0.28584,0.34341
1.747,0.3943
3.2472,0.44708
4.7866,0.50064
6.3649,0.5539
7.9821,0.6058
9.6381,0.65547
11.333,0.70217
13.066,0.74535
14.838,0.78473
16.649,0.82025
18.498,0.85198
20.385,0.88015
22.31,0.90509
24.274,0.92714
26.275,0.94663
28.315,0.9639
30.392,0.97925
32.507,0.99296
34.66,1.0053
36.85,1.0164
39.078,1.0264
41.342,1.0354
43.645,1.0436
45.984,1.0509
48.36,1.0574
50.773,1.0631
53.223,1.0681
55.709,1.0725
58.232,1.0765
60.791,1.0799
63.387,1.0828
66.018,1.0852
68.686,1.0873
71.389,1.0889
74.128,1.09
76.903,1.0908
79.713,1.0911
82.559,1.0912
85.44,1.0911
88.355,1.091
91.306,1.0909
94.292,1.0908
97.312,1.0907
100.37,1.0906
103.46,1.0905
106.58,1.0904
109.74,1.0903
112.93,1.0901
116.15,1.0899
119.41,1.0896
122.7,1.0894
126.03,1.0891
129.38,1.0888
132.77,1.0884
136.2,1.0879
139.65,1.0872
143.14,1.0861
146.66,1.0847
150.22,1.0828
153.8,1.0806
157.42,1.0781
161.06,1.0753
164.74,1.0724
168.45,1.0694
172.2,1.0663
175.97,1.0633
179.77,1.0603
183.6,1.0574
187.47,1.0546
191.36,1.0517
195.28,1.0486
199.24,1.0455
203.22,1.0421
207.23,1.0386
211.27,1.035
215.34,1.0312
219.44,1.0275
223.57,1.0238
227.73,1.0201
231.91,1.0164
236.12,1.0127
240.36,1.0088
244.63,1.0049
248.92,1.0007
253.24,0.99643
257.59,0.99191
261.97,0.98719
266.37,0.98232
270.79,0.97737
275.25,0.97234
279.73,0.96724
284.23,0.96201
288.76,0.95665
293.32,0.95117
297.9,0.94559
302.5,0.93987
307.13,0.93396
311.79,0.9278
316.46,0.92141
321.16,0.91489
325.89,0.9083
330.64,0.90171
335.41,0.89514
340.2,0.88859
345.02,0.88208
349.86,0.87564
354.72,0.86924
359.6,0.86283
364.51,0.85639
369.44,0.8499
374.38,0.84338
379.35,0.83678
384.34,0.83001
389.35,0.82299
394.38,0.81567
399.43,0.80805
404.5,0.80016
409.59,0.79205
414.7,0.78381
419.83,0.77551
424.97,0.76722
430.14,0.75893
435.32,0.7506
440.52,0.7422
445.74,0.73372
450.98,0.72515
456.23,0.71654
461.5,0.70792
466.79,0.69934
472.09,0.6908
477.41,0.68234
482.75,0.67392
488.1,0.66552
493.47,0.65714
498.85,0.64875
504.24,0.64032
509.66,0.63184
515.08,0.62329
520.52,0.6147
525.98,0.60613
531.44,0.59759
536.92,0.58911
542.42,0.58068
547.92,0.57233
553.44,0.56407
558.97,0.55593
564.52,0.54791
570.07,0.54001
575.64,0.53228
581.22,0.52472
586.81,0.51732
592.4,0.51003
598.01,0.50281
603.63,0.49568
609.26,0.48867
614.9,0.48183
620.55,0.47517
626.21,0.4687
631.87,0.46241
637.55,0.45629
643.23,0.45026
648.92,0.44427
654.62,0.43829
660.32,0.43236
666.03,0.42652
671.75,0.4208
677.48,0.41524
683.21,0.40986
688.95,0.4047
694.69,0.39975
700.44,0.39503
706.19,0.39055
711.95,0.38631
717.71,0.38232
723.48,0.37859
729.25,0.37514
735.02,0.37196
740.8,0.36909
746.58,0.36653
752.37,0.3643
758.15,0.36235
763.94,0.36069
769.73,0.35934
775.52,0.35829
781.32,0.35752
787.11,0.35698
792.91,0.35662
798.7,0.35641
804.5,0.35634
810.3,0.35641
816.09,0.35662
821.89,0.35698
827.68,0.35752
833.48,0.35829
839.27,0.35934
845.06,0.36069
850.85,0.36235
856.64,0.3643
862.42,0.36653
868.2,0.36909
873.98,0.37196
879.75,0.37514
885.52,0.37859
891.29,0.38232
897.05,0.38631
902.81,0.39055
908.57,0.39503
914.31,0.39975
920.06,0.4047
925.79,0.40986
931.53,0.41524
937.25,0.4208
942.97,0.42652
948.68,0.43236
954.39,0.43829
960.08,0.44427
965.77,0.45026
971.46,0.45629
977.13,0.46241
982.8,0.4687
988.45,0.47517
994.1,0.48183
999.74,0.48867
1005.4,0.49568
1011,0.50281
1016.6,0.51003
1022.2,0.51732
1027.8,0.52472
1033.4,0.53228
1038.9,0.54001
1044.5,0.54791
1050,0.55593
1055.6,0.56407
1061.1,0.57233
1066.6,0.58068
1072.1,0.58911
1077.6,0.59759
1083,0.60613
1088.5,0.6147
1093.9,0.62329
1099.3,0.63184
1104.8,0.64032
1110.2,0.64875
1115.5,0.65714
1120.9,0.66552
1126.3,0.67392
1131.6,0.68234
1136.9,0.6908
1142.2,0.69934
1147.5,0.70792
1152.8,0.71654
1158,0.72515
1163.3,0.73372
1168.5,0.7422
1173.7,0.7506
1178.9,0.75893
1184,0.76722
1189.2,0.77551
1194.3,0.78381
1199.4,0.79205
1204.5,0.80016
1209.6,0.80805
1214.6,0.81567
1219.7,0.82299
1224.7,0.83001
1229.7,0.83678
1234.6,0.84338
1239.6,0.8499
1244.5,0.85639
1249.4,0.86283
1254.3,0.86924
1259.1,0.87564
1264,0.88208
1268.8,0.88859
1273.6,0.89514
1278.4,0.90171
1283.1,0.9083
1287.8,0.91489
1292.5,0.92141
1297.2,0.9278
1301.9,0.93396
1306.5,0.93987
1311.1,0.94559
1315.7,0.95117
1320.2,0.95665
1324.8,0.96201
1329.3,0.96724
1333.8,0.97234
1338.2,0.97737
1342.6,0.98232
1347,0.98719
1351.4,0.99191
1355.8,0.99643
1360.1,1.0007
1364.4,1.0049
1368.6,1.0088
1372.9,1.0127
1377.1,1.0164
1381.3,1.0201
1385.4,1.0238
1389.6,1.0275
1393.7,1.0312
1397.7,1.035
1401.8,1.0386
1405.8,1.0421
1409.8,1.0455
1413.7,1.0486
1417.6,1.0517
1421.5,1.0546
1425.4,1.0574
1429.2,1.0603
1433,1.0633
1436.8,1.0663
1440.5,1.0694
1444.3,1.0724
1447.9,1.0753
1451.6,1.0781
1455.2,1.0806
1458.8,1.0828
1462.3,1.0847
1465.9,1.0861
1469.3,1.0872
1472.8,1.0879
1476.2,1.0884
1479.6,1.0888
1483,1.0891
1486.3,1.0894
1489.6,1.0896
1492.9,1.0899
1496.1,1.0901
1499.3,1.0903
1502.4,1.0904
1505.5,1.0905
1508.6,1.0906
1511.7,1.0907
1514.7,1.0908
1517.7,1.0909
1520.6,1.091
1523.6,1.0911
1526.4,1.0912
1529.3,1.0911
1532.1,1.0908
1534.9,1.09
1537.6,1.0889
1540.3,1.0873
1543,1.0852
1545.6,1.0828
1548.2,1.0799
1550.8,1.0765
1553.3,1.0725
1555.8,1.0681
1558.2,1.0631
1560.6,1.0574
1563,1.0509
1565.4,1.0436
1567.7,1.0354
1569.9,1.0264
1572.2,1.0164
1574.3,1.0053
1576.5,0.99296
1578.6,0.97925
1580.7,0.9639
1582.7,0.94663
1584.7,0.92714
1586.7,0.90509
1588.6,0.88015
1590.5,0.85198
1592.4,0.82025
1594.2,0.78473
1595.9,0.74535
1597.7,0.70217
1599.4,0.65547
1601,0.6058
1602.6,0.5539
1604.2,0.50064
1605.8,0.44708
1607.3,0.3943
1608.7,0.34341
1610.1,0.29543
1611.5,0.25108
1612.9,0.2109
1614.2,0.1752
1615.4,0.14406
1616.7,0.11737
1617.8,0.094866
1619,0.07613
1620.1,0.060692
1621.2,0.048069
1622.2,0.03782
1623.2,0.029559
1624.1,0.022945
1625,0.017681
1625.9,0.013514
1626.7,0.010233
1627.5,0.0076616
1628.3,0.0056584
1629,0.0041092
1629.6,0.0029222
1630.3,0.0020247
1630.8,0.0013586
1631.4,0.00087658
1631.9,0.00053933
1632.4,0.00031322
1632.8,0.00016954
1633.2,8.4161e-05
1633.5,3.7513e-05
1633.8,1.4588e-05
1634.1,4.7513e-06
1634.3,1.2179e-06
1634.5,2.2175e-07
1634.6,2.3685e-08
1634.7,9.7117e-10
1634.8,3.8888e-12
1634.8,1.1536e-30


==> CSV/2426_vv4.csv <==
X,Y
-25.8,6.2773e-33
-25.779,2.4236e-14
-25.719,9.8379e-12
-25.618,1.3831e-10
-25.476,1.2507e-09
-25.294,6.5772e-09
-25.071,2.5379e-08
-24.808,7.7395e-08
-24.505,1.9869e-07
-24.161,4.4646e-07
-23.777,9.0566e-07
-23.352,1.7015e-06
-22.888,3.0151e-06
-22.382,5.1036e-06
-21.837,8.3408e-06
-21.251,1.3313e-05
-20.625,2.094e-05
-19.959,3.2747e-05
-19.252,5.1189e-05
-18.506,8.0079e-05
-17.719,0.00012549
-16.892,0.00019692
-16.026,0.00030791
-15.119,0.00047989
-14.172,0.00074808
-13.185,0.0011666
-12.159,0.0018085
-11.093,0.0027653
-9.9866,0.004164
-8.8409,0.0061601
-7.6555,0.0088946
-6.4306,0.012472
-5.1661,0.01696
-3.8621,0.022379
-2.5188,0.028763
-1.1361,0.036053
0.28584,0.044127
1.747,0.052773
3.2472,0.061499
4.7866,0.0695
6.3649,0.076225
7.9821,0.081186
9.6381,0.084201
11.333,0.085214
13.066,0.084154
14.838,0.081234
16.649,0.077037
18.498,0.072101
20.385,0.066878
22.31,0.06169
24.274,0.056758
26.275,0.052197
28.315,0.048054
30.392,0.044332
32.507,0.041006
34.66,0.038044
36.85,0.035408
39.078,0.033061
41.342,0.030967
43.645,0.029091
45.984,0.027403
48.36,0.025876
50.773,0.024493
53.223,0.02324
55.709,0.022107
58.232,0.021087
60.791,0.020173
63.387,0.019361
66.018,0.018643
68.686,0.018015
71.389,0.01747
74.128,0.017
76.903,0.016598
79.713,0.016255
82.559,0.015966
85.44,0.015724
88.355,0.015521
91.306,0.015352
94.292,0.015207
97.312,0.015076
100.37,0.014954
103.46,0.014837
106.58,0.014722
109.74,0.014611
112.93,0.014506
116.15,0.014406
119.41,0.014314
122.7,0.014229
126.03,0.01415
129.38,0.014074
132.77,0.013998
136.2,0.013918
139.65,0.013834
143.14,0.013746
146.66,0.013656
150.22,0.013566
153.8,0.013474
157.42,0.013382
161.06,0.013286
164.74,0.013184
168.45,0.013072
172.2,0.01295
175.97,0.012821
179.77,0.012687
183.6,0.012547
187.47,0.0124
191.36,0.012242
195.28,0.012072
199.24,0.011889
203.22,0.011698
207.23,0.011501
211.27,0.011299
215.34,0.011091
219.44,0.010875
223.57,0.010651
227.73,0.01042
231.91,0.010185
236.12,0.0099532
240.36,0.0097303
244.63,0.0095178
248.92,0.0093146
253.24,0.0091202
257.59,0.0089345
261.97,0.0087578
266.37,0.0085922
270.79,0.0084378
275.25,0.0082955
279.73,0.0081644
284.23,0.0080468
288.76,0.0079397
293.32,0.007841
297.9,0.0077449
302.5,0.0076487
307.13,0.0075478
311.79,0.0074413
316.46,0.0073267
321.16,0.0072059
325.89,0.0070794
330.64,0.0069531
335.41,0.0068301
340.2,0.0067137
345.02,0.0066026
349.86,0.0064987
354.72,0.0064026
359.6,0.0063176
364.51,0.006243
369.44,0.0061794
374.38,0.0061226
379.35,0.0060692
384.34,0.0060136
389.35,0.0059549
394.38,0.0058916
399.43,0.0058227
404.5,0.0057465
409.59,0.0056635
414.7,0.0055761
419.83,0.005488
424.97,0.0054019
430.14,0.0053182
435.32,0.0052353
440.52,0.0051522
445.74,0.0050674
450.98,0.0049788
456.23,0.0048852
461.5,0.0047858
466.79,0.0046821
472.09,0.0045758
477.41,0.0044688
482.75,0.004362
488.1,0.0042572
493.47,0.004155
498.85,0.0040561
504.24,0.0039596
509.66,0.0038656
515.08,0.0037731
520.52,0.0036823
525.98,0.0035925
531.44,0.0035035
536.92,0.003415
542.42,0.0033289
547.92,0.003247
553.44,0.0031706
558.97,0.0030998
564.52,0.0030343
570.07,0.0029734
575.64,0.0029159
581.22,0.0028608
586.81,0.0028078
592.4,0.0027561
598.01,0.0027058
603.63,0.0026552
609.26,0.0026058
614.9,0.0025585
620.55,0.0025159
626.21,0.0024784
631.87,0.002446
637.55,0.0024159
643.23,0.002386
648.92,0.0023542
654.62,0.0023199
660.32,0.0022821
666.03,0.0022408
671.75,0.0021954
677.48,0.0021454
683.21,0.0020909
688.95,0.0020339
694.69,0.0019771
700.44,0.0019222
706.19,0.0018699
711.95,0.0018206
717.71,0.0017751
723.48,0.0017344
729.25,0.0016986
735.02,0.0016678
740.8,0.0016417
746.58,0.0016204
752.37,0.0016034
758.15,0.0015907
763.94,0.0015815
769.73,0.0015752
775.52,0.0015713
781.32,0.0015694
787.11,0.0015689
792.91,0.0015692
798.7,0.0015694
804.5,0.0015695
810.3,0.0015694
816.09,0.0015692
821.89,0.0015689
827.68,0.0015694
833.48,0.0015713
839.27,0.0015752
845.06,0.0015815
850.85,0.0015907
856.64,0.0016034
862.42,0.0016204
868.2,0.0016417
873.98,0.0016678
879.75,0.0016986
885.52,0.0017344
891.29,0.0017751
897.05,0.0018206
902.81,0.0018699
908.57,0.0019222
914.31,0.0019771
920.06,0.0020339
925.79,0.0020909
931.53,0.0021454
937.25,0.0021954
942.97,0.0022408
948.68,0.0022821
954.39,0.0023199
960.08,0.0023542
965.77,0.002386
971.46,0.0024159
977.13,0.002446
982.8,0.0024784
988.45,0.0025159
994.1,0.0025585
999.74,0.0026058
1005.4,0.0026552
1011,0.0027058
1016.6,0.0027561
1022.2,0.0028078
1027.8,0.0028608
1033.4,0.0029159
1038.9,0.0029734
1044.5,0.0030343
1050,0.0030998
1055.6,0.0031706
1061.1,0.003247
1066.6,0.0033289
1072.1,0.003415
1077.6,0.0035035
1083,0.0035925
1088.5,0.0036823
1093.9,0.0037731
1099.3,0.0038656
1104.8,0.0039596
1110.2,0.0040561
1115.5,0.004155
1120.9,0.0042572
1126.3,0.004362
1131.6,0.0044688
1136.9,0.0045758
1142.2,0.0046821
1147.5,0.0047858
1152.8,0.0048852
1158,0.0049788
1163.3,0.0050674
1168.5,0.0051522
1173.7,0.0052353
1178.9,0.0053182
1184,0.0054019
1189.2,0.005488
1194.3,0.0055761
1199.4,0.0056635
1204.5,0.0057465
1209.6,0.0058227
1214.6,0.0058916
1219.7,0.0059549
1224.7,0.0060136
1229.7,0.0060692
1234.6,0.0061226
1239.6,0.0061794
1244.5,0.006243
1249.4,0.0063176
1254.3,0.0064026
1259.1,0.0064987
1264,0.0066026
1268.8,0.0067137
1273.6,0.0068301
1278.4,0.0069531
1283.1,0.0070794
1287.8,0.0072059
1292.5,0.0073267
1297.2,0.0074413
1301.9,0.0075478
1306.5,0.0076487
1311.1,0.0077449
1315.7,0.007841
1320.2,0.0079397
1324.8,0.0080468
1329.3,0.0081644
1333.8,0.0082955
1338.2,0.0084378
1342.6,0.0085922
1347,0.0087578
1351.4,0.0089345
1355.8,0.0091202
1360.1,0.0093146
1364.4,0.0095178
1368.6,0.0097303
1372.9,0.0099532
1377.1,0.010185
1381.3,0.01042
1385.4,0.010651
1389.6,0.010875
1393.7,0.011091
1397.7,0.011299
1401.8,0.011501
1405.8,0.011698
1409.8,0.011889
1413.7,0.012072
1417.6,0.012242
1421.5,0.0124
1425.4,0.012547
1429.2,0.012687
1433,0.012821
1436.8,0.01295
1440.5,0.013072
1444.3,0.013184
1447.9,0.013286
1451.6,0.013382
1455.2,0.013474
1458.8,0.013566
1462.3,0.013656
1465.9,0.013746
1469.3,0.013834
1472.8,0.013918
1476.2,0.013998
1479.6,0.014074
1483,0.01415
1486.3,0.014229
1489.6,0.014314
1492.9,0.014406
1496.1,0.014506
1499.3,0.014611
1502.4,0.014722
1505.5,0.014837
1508.6,0.014954
1511.7,0.015076
1514.7,0.015207
1517.7,0.015352
1520.6,0.015521
1523.6,0.015724
1526.4,0.015966
1529.3,0.016255
1532.1,0.016598
1534.9,0.017
1537.6,0.01747
1540.3,0.018015
1543,0.018643
1545.6,0.019361
1548.2,0.020173
1550.8,0.021087
1553.3,0.022107
1555.8,0.02324
1558.2,0.024493
1560.6,0.025876
1563,0.027403
1565.4,0.029091
1567.7,0.030967
1569.9,0.033061
1572.2,0.035408
1574.3,0.038044
1576.5,0.041006
1578.6,0.044332
1580.7,0.048054
1582.7,0.052197
1584.7,0.056758
1586.7,0.06169
1588.6,0.066878
1590.5,0.072101
1592.4,0.077037
1594.2,0.081234
1595.9,0.084154
1597.7,0.085214
1599.4,0.084201
1601,0.081186
1602.6,0.076225
1604.2,0.0695
1605.8,0.061499
1607.3,0.052773
1608.7,0.044127
1610.1,0.036053
1611.5,0.028763
1612.9,0.022379
1614.2,0.01696
1615.4,0.012472
1616.7,0.0088946
1617.8,0.0061601
1619,0.004164
1620.1,0.0027653
1621.2,0.0018085
1622.2,0.0011666
1623.2,0.00074808
1624.1,0.00047989
1625,0.00030791
1625.9,0.00019692
1626.7,0.00012549
1627.5,8.0079e-05
1628.3,5.1189e-05
1629,3.2747e-05
1629.6,2.094e-05
1630.3,1.3313e-05
1630.8,8.3408e-06
1631.4,5.1036e-06
1631.9,3.0151e-06
1632.4,1.7015e-06
1632.8,9.0566e-07
1633.2,4.4646e-07
1633.5,1.9869e-07
1633.8,7.7395e-08
1634.1,2.5379e-08
1634.3,6.5772e-09
1634.5,1.2507e-09
1634.6,1.3831e-10
1634.7,9.8379e-12
1634.8,2.4236e-14
1634.8,6.2773e-33


==> CSV/2426_vv_in1.csv <==
X,Y
-45.161,9.7654e-31
-45.141,-2.9591e-12
-45.08,-9.692e-10
-44.979,-3.1391e-08
-44.837,-2.8043e-07
-44.655,-1.4158e-06
-44.432,-4.7571e-06
-44.169,-1.2022e-05
-43.866,-2.615e-05
-43.522,-4.4352e-05
-43.137,-7.1705e-05
-42.712,-9.9728e-05
-42.247,-0.00012869
-41.742,-0.00014587
-41.196,-0.00015693
-40.61,-0.00014082
-39.983,-9.8496e-05
-39.316,-2.3709e-05
-38.609,0.00012602
-37.862,0.00031234
-37.075,0.00067904
-36.248,0.001139
-35.38,0.0017327
-34.473,0.0024422
-33.526,0.0034027
-32.538,0.0046466
-31.511,0.0062844
-30.444,0.0084183
-29.337,0.011236
-28.191,0.014817
-27.005,0.019233
-25.779,0.02461
-24.513,0.031136
-23.209,0.038989
-21.864,0.048683
-20.481,0.060589
-19.058,0.075162
-17.596,0.092813
-16.094,0.11389
-14.554,0.13867
-12.974,0.16755
-11.356,0.20069
-9.699,0.2381
-8.0031,0.27979
-6.2685,0.32553
-4.4952,0.37499
-2.6835,0.42751
-0.83335,0.48244
1.0551,0.5387
2.9819,0.59521
4.9467,0.65089
6.9497,0.70475
8.9906,0.75599
11.069,0.80383
13.186,0.84748
15.34,0.88662
17.532,0.92118
19.761,0.95124
22.027,0.97696
24.331,0.99859
26.672,1.0162
29.05,1.0306
31.464,1.0422
33.916,1.0516
36.404,1.0593
38.928,1.0655
41.489,1.0707
44.087,1.0752
46.72,1.0792
49.39,1.0827
52.095,1.0858
54.836,1.0885
57.613,1.0908
60.425,1.0927
63.272,1.0944
66.155,1.0958
69.073,1.0969
72.026,1.0978
75.013,1.0983
78.035,1.0985
81.092,1.0983
84.183,1.0979
87.308,1.0974
90.467,1.0967
93.661,1.096
96.887,1.0953
100.15,1.0946
103.44,1.0938
106.77,1.0931
110.13,1.0923
113.52,1.0916
116.95,1.0907
120.41,1.0898
123.9,1.0887
127.42,1.0874
130.98,1.086
134.56,1.0845
138.18,1.0828
141.83,1.0809
145.51,1.0789
149.23,1.0767
152.97,1.0743
156.75,1.0717
160.55,1.069
164.39,1.0659
168.25,1.0627
172.15,1.0593
176.08,1.0558
180.03,1.0522
184.02,1.0487
188.03,1.0453
192.08,1.042
196.15,1.0388
200.25,1.0355
204.38,1.0321
208.54,1.0285
212.73,1.0246
216.94,1.0204
221.18,1.016
225.45,1.0114
229.75,1.0066
234.07,1.0018
238.43,0.99688
242.8,0.99197
247.21,0.98701
251.64,0.98195
256.09,0.97675
260.58,0.97141
265.08,0.96598
269.62,0.96055
274.18,0.95512
278.76,0.94966
283.37,0.94414
288,0.93857
292.66,0.93294
297.34,0.92725
302.04,0.92149
306.77,0.91569
311.52,0.90986
316.3,0.90396
321.09,0.89792
325.92,0.89167
330.76,0.88513
335.62,0.87828
340.51,0.87112
345.42,0.86366
350.35,0.85594
355.3,0.84795
360.27,0.83972
365.26,0.83127
370.28,0.82271
375.31,0.81415
380.36,0.80572
385.44,0.79755
390.53,0.78968
395.64,0.7821
400.77,0.77474
405.92,0.76754
411.09,0.76046
416.28,0.75344
421.48,0.74635
426.71,0.73904
431.94,0.73142
437.2,0.7235
442.48,0.71531
447.77,0.7069
453.07,0.69828
458.4,0.68952
463.74,0.68073
469.09,0.67204
474.46,0.66351
479.85,0.65518
485.25,0.64701
490.66,0.63894
496.09,0.63091
501.54,0.62285
507,0.61468
512.47,0.60638
517.95,0.59799
523.45,0.58959
528.96,0.58124
534.48,0.57302
540.02,0.56496
545.57,0.55707
551.12,0.5493
556.69,0.54158
562.28,0.53384
567.87,0.52609
573.47,0.5184
579.08,0.51084
584.71,0.50345
590.34,0.49625
595.98,0.48919
601.64,0.48227
607.3,0.47551
612.97,0.46895
618.64,0.4626
624.33,0.45646
630.02,0.45056
635.73,0.44489
641.43,0.43944
647.15,0.43418
652.87,0.42904
658.6,0.42399
664.34,0.41904
670.08,0.41421
675.83,0.40958
681.58,0.40517
687.34,0.401
693.1,0.39706
698.86,0.39336
704.64,0.38987
710.41,0.38661
716.19,0.38356
721.97,0.38072
727.76,0.37807
733.54,0.37562
739.33,0.37339
745.13,0.37143
750.92,0.36979
756.72,0.36848
762.52,0.36751
768.31,0.36682
774.11,0.36637
779.91,0.36611
785.71,0.36602
791.52,0.36611
797.32,0.36637
803.12,0.36682
808.91,0.36751
814.71,0.36848
820.51,0.36979
826.3,0.37143
832.1,0.37339
837.89,0.37562
843.67,0.37807
849.46,0.38072
855.24,0.38356
861.02,0.38661
866.79,0.38987
872.56,0.39336
878.33,0.39706
884.09,0.401
889.85,0.40517
895.6,0.40958
901.35,0.41421
907.09,0.41904
912.83,0.42399
918.56,0.42904
924.28,0.43418
929.99,0.43944
935.7,0.44489
941.41,0.45056
947.1,0.45646
952.79,0.4626
958.46,0.46895
964.13,0.47551
969.79,0.48227
975.45,0.48919
981.09,0.49625
986.72,0.50345
992.35,0.51084
997.96,0.5184
1003.6,0.52609
1009.2,0.53384
1014.7,0.54158
1020.3,0.5493
1025.9,0.55707
1031.4,0.56496
1036.9,0.57302
1042.5,0.58124
1048,0.58959
1053.5,0.59799
1059,0.60638
1064.4,0.61468
1069.9,0.62285
1075.3,0.63091
1080.8,0.63894
1086.2,0.64701
1091.6,0.65518
1097,0.66351
1102.3,0.67204
1107.7,0.68073
1113,0.68952
1118.4,0.69828
1123.7,0.7069
1129,0.71531
1134.2,0.7235
1139.5,0.73142
1144.7,0.73904
1149.9,0.74635
1155.2,0.75344
1160.3,0.76046
1165.5,0.76754
1170.7,0.77474
1175.8,0.7821
1180.9,0.78968
1186,0.79755
1191.1,0.80572
1196.1,0.81415
1201.2,0.82271
1206.2,0.83127
1211.2,0.83972
1216.1,0.84795
1221.1,0.85594
1226,0.86366
1230.9,0.87112
1235.8,0.87828
1240.7,0.88513
1245.5,0.89167
1250.3,0.89792
1255.1,0.90396
1259.9,0.90986
1264.7,0.91569
1269.4,0.92149
1274.1,0.92725
1278.8,0.93294
1283.4,0.93857
1288.1,0.94414
1292.7,0.94966
1297.3,0.95512
1301.8,0.96055
1306.3,0.96598
1310.9,0.97141
1315.3,0.97675
1319.8,0.98195
1324.2,0.98701
1328.6,0.99197
1333,0.99688
1337.4,1.0018
1341.7,1.0066
1346,1.0114
1350.2,1.016
1354.5,1.0204
1358.7,1.0246
1362.9,1.0285
1367,1.0321
1371.2,1.0355
1375.3,1.0388
1379.4,1.042
1383.4,1.0453
1387.4,1.0487
1391.4,1.0522
1395.4,1.0558
1399.3,1.0593
1403.2,1.0627
1407,1.0659
1410.9,1.069
1414.7,1.0717
1418.5,1.0743
1422.2,1.0767
1425.9,1.0789
1429.6,1.0809
1433.2,1.0828
1436.9,1.0845
1440.5,1.086
1444,1.0874
1447.5,1.0887
1451,1.0898
1454.5,1.0907
1457.9,1.0916
1461.3,1.0923
1464.7,1.0931
1468,1.0938
1471.3,1.0946
1474.5,1.0953
1477.8,1.096
1481,1.0967
1484.1,1.0974
1487.2,1.0979
1490.3,1.0983
1493.4,1.0985
1496.4,1.0983
1499.4,1.0978
1502.4,1.0969
1505.3,1.0958
1508.2,1.0944
1511,1.0927
1513.8,1.0908
1516.6,1.0885
1519.3,1.0858
1522,1.0827
1524.7,1.0792
1527.3,1.0752
1529.9,1.0707
1532.5,1.0655
1535,1.0593
1537.5,1.0516
1540,1.0422
1542.4,1.0306
1544.8,1.0162
1547.1,0.99859
1549.4,0.97696
1551.7,0.95124
1553.9,0.92118
1556.1,0.88662
1558.2,0.84748
1560.4,0.80383
1562.4,0.75599
1564.5,0.70475
1566.5,0.65089
1568.4,0.59521
1570.4,0.5387
1572.3,0.48244
1574.1,0.42751
1575.9,0.37499
1577.7,0.32553
1579.4,0.27979
1581.1,0.2381
1582.8,0.20069
1584.4,0.16755
1586,0.13867
1587.5,0.11389
1589,0.092813
1590.5,0.075162
1591.9,0.060589
1593.3,0.048683
1594.6,0.038989
1595.9,0.031136
1597.2,0.02461
1598.4,0.019233
1599.6,0.014817
1600.8,0.011236
1601.9,0.0084183
1602.9,0.0062844
1604,0.0046466
1605,0.0034027
1605.9,0.0024422
1606.8,0.0017327
1607.7,0.001139
1608.5,0.00067904
1609.3,0.00031234
1610,0.00012602
1610.7,-2.3709e-05
1611.4,-9.8496e-05
1612,-0.00014082
1612.6,-0.00015693
1613.2,-0.00014587
1613.7,-0.00012869
1614.1,-9.9728e-05
1614.6,-7.1705e-05
1615,-4.4352e-05
1615.3,-2.615e-05
1615.6,-1.2022e-05
1615.9,-4.7571e-06
1616.1,-1.4158e-06
1616.3,-2.8043e-07
1616.4,-3.1391e-08
1616.5,-9.692e-10
1616.6,-2.9591e-12
1616.6,9.7654e-31


==> CSV/2426_vv_in2.csv <==
X,Y
-45.161,1.8533e-33
-45.141,3.9238e-12
-45.08,1.2132e-09
-44.979,3.7284e-08
-44.837,3.3577e-07
-44.655,1.7206e-06
-44.432,5.9509e-06
-44.169,1.5703e-05
-43.866,3.5664e-05
-43.522,6.5811e-05
-43.137,0.00011517
-42.712,0.00018043
-42.247,0.00026828
-41.742,0.00037358
-41.196,0.00051076
-40.61,0.00066888
-39.983,0.00086058
-39.316,0.0010932
-38.609,0.0013404
-37.862,0.0016596
-37.075,0.0019301
-36.248,0.0022687
-35.38,0.0026718
-34.473,0.0032031
-33.526,0.0037825
-32.538,0.0044439
-31.511,0.0051569
-30.444,0.0059141
-29.337,0.0066437
-28.191,0.0073955
-27.005,0.0082624
-25.779,0.0093355
-24.513,0.010715
-23.209,0.01256
-21.864,0.014698
-20.481,0.017132
-19.058,0.019762
-17.596,0.022549
-16.094,0.025608
-14.554,0.029237
-12.974,0.033553
-11.356,0.038788
-9.699,0.045143
-8.0031,0.052614
-6.2685,0.061183
-4.4952,0.070185
-2.6835,0.079299
-0.83335,0.087966
1.0551,0.095914
2.9819,0.10268
4.9467,0.10817
6.9497,0.11257
8.9906,0.11593
11.069,0.11793
13.186,0.11826
15.34,0.11686
17.532,0.11391
19.761,0.11002
22.027,0.10562
24.331,0.10072
26.672,0.094876
29.05,0.088807
31.464,0.08282
33.916,0.077149
36.404,0.071868
38.928,0.067018
41.489,0.062577
44.087,0.058523
46.72,0.054812
49.39,0.051412
52.095,0.04828
54.836,0.045388
57.613,0.042704
60.425,0.040208
63.272,0.037883
66.155,0.035719
69.073,0.033704
72.026,0.031832
75.013,0.030093
78.035,0.028479
81.092,0.026982
84.183,0.025595
87.308,0.024308
90.467,0.023113
93.661,0.022003
96.887,0.020977
100.15,0.02003
103.44,0.019161
106.77,0.018362
110.13,0.017623
113.52,0.016938
116.95,0.0163
120.41,0.015705
123.9,0.01515
127.42,0.014633
130.98,0.014149
134.56,0.013697
138.18,0.013272
141.83,0.012872
145.51,0.012495
149.23,0.012142
152.97,0.011814
156.75,0.011512
160.55,0.011238
164.39,0.010991
168.25,0.010769
172.15,0.01057
176.08,0.010391
180.03,0.010228
184.02,0.010078
188.03,0.0099406
192.08,0.0098161
196.15,0.0097036
200.25,0.009601
204.38,0.0095048
208.54,0.0094114
212.73,0.0093177
216.94,0.0092229
221.18,0.0091291
225.45,0.0090394
229.75,0.0089564
234.07,0.0088817
238.43,0.0088169
242.8,0.0087594
247.21,0.0087052
251.64,0.0086495
256.09,0.0085905
260.58,0.008526
265.08,0.0084571
269.62,0.0083847
274.18,0.0083101
278.76,0.0082328
283.37,0.0081524
288,0.0080692
292.66,0.0079832
297.34,0.0078963
302.04,0.0078112
306.77,0.0077304
311.52,0.0076536
316.3,0.0075775
321.09,0.0074987
325.92,0.0074151
330.76,0.0073258
335.62,0.0072293
340.51,0.0071263
345.42,0.0070179
350.35,0.0069062
355.3,0.006791
360.27,0.0066719
365.26,0.006549
370.28,0.0064238
375.31,0.0062978
380.36,0.0061723
385.44,0.0060472
390.53,0.0059222
395.64,0.0057975
400.77,0.0056727
405.92,0.0055474
411.09,0.0054209
416.28,0.0052934
421.48,0.0051656
426.71,0.0050384
431.94,0.0049123
437.2,0.0047885
442.48,0.0046674
447.77,0.004548
453.07,0.0044281
458.4,0.0043072
463.74,0.0041879
469.09,0.0040728
474.46,0.0039639
479.85,0.0038627
485.25,0.0037705
490.66,0.0036875
496.09,0.0036113
501.54,0.0035389
507,0.0034665
512.47,0.0033925
517.95,0.0033158
523.45,0.0032382
528.96,0.0031608
534.48,0.0030855
540.02,0.0030137
545.57,0.0029472
551.12,0.0028865
556.69,0.0028316
562.28,0.0027818
567.87,0.0027366
573.47,0.0026943
579.08,0.0026532
584.71,0.0026119
590.34,0.0025687
595.98,0.002523
601.64,0.0024747
607.3,0.0024252
612.97,0.002376
618.64,0.002329
624.33,0.0022852
630.02,0.0022447
635.73,0.0022065
641.43,0.0021695
647.15,0.0021326
652.87,0.0020953
658.6,0.0020565
664.34,0.0020161
670.08,0.0019735
675.83,0.0019288
681.58,0.0018821
687.34,0.001834
693.1,0.0017853
698.86,0.0017373
704.64,0.0016906
710.41,0.0016455
716.19,0.0016015
721.97,0.0015589
727.76,0.0015176
733.54,0.001478
739.33,0.0014403
745.13,0.001405
750.92,0.0013728
756.72,0.0013443
762.52,0.0013202
768.31,0.001301
774.11,0.001287
779.91,0.0012787
785.71,0.0012759
791.52,0.0012787
797.32,0.001287
803.12,0.001301
808.91,0.0013202
814.71,0.0013443
820.51,0.0013728
826.3,0.001405
832.1,0.0014403
837.89,0.001478
843.67,0.0015176
849.46,0.0015589
855.24,0.0016015
861.02,0.0016455
866.79,0.0016906
872.56,0.0017373
878.33,0.0017853
884.09,0.001834
889.85,0.0018821
895.6,0.0019288
901.35,0.0019735
907.09,0.0020161
912.83,0.0020565
918.56,0.0020953
924.28,0.0021326
929.99,0.0021695
935.7,0.0022065
941.41,0.0022447
947.1,0.0022852
952.79,0.002329
958.46,0.002376
964.13,0.0024252
969.79,0.0024747
975.45,0.002523
981.09,0.0025687
986.72,0.0026119
992.35,0.0026532
997.96,0.0026943
1003.6,0.0027366
1009.2,0.0027818
1014.7,0.0028316
1020.3,0.0028865
1025.9,0.0029472
1031.4,0.0030137
1036.9,0.0030855
1042.5,0.0031608
1048,0.0032382
1053.5,0.0033158
1059,0.0033925
1064.4,0.0034665
1069.9,0.0035389
1075.3,0.0036113
1080.8,0.0036875
1086.2,0.0037705
1091.6,0.0038627
1097,0.0039639
1102.3,0.0040728
1107.7,0.0041879
1113,0.0043072
1118.4,0.0044281
1123.7,0.004548
1129,0.0046674
1134.2,0.0047885
1139.5,0.0049123
1144.7,0.0050384
1149.9,0.0051656
1155.2,0.0052934
1160.3,0.0054209
1165.5,0.0055474
1170.7,0.0056727
1175.8,0.0057975
1180.9,0.0059222
1186,0.0060472
1191.1,0.0061723
1196.1,0.0062978
1201.2,0.0064238
1206.2,0.006549
1211.2,0.0066719
1216.1,0.006791
1221.1,0.0069062
1226,0.0070179
1230.9,0.0071263
1235.8,0.0072293
1240.7,0.0073258
1245.5,0.0074151
1250.3,0.0074987
1255.1,0.0075775
1259.9,0.0076536
1264.7,0.0077304
1269.4,0.0078112
1274.1,0.0078963
1278.8,0.0079832
1283.4,0.0080692
1288.1,0.0081524
1292.7,0.0082328
1297.3,0.0083101
1301.8,0.0083847
1306.3,0.0084571
1310.9,0.008526
1315.3,0.0085905
1319.8,0.0086495
1324.2,0.0087052
1328.6,0.0087594
1333,0.0088169
1337.4,0.0088817
1341.7,0.0089564
1346,0.0090394
1350.2,0.0091291
1354.5,0.0092229
1358.7,0.0093177
1362.9,0.0094114
1367,0.0095048
1371.2,0.009601
1375.3,0.0097036
1379.4,0.0098161
1383.4,0.0099406
1387.4,0.010078
1391.4,0.010228
1395.4,0.010391
1399.3,0.01057
1403.2,0.010769
1407,0.010991
1410.9,0.011238
1414.7,0.011512
1418.5,0.011814
1422.2,0.012142
1425.9,0.012495
1429.6,0.012872
1433.2,0.013272
1436.9,0.013697
1440.5,0.014149
1444,0.014633
1447.5,0.01515
1451,0.015705
1454.5,0.0163
1457.9,0.016938
1461.3,0.017623
1464.7,0.018362
1468,0.019161
1471.3,0.02003
1474.5,0.020977
1477.8,0.022003
1481,0.023113
1484.1,0.024308
1487.2,0.025595
1490.3,0.026982
1493.4,0.028479
1496.4,0.030093
1499.4,0.031832
1502.4,0.033704
1505.3,0.035719
1508.2,0.037883
1511,0.040208
1513.8,0.042704
1516.6,0.045388
1519.3,0.04828
1522,0.051412
1524.7,0.054812
1527.3,0.058523
1529.9,0.062577
1532.5,0.067018
1535,0.071868
1537.5,0.077149
1540,0.08282
1542.4,0.088807
1544.8,0.094876
1547.1,0.10072
1549.4,0.10562
1551.7,0.11002
1553.9,0.11391
1556.1,0.11686
1558.2,0.11826
1560.4,0.11793
1562.4,0.11593
1564.5,0.11257
1566.5,0.10817
1568.4,0.10268
1570.4,0.095914
1572.3,0.087966
1574.1,0.079299
1575.9,0.070185
1577.7,0.061183
1579.4,0.052614
1581.1,0.045143
1582.8,0.038788
1584.4,0.033553
1586,0.029237
1587.5,0.025608
1589,0.022549
1590.5,0.019762
1591.9,0.017132
1593.3,0.014698
1594.6,0.01256
1595.9,0.010715
1597.2,0.0093355
1598.4,0.0082624
1599.6,0.0073955
1600.8,0.0066437
1601.9,0.0059141
1602.9,0.0051569
1604,0.0044439
1605,0.0037825
1605.9,0.0032031
1606.8,0.0026718
1607.7,0.0022687
1608.5,0.0019301
1609.3,0.0016596
1610,0.0013404
1610.7,0.0010932
1611.4,0.00086058
1612,0.00066888
1612.6,0.00051076
1613.2,0.00037358
1613.7,0.00026828
1614.1,0.00018043
1614.6,0.00011517
1615,6.5811e-05
1615.3,3.5664e-05
1615.6,1.5703e-05
1615.9,5.9509e-06
1616.1,1.7206e-06
1616.3,3.3577e-07
1616.4,3.7284e-08
1616.5,1.2132e-09
1616.6,3.9238e-12
1616.6,1.8533e-33


==> CSV/2426_vv_in3.csv <==
X,Y
-25.8,1.1575e-30
-25.779,3.9028e-12
-25.719,9.651e-10
-25.618,1.9507e-08
-25.476,1.5638e-07
-25.294,9.8115e-07
-25.071,3.7e-06
-24.808,1.1938e-05
-24.505,3.1793e-05
-24.161,7.4802e-05
-23.777,0.00015516
-23.352,0.00028649
-22.888,0.00048896
-22.382,0.00078223
-21.837,0.00119
-21.251,0.0017407
-20.625,0.0024943
-19.959,0.0035219
-19.252,0.0048727
-18.506,0.0066558
-17.719,0.0089485
-16.892,0.011927
-16.026,0.015773
-15.119,0.02063
-14.172,0.026734
-13.185,0.034387
-12.159,0.043937
-11.093,0.055859
-9.9866,0.0707
-8.8409,0.089041
-7.6555,0.11128
-6.4306,0.13781
-5.1661,0.16897
-3.8621,0.20492
-2.5188,0.24546
-1.1361,0.29051
0.28584,0.33941
1.747,0.39133
3.2472,0.44518
4.7866,0.49977
6.3649,0.55385
7.9821,0.60648
9.6381,0.65669
11.333,0.7038
13.066,0.74727
14.838,0.78677
16.649,0.82235
18.498,0.85412
20.385,0.88232
22.31,0.90729
24.274,0.92938
26.275,0.94893
28.315,0.96626
30.392,0.98166
32.507,0.99543
34.66,1.0078
36.85,1.0189
39.078,1.029
41.342,1.038
43.645,1.0462
45.984,1.0536
48.36,1.0601
50.773,1.0658
53.223,1.0708
55.709,1.0753
58.232,1.0792
60.791,1.0827
63.387,1.0857
66.018,1.0882
68.686,1.0903
71.389,1.092
74.128,1.0932
76.903,1.094
79.713,1.0945
82.559,1.0946
85.44,1.0947
88.355,1.0946
91.306,1.0946
94.292,1.0946
97.312,1.0945
100.37,1.0946
103.46,1.0946
106.58,1.0945
109.74,1.0944
112.93,1.0943
116.15,1.0941
119.41,1.0939
122.7,1.0937
126.03,1.0935
129.38,1.0932
132.77,1.0928
136.2,1.0923
139.65,1.0915
143.14,1.0905
146.66,1.089
150.22,1.0871
153.8,1.0849
157.42,1.0823
161.06,1.0796
164.74,1.0766
168.45,1.0735
172.2,1.0705
175.97,1.0674
179.77,1.0645
183.6,1.0616
187.47,1.0587
191.36,1.0557
195.28,1.0527
199.24,1.0495
203.22,1.0461
207.23,1.0425
211.27,1.0388
215.34,1.035
219.44,1.0312
223.57,1.0274
227.73,1.0236
231.91,1.0198
236.12,1.016
240.36,1.0121
244.63,1.008
248.92,1.0038
253.24,0.9994
257.59,0.99479
261.97,0.98999
266.37,0.98505
270.79,0.98003
275.25,0.97496
279.73,0.9698
284.23,0.96454
288.76,0.95915
293.32,0.95365
297.9,0.94805
302.5,0.94231
307.13,0.93638
311.79,0.9302
316.46,0.92379
321.16,0.91723
325.89,0.91062
330.64,0.904
335.41,0.89739
340.2,0.89081
345.02,0.88427
349.86,0.87779
354.72,0.87136
359.6,0.86492
364.51,0.85845
369.44,0.85193
374.38,0.84538
379.35,0.83876
384.34,0.83196
389.35,0.82491
394.38,0.81756
399.43,0.80991
404.5,0.80198
409.59,0.79383
414.7,0.78554
419.83,0.77719
424.97,0.76884
430.14,0.7605
435.32,0.75212
440.52,0.74368
445.74,0.73515
450.98,0.72653
456.23,0.71787
461.5,0.7092
466.79,0.70055
472.09,0.69196
477.41,0.68344
482.75,0.67496
488.1,0.66651
493.47,0.65808
498.85,0.64964
504.24,0.64117
509.66,0.63264
515.08,0.62405
520.52,0.61544
525.98,0.60682
531.44,0.59825
536.92,0.58974
542.42,0.58129
547.92,0.57291
553.44,0.56464
558.97,0.55649
564.52,0.54846
570.07,0.54056
575.64,0.53283
581.22,0.52528
586.81,0.51789
592.4,0.51061
598.01,0.5034
603.63,0.49627
609.26,0.48927
614.9,0.48243
620.55,0.47578
626.21,0.46932
631.87,0.46304
637.55,0.45691
643.23,0.45088
648.92,0.44489
654.62,0.4389
660.32,0.43296
666.03,0.4271
671.75,0.42135
677.48,0.41576
683.21,0.41036
688.95,0.40516
694.69,0.40018
700.44,0.39543
706.19,0.39092
711.95,0.38666
717.71,0.38266
723.48,0.37892
729.25,0.37546
735.02,0.37229
740.8,0.36942
746.58,0.36688
752.37,0.36466
758.15,0.36272
763.94,0.36108
769.73,0.35974
775.52,0.35871
781.32,0.35796
787.11,0.35743
792.91,0.35708
798.7,0.35687
804.5,0.35681
810.3,0.35687
816.09,0.35708
821.89,0.35743
827.68,0.35796
833.48,0.35871
839.27,0.35974
845.06,0.36108
850.85,0.36272
856.64,0.36466
862.42,0.36688
868.2,0.36942
873.98,0.37229
879.75,0.37546
885.52,0.37892
891.29,0.38266
897.05,0.38666
902.81,0.39092
908.57,0.39543
914.31,0.40018
920.06,0.40516
925.79,0.41036
931.53,0.41576
937.25,0.42135
942.97,0.4271
948.68,0.43296
954.39,0.4389
960.08,0.44489
965.77,0.45088
971.46,0.45691
977.13,0.46304
982.8,0.46932
988.45,0.47578
994.1,0.48243
999.74,0.48927
1005.4,0.49627
1011,0.5034
1016.6,0.51061
1022.2,0.51789
1027.8,0.52528
1033.4,0.53283
1038.9,0.54056
1044.5,0.54846
1050,0.55649
1055.6,0.56464
1061.1,0.57291
1066.6,0.58129
1072.1,0.58974
1077.6,0.59825
1083,0.60682
1088.5,0.61544
1093.9,0.62405
1099.3,0.63264
1104.8,0.64117
1110.2,0.64964
1115.5,0.65808
1120.9,0.66651
1126.3,0.67496
1131.6,0.68344
1136.9,0.69196
1142.2,0.70055
1147.5,0.7092
1152.8,0.71787
1158,0.72653
1163.3,0.73515
1168.5,0.74368
1173.7,0.75212
1178.9,0.7605
1184,0.76884
1189.2,0.77719
1194.3,0.78554
1199.4,0.79383
1204.5,0.80198
1209.6,0.80991
1214.6,0.81756
1219.7,0.82491
1224.7,0.83196
1229.7,0.83876
1234.6,0.84538
1239.6,0.85193
1244.5,0.85845
1249.4,0.86492
1254.3,0.87136
1259.1,0.87779
1264,0.88427
1268.8,0.89081
1273.6,0.89739
1278.4,0.904
1283.1,0.91062
1287.8,0.91723
1292.5,0.92379
1297.2,0.9302
1301.9,0.93638
1306.5,0.94231
1311.1,0.94805
1315.7,0.95365
1320.2,0.95915
1324.8,0.96454
1329.3,0.9698
1333.8,0.97496
1338.2,0.98003
1342.6,0.98505
1347,0.98999
1351.4,0.99479
1355.8,0.9994
1360.1,1.0038
1364.4,1.008
1368.6,1.0121
1372.9,1.016
1377.1,1.0198
1381.3,1.0236
1385.4,1.0274
1389.6,1.0312
1393.7,1.035
1397.7,1.0388
1401.8,1.0425
1405.8,1.0461
1409.8,1.0495
1413.7,1.0527
1417.6,1.0557
1421.5,1.0587
1425.4,1.0616
1429.2,1.0645
1433,1.0674
1436.8,1.0705
1440.5,1.0735
1444.3,1.0766
1447.9,1.0796
1451.6,1.0823
1455.2,1.0849
1458.8,1.0871
1462.3,1.089
1465.9,1.0905
1469.3,1.0915
1472.8,1.0923
1476.2,1.0928
1479.6,1.0932
1483,1.0935
1486.3,1.0937
1489.6,1.0939
1492.9,1.0941
1496.1,1.0943
1499.3,1.0944
1502.4,1.0945
1505.5,1.0946
1508.6,1.0946
1511.7,1.0945
1514.7,1.0946
1517.7,1.0946
1520.6,1.0946
1523.6,1.0947
1526.4,1.0946
1529.3,1.0945
1532.1,1.094
1534.9,1.0932
1537.6,1.092
1540.3,1.0903
1543,1.0882
1545.6,1.0857
1548.2,1.0827
1550.8,1.0792
1553.3,1.0753
1555.8,1.0708
1558.2,1.0658
1560.6,1.0601
1563,1.0536
1565.4,1.0462
1567.7,1.038
1569.9,1.029
1572.2,1.0189
1574.3,1.0078
1576.5,0.99543
1578.6,0.98166
1580.7,0.96626
1582.7,0.94893
1584.7,0.92938
1586.7,0.90729
1588.6,0.88232
1590.5,0.85412
1592.4,0.82235
1594.2,0.78677
1595.9,0.74727
1597.7,0.7038
1599.4,0.65669
1601,0.60648
1602.6,0.55385
1604.2,0.49977
1605.8,0.44518
1607.3,0.39133
1608.7,0.33941
1610.1,0.29051
1611.5,0.24546
1612.9,0.20492
1614.2,0.16897
1615.4,0.13781
1616.7,0.11128
1617.8,0.089041
1619,0.0707
1620.1,0.055859
1621.2,0.043937
1622.2,0.034387
1623.2,0.026734
1624.1,0.02063
1625,0.015773
1625.9,0.011927
1626.7,0.0089485
1627.5,0.0066558
1628.3,0.0048727
1629,0.0035219
1629.6,0.0024943
1630.3,0.0017407
1630.8,0.00119
1631.4,0.00078223
1631.9,0.00048896
1632.4,0.00028649
1632.8,0.00015516
1633.2,7.4802e-05
1633.5,3.1793e-05
1633.8,1.1938e-05
1634.1,3.7e-06
1634.3,9.8115e-07
1634.5,1.5638e-07
1634.6,1.9507e-08
1634.7,9.651e-10
1634.8,3.9028e-12
1634.8,1.1575e-30


==> CSV/2426_vv_in4.csv <==
X,Y
-25.8,2.3928e-33
-25.779,1.0179e-14
-25.719,1.5901e-11
-25.618,4.3158e-09
-25.476,6.6618e-08
-25.294,2.4332e-07
-25.071,1.0767e-06
-24.808,2.7276e-06
-24.505,5.919e-06
-24.161,9.8059e-06
-23.777,1.5288e-05
-23.352,2.843e-05
-22.888,5.3376e-05
-22.382,9.9453e-05
-21.837,0.00017688
-21.251,0.00029735
-20.625,0.00044884
-19.959,0.00062008
-19.252,0.0008369
-18.506,0.0010858
-17.719,0.0014101
-16.892,0.0017841
-16.026,0.0022161
-15.119,0.0027951
-14.172,0.0035733
-13.185,0.0045998
-12.159,0.0059407
-11.093,0.0075985
-9.9866,0.0095938
-8.8409,0.011986
-7.6555,0.014991
-6.4306,0.018719
-5.1661,0.023183
-3.8621,0.028361
-2.5188,0.034383
-1.1361,0.040973
0.28584,0.048132
1.747,0.055743
3.2472,0.063405
4.7866,0.070362
6.3649,0.076274
7.9821,0.080509
9.6381,0.082985
11.333,0.083586
13.066,0.082241
14.838,0.079194
16.649,0.074936
18.498,0.069966
20.385,0.064716
22.31,0.059491
24.274,0.054511
26.275,0.049896
28.315,0.045696
30.392,0.041918
32.507,0.038541
34.66,0.035533
36.85,0.032857
39.078,0.030477
41.342,0.028355
43.645,0.026456
45.984,0.024747
48.36,0.023201
50.773,0.021796
53.223,0.020517
55.709,0.019353
58.232,0.018295
60.791,0.017335
63.387,0.016468
66.018,0.01569
68.686,0.014995
71.389,0.014376
74.128,0.013828
76.903,0.013342
79.713,0.012914
82.559,0.012535
85.44,0.012202
88.355,0.011906
91.306,0.011644
94.292,0.01141
97.312,0.011197
100.37,0.010998
103.46,0.010811
106.58,0.010633
109.74,0.010464
112.93,0.010307
116.15,0.010162
119.41,0.01003
122.7,0.0099118
126.03,0.0098069
129.38,0.0097143
132.77,0.0096313
136.2,0.0095548
139.65,0.0094818
143.14,0.0094107
146.66,0.0093398
150.22,0.0092689
153.8,0.0091978
157.42,0.0091263
161.06,0.0090513
164.74,0.008969
168.45,0.0088766
172.2,0.0087746
175.97,0.0086643
179.77,0.0085484
183.6,0.0084279
187.47,0.0083034
191.36,0.0081734
195.28,0.0080377
199.24,0.0078975
203.22,0.0077556
207.23,0.0076137
211.27,0.0074723
215.34,0.0073315
219.44,0.0071911
223.57,0.0070499
227.73,0.0069082
231.91,0.0067678
236.12,0.0066321
240.36,0.0065032
244.63,0.0063818
248.92,0.0062669
253.24,0.0061575
257.59,0.0060535
261.97,0.0059539
266.37,0.0058598
270.79,0.0057694
275.25,0.0056825
279.73,0.0055967
284.23,0.0055145
288.76,0.0054357
293.32,0.0053613
297.9,0.0052872
302.5,0.0052117
307.13,0.0051312
311.79,0.0050462
316.46,0.0049558
321.16,0.0048616
325.89,0.0047638
330.64,0.0046671
335.41,0.0045743
340.2,0.0044885
345.02,0.00441
349.86,0.0043406
354.72,0.0042799
359.6,0.0042284
364.51,0.0041845
369.44,0.0041492
374.38,0.0041197
379.35,0.0040932
384.34,0.0040646
389.35,0.0040336
394.38,0.0039995
399.43,0.0039635
404.5,0.0039254
409.59,0.0038861
414.7,0.0038469
419.83,0.0038101
424.97,0.0037763
430.14,0.0037444
435.32,0.0037121
440.52,0.0036778
445.74,0.0036402
450.98,0.0035991
456.23,0.0035556
461.5,0.0035104
466.79,0.0034637
472.09,0.0034159
477.41,0.0033675
482.75,0.0033192
488.1,0.0032708
493.47,0.0032214
498.85,0.0031701
504.24,0.0031168
509.66,0.0030617
515.08,0.0030055
520.52,0.0029492
525.98,0.0028934
531.44,0.0028377
536.92,0.0027809
542.42,0.0027227
547.92,0.0026636
553.44,0.002604
558.97,0.0025437
564.52,0.0024825
570.07,0.0024204
575.64,0.0023578
581.22,0.0022955
586.81,0.0022345
592.4,0.0021753
598.01,0.0021182
603.63,0.0020626
609.26,0.0020088
614.9,0.001957
620.55,0.0019087
626.21,0.0018644
631.87,0.0018249
637.55,0.0017896
643.23,0.0017584
648.92,0.0017304
654.62,0.0017054
660.32,0.0016823
666.03,0.0016609
671.75,0.00164
677.48,0.0016187
683.21,0.0015961
688.95,0.0015728
694.69,0.001549
700.44,0.0015244
706.19,0.0014982
711.95,0.0014697
717.71,0.0014388
723.48,0.001406
729.25,0.0013718
735.02,0.0013376
740.8,0.0013043
746.58,0.001273
752.37,0.0012439
758.15,0.0012172
763.94,0.0011924
769.73,0.0011697
775.52,0.0011498
781.32,0.0011335
787.11,0.0011212
792.91,0.0011129
798.7,0.0011083
804.5,0.0011068
810.3,0.0011083
816.09,0.0011129
821.89,0.0011212
827.68,0.0011335
833.48,0.0011498
839.27,0.0011697
845.06,0.0011924
850.85,0.0012172
856.64,0.0012439
862.42,0.001273
868.2,0.0013043
873.98,0.0013376
879.75,0.0013718
885.52,0.001406
891.29,0.0014388
897.05,0.0014697
902.81,0.0014982
908.57,0.0015244
914.31,0.001549
920.06,0.0015728
925.79,0.0015961
931.53,0.0016187
937.25,0.00164
942.97,0.0016609
948.68,0.0016823
954.39,0.0017054
960.08,0.0017304
965.77,0.0017584
971.46,0.0017896
977.13,0.0018249
982.8,0.0018644
988.45,0.0019087
994.1,0.001957
999.74,0.0020088
1005.4,0.0020626
1011,0.0021182
1016.6,0.0021753
1022.2,0.0022345
1027.8,0.0022955
1033.4,0.0023578
1038.9,0.0024204
1044.5,0.0024825
1050,0.0025437
1055.6,0.002604
1061.1,0.0026636
1066.6,0.0027227
1072.1,0.0027809
1077.6,0.0028377
1083,0.0028934
1088.5,0.0029492
1093.9,0.0030055
1099.3,0.0030617
1104.8,0.0031168
1110.2,0.0031701
1115.5,0.0032214
1120.9,0.0032708
1126.3,0.0033192
1131.6,0.0033675
1136.9,0.0034159
1142.2,0.0034637
1147.5,0.0035104
1152.8,0.0035556
1158,0.0035991
1163.3,0.0036402
1168.5,0.0036778
1173.7,0.0037121
1178.9,0.0037444
1184,0.0037763
1189.2,0.0038101
1194.3,0.0038469
1199.4,0.0038861
1204.5,0.0039254
1209.6,0.0039635
1214.6,0.0039995
1219.7,0.0040336
1224.7,0.0040646
1229.7,0.0040932
1234.6,0.0041197
1239.6,0.0041492
1244.5,0.0041845
1249.4,0.0042284
1254.3,0.0042799
1259.1,0.0043406
1264,0.00441
1268.8,0.0044885
1273.6,0.0045743
1278.4,0.0046671
1283.1,0.0047638
1287.8,0.0048616
1292.5,0.0049558
1297.2,0.0050462
1301.9,0.0051312
1306.5,0.0052117
1311.1,0.0052872
1315.7,0.0053613
1320.2,0.0054357
1324.8,0.0055145
1329.3,0.0055967
1333.8,0.0056825
1338.2,0.0057694
1342.6,0.0058598
1347,0.0059539
1351.4,0.0060535
1355.8,0.0061575
1360.1,0.0062669
1364.4,0.0063818
1368.6,0.0065032
1372.9,0.0066321
1377.1,0.0067678
1381.3,0.0069082
1385.4,0.0070499
1389.6,0.0071911
1393.7,0.0073315
1397.7,0.0074723
1401.8,0.0076137
1405.8,0.0077556
1409.8,0.0078975
1413.7,0.0080377
1417.6,0.0081734
1421.5,0.0083034
1425.4,0.0084279
1429.2,0.0085484
1433,0.0086643
1436.8,0.0087746
1440.5,0.0088766
1444.3,0.008969
1447.9,0.0090513
1451.6,0.0091263
1455.2,0.0091978
1458.8,0.0092689
1462.3,0.0093398
1465.9,0.0094107
1469.3,0.0094818
1472.8,0.0095548
1476.2,0.0096313
1479.6,0.0097143
1483,0.0098069
1486.3,0.0099118
1489.6,0.01003
1492.9,0.010162
1496.1,0.010307
1499.3,0.010464
1502.4,0.010633
1505.5,0.010811
1508.6,0.010998
1511.7,0.011197
1514.7,0.01141
1517.7,0.011644
1520.6,0.011906
1523.6,0.012202
1526.4,0.012535
1529.3,0.012914
1532.1,0.013342
1534.9,0.013828
1537.6,0.014376
1540.3,0.014995
1543,0.01569
1545.6,0.016468
1548.2,0.017335
1550.8,0.018295
1553.3,0.019353
1555.8,0.020517
1558.2,0.021796
1560.6,0.023201
1563,0.024747
1565.4,0.026456
1567.7,0.028355
1569.9,0.030477
1572.2,0.032857
1574.3,0.035533
1576.5,0.038541
1578.6,0.041918
1580.7,0.045696
1582.7,0.049896
1584.7,0.054511
1586.7,0.059491
1588.6,0.064716
1590.5,0.069966
1592.4,0.074936
1594.2,0.079194
1595.9,0.082241
1597.7,0.083586
1599.4,0.082985
1601,0.080509
1602.6,0.076274
1604.2,0.070362
1605.8,0.063405
1607.3,0.055743
1608.7,0.048132
1610.1,0.040973
1611.5,0.034383
1612.9,0.028361
1614.2,0.023183
1615.4,0.018719
1616.7,0.014991
1617.8,0.011986
1619,0.0095938
1620.1,0.0075985
1621.2,0.0059407
1622.2,0.0045998
1623.2,0.0035733
1624.1,0.0027951
1625,0.0022161
1625.9,0.0017841
1626.7,0.0014101
1627.5,0.0010858
1628.3,0.0008369
1629,0.00062008
1629.6,0.00044884
1630.3,0.00029735
1630.8,0.00017688
1631.4,9.9453e-05
1631.9,5.3376e-05
1632.4,2.843e-05
1632.8,1.5288e-05
1633.2,9.8059e-06
1633.5,5.919e-06
1633.8,2.7276e-06
1634.1,1.0767e-06
1634.3,2.4332e-07
1634.5,6.6618e-08
1634.6,4.3158e-09
1634.7,1.5901e-11
1634.8,1.0179e-14
1634.8,2.3928e-33


==> CSV/ES_uv_overleaf.csv <==
X;Y;Z
1;0.46875;1.8140625
1;0.5496;3.20295888
1;0.3966;1.80932886
0;0.06795;0.55473021
1;0.21375;0.89291925
0;0.0351;0.22750416
1;0.507;1.5415842
0;0.13365;0.6792093
0;0.2741;1.710384
0;0.1434;0.47531364
1;0.3001;0.91473481
0;0.0609;0.405594
0;0.2044;2.33678256
1;0.3202;2.43857916
1;0.6712;2.00567984
1;0.2848;2.91538368
1;0.4176;1.4557536
1;0.0812;1.19901544
1;0.1042;1.4466607
1;0.1714;1.56572186
1;0.436;1.3121856
1;0.3926;1.173874
1;0.557;1.6917761
0;0.1249;0.38303083
1;0.4891;1.43966585
0;0.1056;1.84876032
0;0.0979;0.288181377
1;0.2285;0.72930345
0;0.1225;1.0654315
1;0.3834;1.43307252
0;0.0603;0.25399566
0;0.0869;0.21878813
0;0.0559;0.84968
1;0.6399;3.225096
0;0.0907;0.31303291
1;0.0905;1.99180545
1;0.2401;1.36873807
1;0.2833;0.82635777
0;0.0509;0.5020776
0;0.1059;0.3108165
0;0.0572;0.4309162
1;0.3745;4.24611845
1;0.611;6.0771282
0;0.0337;0.1054473
0;0.027;0.1731726
0;0.0247;0.37455574
1;0.4004;3.61397036
1;0.1948;1.95571408
1;0.1963;7.02956189
1;0.143;1.6647202
1;0.2214;4.20761844
1;0.1417;2.28557849
1;0.4199;4.92059815
1;0.7405;3.99744115
1;0.3848;2.0736872
1;0.5675;3.02017825
1;0.4859;1.42752561
1;0.0963;1.08435726
0;0.043;0.1719699
0;0.0955;0.34422975
1;0.3908;1.98874212
1;0.2709;4.18629897
1;0.3936;4.4657856
1;0.1196;1.2162124
1;0.1536;2.1720576
1;0.4473;1.97058015
1;0.2563;1.38394311
1;0.2936;1.6783644
1;0.1916;1.233425
1;0.2169;1.39657572
1;0.3689;1.99486364
1;0.4967;4.12727898
1;0.9342;5.29196274
0;0.1287;0.8643492
1;0.7972;4.46360252
1;0.2164;1.358992
0;0.0322;0.22834308
1;0.1776;2.74486128
1;0.2389;3.04972573
1;0.3204;4.07407824
1;0.1292;1.2442606
1;0.1059;1.43301762
1;0.3842;4.0594572
1;0.1383;1.46452785
1;0.2135;1.5173445
1;0.5896;4.93577744
1;0.2713;2.45312173
1;0.2308;4.35309572
1;0.2623;6.26506173
1;0.3599;5.02006515
1;1.0374;6.27129048
1;0.3849;6.80699499
1;0.189;3.4844229
1;0.234;3.841227
1;0.1293;2.63428062
1;0.2159;3.23301614
1;0.2407;3.0017697
1;0.4052;2.17953028
1;0.4133;3.24663682
0;0.2142;0.71180802
1;0.2595;1.01243925
0;0.2461;1.18605434
1;0.204;0.7064112
0;0.1312;0.614672
0;0.1784;0.56046144
0;0.1234;0.46144196
1;0.2131;3.50327876
1;0.2313;2.87600733
1;0.3477;3.12662271
1;0.2249;1.58491528


==> CSV/Q_22891.csv <==
X,Y
-53.318,-0
-53.299,-0
-53.24,-0
-53.143,-0
-53.006,-0
-52.831,-0
-52.617,-0
-52.363,-0
-52.071,-0
-51.74,-0
-51.37,-0
-50.961,-0
-50.513,-0
-50.026,-0
-49.5,-0
-48.936,-0
-48.333,-0
-47.691,-0
-47.01,-0
-46.291,-0
-45.533,-0
-44.736,-0
-43.901,-0
-43.027,-0
-42.115,-0
-41.165,-0
-40.175,-0
-39.148,1.3419e-06
-38.082,3.2735e-06
-36.978,7.8073e-06
-35.836,2.3405e-05
-34.656,6.0426e-05
-33.438,0.00013517
-32.181,0.00030711
-30.887,0.00063401
-29.555,0.0012007
-28.185,0.0021091
-26.777,0.0035135
-25.331,0.0055644
-23.848,0.0084212
-22.328,0.012182
-20.769,0.016791
-19.174,0.022269
-17.541,0.028398
-15.871,0.034865
-14.164,0.041289
-12.419,0.0471
-10.638,0.051796
-8.8194,0.055083
-6.9643,0.056714
-5.0724,0.056788
-3.1439,0.055286
-1.1788,0.052473
0.82266,0.048658
2.8605,0.04413
4.9346,0.039215
7.0449,0.034147
9.1912,0.029398
11.373,0.025019
13.592,0.02123
15.845,0.017949
18.135,0.015178
20.46,0.012594
22.82,0.01057
25.216,0.009036
27.646,0.0078862
30.112,0.0070324
32.613,0.006347
35.149,0.005717
37.719,0.0051519
40.324,0.0047523
42.963,0.0043898
45.636,0.0040401
48.344,0.0037091
51.086,0.0034112
53.861,0.0031095
56.671,0.0028775
59.514,0.0026599
62.39,0.0024764
65.3,0.0022937
68.243,0.002105
71.219,0.0019737
74.228,0.0018509
77.27,0.0017626
80.345,0.0016773
83.452,0.0015895
86.591,0.0015345
89.762,0.0014946
92.966,0.0014657
96.201,0.0014147
99.468,0.0013704
102.77,0.0013483
106.1,0.0013243
109.46,0.0012782
112.85,0.0012253
116.27,0.00115
119.73,0.0010766
123.21,0.0010027
126.73,0.00092123
130.27,0.00083205
133.85,0.00073356
137.45,0.00065298
141.09,0.0005823
144.75,0.00050018
148.44,0.00041198
152.17,0.00033557
155.92,0.00030185
159.7,0.00027819
163.51,0.0002516
167.34,0.000229
171.21,0.00020028
175.1,0.000173
179.03,0.00014051
182.97,0.00010962
186.95,9.3473e-05
190.96,7.0854e-05
194.99,5.014e-05
199.04,3.8286e-05
203.13,2.1122e-05
207.24,5.3681e-06
211.38,2.2906e-06
215.54,7.5957e-07
219.73,-0
223.95,-0
228.19,-0
232.45,-0
236.74,-0
241.06,-0
245.4,-0
249.76,-0
254.15,-0
258.57,-0
263,-0
267.46,-0
271.95,-0
276.45,-0
280.98,-0
285.54,-0
290.11,-0
294.71,-0
299.33,-0
303.97,-0
308.63,-0
313.32,-0
318.02,-0
322.75,-0
327.49,-0
332.26,-0
337.05,-0
341.85,-0
346.68,-0
351.53,-0
356.39,-0
361.28,-0
366.18,-0
371.1,-0
376.04,-0
381,-0
385.98,-0
390.97,-0
395.98,-0
401.01,-0
406.06,-0
411.12,-0
416.2,-0
421.29,-0
426.4,-0
431.53,-0
436.67,-0
441.83,-0
447,-0
452.18,-0
457.38,-0
462.6,-0
467.82,-0
473.07,-0
478.32,-0
483.59,-0
488.87,-0
494.16,-0
499.47,-0
504.79,-0
510.12,-0
515.46,-0
520.81,-0
526.17,-0
531.55,-0
536.93,-0
542.33,-0
547.73,-0
553.14,-0
558.57,-0
564,-0
569.44,-0
574.89,-0
580.35,-0
585.82,-0
591.29,-0
596.78,-0
602.27,-0
607.76,-0
613.27,-0
618.78,-0
624.29,-0
629.82,-0
635.34,-0
640.88,-0
646.42,-0
651.96,-0
657.51,-0
663.06,-0
668.62,-0
674.18,-0
679.74,-0
685.31,-0
690.88,-0
696.45,-0
702.02,-0
707.6,-0
713.18,-0
718.76,-0
724.34,-0
729.93,-0
735.51,-0
741.1,-0
746.68,-0
752.27,-0
757.85,-0
763.44,-0
769.02,-0
774.6,-0
780.18,-0
785.76,-0
791.34,-0
796.91,-0
802.49,-0
808.06,-0
813.62,-0
819.19,-0
824.75,-0
830.3,-0
835.86,-0
841.4,-0
846.95,-0
852.49,-0
858.02,-0
863.55,-0
869.07,-0
874.59,-0
880.1,-0
885.6,-0
891.1,-0
896.59,-0
902.07,-0
907.54,-0
913.01,-0
918.47,-0
923.92,-0
929.36,-0
934.8,-0
940.22,-0
945.63,-0
951.04,-0
956.43,-0
961.82,-0
967.19,-0
972.55,-0
977.91,-0
983.25,-0
988.58,-0
993.9,-0
999.2,-0
1004.5,-0
1009.8,-0
1015,-0
1020.3,-0
1025.5,-0
1030.8,-0
1036,-0
1041.2,-0
1046.4,-0
1051.5,-0
1056.7,-0
1061.8,-0
1067,-0
1072.1,-0
1077.2,-0
1082.2,-0
1087.3,-0
1092.4,-0
1097.4,-0
1102.4,-0
1107.4,-0
1112.4,-0
1117.3,-0
1122.3,-0
1127.2,-0
1132.1,-0
1137,-0
1141.8,-0
1146.7,-0
1151.5,-0
1156.3,-0
1161.1,-0
1165.9,-0
1170.6,-0
1175.3,-0
1180,-0
1184.7,-0
1189.4,-0
1194,-0
1198.7,-0
1203.3,-0
1207.8,-0
1212.4,-0
1216.9,-0
1221.4,-0
1225.9,-0
1230.4,-0
1234.8,-0
1239.2,-0
1243.6,-0
1248,-0
1252.3,-0
1256.6,-0
1260.9,-0
1265.2,-0
1269.4,-0
1273.6,-0
1277.8,-0
1282,-0
1286.1,-0
1290.2,-0
1294.3,-0
1298.4,-0
1302.4,-0
1306.4,-0
1310.4,-0
1314.3,-0
1318.3,-0
1322.2,-0
1326,-0
1329.9,-0
1333.7,-0
1337.4,-0
1341.2,-0
1344.9,-0
1348.6,-0
1352.3,-0
1355.9,-0
1359.5,-0
1363.1,-0
1366.6,-0
1370.2,-0
1373.6,-0
1377.1,-0
1380.5,-0
1383.9,-0
1387.3,-0
1390.6,3.5322e-06
1393.9,1.6751e-05
1397.2,3.998e-05
1400.4,6.9558e-05
1403.6,0.00011022
1406.8,0.00017401
1409.9,0.0002356
1413,0.0002978
1416.1,0.00035163
1419.1,0.00041671
1422.1,0.00048728
1425.1,0.00056338
1428.1,0.00066014
1431,0.00081049
1433.8,0.00097132
1436.7,0.0011662
1439.5,0.0013825
1442.3,0.001589
1445,0.0018386
1447.7,0.0021374
1450.4,0.0025016
1453,0.0028917
1455.6,0.0033932
1458.2,0.0039279
1460.8,0.0045455
1463.3,0.0054428
1465.7,0.0065706
1468.1,0.0079416
1470.5,0.0097692
1472.9,0.012137
1475.2,0.015143
1477.5,0.018475
1479.8,0.022284
1482,0.026468
1484.2,0.03083
1486.3,0.035371
1488.4,0.039995
1490.5,0.044524
1492.5,0.048617
1494.5,0.051782
1496.5,0.053625
1498.4,0.054107
1500.3,0.053156
1502.2,0.050705
1504,0.046688
1505.8,0.04173
1507.5,0.03607
1509.2,0.029946
1510.9,0.023848
1512.5,0.018268
1514.1,0.013492
1515.7,0.0095981
1517.2,0.0065317
1518.7,0.0042721
1520.1,0.002689
1521.5,0.0016129
1522.9,0.00095633
1524.3,0.0005392
1525.5,0.00028723
1526.8,0.00014893
1528,7.7096e-05
1529.2,3.8545e-05
1530.3,1.7035e-05
1531.4,6.6712e-06
1532.5,2.5039e-06
1533.5,-0
1534.5,-0
1535.5,-0
1536.4,-0
1537.3,-0
1538.1,-0
1538.9,-0
1539.7,-0
1540.4,-0
1541.1,-0
1541.7,-0
1542.3,-0
1542.9,-0
1543.4,-0
1543.9,-0
1544.3,-0
1544.7,-0
1545.1,-0
1545.4,-0
1545.7,-0
1546,-0
1546.2,-0
1546.4,-0
1546.5,-0
1546.6,-0
1546.7,-0
1546.7,-0


==> CSV/Q_22892.csv <==
X,Y
-53.318,-0
-53.299,-0
-53.24,-0
-53.143,-0
-53.006,-0
-52.831,-0
-52.617,-0
-52.363,-0
-52.071,-0
-51.74,-0
-51.37,-0
-50.961,-0
-50.513,-0
-50.026,-0
-49.5,-0
-48.936,-0
-48.333,-0
-47.691,-0
-47.01,-0
-46.291,-3.8386e-07
-45.533,-4.0145e-07
-44.736,-7.8627e-07
-43.901,-4.7871e-07
-43.027,-2.6016e-06
-42.115,-6.1695e-06
-41.165,-1.0085e-05
-40.175,-1.3443e-05
-39.148,-1.4884e-05
-38.082,-1.8116e-05
-36.978,-2.0767e-05
-35.836,-2.2512e-05
-34.656,-2.6354e-05
-33.438,-2.8443e-05
-32.181,-2.5639e-05
-30.887,-1.8974e-05
-29.555,-2.1832e-05
-28.185,-3.5405e-05
-26.777,-5.0913e-05
-25.331,-9.4859e-05
-23.848,-0.00014873
-22.328,-0.00024272
-20.769,-0.00041671
-19.174,-0.00069737
-17.541,-0.0011348
-15.871,-0.0017758
-14.164,-0.0026074
-12.419,-0.0037991
-10.638,-0.0054721
-8.8194,-0.0078624
-6.9643,-0.010646
-5.0724,-0.013743
-3.1439,-0.017014
-1.1788,-0.020337
0.82266,-0.023428
2.8605,-0.025784
4.9346,-0.027448
7.0449,-0.028747
9.1912,-0.029343
11.373,-0.029051
13.592,-0.027807
15.845,-0.026139
18.135,-0.024427
20.46,-0.022246
22.82,-0.019151
25.216,-0.016131
27.646,-0.013324
30.112,-0.010818
32.613,-0.0085264
35.149,-0.0066226
37.719,-0.0050439
40.324,-0.0037138
42.963,-0.0028024
45.636,-0.0020892
48.344,-0.0014414
51.086,-0.00095882
53.861,-0.00064604
56.671,-0.00041365
59.514,-0.00022864
62.39,-0.00014516
65.3,-8.6242e-05
68.243,-4.4315e-05
71.219,-2.6817e-05
74.228,-1.0599e-05
77.27,-1.1508e-06
80.345,-0
83.452,-0
86.591,-0
89.762,-0
92.966,-0
96.201,-0
99.468,-0
102.77,-0
106.1,-0
109.46,-0
112.85,-0
116.27,-0
119.73,-0
123.21,-0
126.73,-0
130.27,-0
133.85,-0
137.45,-0
141.09,-0
144.75,-0
148.44,-0
152.17,-0
155.92,-0
159.7,-0
163.51,-0
167.34,-0
171.21,-0
175.1,-0
179.03,-0
182.97,-0
186.95,-0
190.96,-0
194.99,-0
199.04,-0
203.13,-0
207.24,-0
211.38,-0
215.54,-0
219.73,-0
223.95,-0
228.19,-0
232.45,-0
236.74,-0
241.06,-0
245.4,-0
249.76,-0
254.15,-0
258.57,-0
263,-0
267.46,-0
271.95,-0
276.45,-0
280.98,-0
285.54,-0
290.11,-0
294.71,-0
299.33,-0
303.97,-0
308.63,-0
313.32,-0
318.02,-0
322.75,-0
327.49,-0
332.26,-0
337.05,-0
341.85,-0
346.68,-0
351.53,-0
356.39,-0
361.28,-0
366.18,-0
371.1,-0
376.04,-0
381,-0
385.98,-0
390.97,-0
395.98,-0
401.01,-0
406.06,-0
411.12,-0
416.2,-0
421.29,-0
426.4,-0
431.53,-0
436.67,-0
441.83,-0
447,-0
452.18,-0
457.38,-0
462.6,-0
467.82,-0
473.07,-0
478.32,-0
483.59,-0
488.87,-0
494.16,-0
499.47,-0
504.79,-0
510.12,-0
515.46,-0
520.81,-0
526.17,-0
531.55,-0
536.93,-0
542.33,-0
547.73,-0
553.14,-0
558.57,-0
564,-0
569.44,-0
574.89,-0
580.35,-0
585.82,-0
591.29,-0
596.78,-0
602.27,-0
607.76,-0
613.27,-0
618.78,-0
624.29,-0
629.82,-0
635.34,-0
640.88,-0
646.42,-0
651.96,-0
657.51,-0
663.06,-0
668.62,-0
674.18,-0
679.74,-0
685.31,-0
690.88,-0
696.45,-0
702.02,-0
707.6,-0
713.18,-0
718.76,-0
724.34,-0
729.93,-0
735.51,-0
741.1,-0
746.68,-0
752.27,-0
757.85,-0
763.44,-0
769.02,-0
774.6,-0
780.18,-0
785.76,-0
791.34,-0
796.91,-0
802.49,-0
808.06,-0
813.62,-0
819.19,-0
824.75,-0
830.3,-0
835.86,-0
841.4,-0
846.95,-0
852.49,-0
858.02,-0
863.55,-0
869.07,-0
874.59,-0
880.1,-0
885.6,-0
891.1,-0
896.59,-0
902.07,-0
907.54,-0
913.01,-0
918.47,-0
923.92,-0
929.36,-0
934.8,-0
940.22,-0
945.63,-0
951.04,-0
956.43,-0
961.82,-0
967.19,-0
972.55,-0
977.91,-0
983.25,-0
988.58,-0
993.9,-0
999.2,-0
1004.5,-0
1009.8,-0
1015,-0
1020.3,-0
1025.5,-0
1030.8,-0
1036,-0
1041.2,-0
1046.4,-0
1051.5,-0
1056.7,-0
1061.8,-0
1067,-0
1072.1,-0
1077.2,-0
1082.2,-0
1087.3,-0
1092.4,-0
1097.4,-0
1102.4,-0
1107.4,-0
1112.4,-0
1117.3,-0
1122.3,-0
1127.2,-0
1132.1,-0
1137,-0
1141.8,-0
1146.7,-0
1151.5,-0
1156.3,-0
1161.1,-0
1165.9,-0
1170.6,-0
1175.3,-0
1180,-0
1184.7,-0
1189.4,-0
1194,-0
1198.7,-0
1203.3,-0
1207.8,-0
1212.4,-0
1216.9,-0
1221.4,-0
1225.9,-0
1230.4,-0
1234.8,-0
1239.2,-0
1243.6,-0
1248,-0
1252.3,-0
1256.6,-0
1260.9,-0
1265.2,-0
1269.4,-0
1273.6,-0
1277.8,-0
1282,-0
1286.1,-0
1290.2,-0
1294.3,-0
1298.4,-0
1302.4,-0
1306.4,-0
1310.4,-7.5963e-07
1314.3,-3.088e-06
1318.3,-5.8203e-06
1322.2,-6.2024e-06
1326,-1.2368e-05
1329.9,-2.3979e-05
1333.7,-4.1777e-05
1337.4,-5.86e-05
1341.2,-7.5782e-05
1344.9,-9.6006e-05
1348.6,-0.00012226
1352.3,-0.00014004
1355.9,-0.00017686
1359.5,-0.00021091
1363.1,-0.00023586
1366.6,-0.00026011
1370.2,-0.0002933
1373.6,-0.00031931
1377.1,-0.00037968
1380.5,-0.00045309
1383.9,-0.00055415
1387.3,-0.00065972
1390.6,-0.00077744
1393.9,-0.00092734
1397.2,-0.0011284
1400.4,-0.001393
1403.6,-0.0016212
1406.8,-0.0018093
1409.9,-0.0019862
1413,-0.0021551
1416.1,-0.0023372
1419.1,-0.0025128
1422.1,-0.0026944
1425.1,-0.0028424
1428.1,-0.0029784
1431,-0.0031346
1433.8,-0.003306
1436.7,-0.0034992
1439.5,-0.0037329
1442.3,-0.0039913
1445,-0.0042737
1447.7,-0.0046184
1450.4,-0.0049456
1453,-0.0052814
1455.6,-0.0056788
1458.2,-0.00623
1460.8,-0.0071732
1463.3,-0.0084813
1465.7,-0.010307
1468.1,-0.012806
1470.5,-0.016026
1472.9,-0.020308
1475.2,-0.024425
1477.5,-0.027836
1479.8,-0.031124
1482,-0.033856
1484.2,-0.035721
1486.3,-0.036851
1488.4,-0.037311
1490.5,-0.03736
1492.5,-0.036375
1494.5,-0.033911
1496.5,-0.030645
1498.4,-0.026676
1500.3,-0.022259
1502.2,-0.017676
1504,-0.013331
1505.8,-0.0097384
1507.5,-0.0068384
1509.2,-0.0045397
1510.9,-0.0029986
1512.5,-0.0019145
1514.1,-0.0011901
1515.7,-0.00072459
1517.2,-0.00045264
1518.7,-0.00030219
1520.1,-0.00020868
1521.5,-0.00014858
1522.9,-0.00011416
1524.3,-9.0483e-05
1525.5,-7.1253e-05
1526.8,-5.3203e-05
1528,-3.815e-05
1529.2,-2.7544e-05
1530.3,-2.026e-05
1531.4,-1.4007e-05
1532.5,-8.3835e-06
1533.5,-6.2682e-06
1534.5,-4.1252e-06
1535.5,-3.1091e-06
1536.4,-8.134e-07
1537.3,-4.0095e-07
1538.1,-0
1538.9,-0
1539.7,-0
1540.4,-0
1541.1,-0
1541.7,-0
1542.3,-0
1542.9,-0
1543.4,-0
1543.9,-0
1544.3,-0
1544.7,-0
1545.1,-0
1545.4,-0
1545.7,-0
1546,-0
1546.2,-0
1546.4,-0
1546.5,-0
1546.6,-0
1546.7,-0
1546.7,-0


==> CSV/Q_22893.csv <==
X,Y
-53.318,-0
-53.299,-0
-53.24,-0
-53.143,-0
-53.006,-0
-52.831,-0
-52.617,-0
-52.363,-0
-52.071,-0
-51.74,-0
-51.37,-0
-50.961,-0
-50.513,-0
-50.026,-0
-49.5,-0
-48.936,-0
-48.333,-0
-47.691,-0
-47.01,-0
-46.291,-0
-45.533,-0
-44.736,-0
-43.901,4.0095e-07
-43.027,8.134e-07
-42.115,3.1091e-06
-41.165,4.1252e-06
-40.175,6.2682e-06
-39.148,8.3835e-06
-38.082,1.4007e-05
-36.978,2.026e-05
-35.836,2.7544e-05
-34.656,3.815e-05
-33.438,5.3203e-05
-32.181,7.1253e-05
-30.887,9.0483e-05
-29.555,0.00011416
-28.185,0.00014858
-26.777,0.00020868
-25.331,0.00030219
-23.848,0.00045264
-22.328,0.00072459
-20.769,0.0011901
-19.174,0.0019145
-17.541,0.0029986
-15.871,0.0045397
-14.164,0.0068384
-12.419,0.0097384
-10.638,0.013331
-8.8194,0.017676
-6.9643,0.022259
-5.0724,0.026676
-3.1439,0.030645
-1.1788,0.033911
0.82266,0.036375
2.8605,0.03736
4.9346,0.037311
7.0449,0.036851
9.1912,0.035721
11.373,0.033856
13.592,0.031124
15.845,0.027836
18.135,0.024425
20.46,0.020308
22.82,0.016026
25.216,0.012806
27.646,0.010307
30.112,0.0084813
32.613,0.0071732
35.149,0.00623
37.719,0.0056788
40.324,0.0052814
42.963,0.0049456
45.636,0.0046184
48.344,0.0042737
51.086,0.0039913
53.861,0.0037329
56.671,0.0034992
59.514,0.003306
62.39,0.0031346
65.3,0.0029784
68.243,0.0028424
71.219,0.0026944
74.228,0.0025128
77.27,0.0023372
80.345,0.0021551
83.452,0.0019862
86.591,0.0018093
89.762,0.0016212
92.966,0.001393
96.201,0.0011284
99.468,0.00092734
102.77,0.00077744
106.1,0.00065972
109.46,0.00055415
112.85,0.00045309
116.27,0.00037968
119.73,0.00031931
123.21,0.0002933
126.73,0.00026011
130.27,0.00023586
133.85,0.00021091
137.45,0.00017686
141.09,0.00014004
144.75,0.00012226
148.44,9.6006e-05
152.17,7.5782e-05
155.92,5.86e-05
159.7,4.1777e-05
163.51,2.3979e-05
167.34,1.2368e-05
171.21,6.2024e-06
175.1,5.8203e-06
179.03,3.088e-06
182.97,7.5963e-07
186.95,-0
190.96,-0
194.99,-0
199.04,-0
203.13,-0
207.24,-0
211.38,-0
215.54,-0
219.73,-0
223.95,-0
228.19,-0
232.45,-0
236.74,-0
241.06,-0
245.4,-0
249.76,-0
254.15,-0
258.57,-0
263,-0
267.46,-0
271.95,-0
276.45,-0
280.98,-0
285.54,-0
290.11,-0
294.71,-0
299.33,-0
303.97,-0
308.63,-0
313.32,-0
318.02,-0
322.75,-0
327.49,-0
332.26,-0
337.05,-0
341.85,-0
346.68,-0
351.53,-0
356.39,-0
361.28,-0
366.18,-0
371.1,-0
376.04,-0
381,-0
385.98,-0
390.97,-0
395.98,-0
401.01,-0
406.06,-0
411.12,-0
416.2,-0
421.29,-0
426.4,-0
431.53,-0
436.67,-0
441.83,-0
447,-0
452.18,-0
457.38,-0
462.6,-0
467.82,-0
473.07,-0
478.32,-0
483.59,-0
488.87,-0
494.16,-0
499.47,-0
504.79,-0
510.12,-0
515.46,-0
520.81,-0
526.17,-0
531.55,-0
536.93,-0
542.33,-0
547.73,-0
553.14,-0
558.57,-0
564,-0
569.44,-0
574.89,-0
580.35,-0
585.82,-0
591.29,-0
596.78,-0
602.27,-0
607.76,-0
613.27,-0
618.78,-0
624.29,-0
629.82,-0
635.34,-0
640.88,-0
646.42,-0
651.96,-0
657.51,-0
663.06,-0
668.62,-0
674.18,-0
679.74,-0
685.31,-0
690.88,-0
696.45,-0
702.02,-0
707.6,-0
713.18,-0
718.76,-0
724.34,-0
729.93,-0
735.51,-0
741.1,-0
746.68,-0
752.27,-0
757.85,-0
763.44,-0
769.02,-0
774.6,-0
780.18,-0
785.76,-0
791.34,-0
796.91,-0
802.49,-0
808.06,-0
813.62,-0
819.19,-0
824.75,-0
830.3,-0
835.86,-0
841.4,-0
846.95,-0
852.49,-0
858.02,-0
863.55,-0
869.07,-0
874.59,-0
880.1,-0
885.6,-0
891.1,-0
896.59,-0
902.07,-0
907.54,-0
913.01,-0
918.47,-0
923.92,-0
929.36,-0
934.8,-0
940.22,-0
945.63,-0
951.04,-0
956.43,-0
961.82,-0
967.19,-0
972.55,-0
977.91,-0
983.25,-0
988.58,-0
993.9,-0
999.2,-0
1004.5,-0
1009.8,-0
1015,-0
1020.3,-0
1025.5,-0
1030.8,-0
1036,-0
1041.2,-0
1046.4,-0
1051.5,-0
1056.7,-0
1061.8,-0
1067,-0
1072.1,-0
1077.2,-0
1082.2,-0
1087.3,-0
1092.4,-0
1097.4,-0
1102.4,-0
1107.4,-0
1112.4,-0
1117.3,-0
1122.3,-0
1127.2,-0
1132.1,-0
1137,-0
1141.8,-0
1146.7,-0
1151.5,-0
1156.3,-0
1161.1,-0
1165.9,-0
1170.6,-0
1175.3,-0
1180,-0
1184.7,-0
1189.4,-0
1194,-0
1198.7,-0
1203.3,-0
1207.8,-0
1212.4,-0
1216.9,-0
1221.4,-0
1225.9,-0
1230.4,-0
1234.8,-0
1239.2,-0
1243.6,-0
1248,-0
1252.3,-0
1256.6,-0
1260.9,-0
1265.2,-0
1269.4,-0
1273.6,-0
1277.8,-0
1282,-0
1286.1,-0
1290.2,-0
1294.3,-0
1298.4,-0
1302.4,-0
1306.4,-0
1310.4,-0
1314.3,-0
1318.3,-0
1322.2,-0
1326,-0
1329.9,-0
1333.7,-0
1337.4,-0
1341.2,-0
1344.9,-0
1348.6,-0
1352.3,-0
1355.9,-0
1359.5,-0
1363.1,-0
1366.6,-0
1370.2,-0
1373.6,-0
1377.1,-0
1380.5,-0
1383.9,-0
1387.3,-0
1390.6,-0
1393.9,-0
1397.2,-0
1400.4,-0
1403.6,-0
1406.8,-0
1409.9,-0
1413,-0
1416.1,1.1508e-06
1419.1,1.0599e-05
1422.1,2.6817e-05
1425.1,4.4315e-05
1428.1,8.6242e-05
1431,0.00014516
1433.8,0.00022864
1436.7,0.00041365
1439.5,0.00064604
1442.3,0.00095882
1445,0.0014414
1447.7,0.0020892
1450.4,0.0028024
1453,0.0037138
1455.6,0.0050439
1458.2,0.0066226
1460.8,0.0085264
1463.3,0.010818
1465.7,0.013324
1468.1,0.016131
1470.5,0.019151
1472.9,0.022246
1475.2,0.024427
1477.5,0.026139
1479.8,0.027807
1482,0.029051
1484.2,0.029343
1486.3,0.028747
1488.4,0.027448
1490.5,0.025784
1492.5,0.023428
1494.5,0.020337
1496.5,0.017014
1498.4,0.013743
1500.3,0.010646
1502.2,0.0078624
1504,0.0054721
1505.8,0.0037991
1507.5,0.0026074
1509.2,0.0017758
1510.9,0.0011348
1512.5,0.00069737
1514.1,0.00041671
1515.7,0.00024272
1517.2,0.00014873
1518.7,9.4859e-05
1520.1,5.0913e-05
1521.5,3.5405e-05
1522.9,2.1832e-05
1524.3,1.8974e-05
1525.5,2.5639e-05
1526.8,2.8443e-05
1528,2.6354e-05
1529.2,2.2512e-05
1530.3,2.0767e-05
1531.4,1.8116e-05
1532.5,1.4884e-05
1533.5,1.3443e-05
1534.5,1.0085e-05
1535.5,6.1695e-06
1536.4,2.6016e-06
1537.3,4.7871e-07
1538.1,7.8627e-07
1538.9,4.0145e-07
1539.7,3.8386e-07
1540.4,-0
1541.1,-0
1541.7,-0
1542.3,-0
1542.9,-0
1543.4,-0
1543.9,-0
1544.3,-0
1544.7,-0
1545.1,-0
1545.4,-0
1545.7,-0
1546,-0
1546.2,-0
1546.4,-0
1546.5,-0
1546.6,-0
1546.7,-0
1546.7,-0


==> CSV/Q_22894.csv <==
X,Y
-53.318,-0
-53.299,-0
-53.24,-0
-53.143,-0
-53.006,-0
-52.831,-0
-52.617,-0
-52.363,-0
-52.071,-0
-51.74,-0
-51.37,-0
-50.961,-0
-50.513,-0
-50.026,-0
-49.5,-0
-48.936,-0
-48.333,-0
-47.691,-0
-47.01,-0
-46.291,-0
-45.533,-0
-44.736,-0
-43.901,-0
-43.027,-0
-42.115,-0
-41.165,-0
-40.175,-0
-39.148,-2.5039e-06
-38.082,-6.6712e-06
-36.978,-1.7035e-05
-35.836,-3.8545e-05
-34.656,-7.7096e-05
-33.438,-0.00014893
-32.181,-0.00028723
-30.887,-0.0005392
-29.555,-0.00095633
-28.185,-0.0016129
-26.777,-0.002689
-25.331,-0.0042721
-23.848,-0.0065317
-22.328,-0.0095981
-20.769,-0.013492
-19.174,-0.018268
-17.541,-0.023848
-15.871,-0.029946
-14.164,-0.03607
-12.419,-0.04173
-10.638,-0.046688
-8.8194,-0.050705
-6.9643,-0.053156
-5.0724,-0.054107
-3.1439,-0.053625
-1.1788,-0.051782
0.82266,-0.048617
2.8605,-0.044524
4.9346,-0.039995
7.0449,-0.035371
9.1912,-0.03083
11.373,-0.026468
13.592,-0.022284
15.845,-0.018475
18.135,-0.015143
20.46,-0.012137
22.82,-0.0097692
25.216,-0.0079416
27.646,-0.0065706
30.112,-0.0054428
32.613,-0.0045455
35.149,-0.0039279
37.719,-0.0033932
40.324,-0.0028917
42.963,-0.0025016
45.636,-0.0021374
48.344,-0.0018386
51.086,-0.001589
53.861,-0.0013825
56.671,-0.0011662
59.514,-0.00097132
62.39,-0.00081049
65.3,-0.00066014
68.243,-0.00056338
71.219,-0.00048728
74.228,-0.00041671
77.27,-0.00035163
80.345,-0.0002978
83.452,-0.0002356
86.591,-0.00017401
89.762,-0.00011022
92.966,-6.9558e-05
96.201,-3.998e-05
99.468,-1.6751e-05
102.77,-3.5322e-06
106.1,-0
109.46,-0
112.85,-0
116.27,-0
119.73,-0
123.21,-0
126.73,-0
130.27,-0
133.85,-0
137.45,-0
141.09,-0
144.75,-0
148.44,-0
152.17,-0
155.92,-0
159.7,-0
163.51,-0
167.34,-0
171.21,-0
175.1,-0
179.03,-0
182.97,-0
186.95,-0
190.96,-0
194.99,-0
199.04,-0
203.13,-0
207.24,-0
211.38,-0
215.54,-0
219.73,-0
223.95,-0
228.19,-0
232.45,-0
236.74,-0
241.06,-0
245.4,-0
249.76,-0
254.15,-0
258.57,-0
263,-0
267.46,-0
271.95,-0
276.45,-0
280.98,-0
285.54,-0
290.11,-0
294.71,-0
299.33,-0
303.97,-0
308.63,-0
313.32,-0
318.02,-0
322.75,-0
327.49,-0
332.26,-0
337.05,-0
341.85,-0
346.68,-0
351.53,-0
356.39,-0
361.28,-0
366.18,-0
371.1,-0
376.04,-0
381,-0
385.98,-0
390.97,-0
395.98,-0
401.01,-0
406.06,-0
411.12,-0
416.2,-0
421.29,-0
426.4,-0
431.53,-0
436.67,-0
441.83,-0
447,-0
452.18,-0
457.38,-0
462.6,-0
467.82,-0
473.07,-0
478.32,-0
483.59,-0
488.87,-0
494.16,-0
499.47,-0
504.79,-0
510.12,-0
515.46,-0
520.81,-0
526.17,-0
531.55,-0
536.93,-0
542.33,-0
547.73,-0
553.14,-0
558.57,-0
564,-0
569.44,-0
574.89,-0
580.35,-0
585.82,-0
591.29,-0
596.78,-0
602.27,-0
607.76,-0
613.27,-0
618.78,-0
624.29,-0
629.82,-0
635.34,-0
640.88,-0
646.42,-0
651.96,-0
657.51,-0
663.06,-0
668.62,-0
674.18,-0
679.74,-0
685.31,-0
690.88,-0
696.45,-0
702.02,-0
707.6,-0
713.18,-0
718.76,-0
724.34,-0
729.93,-0
735.51,-0
741.1,-0
746.68,-0
752.27,-0
757.85,-0
763.44,-0
769.02,-0
774.6,-0
780.18,-0
785.76,-0
791.34,-0
796.91,-0
802.49,-0
808.06,-0
813.62,-0
819.19,-0
824.75,-0
830.3,-0
835.86,-0
841.4,-0
846.95,-0
852.49,-0
858.02,-0
863.55,-0
869.07,-0
874.59,-0
880.1,-0
885.6,-0
891.1,-0
896.59,-0
902.07,-0
907.54,-0
913.01,-0
918.47,-0
923.92,-0
929.36,-0
934.8,-0
940.22,-0
945.63,-0
951.04,-0
956.43,-0
961.82,-0
967.19,-0
972.55,-0
977.91,-0
983.25,-0
988.58,-0
993.9,-0
999.2,-0
1004.5,-0
1009.8,-0
1015,-0
1020.3,-0
1025.5,-0
1030.8,-0
1036,-0
1041.2,-0
1046.4,-0
1051.5,-0
1056.7,-0
1061.8,-0
1067,-0
1072.1,-0
1077.2,-0
1082.2,-0
1087.3,-0
1092.4,-0
1097.4,-0
1102.4,-0
1107.4,-0
1112.4,-0
1117.3,-0
1122.3,-0
1127.2,-0
1132.1,-0
1137,-0
1141.8,-0
1146.7,-0
1151.5,-0
1156.3,-0
1161.1,-0
1165.9,-0
1170.6,-0
1175.3,-0
1180,-0
1184.7,-0
1189.4,-0
1194,-0
1198.7,-0
1203.3,-0
1207.8,-0
1212.4,-0
1216.9,-0
1221.4,-0
1225.9,-0
1230.4,-0
1234.8,-0
1239.2,-0
1243.6,-0
1248,-0
1252.3,-0
1256.6,-0
1260.9,-0
1265.2,-0
1269.4,-0
1273.6,-0
1277.8,-7.5957e-07
1282,-2.2906e-06
1286.1,-5.3681e-06
1290.2,-2.1122e-05
1294.3,-3.8286e-05
1298.4,-5.014e-05
1302.4,-7.0854e-05
1306.4,-9.3473e-05
1310.4,-0.00010962
1314.3,-0.00014051
1318.3,-0.000173
1322.2,-0.00020028
1326,-0.000229
1329.9,-0.0002516
1333.7,-0.00027819
1337.4,-0.00030185
1341.2,-0.00033557
1344.9,-0.00041198
1348.6,-0.00050018
1352.3,-0.0005823
1355.9,-0.00065298
1359.5,-0.00073356
1363.1,-0.00083205
1366.6,-0.00092123
1370.2,-0.0010027
1373.6,-0.0010766
1377.1,-0.00115
1380.5,-0.0012253
1383.9,-0.0012782
1387.3,-0.0013243
1390.6,-0.0013483
1393.9,-0.0013704
1397.2,-0.0014147
1400.4,-0.0014657
1403.6,-0.0014946
1406.8,-0.0015345
1409.9,-0.0015895
1413,-0.0016773
1416.1,-0.0017626
1419.1,-0.0018509
1422.1,-0.0019737
1425.1,-0.002105
1428.1,-0.0022937
1431,-0.0024764
1433.8,-0.0026599
1436.7,-0.0028775
1439.5,-0.0031095
1442.3,-0.0034112
1445,-0.0037091
1447.7,-0.0040401
1450.4,-0.0043898
1453,-0.0047523
1455.6,-0.0051519
1458.2,-0.005717
1460.8,-0.006347
1463.3,-0.0070324
1465.7,-0.0078862
1468.1,-0.009036
1470.5,-0.01057
1472.9,-0.012594
1475.2,-0.015178
1477.5,-0.017949
1479.8,-0.02123
1482,-0.025019
1484.2,-0.029398
1486.3,-0.034147
1488.4,-0.039215
1490.5,-0.04413
1492.5,-0.048658
1494.5,-0.052473
1496.5,-0.055286
1498.4,-0.056788
1500.3,-0.056714
1502.2,-0.055083
1504,-0.051796
1505.8,-0.0471
1507.5,-0.041289
1509.2,-0.034865
1510.9,-0.028398
1512.5,-0.022269
1514.1,-0.016791
1515.7,-0.012182
1517.2,-0.0084212
1518.7,-0.0055644
1520.1,-0.0035135
1521.5,-0.0021091
1522.9,-0.0012007
1524.3,-0.00063401
1525.5,-0.00030711
1526.8,-0.00013517
1528,-6.0426e-05
1529.2,-2.3405e-05
1530.3,-7.8073e-06
1531.4,-3.2735e-06
1532.5,-1.3419e-06
1533.5,-0
1534.5,-0
1535.5,-0
1536.4,-0
1537.3,-0
1538.1,-0
1538.9,-0
1539.7,-0
1540.4,-0
1541.1,-0
1541.7,-0
1542.3,-0
1542.9,-0
1543.4,-0
1543.9,-0
1544.3,-0
1544.7,-0
1545.1,-0
1545.4,-0
1545.7,-0
1546,-0
1546.2,-0
1546.4,-0
1546.5,-0
1546.6,-0
1546.7,-0
1546.7,-0


==> CSV/Q_2289_in1.csv <==
X,Y
-53.318,-0
-53.299,-0
-53.24,-0
-53.143,-0
-53.006,-0
-52.831,-0
-52.617,-0
-52.363,-0
-52.071,-0
-51.74,-0
-51.37,-0
-50.961,-0
-50.513,-0
-50.026,-0
-49.5,-0
-48.936,-0
-48.333,-0
-47.691,-0
-47.01,-0
-46.291,-0
-45.533,-0
-44.736,-0
-43.901,-0
-43.027,-0
-42.115,-0
-41.165,-0
-40.175,-0
-39.148,1.4472e-06
-38.082,3.0444e-06
-36.978,6.8173e-06
-35.836,1.6411e-05
-34.656,4.2443e-05
-33.438,0.00010086
-32.181,0.000196
-30.887,0.00039199
-29.555,0.00074606
-28.185,0.001297
-26.777,0.0021529
-25.331,0.0033914
-23.848,0.0050994
-22.328,0.007346
-20.769,0.010173
-19.174,0.013565
-17.541,0.017454
-15.871,0.021729
-14.164,0.026226
-12.419,0.03053
-10.638,0.034259
-8.8194,0.037337
-6.9643,0.03958
-5.0724,0.040638
-3.1439,0.040833
-1.1788,0.039949
0.82266,0.038157
2.8605,0.035527
4.9346,0.032384
7.0449,0.028963
9.1912,0.025427
11.373,0.022118
13.592,0.019113
15.845,0.016264
18.135,0.013812
20.46,0.011733
22.82,0.0097823
25.216,0.0083156
27.646,0.007231
30.112,0.0063888
32.613,0.0056833
35.149,0.0050691
37.719,0.0045878
40.324,0.0041595
42.963,0.0037629
45.636,0.0034014
48.344,0.0030769
51.086,0.0027625
53.861,0.0025182
56.671,0.0023146
59.514,0.0021051
62.39,0.0018866
65.3,0.0016844
68.243,0.0015101
71.219,0.0013624
74.228,0.001223
77.27,0.001113
80.345,0.0010224
83.452,0.00097663
86.591,0.00094172
89.762,0.00090392
92.966,0.00086925
96.201,0.00083819
99.468,0.00080092
102.77,0.00079419
106.1,0.0007713
109.46,0.00074431
112.85,0.00070517
116.27,0.00065788
119.73,0.00059004
123.21,0.00051467
126.73,0.00042912
130.27,0.00037254
133.85,0.00033196
137.45,0.00027793
141.09,0.00022657
144.75,0.00016696
148.44,0.00013491
152.17,0.00012276
155.92,0.00011568
159.7,0.00010392
163.51,9.1038e-05
167.34,7.3323e-05
171.21,4.9478e-05
175.1,2.5782e-05
179.03,1.7132e-05
182.97,1.1923e-05
186.95,7.6208e-06
190.96,3.7843e-06
194.99,-0
199.04,-0
203.13,-0
207.24,-0
211.38,-0
215.54,-0
219.73,-0
223.95,-0
228.19,-0
232.45,-0
236.74,-0
241.06,-0
245.4,-0
249.76,-0
254.15,-0
258.57,-0
263,-0
267.46,-0
271.95,-0
276.45,-0
280.98,-0
285.54,-0
290.11,-0
294.71,-0
299.33,-0
303.97,-0
308.63,-0
313.32,-0
318.02,-0
322.75,-0
327.49,-0
332.26,-0
337.05,-0
341.85,-0
346.68,-0
351.53,-0
356.39,-0
361.28,-0
366.18,-0
371.1,-0
376.04,-0
381,-0
385.98,-0
390.97,-0
395.98,-0
401.01,-0
406.06,-0
411.12,-0
416.2,-0
421.29,-0
426.4,-0
431.53,-0
436.67,-0
441.83,-0
447,-0
452.18,-0
457.38,-0
462.6,-0
467.82,-0
473.07,-0
478.32,-0
483.59,-0
488.87,-0
494.16,-0
499.47,-0
504.79,-0
510.12,-0
515.46,-0
520.81,-0
526.17,-0
531.55,-0
536.93,-0
542.33,-0
547.73,-0
553.14,-0
558.57,-0
564,-0
569.44,-0
574.89,-0
580.35,-0
585.82,-0
591.29,-0
596.78,-0
602.27,-0
607.76,-0
613.27,-0
618.78,-0
624.29,-0
629.82,-0
635.34,-0
640.88,-0
646.42,-0
651.96,-0
657.51,-0
663.06,-0
668.62,-0
674.18,-0
679.74,-0
685.31,-0
690.88,-0
696.45,-0
702.02,-0
707.6,-0
713.18,-0
718.76,-0
724.34,-0
729.93,-0
735.51,-0
741.1,-0
746.68,-0
752.27,-0
757.85,-0
763.44,-0
769.02,-0
774.6,-0
780.18,-0
785.76,-0
791.34,-0
796.91,-0
802.49,-0
808.06,-0
813.62,-0
819.19,-0
824.75,-0
830.3,-0
835.86,-0
841.4,-0
846.95,-0
852.49,-0
858.02,-0
863.55,-0
869.07,-0
874.59,-0
880.1,-0
885.6,-0
891.1,-0
896.59,-0
902.07,-0
907.54,-0
913.01,-0
918.47,-0
923.92,-0
929.36,-0
934.8,-0
940.22,-0
945.63,-0
951.04,-0
956.43,-0
961.82,-0
967.19,-0
972.55,-0
977.91,-0
983.25,-0
988.58,-0
993.9,-0
999.2,-0
1004.5,-0
1009.8,-0
1015,-0
1020.3,-0
1025.5,-0
1030.8,-0
1036,-0
1041.2,-0
1046.4,-0
1051.5,-0
1056.7,-0
1061.8,-0
1067,-0
1072.1,-0
1077.2,-0
1082.2,-0
1087.3,-0
1092.4,-0
1097.4,-0
1102.4,-0
1107.4,-0
1112.4,-0
1117.3,-0
1122.3,-0
1127.2,-0
1132.1,-0
1137,-0
1141.8,-0
1146.7,-0
1151.5,-0
1156.3,-0
1161.1,-0
1165.9,-0
1170.6,-0
1175.3,-0
1180,-0
1184.7,-0
1189.4,-0
1194,-0
1198.7,-0
1203.3,-0
1207.8,-0
1212.4,-0
1216.9,-0
1221.4,-0
1225.9,-0
1230.4,-0
1234.8,-0
1239.2,-0
1243.6,-0
1248,-0
1252.3,-0
1256.6,-0
1260.9,-0
1265.2,-0
1269.4,-0
1273.6,-0
1277.8,-0
1282,-0
1286.1,-0
1290.2,-0
1294.3,-0
1298.4,-0
1302.4,-0
1306.4,-0
1310.4,-0
1314.3,-0
1318.3,-0
1322.2,-0
1326,-0
1329.9,-0
1333.7,-0
1337.4,-0
1341.2,-0
1344.9,-0
1348.6,-0
1352.3,-0
1355.9,-0
1359.5,-0
1363.1,-0
1366.6,-0
1370.2,-0
1373.6,-0
1377.1,-0
1380.5,-0
1383.9,-0
1387.3,-0
1390.6,-0
1393.9,2.1144e-06
1397.2,1.6503e-05
1400.4,4.4469e-05
1403.6,7.5546e-05
1406.8,0.00012342
1409.9,0.00018679
1413,0.00025234
1416.1,0.0003172
1419.1,0.00037676
1422.1,0.00045039
1425.1,0.00051961
1428.1,0.00060233
1431,0.00069215
1433.8,0.00084271
1436.7,0.0010054
1439.5,0.0012197
1442.3,0.0014228
1445,0.0016513
1447.7,0.0019227
1450.4,0.0022431
1453,0.0026233
1455.6,0.003068
1458.2,0.0036171
1460.8,0.0042132
1463.3,0.0049865
1465.7,0.0060675
1468.1,0.0073713
1470.5,0.0090597
1472.9,0.011378
1475.2,0.013919
1477.5,0.016799
1479.8,0.020063
1482,0.023648
1484.2,0.027236
1486.3,0.030746
1488.4,0.034071
1490.5,0.036953
1492.5,0.039265
1494.5,0.040514
1496.5,0.040681
1498.4,0.039836
1500.3,0.038117
1502.2,0.035278
1504,0.031726
1505.8,0.027851
1507.5,0.023519
1509.2,0.019121
1510.9,0.014929
1512.5,0.011336
1514.1,0.0083301
1515.7,0.0059608
1517.2,0.0041061
1518.7,0.0027367
1520.1,0.0017674
1521.5,0.0011147
1522.9,0.00070116
1524.3,0.00040917
1525.5,0.00022862
1526.8,0.00013091
1528,7.0354e-05
1529.2,3.6477e-05
1530.3,1.7228e-05
1531.4,7.0431e-06
1532.5,2.6863e-06
1533.5,1.2659e-06
1534.5,-0
1535.5,-0
1536.4,-0
1537.3,-0
1538.1,-0
1538.9,-0
1539.7,-0
1540.4,-0
1541.1,-0
1541.7,-0
1542.3,-0
1542.9,-0
1543.4,-0
1543.9,-0
1544.3,-0
1544.7,-0
1545.1,-0
1545.4,-0
1545.7,-0
1546,-0
1546.2,-0
1546.4,-0
1546.5,-0
1546.6,-0
1546.7,-0
1546.7,-0


==> CSV/Q_2289_in2.csv <==
X,Y
-53.318,-0
-53.299,-0
-53.24,-0
-53.143,-0
-53.006,-0
-52.831,-0
-52.617,-0
-52.363,-0
-52.071,-0
-51.74,-0
-51.37,-0
-50.961,-0
-50.513,-0
-50.026,-0
-49.5,-0
-48.936,-0
-48.333,-0
-47.691,-0
-47.01,-0
-46.291,-0
-45.533,-0
-44.736,-0
-43.901,-0
-43.027,-0
-42.115,-1.3068e-06
-41.165,-3.8631e-06
-40.175,-6.8323e-06
-39.148,-8.7932e-06
-38.082,-1.0656e-05
-36.978,-1.3394e-05
-35.836,-1.9421e-05
-34.656,-2.6736e-05
-33.438,-3.3948e-05
-32.181,-4.0952e-05
-30.887,-5.4379e-05
-29.555,-8.5958e-05
-28.185,-0.00014995
-26.777,-0.00027331
-25.331,-0.00046192
-23.848,-0.0007772
-22.328,-0.0011956
-20.769,-0.0018027
-19.174,-0.0025565
-17.541,-0.0035771
-15.871,-0.004922
-14.164,-0.0066978
-12.419,-0.0087172
-10.638,-0.011052
-8.8194,-0.013887
-6.9643,-0.016846
-5.0724,-0.019587
-3.1439,-0.022187
-1.1788,-0.024733
0.82266,-0.027077
2.8605,-0.028653
4.9346,-0.029563
7.0449,-0.030207
9.1912,-0.03028
11.373,-0.029579
13.592,-0.02805
15.845,-0.02614
18.135,-0.024243
20.46,-0.021863
22.82,-0.018717
25.216,-0.015623
27.646,-0.012796
30.112,-0.010212
32.613,-0.0079346
35.149,-0.0060449
37.719,-0.0044689
40.324,-0.0032703
42.963,-0.0024281
45.636,-0.0016797
48.344,-0.0011
51.086,-0.00067809
53.861,-0.0004069
56.671,-0.00019957
59.514,-0.00013031
62.39,-7.7693e-05
65.3,-3.4081e-05
68.243,-1.4399e-05
71.219,-4.7192e-06
74.228,-0
77.27,-0
80.345,-0
83.452,-0
86.591,-0
89.762,-0
92.966,-0
96.201,-0
99.468,-0
102.77,-0
106.1,-0
109.46,-0
112.85,-0
116.27,-0
119.73,-0
123.21,-0
126.73,-0
130.27,-0
133.85,-0
137.45,-0
141.09,-0
144.75,-0
148.44,-0
152.17,-0
155.92,-0
159.7,-0
163.51,-0
167.34,-0
171.21,-0
175.1,-0
179.03,-0
182.97,-0
186.95,-0
190.96,-0
194.99,-0
199.04,-0
203.13,-0
207.24,-0
211.38,-0
215.54,-0
219.73,-0
223.95,-0
228.19,-0
232.45,-0
236.74,-0
241.06,-0
245.4,-0
249.76,-0
254.15,-0
258.57,-0
263,-0
267.46,-0
271.95,-0
276.45,-0
280.98,-0
285.54,-0
290.11,-0
294.71,-0
299.33,-0
303.97,-0
308.63,-0
313.32,-0
318.02,-0
322.75,-0
327.49,-0
332.26,-0
337.05,-0
341.85,-0
346.68,-0
351.53,-0
356.39,-0
361.28,-0
366.18,-0
371.1,-0
376.04,-0
381,-0
385.98,-0
390.97,-0
395.98,-0
401.01,-0
406.06,-0
411.12,-0
416.2,-0
421.29,-0
426.4,-0
431.53,-0
436.67,-0
441.83,-0
447,-0
452.18,-0
457.38,-0
462.6,-0
467.82,-0
473.07,-0
478.32,-0
483.59,-0
488.87,-0
494.16,-0
499.47,-0
504.79,-0
510.12,-0
515.46,-0
520.81,-0
526.17,-0
531.55,-0
536.93,-0
542.33,-0
547.73,-0
553.14,-0
558.57,-0
564,-0
569.44,-0
574.89,-0
580.35,-0
585.82,-0
591.29,-0
596.78,-0
602.27,-0
607.76,-0
613.27,-0
618.78,-0
624.29,-0
629.82,-0
635.34,-0
640.88,-0
646.42,-0
651.96,-0
657.51,-0
663.06,-0
668.62,-0
674.18,-0
679.74,-0
685.31,-0
690.88,-0
696.45,-0
702.02,-0
707.6,-0
713.18,-0
718.76,-0
724.34,-0
729.93,-0
735.51,-0
741.1,-0
746.68,-0
752.27,-0
757.85,-0
763.44,-0
769.02,-0
774.6,-0
780.18,-0
785.76,-0
791.34,-0
796.91,-0
802.49,-0
808.06,-0
813.62,-0
819.19,-0
824.75,-0
830.3,-0
835.86,-0
841.4,-0
846.95,-0
852.49,-0
858.02,-0
863.55,-0
869.07,-0
874.59,-0
880.1,-0
885.6,-0
891.1,-0
896.59,-0
902.07,-0
907.54,-0
913.01,-0
918.47,-0
923.92,-0
929.36,-0
934.8,-0
940.22,-0
945.63,-0
951.04,-0
956.43,-0
961.82,-0
967.19,-0
972.55,-0
977.91,-0
983.25,-0
988.58,-0
993.9,-0
999.2,-0
1004.5,-0
1009.8,-0
1015,-0
1020.3,-0
1025.5,-0
1030.8,-0
1036,-0
1041.2,-0
1046.4,-0
1051.5,-0
1056.7,-0
1061.8,-0
1067,-0
1072.1,-0
1077.2,-0
1082.2,-0
1087.3,-0
1092.4,-0
1097.4,-0
1102.4,-0
1107.4,-0
1112.4,-0
1117.3,-0
1122.3,-0
1127.2,-0
1132.1,-0
1137,-0
1141.8,-0
1146.7,-0
1151.5,-0
1156.3,-0
1161.1,-0
1165.9,-0
1170.6,-0
1175.3,-0
1180,-0
1184.7,-0
1189.4,-0
1194,-0
1198.7,-0
1203.3,-0
1207.8,-0
1212.4,-0
1216.9,-0
1221.4,-0
1225.9,-0
1230.4,-0
1234.8,-0
1239.2,-0
1243.6,-0
1248,-0
1252.3,-0
1256.6,-0
1260.9,-0
1265.2,-0
1269.4,-0
1273.6,-0
1277.8,-0
1282,-0
1286.1,-0
1290.2,-0
1294.3,-0
1298.4,-0
1302.4,-0
1306.4,-0
1310.4,-0
1314.3,-0
1318.3,-0
1322.2,-0
1326,-0
1329.9,-0
1333.7,-8.1026e-06
1337.4,-2.1216e-05
1341.2,-3.432e-05
1344.9,-4.7993e-05
1348.6,-5.874e-05
1352.3,-6.6255e-05
1355.9,-6.9361e-05
1359.5,-7.5087e-05
1363.1,-8.311e-05
1366.6,-0.00010101
1370.2,-0.00010134
1373.6,-9.6694e-05
1377.1,-0.00011772
1380.5,-0.00015969
1383.9,-0.00023381
1387.3,-0.00033361
1390.6,-0.00043255
1393.9,-0.00055331
1397.2,-0.0007193
1400.4,-0.00092944
1403.6,-0.0011632
1406.8,-0.0014343
1409.9,-0.0016459
1413,-0.0018416
1416.1,-0.0020217
1419.1,-0.0021983
1422.1,-0.0023719
1425.1,-0.002548
1428.1,-0.0027114
1431,-0.0028606
1433.8,-0.0029972
1436.7,-0.0031279
1439.5,-0.0033394
1442.3,-0.0035882
1445,-0.0038582
1447.7,-0.0041399
1450.4,-0.0044905
1453,-0.004857
1455.6,-0.0052614
1458.2,-0.0057946
1460.8,-0.006713
1463.3,-0.0080288
1465.7,-0.0098594
1468.1,-0.012365
1470.5,-0.015607
1472.9,-0.019914
1475.2,-0.024344
1477.5,-0.027952
1479.8,-0.031532
1482,-0.034648
1484.2,-0.037038
1486.3,-0.038812
1488.4,-0.040102
1490.5,-0.041138
1492.5,-0.041229
1494.5,-0.039864
1496.5,-0.037605
1498.4,-0.034535
1500.3,-0.030685
1502.2,-0.026287
1504,-0.021792
1505.8,-0.017727
1507.5,-0.013944
1509.2,-0.010574
1510.9,-0.007711
1512.5,-0.0055228
1514.1,-0.0038242
1515.7,-0.0026174
1517.2,-0.0017071
1518.7,-0.0010713
1520.1,-0.00064096
1521.5,-0.00038081
1522.9,-0.00022804
1524.3,-0.00013975
1525.5,-9.2624e-05
1526.8,-6.1798e-05
1528,-3.8688e-05
1529.2,-2.4044e-05
1530.3,-1.5697e-05
1531.4,-9.3797e-06
1532.5,-6.6742e-06
1533.5,-4.6764e-06
1534.5,-1.9797e-06
1535.5,-0
1536.4,-0
1537.3,-0
1538.1,-0
1538.9,-0
1539.7,-0
1540.4,-0
1541.1,-0
1541.7,-0
1542.3,-0
1542.9,-0
1543.4,-0
1543.9,-0
1544.3,-0
1544.7,-0
1545.1,-0
1545.4,-0
1545.7,-0
1546,-0
1546.2,-0
1546.4,-0
1546.5,-0
1546.6,-0
1546.7,-0
1546.7,-0


==> CSV/Q_2289_in3.csv <==
X,Y
-53.318,-0
-53.299,-0
-53.24,-0
-53.143,-0
-53.006,-0
-52.831,-0
-52.617,-0
-52.363,-0
-52.071,-0
-51.74,-0
-51.37,-0
-50.961,-0
-50.513,-0
-50.026,-0
-49.5,-0
-48.936,-0
-48.333,-0
-47.691,-0
-47.01,-0
-46.291,-0
-45.533,-0
-44.736,-0
-43.901,-0
-43.027,-0
-42.115,-0
-41.165,1.9797e-06
-40.175,4.6764e-06
-39.148,6.6742e-06
-38.082,9.3797e-06
-36.978,1.5697e-05
-35.836,2.4044e-05
-34.656,3.8688e-05
-33.438,6.1798e-05
-32.181,9.2624e-05
-30.887,0.00013975
-29.555,0.00022804
-28.185,0.00038081
-26.777,0.00064096
-25.331,0.0010713
-23.848,0.0017071
-22.328,0.0026174
-20.769,0.0038217
-19.174,0.0055093
-17.541,0.0076683
-15.871,0.010496
-14.164,0.013792
-12.419,0.017471
-10.638,0.02145
-8.8194,0.025868
-6.9643,0.030165
-5.0724,0.033963
-3.1439,0.036979
-1.1788,0.039191
0.82266,0.040523
2.8605,0.040439
4.9346,0.039512
7.0449,0.038238
9.1912,0.036537
11.373,0.034256
13.592,0.031168
15.845,0.027562
18.135,0.024051
20.46,0.019914
22.82,0.015607
25.216,0.012365
27.646,0.0098594
30.112,0.0080288
32.613,0.006713
35.149,0.0057946
37.719,0.0052614
40.324,0.004857
42.963,0.0044905
45.636,0.0041399
48.344,0.0038582
51.086,0.0035882
53.861,0.0033394
56.671,0.0031279
59.514,0.0029972
62.39,0.0028606
65.3,0.0027114
68.243,0.002548
71.219,0.0023719
74.228,0.0021983
77.27,0.0020217
80.345,0.0018416
83.452,0.0016459
86.591,0.0014343
89.762,0.0011632
92.966,0.00092944
96.201,0.0007193
99.468,0.00055331
102.77,0.00043255
106.1,0.00033361
109.46,0.00023381
112.85,0.00015969
116.27,0.00011772
119.73,9.6694e-05
123.21,0.00010134
126.73,0.00010101
130.27,8.311e-05
133.85,7.5087e-05
137.45,6.9361e-05
141.09,6.6255e-05
144.75,5.874e-05
148.44,4.7993e-05
152.17,3.432e-05
155.92,2.1216e-05
159.7,8.1026e-06
163.51,-0
167.34,-0
171.21,-0
175.1,-0
179.03,-0
182.97,-0
186.95,-0
190.96,-0
194.99,-0
199.04,-0
203.13,-0
207.24,-0
211.38,-0
215.54,-0
219.73,-0
223.95,-0
228.19,-0
232.45,-0
236.74,-0
241.06,-0
245.4,-0
249.76,-0
254.15,-0
258.57,-0
263,-0
267.46,-0
271.95,-0
276.45,-0
280.98,-0
285.54,-0
290.11,-0
294.71,-0
299.33,-0
303.97,-0
308.63,-0
313.32,-0
318.02,-0
322.75,-0
327.49,-0
332.26,-0
337.05,-0
341.85,-0
346.68,-0
351.53,-0
356.39,-0
361.28,-0
366.18,-0
371.1,-0
376.04,-0
381,-0
385.98,-0
390.97,-0
395.98,-0
401.01,-0
406.06,-0
411.12,-0
416.2,-0
421.29,-0
426.4,-0
431.53,-0
436.67,-0
441.83,-0
447,-0
452.18,-0
457.38,-0
462.6,-0
467.82,-0
473.07,-0
478.32,-0
483.59,-0
488.87,-0
494.16,-0
499.47,-0
504.79,-0
510.12,-0
515.46,-0
520.81,-0
526.17,-0
531.55,-0
536.93,-0
542.33,-0
547.73,-0
553.14,-0
558.57,-0
564,-0
569.44,-0
574.89,-0
580.35,-0
585.82,-0
591.29,-0
596.78,-0
602.27,-0
607.76,-0
613.27,-0
618.78,-0
624.29,-0
629.82,-0
635.34,-0
640.88,-0
646.42,-0
651.96,-0
657.51,-0
663.06,-0
668.62,-0
674.18,-0
679.74,-0
685.31,-0
690.88,-0
696.45,-0
702.02,-0
707.6,-0
713.18,-0
718.76,-0
724.34,-0
729.93,-0
735.51,-0
741.1,-0
746.68,-0
752.27,-0
757.85,-0
763.44,-0
769.02,-0
774.6,-0
780.18,-0
785.76,-0
791.34,-0
796.91,-0
802.49,-0
808.06,-0
813.62,-0
819.19,-0
824.75,-0
830.3,-0
835.86,-0
841.4,-0
846.95,-0
852.49,-0
858.02,-0
863.55,-0
869.07,-0
874.59,-0
880.1,-0
885.6,-0
891.1,-0
896.59,-0
902.07,-0
907.54,-0
913.01,-0
918.47,-0
923.92,-0
929.36,-0
934.8,-0
940.22,-0
945.63,-0
951.04,-0
956.43,-0
961.82,-0
967.19,-0
972.55,-0
977.91,-0
983.25,-0
988.58,-0
993.9,-0
999.2,-0
1004.5,-0
1009.8,-0
1015,-0
1020.3,-0
1025.5,-0
1030.8,-0
1036,-0
1041.2,-0
1046.4,-0
1051.5,-0
1056.7,-0
1061.8,-0
1067,-0
1072.1,-0
1077.2,-0
1082.2,-0
1087.3,-0
1092.4,-0
1097.4,-0
1102.4,-0
1107.4,-0
1112.4,-0
1117.3,-0
1122.3,-0
1127.2,-0
1132.1,-0
1137,-0
1141.8,-0
1146.7,-0
1151.5,-0
1156.3,-0
1161.1,-0
1165.9,-0
1170.6,-0
1175.3,-0
1180,-0
1184.7,-0
1189.4,-0
1194,-0
1198.7,-0
1203.3,-0
1207.8,-0
1212.4,-0
1216.9,-0
1221.4,-0
1225.9,-0
1230.4,-0
1234.8,-0
1239.2,-0
1243.6,-0
1248,-0
1252.3,-0
1256.6,-0
1260.9,-0
1265.2,-0
1269.4,-0
1273.6,-0
1277.8,-0
1282,-0
1286.1,-0
1290.2,-0
1294.3,-0
1298.4,-0
1302.4,-0
1306.4,-0
1310.4,-0
1314.3,-0
1318.3,-0
1322.2,-0
1326,-0
1329.9,-0
1333.7,-0
1337.4,-0
1341.2,-0
1344.9,-0
1348.6,-0
1352.3,-0
1355.9,-0
1359.5,-0
1363.1,-0
1366.6,-0
1370.2,-0
1373.6,-0
1377.1,-0
1380.5,-0
1383.9,-0
1387.3,-0
1390.6,-0
1393.9,-0
1397.2,-0
1400.4,-0
1403.6,-0
1406.8,-0
1409.9,-0
1413,-0
1416.1,-0
1419.1,-0
1422.1,4.7192e-06
1425.1,1.4399e-05
1428.1,3.4081e-05
1431,7.7693e-05
1433.8,0.00013031
1436.7,0.00019957
1439.5,0.0004069
1442.3,0.00067809
1445,0.0011
1447.7,0.0016797
1450.4,0.0024281
1453,0.0032703
1455.6,0.0044689
1458.2,0.0060449
1460.8,0.0079346
1463.3,0.010212
1465.7,0.012796
1468.1,0.015623
1470.5,0.018717
1472.9,0.021863
1475.2,0.024318
1477.5,0.026228
1479.8,0.02812
1482,0.029691
1484.2,0.030416
1486.3,0.030368
1488.4,0.029718
1490.5,0.028822
1492.5,0.027258
1494.5,0.024911
1496.5,0.022343
1498.4,0.019704
1500.3,0.016932
1502.2,0.01396
1504,0.011095
1505.8,0.0087448
1507.5,0.0067108
1509.2,0.0049315
1510.9,0.0035803
1512.5,0.00256
1514.1,0.0018031
1515.7,0.0011956
1517.2,0.0007772
1518.7,0.00046192
1520.1,0.00027331
1521.5,0.00014995
1522.9,8.5958e-05
1524.3,5.4379e-05
1525.5,4.0952e-05
1526.8,3.3948e-05
1528,2.6736e-05
1529.2,1.9421e-05
1530.3,1.3394e-05
1531.4,1.0656e-05
1532.5,8.7932e-06
1533.5,6.8323e-06
1534.5,3.8631e-06
1535.5,1.3068e-06
1536.4,-0
1537.3,-0
1538.1,-0
1538.9,-0
1539.7,-0
1540.4,-0
1541.1,-0
1541.7,-0
1542.3,-0
1542.9,-0
1543.4,-0
1543.9,-0
1544.3,-0
1544.7,-0
1545.1,-0
1545.4,-0
1545.7,-0
1546,-0
1546.2,-0
1546.4,-0
1546.5,-0
1546.6,-0
1546.7,-0
1546.7,-0


==> CSV/Q_2289_in4.csv <==
X,Y
-53.318,-0
-53.299,-0
-53.24,-0
-53.143,-0
-53.006,-0
-52.831,-0
-52.617,-0
-52.363,-0
-52.071,-0
-51.74,-0
-51.37,-0
-50.961,-0
-50.513,-0
-50.026,-0
-49.5,-0
-48.936,-0
-48.333,-0
-47.691,-0
-47.01,-0
-46.291,-0
-45.533,-0
-44.736,-0
-43.901,-0
-43.027,-0
-42.115,-0
-41.165,-0
-40.175,-1.2659e-06
-39.148,-2.6863e-06
-38.082,-7.0431e-06
-36.978,-1.7228e-05
-35.836,-3.6477e-05
-34.656,-7.0354e-05
-33.438,-0.00013091
-32.181,-0.00022862
-30.887,-0.00040917
-29.555,-0.00070116
-28.185,-0.0011147
-26.777,-0.0017674
-25.331,-0.0027367
-23.848,-0.0041061
-22.328,-0.0059608
-20.769,-0.0083301
-19.174,-0.011336
-17.541,-0.014929
-15.871,-0.019121
-14.164,-0.023519
-12.419,-0.027851
-10.638,-0.031726
-8.8194,-0.035278
-6.9643,-0.038117
-5.0724,-0.039836
-3.1439,-0.040681
-1.1788,-0.040514
0.82266,-0.039265
2.8605,-0.036953
4.9346,-0.034071
7.0449,-0.030746
9.1912,-0.027236
11.373,-0.023648
13.592,-0.020063
15.845,-0.016799
18.135,-0.013919
20.46,-0.011378
22.82,-0.0090597
25.216,-0.0073713
27.646,-0.0060675
30.112,-0.0049865
32.613,-0.0042132
35.149,-0.0036171
37.719,-0.003068
40.324,-0.0026233
42.963,-0.0022431
45.636,-0.0019227
48.344,-0.0016513
51.086,-0.0014228
53.861,-0.0012197
56.671,-0.0010054
59.514,-0.00084271
62.39,-0.00069215
65.3,-0.00060233
68.243,-0.00051961
71.219,-0.00045039
74.228,-0.00037676
77.27,-0.0003172
80.345,-0.00025234
83.452,-0.00018679
86.591,-0.00012342
89.762,-7.5546e-05
92.966,-4.4469e-05
96.201,-1.6503e-05
99.468,-2.1144e-06
102.77,-0
106.1,-0
109.46,-0
112.85,-0
116.27,-0
119.73,-0
123.21,-0
126.73,-0
130.27,-0
133.85,-0
137.45,-0
141.09,-0
144.75,-0
148.44,-0
152.17,-0
155.92,-0
159.7,-0
163.51,-0
167.34,-0
171.21,-0
175.1,-0
179.03,-0
182.97,-0
186.95,-0
190.96,-0
194.99,-0
199.04,-0
203.13,-0
207.24,-0
211.38,-0
215.54,-0
219.73,-0
223.95,-0
228.19,-0
232.45,-0
236.74,-0
241.06,-0
245.4,-0
249.76,-0
254.15,-0
258.57,-0
263,-0
267.46,-0
271.95,-0
276.45,-0
280.98,-0
285.54,-0
290.11,-0
294.71,-0
299.33,-0
303.97,-0
308.63,-0
313.32,-0
318.02,-0
322.75,-0
327.49,-0
332.26,-0
337.05,-0
341.85,-0
346.68,-0
351.53,-0
356.39,-0
361.28,-0
366.18,-0
371.1,-0
376.04,-0
381,-0
385.98,-0
390.97,-0
395.98,-0
401.01,-0
406.06,-0
411.12,-0
416.2,-0
421.29,-0
426.4,-0
431.53,-0
436.67,-0
441.83,-0
447,-0
452.18,-0
457.38,-0
462.6,-0
467.82,-0
473.07,-0
478.32,-0
483.59,-0
488.87,-0
494.16,-0
499.47,-0
504.79,-0
510.12,-0
515.46,-0
520.81,-0
526.17,-0
531.55,-0
536.93,-0
542.33,-0
547.73,-0
553.14,-0
558.57,-0
564,-0
569.44,-0
574.89,-0
580.35,-0
585.82,-0
591.29,-0
596.78,-0
602.27,-0
607.76,-0
613.27,-0
618.78,-0
624.29,-0
629.82,-0
635.34,-0
640.88,-0
646.42,-0
651.96,-0
657.51,-0
663.06,-0
668.62,-0
674.18,-0
679.74,-0
685.31,-0
690.88,-0
696.45,-0
702.02,-0
707.6,-0
713.18,-0
718.76,-0
724.34,-0
729.93,-0
735.51,-0
741.1,-0
746.68,-0
752.27,-0
757.85,-0
763.44,-0
769.02,-0
774.6,-0
780.18,-0
785.76,-0
791.34,-0
796.91,-0
802.49,-0
808.06,-0
813.62,-0
819.19,-0
824.75,-0
830.3,-0
835.86,-0
841.4,-0
846.95,-0
852.49,-0
858.02,-0
863.55,-0
869.07,-0
874.59,-0
880.1,-0
885.6,-0
891.1,-0
896.59,-0
902.07,-0
907.54,-0
913.01,-0
918.47,-0
923.92,-0
929.36,-0
934.8,-0
940.22,-0
945.63,-0
951.04,-0
956.43,-0
961.82,-0
967.19,-0
972.55,-0
977.91,-0
983.25,-0
988.58,-0
993.9,-0
999.2,-0
1004.5,-0
1009.8,-0
1015,-0
1020.3,-0
1025.5,-0
1030.8,-0
1036,-0
1041.2,-0
1046.4,-0
1051.5,-0
1056.7,-0
1061.8,-0
1067,-0
1072.1,-0
1077.2,-0
1082.2,-0
1087.3,-0
1092.4,-0
1097.4,-0
1102.4,-0
1107.4,-0
1112.4,-0
1117.3,-0
1122.3,-0
1127.2,-0
1132.1,-0
1137,-0
1141.8,-0
1146.7,-0
1151.5,-0
1156.3,-0
1161.1,-0
1165.9,-0
1170.6,-0
1175.3,-0
1180,-0
1184.7,-0
1189.4,-0
1194,-0
1198.7,-0
1203.3,-0
1207.8,-0
1212.4,-0
1216.9,-0
1221.4,-0
1225.9,-0
1230.4,-0
1234.8,-0
1239.2,-0
1243.6,-0
1248,-0
1252.3,-0
1256.6,-0
1260.9,-0
1265.2,-0
1269.4,-0
1273.6,-0
1277.8,-0
1282,-0
1286.1,-0
1290.2,-0
1294.3,-0
1298.4,-0
1302.4,-3.7843e-06
1306.4,-7.6208e-06
1310.4,-1.1923e-05
1314.3,-1.7132e-05
1318.3,-2.5782e-05
1322.2,-4.9478e-05
1326,-7.3323e-05
1329.9,-9.1038e-05
1333.7,-0.00010392
1337.4,-0.00011568
1341.2,-0.00012276
1344.9,-0.00013491
1348.6,-0.00016696
1352.3,-0.00022657
1355.9,-0.00027793
1359.5,-0.00033196
1363.1,-0.00037254
1366.6,-0.00042912
1370.2,-0.00051467
1373.6,-0.00059004
1377.1,-0.00065788
1380.5,-0.00070517
1383.9,-0.00074431
1387.3,-0.0007713
1390.6,-0.00079419
1393.9,-0.00080092
1397.2,-0.00083819
1400.4,-0.00086925
1403.6,-0.00090392
1406.8,-0.00094172
1409.9,-0.00097663
1413,-0.0010224
1416.1,-0.001113
1419.1,-0.001223
1422.1,-0.0013624
1425.1,-0.0015101
1428.1,-0.0016844
1431,-0.0018866
1433.8,-0.0021051
1436.7,-0.0023146
1439.5,-0.0025182
1442.3,-0.0027625
1445,-0.0030769
1447.7,-0.0034014
1450.4,-0.0037629
1453,-0.0041595
1455.6,-0.0045878
1458.2,-0.0050691
1460.8,-0.0056833
1463.3,-0.0063888
1465.7,-0.007231
1468.1,-0.0083156
1470.5,-0.0097823
1472.9,-0.011733
1475.2,-0.013812
1477.5,-0.016264
1479.8,-0.019113
1482,-0.022118
1484.2,-0.025427
1486.3,-0.028963
1488.4,-0.032384
1490.5,-0.035527
1492.5,-0.038157
1494.5,-0.039949
1496.5,-0.040833
1498.4,-0.040638
1500.3,-0.03958
1502.2,-0.037337
1504,-0.034259
1505.8,-0.03053
1507.5,-0.026226
1509.2,-0.021729
1510.9,-0.017454
1512.5,-0.013565
1514.1,-0.010173
1515.7,-0.007346
1517.2,-0.0050994
1518.7,-0.0033914
1520.1,-0.0021529
1521.5,-0.001297
1522.9,-0.00074606
1524.3,-0.00039199
1525.5,-0.000196
1526.8,-0.00010086
1528,-4.2443e-05
1529.2,-1.6411e-05
1530.3,-6.8173e-06
1531.4,-3.0444e-06
1532.5,-1.4472e-06
1533.5,-0
1534.5,-0
1535.5,-0
1536.4,-0
1537.3,-0
1538.1,-0
1538.9,-0
1539.7,-0
1540.4,-0
1541.1,-0
1541.7,-0
1542.3,-0
1542.9,-0
1543.4,-0
1543.9,-0
1544.3,-0
1544.7,-0
1545.1,-0
1545.4,-0
1545.7,-0
1546,-0
1546.2,-0
1546.4,-0
1546.5,-0
1546.6,-0
1546.7,-0
1546.7,-0


==> CSV/Q_2289_rate1.csv <==
X,Y
-65.13,-0
-65.111,-0
-65.053,-0
-64.955,-0
-64.819,-0
-64.643,-0
-64.429,-0
-64.175,-0
-63.883,-0
-63.552,-0
-63.182,-0
-62.773,-0
-62.325,-0
-61.838,-0
-61.312,-0
-60.748,-0
-60.145,-0
-59.503,-0
-58.822,-0
-58.103,-0
-57.345,-0
-56.548,-0
-55.713,-0
-54.84,-0
-53.927,-0
-52.977,-0
-51.988,-0
-50.96,-0
-49.895,-0
-48.791,-0
-47.649,-0
-46.468,-0
-45.25,-0
-43.994,-0
-42.699,2.3649e-05
-41.367,9.0032e-05
-39.997,0.00020886
-38.589,0.00041708
-37.144,0.00095886
-35.661,0.001988
-34.14,0.0038486
-32.582,0.0069132
-30.986,0.012496
-29.353,0.021662
-27.683,0.037012
-25.976,0.060391
-24.231,0.094269
-22.45,0.14024
-20.632,0.19425
-18.776,0.25095
-16.885,0.30209
-14.956,0.34218
-12.991,0.36314
-10.99,0.36162
-8.9517,0.33962
-6.8776,0.3048
-4.7673,0.26374
-2.621,0.22096
-0.43877,0.18027
1.7793,0.14508
4.0331,0.11677
6.3226,0.092991
8.6475,0.074903
11.008,0.061517
13.403,0.050614
15.834,0.042483
18.3,0.035247
20.801,0.029135
23.336,0.025055
25.907,0.021416
28.511,0.018122
31.151,0.015668
33.824,0.013526
36.532,0.011039
39.274,0.009203
42.049,0.0078415
44.859,0.0063874
47.702,0.0053246
50.578,0.0045697
53.488,0.0039254
56.431,0.0032105
59.407,0.0024309
62.416,0.0019055
65.458,0.0017243
68.533,0.0017141
71.639,0.0017763
74.779,0.0018371
77.95,0.0019077
81.154,0.0018932
84.389,0.0018454
87.656,0.0017903
90.954,0.0018114
94.284,0.0016876
97.646,0.0015859
101.04,0.0014986
104.46,0.0013642
107.91,0.001193
111.4,0.0010883
114.91,0.001016
118.46,0.00093543
122.03,0.00082117
125.64,0.00063918
129.27,0.00033374
132.94,0.00023208
136.63,0.00025466
140.35,0.00025344
144.11,0.00023601
147.89,0.00021294
151.69,0.00021823
155.53,0.00023289
159.4,0.0002127
163.29,0.00012721
167.21,6.9617e-05
171.16,-0
175.14,-0
179.14,-0
183.17,-0
187.23,-0
191.32,4.6432e-05
195.43,0.00010317
199.57,0.00012724
203.73,0.0001413
207.92,0.00018329
212.13,0.00034715
216.37,0.00044157
220.64,0.00048202
224.93,0.00053658
229.25,0.000583
233.59,0.00069812
237.95,0.00068754
242.34,0.00063205
246.75,0.00058695
251.19,0.00051627
255.65,0.00039569
260.13,0.0002777
264.64,0.00011668
269.17,4.5845e-06
273.72,-0
278.3,-0
282.9,-0
287.52,-0
292.16,-0
296.82,-0
301.5,-0
306.21,-0
310.93,-0
315.68,-0
320.45,-0
325.24,-0
330.04,-0
334.87,-0
339.72,-0
344.58,-0
349.47,-0
354.37,-0
359.29,-0
364.23,-0
369.19,-0
374.17,-0
379.16,-0
384.17,-0
389.2,-0
394.25,-0
399.31,-0
404.39,-0
409.48,-0
414.59,-0
419.72,-0
424.86,-0
430.01,-0
435.18,-0
440.37,-0
445.57,-0
450.78,-0
456.01,-0
461.25,-0
466.51,-0
471.78,-0
477.06,-0
482.35,-0
487.66,-0
492.97,-0
498.3,-0
503.64,-0
509,-0
514.36,-0
519.73,-0
525.12,-0
530.51,-0
535.92,-0
541.33,-0
546.76,-0
552.19,-0
557.63,-0
563.08,-0
568.54,-0
574.01,-0
579.48,-0
584.96,-0
590.45,-0
595.95,-0
601.45,-0
606.96,-0
612.48,-0
618,-0
623.53,-0
629.06,-0
634.6,-0
640.15,-0
645.69,-0
651.25,-0
656.8,-0
662.36,-0
667.93,-0
673.49,-0
679.06,-0
684.64,-0
690.21,-0
695.79,-0
701.37,-0
706.95,-0
712.53,-0
718.12,-0
723.7,-0
729.28,-0
734.87,-0
740.45,-0
746.04,-0
751.62,-0
757.21,-0
762.79,-0
768.37,-0
773.95,-0
779.53,-0
785.1,-0
790.67,-0
796.24,-0
801.81,-0
807.38,-0
812.94,-0
818.49,-0
824.04,-0
829.59,-0
835.14,-0
840.67,-0
846.21,-0
851.74,-0
857.26,-0
862.77,-0
868.28,-0
873.79,-0
879.28,-0
884.77,-0
890.26,-0
895.73,-0
901.2,-0
906.66,-0
912.11,-0
917.55,-0
922.98,-0
928.41,-0
933.82,-0
939.23,-0
944.62,-0
950.01,-0
955.38,-0
960.74,-0
966.09,-0
971.44,-0
976.77,-0
982.08,-0
987.39,-0
992.68,-0
997.96,-0
1003.2,-0
1008.5,-0
1013.7,-0
1019,-0
1024.2,-0
1029.4,-0
1034.6,-0
1039.7,-0
1044.9,-0
1050,-0
1055.1,-0
1060.3,-0
1065.4,-0
1070.4,-0
1075.5,-0
1080.5,-0
1085.6,-0
1090.6,-0
1095.6,-0
1100.5,-0
1105.5,-0
1110.4,-0
1115.4,-0
1120.3,-0
1125.2,-0
1130,-0
1134.9,-0
1139.7,-0
1144.5,-0
1149.3,-0
1154.1,-0
1158.8,-0
1163.5,-0
1168.2,-0
1172.9,-0
1177.6,-0
1182.2,-0
1186.8,-0
1191.4,-0
1196,-0
1200.6,-0
1205.1,-0
1209.6,-0
1214.1,-0
1218.5,-0
1223,-0
1227.4,-0
1231.8,-0
1236.2,-0
1240.5,-0
1244.8,-0
1249.1,-0
1253.4,-0
1257.6,-0
1261.8,-0
1266,-0
1270.2,-0
1274.3,-0
1278.4,-0
1282.5,-0
1286.6,-0
1290.6,-0
1294.6,-0
1298.6,-0
1302.5,-0
1306.4,-0
1310.3,-0
1314.2,-0
1318,-0
1321.9,-0
1325.6,-0
1329.4,-0
1333.1,-0
1336.8,-0
1340.5,-0
1344.1,-0
1347.7,-0
1351.3,-0
1354.8,-0
1358.3,-0
1361.8,-0
1365.3,-0
1368.7,-0
1372.1,-0
1375.5,-0
1378.8,-0
1382.1,-0
1385.4,1.8611e-05
1388.6,0.00025542
1391.8,0.00061415
1395,0.00097221
1398.1,0.0013905
1401.2,0.0018305
1404.3,0.0022292
1407.3,0.0026594
1410.3,0.0031775
1413.3,0.0038145
1416.3,0.0045814
1419.2,0.0054301
1422,0.006268
1424.9,0.0068976
1427.7,0.0074131
1430.5,0.0078141
1433.2,0.008084
1435.9,0.0083345
1438.6,0.0088828
1441.2,0.0097465
1443.8,0.011172
1446.4,0.01348
1448.9,0.016491
1451.4,0.020944
1453.9,0.02761
1456.3,0.036328
1458.7,0.0475
1461.1,0.061733
1463.4,0.08087
1465.7,0.10522
1468,0.13507
1470.2,0.17013
1472.4,0.20993
1474.5,0.24936
1476.6,0.28356
1478.7,0.30914
1480.7,0.31939
1482.7,0.31315
1484.7,0.28879
1486.6,0.24924
1488.5,0.20119
1490.4,0.15113
1492.2,0.10686
1494,0.070787
1495.7,0.044206
1497.4,0.026072
1499.1,0.0146
1500.7,0.0082232
1502.3,0.0045688
1503.9,0.0024946
1505.4,0.0012519
1506.9,0.00056789
1508.3,0.00023464
1509.7,4.4389e-05
1511.1,1.681e-05
1512.4,-0
1513.7,-0
1515,-0
1516.2,-0
1517.4,-0
1518.5,-0
1519.6,-0
1520.7,-0
1521.7,-0
1522.7,-0
1523.7,-0
1524.6,-0
1525.5,-0
1526.3,-0
1527.1,-0
1527.8,-0
1528.6,-0
1529.2,-0
1529.9,-0
1530.5,-0
1531.1,-0
1531.6,-0
1532.1,-0
1532.5,-0
1532.9,-0
1533.3,-0
1533.6,-0
1533.9,-0
1534.2,-0
1534.4,-0
1534.6,-0
1534.7,-0
1534.8,-0
1534.9,-0
1534.9,-0


==> CSV/Q_2289_rate2.csv <==
X,Y
-65.13,-0
-65.111,-0
-65.053,-0
-64.955,-0
-64.819,-0
-64.643,-0
-64.429,-0
-64.175,-0
-63.883,-0
-63.552,-0
-63.182,-0
-62.773,-0
-62.325,-0
-61.838,-0
-61.312,-0
-60.748,-0
-60.145,-0
-59.503,-0
-58.822,-0
-58.103,-0
-57.345,-0
-56.548,-0
-55.713,-0
-54.84,-0
-53.927,-0
-52.977,-0
-51.988,-0
-50.96,-0
-49.895,-0
-48.791,-0
-47.649,-0
-46.468,-0
-45.25,-0
-43.994,-0
-42.699,-0
-41.367,-0
-39.997,-4.786e-06
-38.589,-2.323e-05
-37.144,-3.1499e-05
-35.661,-8.3093e-05
-34.14,-0.00014568
-32.582,-0.00019396
-30.986,-0.00024698
-29.353,-0.00024159
-27.683,-0.0003261
-25.976,-0.00069693
-24.231,-0.0016882
-22.45,-0.0035734
-20.632,-0.0070347
-18.776,-0.012193
-16.885,-0.02027
-14.956,-0.032967
-12.991,-0.052103
-10.99,-0.07642
-8.9517,-0.10046
-6.8776,-0.12234
-4.7673,-0.14084
-2.621,-0.15244
-0.43877,-0.15134
1.7793,-0.14167
4.0331,-0.13043
6.3226,-0.11759
8.6475,-0.10227
11.008,-0.089429
13.403,-0.078048
15.834,-0.066131
18.3,-0.055192
20.801,-0.045434
23.336,-0.036052
25.907,-0.028714
28.511,-0.021526
31.151,-0.015062
33.824,-0.0094866
36.532,-0.0055997
39.274,-0.003328
42.049,-0.0017021
44.859,-0.00040071
47.702,-0
50.578,-0
53.488,-0
56.431,-0
59.407,-0
62.416,-0
65.458,-0
68.533,-0
71.639,-0
74.779,-0
77.95,-0
81.154,-0
84.389,-0
87.656,-0
90.954,-0
94.284,-0
97.646,-0
101.04,-0
104.46,-0
107.91,-0
111.4,-0
114.91,-0
118.46,-0
122.03,-0
125.64,-0
129.27,-0
132.94,-0
136.63,-0
140.35,-0
144.11,-0
147.89,-0
151.69,-0
155.53,-0
159.4,-0
163.29,-0
167.21,-0
171.16,-0
175.14,-0
179.14,-0
183.17,-0
187.23,-0
191.32,-0
195.43,-0
199.57,-0
203.73,-0
207.92,-0
212.13,-0
216.37,-0
220.64,-0
224.93,-0
229.25,-0
233.59,-0
237.95,-0
242.34,-0
246.75,-0
251.19,-0
255.65,-0
260.13,-0
264.64,-0
269.17,-0
273.72,-0
278.3,-0
282.9,-0
287.52,-0
292.16,-0
296.82,-0
301.5,-0
306.21,-0
310.93,-0
315.68,-0
320.45,-0
325.24,-0
330.04,-0
334.87,-0
339.72,-0
344.58,-0
349.47,-0
354.37,-0
359.29,-0
364.23,-0
369.19,-0
374.17,-0
379.16,-0
384.17,-0
389.2,-0
394.25,-0
399.31,-0
404.39,-0
409.48,-0
414.59,-0
419.72,-0
424.86,-0
430.01,-0
435.18,-0
440.37,-0
445.57,-0
450.78,-0
456.01,-0
461.25,-0
466.51,-0
471.78,-0
477.06,-0
482.35,-0
487.66,-0
492.97,-0
498.3,-0
503.64,-0
509,-0
514.36,-0
519.73,-0
525.12,-0
530.51,-0
535.92,-0
541.33,-0
546.76,-0
552.19,-0
557.63,-0
563.08,-0
568.54,-0
574.01,-0
579.48,-0
584.96,-0
590.45,-0
595.95,-0
601.45,-0
606.96,-0
612.48,-0
618,-0
623.53,-0
629.06,-0
634.6,-0
640.15,-0
645.69,-0
651.25,-0
656.8,-0
662.36,-0
667.93,-0
673.49,-0
679.06,-0
684.64,-0
690.21,-0
695.79,-0
701.37,-0
706.95,-0
712.53,-0
718.12,-0
723.7,-0
729.28,-0
734.87,-0
740.45,-0
746.04,-0
751.62,-0
757.21,-0
762.79,-0
768.37,-0
773.95,-0
779.53,-0
785.1,-0
790.67,-0
796.24,-0
801.81,-0
807.38,-0
812.94,-0
818.49,-0
824.04,-0
829.59,-0
835.14,-0
840.67,-0
846.21,-0
851.74,-0
857.26,-0
862.77,-0
868.28,-0
873.79,-0
879.28,-0
884.77,-0
890.26,-0
895.73,-0
901.2,-0
906.66,-0
912.11,-0
917.55,-0
922.98,-0
928.41,-0
933.82,-0
939.23,-0
944.62,-0
950.01,-0
955.38,-0
960.74,-0
966.09,-0
971.44,-0
976.77,-0
982.08,-0
987.39,-0
992.68,-0
997.96,-0
1003.2,-0
1008.5,-0
1013.7,-0
1019,-0
1024.2,-0
1029.4,-0
1034.6,-0
1039.7,-0
1044.9,-0
1050,-0
1055.1,-0
1060.3,-0
1065.4,-0
1070.4,-0
1075.5,-0
1080.5,-0
1085.6,-0
1090.6,-0
1095.6,-0
1100.5,-0
1105.5,-0
1110.4,-0
1115.4,-0
1120.3,-0
1125.2,-0
1130,-0
1134.9,-0
1139.7,-0
1144.5,-0
1149.3,-0
1154.1,-0
1158.8,-0
1163.5,-0
1168.2,-0
1172.9,-0
1177.6,-0
1182.2,-0
1186.8,-0
1191.4,-0
1196,-0
1200.6,-0
1205.1,-0
1209.6,-0
1214.1,-0
1218.5,-0
1223,-0
1227.4,-0
1231.8,-0
1236.2,-0
1240.5,-9.1647e-06
1244.8,-0.000159
1249.1,-0.00036449
1253.4,-0.00047532
1257.6,-0.00050699
1261.8,-0.00049764
1266,-0.00043761
1270.2,-0.00035383
1274.3,-0.00058034
1278.4,-0.00086074
1282.5,-0.0012178
1286.6,-0.0016355
1290.6,-0.0019779
1294.6,-0.0023665
1298.6,-0.0026144
1302.5,-0.0029475
1306.4,-0.0031533
1310.3,-0.0033772
1314.2,-0.0034609
1318,-0.0034593
1321.9,-0.0033325
1325.6,-0.0031322
1329.4,-0.0029419
1333.1,-0.0026969
1336.8,-0.0023668
1340.5,-0.0022123
1344.1,-0.002245
1347.7,-0.0023613
1351.3,-0.0027003
1354.8,-0.0030981
1358.3,-0.0035085
1361.8,-0.0041167
1365.3,-0.0044946
1368.7,-0.0048698
1372.1,-0.0051298
1375.5,-0.0055341
1378.8,-0.0059777
1382.1,-0.0063055
1385.4,-0.0063872
1388.6,-0.0065046
1391.8,-0.0065623
1395,-0.0067479
1398.1,-0.0069954
1401.2,-0.0073861
1404.3,-0.0077671
1407.3,-0.0083215
1410.3,-0.0089794
1413.3,-0.0098786
1416.3,-0.011009
1419.2,-0.012383
1422,-0.013815
1424.9,-0.015315
1427.7,-0.016848
1430.5,-0.018365
1433.2,-0.020024
1435.9,-0.022171
1438.6,-0.024825
1441.2,-0.029694
1443.8,-0.037362
1446.4,-0.047255
1448.9,-0.059768
1451.4,-0.075582
1453.9,-0.093774
1456.3,-0.11413
1458.7,-0.13635
1461.1,-0.16224
1463.4,-0.19019
1465.7,-0.21851
1468,-0.24714
1470.2,-0.27441
1472.4,-0.29294
1474.5,-0.29449
1476.6,-0.28035
1478.7,-0.25077
1480.7,-0.21013
1482.7,-0.16236
1484.7,-0.11436
1486.6,-0.073369
1488.5,-0.042954
1490.4,-0.024732
1492.2,-0.013234
1494,-0.0070797
1495.7,-0.0041763
1497.4,-0.002832
1499.1,-0.0020233
1500.7,-0.0014342
1502.3,-0.00096454
1503.9,-0.00056886
1505.4,-0.00028986
1506.9,-0.00014243
1508.3,-9.371e-05
1509.7,-5.1291e-05
1511.1,-1.073e-05
1512.4,-1.0021e-05
1513.7,-9.8101e-06
1515,-4.7675e-06
1516.2,-0
1517.4,-0
1518.5,-0
1519.6,-0
1520.7,-0
1521.7,-0
1522.7,-0
1523.7,-0
1524.6,-0
1525.5,-0
1526.3,-0
1527.1,-0
1527.8,-0
1528.6,-0
1529.2,-0
1529.9,-0
1530.5,-0
1531.1,-0
1531.6,-0
1532.1,-0
1532.5,-0
1532.9,-0
1533.3,-0
1533.6,-0
1533.9,-0
1534.2,-0
1534.4,-0
1534.6,-0
1534.7,-0
1534.8,-0
1534.9,-0
1534.9,-0


==> CSV/Q_2289_rate3.csv <==
X,Y
-65.13,-0
-65.111,-0
-65.053,-0
-64.955,-0
-64.819,-0
-64.643,-0
-64.429,-0
-64.175,-0
-63.883,-0
-63.552,-0
-63.182,-0
-62.773,-0
-62.325,-0
-61.838,-0
-61.312,-0
-60.748,-0
-60.145,-0
-59.503,-0
-58.822,-0
-58.103,-0
-57.345,-0
-56.548,-0
-55.713,-0
-54.84,-0
-53.927,-0
-52.977,-0
-51.988,-0
-50.96,-0
-49.895,-0
-48.791,-0
-47.649,-0
-46.468,-0
-45.25,4.7675e-06
-43.994,9.8101e-06
-42.699,1.0021e-05
-41.367,1.073e-05
-39.997,5.1291e-05
-38.589,9.371e-05
-37.144,0.00014243
-35.661,0.00028986
-34.14,0.00056886
-32.582,0.00096454
-30.986,0.0014342
-29.353,0.0020233
-27.683,0.002832
-25.976,0.0041763
-24.231,0.0070797
-22.45,0.013234
-20.632,0.024732
-18.776,0.042954
-16.885,0.073369
-14.956,0.11436
-12.991,0.16236
-10.99,0.21013
-8.9517,0.25077
-6.8776,0.28035
-4.7673,0.29449
-2.621,0.29294
-0.43877,0.27441
1.7793,0.24714
4.0331,0.21851
6.3226,0.19019
8.6475,0.16224
11.008,0.13635
13.403,0.11413
15.834,0.093774
18.3,0.075582
20.801,0.059768
23.336,0.047255
25.907,0.037362
28.511,0.029694
31.151,0.024825
33.824,0.022171
36.532,0.020024
39.274,0.018365
42.049,0.016848
44.859,0.015315
47.702,0.013815
50.578,0.012383
53.488,0.011009
56.431,0.0098786
59.407,0.0089794
62.416,0.0083215
65.458,0.0077671
68.533,0.0073861
71.639,0.0069954
74.779,0.0067479
77.95,0.0065623
81.154,0.0065046
84.389,0.0063872
87.656,0.0063055
90.954,0.0059777
94.284,0.0055341
97.646,0.0051298
101.04,0.0048698
104.46,0.0044946
107.91,0.0041167
111.4,0.0035085
114.91,0.0030981
118.46,0.0027003
122.03,0.0023613
125.64,0.002245
129.27,0.0022123
132.94,0.0023668
136.63,0.0026969
140.35,0.0029419
144.11,0.0031322
147.89,0.0033325
151.69,0.0034593
155.53,0.0034609
159.4,0.0033772
163.29,0.0031533
167.21,0.0029475
171.16,0.0026144
175.14,0.0023665
179.14,0.0019779
183.17,0.0016355
187.23,0.0012178
191.32,0.00086074
195.43,0.00058034
199.57,0.00035383
203.73,0.00043761
207.92,0.00049764
212.13,0.00050699
216.37,0.00047532
220.64,0.00036449
224.93,0.000159
229.25,9.1647e-06
233.59,-0
237.95,-0
242.34,-0
246.75,-0
251.19,-0
255.65,-0
260.13,-0
264.64,-0
269.17,-0
273.72,-0
278.3,-0
282.9,-0
287.52,-0
292.16,-0
296.82,-0
301.5,-0
306.21,-0
310.93,-0
315.68,-0
320.45,-0
325.24,-0
330.04,-0
334.87,-0
339.72,-0
344.58,-0
349.47,-0
354.37,-0
359.29,-0
364.23,-0
369.19,-0
374.17,-0
379.16,-0
384.17,-0
389.2,-0
394.25,-0
399.31,-0
404.39,-0
409.48,-0
414.59,-0
419.72,-0
424.86,-0
430.01,-0
435.18,-0
440.37,-0
445.57,-0
450.78,-0
456.01,-0
461.25,-0
466.51,-0
471.78,-0
477.06,-0
482.35,-0
487.66,-0
492.97,-0
498.3,-0
503.64,-0
509,-0
514.36,-0
519.73,-0
525.12,-0
530.51,-0
535.92,-0
541.33,-0
546.76,-0
552.19,-0
557.63,-0
563.08,-0
568.54,-0
574.01,-0
579.48,-0
584.96,-0
590.45,-0
595.95,-0
601.45,-0
606.96,-0
612.48,-0
618,-0
623.53,-0
629.06,-0
634.6,-0
640.15,-0
645.69,-0
651.25,-0
656.8,-0
662.36,-0
667.93,-0
673.49,-0
679.06,-0
684.64,-0
690.21,-0
695.79,-0
701.37,-0
706.95,-0
712.53,-0
718.12,-0
723.7,-0
729.28,-0
734.87,-0
740.45,-0
746.04,-0
751.62,-0
757.21,-0
762.79,-0
768.37,-0
773.95,-0
779.53,-0
785.1,-0
790.67,-0
796.24,-0
801.81,-0
807.38,-0
812.94,-0
818.49,-0
824.04,-0
829.59,-0
835.14,-0
840.67,-0
846.21,-0
851.74,-0
857.26,-0
862.77,-0
868.28,-0
873.79,-0
879.28,-0
884.77,-0
890.26,-0
895.73,-0
901.2,-0
906.66,-0
912.11,-0
917.55,-0
922.98,-0
928.41,-0
933.82,-0
939.23,-0
944.62,-0
950.01,-0
955.38,-0
960.74,-0
966.09,-0
971.44,-0
976.77,-0
982.08,-0
987.39,-0
992.68,-0
997.96,-0
1003.2,-0
1008.5,-0
1013.7,-0
1019,-0
1024.2,-0
1029.4,-0
1034.6,-0
1039.7,-0
1044.9,-0
1050,-0
1055.1,-0
1060.3,-0
1065.4,-0
1070.4,-0
1075.5,-0
1080.5,-0
1085.6,-0
1090.6,-0
1095.6,-0
1100.5,-0
1105.5,-0
1110.4,-0
1115.4,-0
1120.3,-0
1125.2,-0
1130,-0
1134.9,-0
1139.7,-0
1144.5,-0
1149.3,-0
1154.1,-0
1158.8,-0
1163.5,-0
1168.2,-0
1172.9,-0
1177.6,-0
1182.2,-0
1186.8,-0
1191.4,-0
1196,-0
1200.6,-0
1205.1,-0
1209.6,-0
1214.1,-0
1218.5,-0
1223,-0
1227.4,-0
1231.8,-0
1236.2,-0
1240.5,-0
1244.8,-0
1249.1,-0
1253.4,-0
1257.6,-0
1261.8,-0
1266,-0
1270.2,-0
1274.3,-0
1278.4,-0
1282.5,-0
1286.6,-0
1290.6,-0
1294.6,-0
1298.6,-0
1302.5,-0
1306.4,-0
1310.3,-0
1314.2,-0
1318,-0
1321.9,-0
1325.6,-0
1329.4,-0
1333.1,-0
1336.8,-0
1340.5,-0
1344.1,-0
1347.7,-0
1351.3,-0
1354.8,-0
1358.3,-0
1361.8,-0
1365.3,-0
1368.7,-0
1372.1,-0
1375.5,-0
1378.8,-0
1382.1,-0
1385.4,-0
1388.6,-0
1391.8,-0
1395,-0
1398.1,-0
1401.2,-0
1404.3,-0
1407.3,-0
1410.3,-0
1413.3,-0
1416.3,-0
1419.2,-0
1422,-0
1424.9,0.00040071
1427.7,0.0017021
1430.5,0.003328
1433.2,0.0055997
1435.9,0.0094866
1438.6,0.015062
1441.2,0.021526
1443.8,0.028714
1446.4,0.036052
1448.9,0.045434
1451.4,0.055192
1453.9,0.066131
1456.3,0.078048
1458.7,0.089429
1461.1,0.10227
1463.4,0.11759
1465.7,0.13043
1468,0.14167
1470.2,0.15134
1472.4,0.15244
1474.5,0.14084
1476.6,0.12234
1478.7,0.10046
1480.7,0.07642
1482.7,0.052103
1484.7,0.032967
1486.6,0.02027
1488.5,0.012193
1490.4,0.0070347
1492.2,0.0035734
1494,0.0016882
1495.7,0.00069693
1497.4,0.0003261
1499.1,0.00024159
1500.7,0.00024698
1502.3,0.00019396
1503.9,0.00014568
1505.4,8.3093e-05
1506.9,3.1499e-05
1508.3,2.323e-05
1509.7,4.786e-06
1511.1,-0
1512.4,-0
1513.7,-0
1515,-0
1516.2,-0
1517.4,-0
1518.5,-0
1519.6,-0
1520.7,-0
1521.7,-0
1522.7,-0
1523.7,-0
1524.6,-0
1525.5,-0
1526.3,-0
1527.1,-0
1527.8,-0
1528.6,-0
1529.2,-0
1529.9,-0
1530.5,-0
1531.1,-0
1531.6,-0
1532.1,-0
1532.5,-0
1532.9,-0
1533.3,-0
1533.6,-0
1533.9,-0
1534.2,-0
1534.4,-0
1534.6,-0
1534.7,-0
1534.8,-0
1534.9,-0
1534.9,-0


==> CSV/Q_2289_rate4.csv <==
X,Y
-65.13,-0
-65.111,-0
-65.053,-0
-64.955,-0
-64.819,-0
-64.643,-0
-64.429,-0
-64.175,-0
-63.883,-0
-63.552,-0
-63.182,-0
-62.773,-0
-62.325,-0
-61.838,-0
-61.312,-0
-60.748,-0
-60.145,-0
-59.503,-0
-58.822,-0
-58.103,-0
-57.345,-0
-56.548,-0
-55.713,-0
-54.84,-0
-53.927,-0
-52.977,-0
-51.988,-0
-50.96,-0
-49.895,-0
-48.791,-0
-47.649,-0
-46.468,-0
-45.25,-0
-43.994,-0
-42.699,-0
-41.367,-1.681e-05
-39.997,-4.4389e-05
-38.589,-0.00023464
-37.144,-0.00056789
-35.661,-0.0012519
-34.14,-0.0024946
-32.582,-0.0045688
-30.986,-0.0082232
-29.353,-0.0146
-27.683,-0.026072
-25.976,-0.044206
-24.231,-0.070787
-22.45,-0.10686
-20.632,-0.15113
-18.776,-0.20119
-16.885,-0.24924
-14.956,-0.28879
-12.991,-0.31315
-10.99,-0.31939
-8.9517,-0.30914
-6.8776,-0.28356
-4.7673,-0.24936
-2.621,-0.20993
-0.43877,-0.17013
1.7793,-0.13507
4.0331,-0.10522
6.3226,-0.08087
8.6475,-0.061733
11.008,-0.0475
13.403,-0.036328
15.834,-0.02761
18.3,-0.020944
20.801,-0.016491
23.336,-0.01348
25.907,-0.011172
28.511,-0.0097465
31.151,-0.0088828
33.824,-0.0083345
36.532,-0.008084
39.274,-0.0078141
42.049,-0.0074131
44.859,-0.0068976
47.702,-0.006268
50.578,-0.0054301
53.488,-0.0045814
56.431,-0.0038145
59.407,-0.0031775
62.416,-0.0026594
65.458,-0.0022292
68.533,-0.0018305
71.639,-0.0013905
74.779,-0.00097221
77.95,-0.00061415
81.154,-0.00025542
84.389,-1.8611e-05
87.656,-0
90.954,-0
94.284,-0
97.646,-0
101.04,-0
104.46,-0
107.91,-0
111.4,-0
114.91,-0
118.46,-0
122.03,-0
125.64,-0
129.27,-0
132.94,-0
136.63,-0
140.35,-0
144.11,-0
147.89,-0
151.69,-0
155.53,-0
159.4,-0
163.29,-0
167.21,-0
171.16,-0
175.14,-0
179.14,-0
183.17,-0
187.23,-0
191.32,-0
195.43,-0
199.57,-0
203.73,-0
207.92,-0
212.13,-0
216.37,-0
220.64,-0
224.93,-0
229.25,-0
233.59,-0
237.95,-0
242.34,-0
246.75,-0
251.19,-0
255.65,-0
260.13,-0
264.64,-0
269.17,-0
273.72,-0
278.3,-0
282.9,-0
287.52,-0
292.16,-0
296.82,-0
301.5,-0
306.21,-0
310.93,-0
315.68,-0
320.45,-0
325.24,-0
330.04,-0
334.87,-0
339.72,-0
344.58,-0
349.47,-0
354.37,-0
359.29,-0
364.23,-0
369.19,-0
374.17,-0
379.16,-0
384.17,-0
389.2,-0
394.25,-0
399.31,-0
404.39,-0
409.48,-0
414.59,-0
419.72,-0
424.86,-0
430.01,-0
435.18,-0
440.37,-0
445.57,-0
450.78,-0
456.01,-0
461.25,-0
466.51,-0
471.78,-0
477.06,-0
482.35,-0
487.66,-0
492.97,-0
498.3,-0
503.64,-0
509,-0
514.36,-0
519.73,-0
525.12,-0
530.51,-0
535.92,-0
541.33,-0
546.76,-0
552.19,-0
557.63,-0
563.08,-0
568.54,-0
574.01,-0
579.48,-0
584.96,-0
590.45,-0
595.95,-0
601.45,-0
606.96,-0
612.48,-0
618,-0
623.53,-0
629.06,-0
634.6,-0
640.15,-0
645.69,-0
651.25,-0
656.8,-0
662.36,-0
667.93,-0
673.49,-0
679.06,-0
684.64,-0
690.21,-0
695.79,-0
701.37,-0
706.95,-0
712.53,-0
718.12,-0
723.7,-0
729.28,-0
734.87,-0
740.45,-0
746.04,-0
751.62,-0
757.21,-0
762.79,-0
768.37,-0
773.95,-0
779.53,-0
785.1,-0
790.67,-0
796.24,-0
801.81,-0
807.38,-0
812.94,-0
818.49,-0
824.04,-0
829.59,-0
835.14,-0
840.67,-0
846.21,-0
851.74,-0
857.26,-0
862.77,-0
868.28,-0
873.79,-0
879.28,-0
884.77,-0
890.26,-0
895.73,-0
901.2,-0
906.66,-0
912.11,-0
917.55,-0
922.98,-0
928.41,-0
933.82,-0
939.23,-0
944.62,-0
950.01,-0
955.38,-0
960.74,-0
966.09,-0
971.44,-0
976.77,-0
982.08,-0
987.39,-0
992.68,-0
997.96,-0
1003.2,-0
1008.5,-0
1013.7,-0
1019,-0
1024.2,-0
1029.4,-0
1034.6,-0
1039.7,-0
1044.9,-0
1050,-0
1055.1,-0
1060.3,-0
1065.4,-0
1070.4,-0
1075.5,-0
1080.5,-0
1085.6,-0
1090.6,-0
1095.6,-0
1100.5,-0
1105.5,-0
1110.4,-0
1115.4,-0
1120.3,-0
1125.2,-0
1130,-0
1134.9,-0
1139.7,-0
1144.5,-0
1149.3,-0
1154.1,-0
1158.8,-0
1163.5,-0
1168.2,-0
1172.9,-0
1177.6,-0
1182.2,-0
1186.8,-0
1191.4,-0
1196,-0
1200.6,-4.5845e-06
1205.1,-0.00011668
1209.6,-0.0002777
1214.1,-0.00039569
1218.5,-0.00051627
1223,-0.00058695
1227.4,-0.00063205
1231.8,-0.00068754
1236.2,-0.00069812
1240.5,-0.000583
1244.8,-0.00053658
1249.1,-0.00048202
1253.4,-0.00044157
1257.6,-0.00034715
1261.8,-0.00018329
1266,-0.0001413
1270.2,-0.00012724
1274.3,-0.00010317
1278.4,-4.6432e-05
1282.5,-0
1286.6,-0
1290.6,-0
1294.6,-0
1298.6,-0
1302.5,-6.9617e-05
1306.4,-0.00012721
1310.3,-0.0002127
1314.2,-0.00023289
1318,-0.00021823
1321.9,-0.00021294
1325.6,-0.00023601
1329.4,-0.00025344
1333.1,-0.00025466
1336.8,-0.00023208
1340.5,-0.00033374
1344.1,-0.00063918
1347.7,-0.00082117
1351.3,-0.00093543
1354.8,-0.001016
1358.3,-0.0010883
1361.8,-0.001193
1365.3,-0.0013642
1368.7,-0.0014986
1372.1,-0.0015859
1375.5,-0.0016876
1378.8,-0.0018114
1382.1,-0.0017903
1385.4,-0.0018454
1388.6,-0.0018932
1391.8,-0.0019077
1395,-0.0018371
1398.1,-0.0017763
1401.2,-0.0017141
1404.3,-0.0017243
1407.3,-0.0019055
1410.3,-0.0024309
1413.3,-0.0032105
1416.3,-0.0039254
1419.2,-0.0045697
1422,-0.0053246
1424.9,-0.0063874
1427.7,-0.0078415
1430.5,-0.009203
1433.2,-0.011039
1435.9,-0.013526
1438.6,-0.015668
1441.2,-0.018122
1443.8,-0.021416
1446.4,-0.025055
1448.9,-0.029135
1451.4,-0.035247
1453.9,-0.042483
1456.3,-0.050614
1458.7,-0.061517
1461.1,-0.074903
1463.4,-0.092991
1465.7,-0.11677
1468,-0.14508
1470.2,-0.18027
1472.4,-0.22096
1474.5,-0.26374
1476.6,-0.3048
1478.7,-0.33962
1480.7,-0.36162
1482.7,-0.36314
1484.7,-0.34218
1486.6,-0.30209
1488.5,-0.25095
1490.4,-0.19425
1492.2,-0.14024
1494,-0.094269
1495.7,-0.060391
1497.4,-0.037012
1499.1,-0.021662
1500.7,-0.012496
1502.3,-0.0069132
1503.9,-0.0038486
1505.4,-0.001988
1506.9,-0.00095886
1508.3,-0.00041708
1509.7,-0.00020886
1511.1,-9.0032e-05
1512.4,-2.3649e-05
1513.7,-0
1515,-0
1516.2,-0
1517.4,-0
1518.5,-0
1519.6,-0
1520.7,-0
1521.7,-0
1522.7,-0
1523.7,-0
1524.6,-0
1525.5,-0
1526.3,-0
1527.1,-0
1527.8,-0
1528.6,-0
1529.2,-0
1529.9,-0
1530.5,-0
1531.1,-0
1531.6,-0
1532.1,-0
1532.5,-0
1532.9,-0
1533.3,-0
1533.6,-0
1533.9,-0
1534.2,-0
1534.4,-0
1534.6,-0
1534.7,-0
1534.8,-0
1534.9,-0
1534.9,-0


==> CSV/Q_2289_rate5.csv <==
X,Y
-53.318,-0
-53.299,-0
-53.24,-0
-53.143,-0
-53.006,-0
-52.831,-0
-52.617,-0
-52.363,-0
-52.071,-0
-51.74,-0
-51.37,-0
-50.961,-0
-50.513,-0
-50.026,-0
-49.5,-0
-48.936,-0
-48.333,-0
-47.691,-0
-47.01,-0
-46.291,-0
-45.533,-0
-44.736,-0
-43.901,-0
-43.027,-0
-42.115,-0
-41.165,-0
-40.175,-0
-39.148,8.4661e-06
-38.082,2.0653e-05
-36.978,4.9256e-05
-35.836,0.00014766
-34.656,0.00038123
-33.438,0.00085278
-32.181,0.0019376
-30.887,0.004
-29.555,0.0075751
-28.185,0.013306
-26.777,0.022167
-25.331,0.035106
-23.848,0.053129
-22.328,0.076855
-20.769,0.10594
-19.174,0.14049
-17.541,0.17916
-15.871,0.21997
-14.164,0.26049
-12.419,0.29716
-10.638,0.32679
-8.8194,0.34752
-6.9643,0.35781
-5.0724,0.35828
-3.1439,0.3488
-1.1788,0.33105
0.82266,0.30698
2.8605,0.27842
4.9346,0.24741
7.0449,0.21543
9.1912,0.18547
11.373,0.15784
13.592,0.13394
15.845,0.11324
18.135,0.095757
20.46,0.079455
22.82,0.066683
25.216,0.057008
27.646,0.049754
30.112,0.044368
32.613,0.040043
35.149,0.036069
37.719,0.032504
40.324,0.029982
42.963,0.027695
45.636,0.025489
48.344,0.023401
51.086,0.021521
53.861,0.019618
56.671,0.018154
59.514,0.016782
62.39,0.015624
65.3,0.014471
68.243,0.01328
71.219,0.012452
74.228,0.011678
77.27,0.011121
80.345,0.010582
83.452,0.010028
86.591,0.0096815
89.762,0.0094298
92.966,0.0092471
96.201,0.0089256
99.468,0.0086457
102.77,0.0085062
106.1,0.0083548
109.46,0.0080641
112.85,0.0077302
116.27,0.0072554
119.73,0.0067925
123.21,0.0063261
126.73,0.0058121
130.27,0.0052494
133.85,0.0046281
137.45,0.0041197
141.09,0.0036738
144.75,0.0031557
148.44,0.0025992
152.17,0.0021171
155.92,0.0019044
159.7,0.0017551
163.51,0.0015873
167.34,0.0014448
171.21,0.0012635
175.1,0.0010915
179.03,0.0008865
182.97,0.00069161
186.95,0.00058973
190.96,0.00044702
194.99,0.00031633
199.04,0.00024154
203.13,0.00013326
207.24,3.3867e-05
211.38,1.4451e-05
215.54,4.7922e-06
219.73,-0
223.95,-0
228.19,-0
232.45,-0
236.74,-0
241.06,-0
245.4,-0
249.76,-0
254.15,-0
258.57,-0
263,-0
267.46,-0
271.95,-0
276.45,-0
280.98,-0
285.54,-0
290.11,-0
294.71,-0
299.33,-0
303.97,-0
308.63,-0
313.32,-0
318.02,-0
322.75,-0
327.49,-0
332.26,-0
337.05,-0
341.85,-0
346.68,-0
351.53,-0
356.39,-0
361.28,-0
366.18,-0
371.1,-0
376.04,-0
381,-0
385.98,-0
390.97,-0
395.98,-0
401.01,-0
406.06,-0
411.12,-0
416.2,-0
421.29,-0
426.4,-0
431.53,-0
436.67,-0
441.83,-0
447,-0
452.18,-0
457.38,-0
462.6,-0
467.82,-0
473.07,-0
478.32,-0
483.59,-0
488.87,-0
494.16,-0
499.47,-0
504.79,-0
510.12,-0
515.46,-0
520.81,-0
526.17,-0
531.55,-0
536.93,-0
542.33,-0
547.73,-0
553.14,-0
558.57,-0
564,-0
569.44,-0
574.89,-0
580.35,-0
585.82,-0
591.29,-0
596.78,-0
602.27,-0
607.76,-0
613.27,-0
618.78,-0
624.29,-0
629.82,-0
635.34,-0
640.88,-0
646.42,-0
651.96,-0
657.51,-0
663.06,-0
668.62,-0
674.18,-0
679.74,-0
685.31,-0
690.88,-0
696.45,-0
702.02,-0
707.6,-0
713.18,-0
718.76,-0
724.34,-0
729.93,-0
735.51,-0
741.1,-0
746.68,-0
752.27,-0
757.85,-0
763.44,-0
769.02,-0
774.6,-0
780.18,-0
785.76,-0
791.34,-0
796.91,-0
802.49,-0
808.06,-0
813.62,-0
819.19,-0
824.75,-0
830.3,-0
835.86,-0
841.4,-0
846.95,-0
852.49,-0
858.02,-0
863.55,-0
869.07,-0
874.59,-0
880.1,-0
885.6,-0
891.1,-0
896.59,-0
902.07,-0
907.54,-0
913.01,-0
918.47,-0
923.92,-0
929.36,-0
934.8,-0
940.22,-0
945.63,-0
951.04,-0
956.43,-0
961.82,-0
967.19,-0
972.55,-0
977.91,-0
983.25,-0
988.58,-0
993.9,-0
999.2,-0
1004.5,-0
1009.8,-0
1015,-0
1020.3,-0
1025.5,-0
1030.8,-0
1036,-0
1041.2,-0
1046.4,-0
1051.5,-0
1056.7,-0
1061.8,-0
1067,-0
1072.1,-0
1077.2,-0
1082.2,-0
1087.3,-0
1092.4,-0
1097.4,-0
1102.4,-0
1107.4,-0
1112.4,-0
1117.3,-0
1122.3,-0
1127.2,-0
1132.1,-0
1137,-0
1141.8,-0
1146.7,-0
1151.5,-0
1156.3,-0
1161.1,-0
1165.9,-0
1170.6,-0
1175.3,-0
1180,-0
1184.7,-0
1189.4,-0
1194,-0
1198.7,-0
1203.3,-0
1207.8,-0
1212.4,-0
1216.9,-0
1221.4,-0
1225.9,-0
1230.4,-0
1234.8,-0
1239.2,-0
1243.6,-0
1248,-0
1252.3,-0
1256.6,-0
1260.9,-0
1265.2,-0
1269.4,-0
1273.6,-0
1277.8,-0
1282,-0
1286.1,-0
1290.2,-0
1294.3,-0
1298.4,-0
1302.4,-0
1306.4,-0
1310.4,-0
1314.3,-0
1318.3,-0
1322.2,-0
1326,-0
1329.9,-0
1333.7,-0
1337.4,-0
1341.2,-0
1344.9,-0
1348.6,-0
1352.3,-0
1355.9,-0
1359.5,-0
1363.1,-0
1366.6,-0
1370.2,-0
1373.6,-0
1377.1,-0
1380.5,-0
1383.9,-0
1387.3,-0
1390.6,2.2285e-05
1393.9,0.00010568
1397.2,0.00025224
1400.4,0.00043884
1403.6,0.00069538
1406.8,0.0010978
1409.9,0.0014864
1413,0.0018788
1416.1,0.0022184
1419.1,0.0026291
1422.1,0.0030743
1425.1,0.0035544
1428.1,0.0041649
1431,0.0051134
1433.8,0.0061281
1436.7,0.0073575
1439.5,0.0087221
1442.3,0.010025
1445,0.0116
1447.7,0.013485
1450.4,0.015782
1453,0.018244
1455.6,0.021408
1458.2,0.024781
1460.8,0.028678
1463.3,0.034339
1465.7,0.041454
1468.1,0.050104
1470.5,0.061634
1472.9,0.076571
1475.2,0.095537
1477.5,0.11656
1479.8,0.14059
1482,0.16699
1484.2,0.19451
1486.3,0.22315
1488.4,0.25233
1490.5,0.28091
1492.5,0.30672
1494.5,0.32669
1496.5,0.33832
1498.4,0.34136
1500.3,0.33536
1502.2,0.3199
1504,0.29455
1505.8,0.26328
1507.5,0.22757
1509.2,0.18893
1510.9,0.15046
1512.5,0.11525
1514.1,0.085121
1515.7,0.060555
1517.2,0.041209
1518.7,0.026953
1520.1,0.016965
1521.5,0.010176
1522.9,0.0060335
1524.3,0.0034018
1525.5,0.0018121
1526.8,0.00093961
1528,0.0004864
1529.2,0.00024318
1530.3,0.00010747
1531.4,4.2089e-05
1532.5,1.5797e-05
1533.5,-0
1534.5,-0
1535.5,-0
1536.4,-0
1537.3,-0
1538.1,-0
1538.9,-0
1539.7,-0
1540.4,-0
1541.1,-0
1541.7,-0
1542.3,-0
1542.9,-0
1543.4,-0
1543.9,-0
1544.3,-0
1544.7,-0
1545.1,-0
1545.4,-0
1545.7,-0
1546,-0
1546.2,-0
1546.4,-0
1546.5,-0
1546.6,-0
1546.7,-0
1546.7,-0


==> CSV/Q_2289_rate6.csv <==
X,Y
-53.318,-0
-53.299,-0
-53.24,-0
-53.143,-0
-53.006,-0
-52.831,-0
-52.617,-0
-52.363,-0
-52.071,-0
-51.74,-0
-51.37,-0
-50.961,-0
-50.513,-0
-50.026,-0
-49.5,-0
-48.936,-0
-48.333,-0
-47.691,-0
-47.01,-0
-46.291,-2.4218e-06
-45.533,-2.5328e-06
-44.736,-4.9606e-06
-43.901,-3.0202e-06
-43.027,-1.6413e-05
-42.115,-3.8924e-05
-41.165,-6.3628e-05
-40.175,-8.4815e-05
-39.148,-9.3903e-05
-38.082,-0.00011429
-36.978,-0.00013102
-35.836,-0.00014203
-34.656,-0.00016627
-33.438,-0.00017945
-32.181,-0.00016176
-30.887,-0.00011971
-29.555,-0.00013774
-28.185,-0.00022337
-26.777,-0.00032121
-25.331,-0.00059847
-23.848,-0.00093835
-22.328,-0.0015314
-20.769,-0.0026291
-19.174,-0.0043997
-17.541,-0.0071593
-15.871,-0.011204
-14.164,-0.01645
-12.419,-0.023969
-10.638,-0.034524
-8.8194,-0.049604
-6.9643,-0.067164
-5.0724,-0.086703
-3.1439,-0.10734
-1.1788,-0.12831
0.82266,-0.14781
2.8605,-0.16267
4.9346,-0.17317
7.0449,-0.18137
9.1912,-0.18513
11.373,-0.18329
13.592,-0.17544
15.845,-0.16491
18.135,-0.15411
20.46,-0.14035
22.82,-0.12083
25.216,-0.10177
27.646,-0.084062
30.112,-0.06825
32.613,-0.053793
35.149,-0.041782
37.719,-0.031822
40.324,-0.023431
42.963,-0.01768
45.636,-0.013181
48.344,-0.009094
51.086,-0.0060493
53.861,-0.0040759
56.671,-0.0026097
59.514,-0.0014425
62.39,-0.00091579
65.3,-0.0005441
68.243,-0.00027958
71.219,-0.00016919
74.228,-6.6867e-05
77.27,-7.2605e-06
80.345,-0
83.452,-0
86.591,-0
89.762,-0
92.966,-0
96.201,-0
99.468,-0
102.77,-0
106.1,-0
109.46,-0
112.85,-0
116.27,-0
119.73,-0
123.21,-0
126.73,-0
130.27,-0
133.85,-0
137.45,-0
141.09,-0
144.75,-0
148.44,-0
152.17,-0
155.92,-0
159.7,-0
163.51,-0
167.34,-0
171.21,-0
175.1,-0
179.03,-0
182.97,-0
186.95,-0
190.96,-0
194.99,-0
199.04,-0
203.13,-0
207.24,-0
211.38,-0
215.54,-0
219.73,-0
223.95,-0
228.19,-0
232.45,-0
236.74,-0
241.06,-0
245.4,-0
249.76,-0
254.15,-0
258.57,-0
263,-0
267.46,-0
271.95,-0
276.45,-0
280.98,-0
285.54,-0
290.11,-0
294.71,-0
299.33,-0
303.97,-0
308.63,-0
313.32,-0
318.02,-0
322.75,-0
327.49,-0
332.26,-0
337.05,-0
341.85,-0
346.68,-0
351.53,-0
356.39,-0
361.28,-0
366.18,-0
371.1,-0
376.04,-0
381,-0
385.98,-0
390.97,-0
395.98,-0
401.01,-0
406.06,-0
411.12,-0
416.2,-0
421.29,-0
426.4,-0
431.53,-0
436.67,-0
441.83,-0
447,-0
452.18,-0
457.38,-0
462.6,-0
467.82,-0
473.07,-0
478.32,-0
483.59,-0
488.87,-0
494.16,-0
499.47,-0
504.79,-0
510.12,-0
515.46,-0
520.81,-0
526.17,-0
531.55,-0
536.93,-0
542.33,-0
547.73,-0
553.14,-0
558.57,-0
564,-0
569.44,-0
574.89,-0
580.35,-0
585.82,-0
591.29,-0
596.78,-0
602.27,-0
607.76,-0
613.27,-0
618.78,-0
624.29,-0
629.82,-0
635.34,-0
640.88,-0
646.42,-0
651.96,-0
657.51,-0
663.06,-0
668.62,-0
674.18,-0
679.74,-0
685.31,-0
690.88,-0
696.45,-0
702.02,-0
707.6,-0
713.18,-0
718.76,-0
724.34,-0
729.93,-0
735.51,-0
741.1,-0
746.68,-0
752.27,-0
757.85,-0
763.44,-0
769.02,-0
774.6,-0
780.18,-0
785.76,-0
791.34,-0
796.91,-0
802.49,-0
808.06,-0
813.62,-0
819.19,-0
824.75,-0
830.3,-0
835.86,-0
841.4,-0
846.95,-0
852.49,-0
858.02,-0
863.55,-0
869.07,-0
874.59,-0
880.1,-0
885.6,-0
891.1,-0
896.59,-0
902.07,-0
907.54,-0
913.01,-0
918.47,-0
923.92,-0
929.36,-0
934.8,-0
940.22,-0
945.63,-0
951.04,-0
956.43,-0
961.82,-0
967.19,-0
972.55,-0
977.91,-0
983.25,-0
988.58,-0
993.9,-0
999.2,-0
1004.5,-0
1009.8,-0
1015,-0
1020.3,-0
1025.5,-0
1030.8,-0
1036,-0
1041.2,-0
1046.4,-0
1051.5,-0
1056.7,-0
1061.8,-0
1067,-0
1072.1,-0
1077.2,-0
1082.2,-0
1087.3,-0
1092.4,-0
1097.4,-0
1102.4,-0
1107.4,-0
1112.4,-0
1117.3,-0
1122.3,-0
1127.2,-0
1132.1,-0
1137,-0
1141.8,-0
1146.7,-0
1151.5,-0
1156.3,-0
1161.1,-0
1165.9,-0
1170.6,-0
1175.3,-0
1180,-0
1184.7,-0
1189.4,-0
1194,-0
1198.7,-0
1203.3,-0
1207.8,-0
1212.4,-0
1216.9,-0
1221.4,-0
1225.9,-0
1230.4,-0
1234.8,-0
1239.2,-0
1243.6,-0
1248,-0
1252.3,-0
1256.6,-0
1260.9,-0
1265.2,-0
1269.4,-0
1273.6,-0
1277.8,-0
1282,-0
1286.1,-0
1290.2,-0
1294.3,-0
1298.4,-0
1302.4,-0
1306.4,-0
1310.4,-4.7926e-06
1314.3,-1.9482e-05
1318.3,-3.672e-05
1322.2,-3.9131e-05
1326,-7.803e-05
1329.9,-0.00015128
1333.7,-0.00026357
1337.4,-0.00036971
1341.2,-0.00047811
1344.9,-0.00060571
1348.6,-0.00077131
1352.3,-0.00088349
1355.9,-0.0011158
1359.5,-0.0013306
1363.1,-0.001488
1366.6,-0.0016411
1370.2,-0.0018505
1373.6,-0.0020145
1377.1,-0.0023954
1380.5,-0.0028586
1383.9,-0.0034962
1387.3,-0.0041622
1390.6,-0.0049049
1393.9,-0.0058506
1397.2,-0.0071194
1400.4,-0.0087882
1403.6,-0.010228
1406.8,-0.011415
1409.9,-0.012531
1413,-0.013597
1416.1,-0.014746
1419.1,-0.015853
1422.1,-0.016999
1425.1,-0.017933
1428.1,-0.018791
1431,-0.019777
1433.8,-0.020858
1436.7,-0.022076
1439.5,-0.023551
1442.3,-0.025181
1445,-0.026963
1447.7,-0.029138
1450.4,-0.031202
1453,-0.033321
1455.6,-0.035827
1458.2,-0.039305
1460.8,-0.045256
1463.3,-0.053509
1465.7,-0.065028
1468.1,-0.080791
1470.5,-0.10111
1472.9,-0.12813
1475.2,-0.1541
1477.5,-0.17562
1479.8,-0.19636
1482,-0.2136
1484.2,-0.22537
1486.3,-0.2325
1488.4,-0.2354
1490.5,-0.23571
1492.5,-0.22949
1494.5,-0.21394
1496.5,-0.19334
1498.4,-0.1683
1500.3,-0.14044
1502.2,-0.11152
1504,-0.084104
1505.8,-0.06144
1507.5,-0.043144
1509.2,-0.028641
1510.9,-0.018918
1512.5,-0.012079
1514.1,-0.0075081
1515.7,-0.0045715
1517.2,-0.0028557
1518.7,-0.0019065
1520.1,-0.0013165
1521.5,-0.00093742
1522.9,-0.00072026
1524.3,-0.00057086
1525.5,-0.00044954
1526.8,-0.00033566
1528,-0.00024069
1529.2,-0.00017378
1530.3,-0.00012782
1531.4,-8.8368e-05
1532.5,-5.2892e-05
1533.5,-3.9546e-05
1534.5,-2.6026e-05
1535.5,-1.9616e-05
1536.4,-5.1318e-06
1537.3,-2.5296e-06
1538.1,-0
1538.9,-0
1539.7,-0
1540.4,-0
1541.1,-0
1541.7,-0
1542.3,-0
1542.9,-0
1543.4,-0
1543.9,-0
1544.3,-0
1544.7,-0
1545.1,-0
1545.4,-0
1545.7,-0
1546,-0
1546.2,-0
1546.4,-0
1546.5,-0
1546.6,-0
1546.7,-0
1546.7,-0


==> CSV/Q_2289_rate7.csv <==
X,Y
-53.318,-0
-53.299,-0
-53.24,-0
-53.143,-0
-53.006,-0
-52.831,-0
-52.617,-0
-52.363,-0
-52.071,-0
-51.74,-0
-51.37,-0
-50.961,-0
-50.513,-0
-50.026,-0
-49.5,-0
-48.936,-0
-48.333,-0
-47.691,-0
-47.01,-0
-46.291,-0
-45.533,-0
-44.736,-0
-43.901,2.5296e-06
-43.027,5.1318e-06
-42.115,1.9616e-05
-41.165,2.6026e-05
-40.175,3.9546e-05
-39.148,5.2892e-05
-38.082,8.8368e-05
-36.978,0.00012782
-35.836,0.00017378
-34.656,0.00024069
-33.438,0.00033566
-32.181,0.00044954
-30.887,0.00057086
-29.555,0.00072026
-28.185,0.00093742
-26.777,0.0013165
-25.331,0.0019065
-23.848,0.0028557
-22.328,0.0045715
-20.769,0.0075081
-19.174,0.012079
-17.541,0.018918
-15.871,0.028641
-14.164,0.043144
-12.419,0.06144
-10.638,0.084104
-8.8194,0.11152
-6.9643,0.14044
-5.0724,0.1683
-3.1439,0.19334
-1.1788,0.21394
0.82266,0.22949
2.8605,0.23571
4.9346,0.2354
7.0449,0.2325
9.1912,0.22537
11.373,0.2136
13.592,0.19636
15.845,0.17562
18.135,0.1541
20.46,0.12813
22.82,0.10111
25.216,0.080791
27.646,0.065028
30.112,0.053509
32.613,0.045256
35.149,0.039305
37.719,0.035827
40.324,0.033321
42.963,0.031202
45.636,0.029138
48.344,0.026963
51.086,0.025181
53.861,0.023551
56.671,0.022076
59.514,0.020858
62.39,0.019777
65.3,0.018791
68.243,0.017933
71.219,0.016999
74.228,0.015853
77.27,0.014746
80.345,0.013597
83.452,0.012531
86.591,0.011415
89.762,0.010228
92.966,0.0087882
96.201,0.0071194
99.468,0.0058506
102.77,0.0049049
106.1,0.0041622
109.46,0.0034962
112.85,0.0028586
116.27,0.0023954
119.73,0.0020145
123.21,0.0018505
126.73,0.0016411
130.27,0.001488
133.85,0.0013306
137.45,0.0011158
141.09,0.00088349
144.75,0.00077131
148.44,0.00060571
152.17,0.00047811
155.92,0.00036971
159.7,0.00026357
163.51,0.00015128
167.34,7.803e-05
171.21,3.9131e-05
175.1,3.672e-05
179.03,1.9482e-05
182.97,4.7926e-06
186.95,-0
190.96,-0
194.99,-0
199.04,-0
203.13,-0
207.24,-0
211.38,-0
215.54,-0
219.73,-0
223.95,-0
228.19,-0
232.45,-0
236.74,-0
241.06,-0
245.4,-0
249.76,-0
254.15,-0
258.57,-0
263,-0
267.46,-0
271.95,-0
276.45,-0
280.98,-0
285.54,-0
290.11,-0
294.71,-0
299.33,-0
303.97,-0
308.63,-0
313.32,-0
318.02,-0
322.75,-0
327.49,-0
332.26,-0
337.05,-0
341.85,-0
346.68,-0
351.53,-0
356.39,-0
361.28,-0
366.18,-0
371.1,-0
376.04,-0
381,-0
385.98,-0
390.97,-0
395.98,-0
401.01,-0
406.06,-0
411.12,-0
416.2,-0
421.29,-0
426.4,-0
431.53,-0
436.67,-0
441.83,-0
447,-0
452.18,-0
457.38,-0
462.6,-0
467.82,-0
473.07,-0
478.32,-0
483.59,-0
488.87,-0
494.16,-0
499.47,-0
504.79,-0
510.12,-0
515.46,-0
520.81,-0
526.17,-0
531.55,-0
536.93,-0
542.33,-0
547.73,-0
553.14,-0
558.57,-0
564,-0
569.44,-0
574.89,-0
580.35,-0
585.82,-0
591.29,-0
596.78,-0
602.27,-0
607.76,-0
613.27,-0
618.78,-0
624.29,-0
629.82,-0
635.34,-0
640.88,-0
646.42,-0
651.96,-0
657.51,-0
663.06,-0
668.62,-0
674.18,-0
679.74,-0
685.31,-0
690.88,-0
696.45,-0
702.02,-0
707.6,-0
713.18,-0
718.76,-0
724.34,-0
729.93,-0
735.51,-0
741.1,-0
746.68,-0
752.27,-0
757.85,-0
763.44,-0
769.02,-0
774.6,-0
780.18,-0
785.76,-0
791.34,-0
796.91,-0
802.49,-0
808.06,-0
813.62,-0
819.19,-0
824.75,-0
830.3,-0
835.86,-0
841.4,-0
846.95,-0
852.49,-0
858.02,-0
863.55,-0
869.07,-0
874.59,-0
880.1,-0
885.6,-0
891.1,-0
896.59,-0
902.07,-0
907.54,-0
913.01,-0
918.47,-0
923.92,-0
929.36,-0
934.8,-0
940.22,-0
945.63,-0
951.04,-0
956.43,-0
961.82,-0
967.19,-0
972.55,-0
977.91,-0
983.25,-0
988.58,-0
993.9,-0
999.2,-0
1004.5,-0
1009.8,-0
1015,-0
1020.3,-0
1025.5,-0
1030.8,-0
1036,-0
1041.2,-0
1046.4,-0
1051.5,-0
1056.7,-0
1061.8,-0
1067,-0
1072.1,-0
1077.2,-0
1082.2,-0
1087.3,-0
1092.4,-0
1097.4,-0
1102.4,-0
1107.4,-0
1112.4,-0
1117.3,-0
1122.3,-0
1127.2,-0
1132.1,-0
1137,-0
1141.8,-0
1146.7,-0
1151.5,-0
1156.3,-0
1161.1,-0
1165.9,-0
1170.6,-0
1175.3,-0
1180,-0
1184.7,-0
1189.4,-0
1194,-0
1198.7,-0
1203.3,-0
1207.8,-0
1212.4,-0
1216.9,-0
1221.4,-0
1225.9,-0
1230.4,-0
1234.8,-0
1239.2,-0
1243.6,-0
1248,-0
1252.3,-0
1256.6,-0
1260.9,-0
1265.2,-0
1269.4,-0
1273.6,-0
1277.8,-0
1282,-0
1286.1,-0
1290.2,-0
1294.3,-0
1298.4,-0
1302.4,-0
1306.4,-0
1310.4,-0
1314.3,-0
1318.3,-0
1322.2,-0
1326,-0
1329.9,-0
1333.7,-0
1337.4,-0
1341.2,-0
1344.9,-0
1348.6,-0
1352.3,-0
1355.9,-0
1359.5,-0
1363.1,-0
1366.6,-0
1370.2,-0
1373.6,-0
1377.1,-0
1380.5,-0
1383.9,-0
1387.3,-0
1390.6,-0
1393.9,-0
1397.2,-0
1400.4,-0
1403.6,-0
1406.8,-0
1409.9,-0
1413,-0
1416.1,7.2605e-06
1419.1,6.6867e-05
1422.1,0.00016919
1425.1,0.00027958
1428.1,0.0005441
1431,0.00091579
1433.8,0.0014425
1436.7,0.0026097
1439.5,0.0040759
1442.3,0.0060493
1445,0.009094
1447.7,0.013181
1450.4,0.01768
1453,0.023431
1455.6,0.031822
1458.2,0.041782
1460.8,0.053793
1463.3,0.06825
1465.7,0.084062
1468.1,0.10177
1470.5,0.12083
1472.9,0.14035
1475.2,0.15411
1477.5,0.16491
1479.8,0.17544
1482,0.18329
1484.2,0.18513
1486.3,0.18137
1488.4,0.17317
1490.5,0.16267
1492.5,0.14781
1494.5,0.12831
1496.5,0.10734
1498.4,0.086703
1500.3,0.067164
1502.2,0.049604
1504,0.034524
1505.8,0.023969
1507.5,0.01645
1509.2,0.011204
1510.9,0.0071593
1512.5,0.0043997
1514.1,0.0026291
1515.7,0.0015314
1517.2,0.00093835
1518.7,0.00059847
1520.1,0.00032121
1521.5,0.00022337
1522.9,0.00013774
1524.3,0.00011971
1525.5,0.00016176
1526.8,0.00017945
1528,0.00016627
1529.2,0.00014203
1530.3,0.00013102
1531.4,0.00011429
1532.5,9.3903e-05
1533.5,8.4815e-05
1534.5,6.3628e-05
1535.5,3.8924e-05
1536.4,1.6413e-05
1537.3,3.0202e-06
1538.1,4.9606e-06
1538.9,2.5328e-06
1539.7,2.4218e-06
1540.4,-0
1541.1,-0
1541.7,-0
1542.3,-0
1542.9,-0
1543.4,-0
1543.9,-0
1544.3,-0
1544.7,-0
1545.1,-0
1545.4,-0
1545.7,-0
1546,-0
1546.2,-0
1546.4,-0
1546.5,-0
1546.6,-0
1546.7,-0
1546.7,-0


==> CSV/Q_2289_rate8.csv <==
X,Y
-53.318,-0
-53.299,-0
-53.24,-0
-53.143,-0
-53.006,-0
-52.831,-0
-52.617,-0
-52.363,-0
-52.071,-0
-51.74,-0
-51.37,-0
-50.961,-0
-50.513,-0
-50.026,-0
-49.5,-0
-48.936,-0
-48.333,-0
-47.691,-0
-47.01,-0
-46.291,-0
-45.533,-0
-44.736,-0
-43.901,-0
-43.027,-0
-42.115,-0
-41.165,-0
-40.175,-0
-39.148,-1.5797e-05
-38.082,-4.2089e-05
-36.978,-0.00010747
-35.836,-0.00024318
-34.656,-0.0004864
-33.438,-0.00093961
-32.181,-0.0018121
-30.887,-0.0034018
-29.555,-0.0060335
-28.185,-0.010176
-26.777,-0.016965
-25.331,-0.026953
-23.848,-0.041209
-22.328,-0.060555
-20.769,-0.085121
-19.174,-0.11525
-17.541,-0.15046
-15.871,-0.18893
-14.164,-0.22757
-12.419,-0.26328
-10.638,-0.29455
-8.8194,-0.3199
-6.9643,-0.33536
-5.0724,-0.34136
-3.1439,-0.33832
-1.1788,-0.32669
0.82266,-0.30672
2.8605,-0.28091
4.9346,-0.25233
7.0449,-0.22315
9.1912,-0.19451
11.373,-0.16699
13.592,-0.14059
15.845,-0.11656
18.135,-0.095537
20.46,-0.076571
22.82,-0.061634
25.216,-0.050104
27.646,-0.041454
30.112,-0.034339
32.613,-0.028678
35.149,-0.024781
37.719,-0.021408
40.324,-0.018244
42.963,-0.015782
45.636,-0.013485
48.344,-0.0116
51.086,-0.010025
53.861,-0.0087221
56.671,-0.0073575
59.514,-0.0061281
62.39,-0.0051134
65.3,-0.0041649
68.243,-0.0035544
71.219,-0.0030743
74.228,-0.0026291
77.27,-0.0022184
80.345,-0.0018788
83.452,-0.0014864
86.591,-0.0010978
89.762,-0.00069538
92.966,-0.00043884
96.201,-0.00025224
99.468,-0.00010568
102.77,-2.2285e-05
106.1,-0
109.46,-0
112.85,-0
116.27,-0
119.73,-0
123.21,-0
126.73,-0
130.27,-0
133.85,-0
137.45,-0
141.09,-0
144.75,-0
148.44,-0
152.17,-0
155.92,-0
159.7,-0
163.51,-0
167.34,-0
171.21,-0
175.1,-0
179.03,-0
182.97,-0
186.95,-0
190.96,-0
194.99,-0
199.04,-0
203.13,-0
207.24,-0
211.38,-0
215.54,-0
219.73,-0
223.95,-0
228.19,-0
232.45,-0
236.74,-0
241.06,-0
245.4,-0
249.76,-0
254.15,-0
258.57,-0
263,-0
267.46,-0
271.95,-0
276.45,-0
280.98,-0
285.54,-0
290.11,-0
294.71,-0
299.33,-0
303.97,-0
308.63,-0
313.32,-0
318.02,-0
322.75,-0
327.49,-0
332.26,-0
337.05,-0
341.85,-0
346.68,-0
351.53,-0
356.39,-0
361.28,-0
366.18,-0
371.1,-0
376.04,-0
381,-0
385.98,-0
390.97,-0
395.98,-0
401.01,-0
406.06,-0
411.12,-0
416.2,-0
421.29,-0
426.4,-0
431.53,-0
436.67,-0
441.83,-0
447,-0
452.18,-0
457.38,-0
462.6,-0
467.82,-0
473.07,-0
478.32,-0
483.59,-0
488.87,-0
494.16,-0
499.47,-0
504.79,-0
510.12,-0
515.46,-0
520.81,-0
526.17,-0
531.55,-0
536.93,-0
542.33,-0
547.73,-0
553.14,-0
558.57,-0
564,-0
569.44,-0
574.89,-0
580.35,-0
585.82,-0
591.29,-0
596.78,-0
602.27,-0
607.76,-0
613.27,-0
618.78,-0
624.29,-0
629.82,-0
635.34,-0
640.88,-0
646.42,-0
651.96,-0
657.51,-0
663.06,-0
668.62,-0
674.18,-0
679.74,-0
685.31,-0
690.88,-0
696.45,-0
702.02,-0
707.6,-0
713.18,-0
718.76,-0
724.34,-0
729.93,-0
735.51,-0
741.1,-0
746.68,-0
752.27,-0
757.85,-0
763.44,-0
769.02,-0
774.6,-0
780.18,-0
785.76,-0
791.34,-0
796.91,-0
802.49,-0
808.06,-0
813.62,-0
819.19,-0
824.75,-0
830.3,-0
835.86,-0
841.4,-0
846.95,-0
852.49,-0
858.02,-0
863.55,-0
869.07,-0
874.59,-0
880.1,-0
885.6,-0
891.1,-0
896.59,-0
902.07,-0
907.54,-0
913.01,-0
918.47,-0
923.92,-0
929.36,-0
934.8,-0
940.22,-0
945.63,-0
951.04,-0
956.43,-0
961.82,-0
967.19,-0
972.55,-0
977.91,-0
983.25,-0
988.58,-0
993.9,-0
999.2,-0
1004.5,-0
1009.8,-0
1015,-0
1020.3,-0
1025.5,-0
1030.8,-0
1036,-0
1041.2,-0
1046.4,-0
1051.5,-0
1056.7,-0
1061.8,-0
1067,-0
1072.1,-0
1077.2,-0
1082.2,-0
1087.3,-0
1092.4,-0
1097.4,-0
1102.4,-0
1107.4,-0
1112.4,-0
1117.3,-0
1122.3,-0
1127.2,-0
1132.1,-0
1137,-0
1141.8,-0
1146.7,-0
1151.5,-0
1156.3,-0
1161.1,-0
1165.9,-0
1170.6,-0
1175.3,-0
1180,-0
1184.7,-0
1189.4,-0
1194,-0
1198.7,-0
1203.3,-0
1207.8,-0
1212.4,-0
1216.9,-0
1221.4,-0
1225.9,-0
1230.4,-0
1234.8,-0
1239.2,-0
1243.6,-0
1248,-0
1252.3,-0
1256.6,-0
1260.9,-0
1265.2,-0
1269.4,-0
1273.6,-0
1277.8,-4.7922e-06
1282,-1.4451e-05
1286.1,-3.3867e-05
1290.2,-0.00013326
1294.3,-0.00024154
1298.4,-0.00031633
1302.4,-0.00044702
1306.4,-0.00058973
1310.4,-0.00069161
1314.3,-0.0008865
1318.3,-0.0010915
1322.2,-0.0012635
1326,-0.0014448
1329.9,-0.0015873
1333.7,-0.0017551
1337.4,-0.0019044
1341.2,-0.0021171
1344.9,-0.0025992
1348.6,-0.0031557
1352.3,-0.0036738
1355.9,-0.0041197
1359.5,-0.0046281
1363.1,-0.0052494
1366.6,-0.0058121
1370.2,-0.0063261
1373.6,-0.0067925
1377.1,-0.0072554
1380.5,-0.0077302
1383.9,-0.0080641
1387.3,-0.0083548
1390.6,-0.0085062
1393.9,-0.0086457
1397.2,-0.0089256
1400.4,-0.0092471
1403.6,-0.0094298
1406.8,-0.0096815
1409.9,-0.010028
1413,-0.010582
1416.1,-0.011121
1419.1,-0.011678
1422.1,-0.012452
1425.1,-0.01328
1428.1,-0.014471
1431,-0.015624
1433.8,-0.016782
1436.7,-0.018154
1439.5,-0.019618
1442.3,-0.021521
1445,-0.023401
1447.7,-0.025489
1450.4,-0.027695
1453,-0.029982
1455.6,-0.032504
1458.2,-0.036069
1460.8,-0.040043
1463.3,-0.044368
1465.7,-0.049754
1468.1,-0.057008
1470.5,-0.066683
1472.9,-0.079455
1475.2,-0.095757
1477.5,-0.11324
1479.8,-0.13394
1482,-0.15784
1484.2,-0.18547
1486.3,-0.21543
1488.4,-0.24741
1490.5,-0.27842
1492.5,-0.30698
1494.5,-0.33105
1496.5,-0.3488
1498.4,-0.35828
1500.3,-0.35781
1502.2,-0.34752
1504,-0.32679
1505.8,-0.29716
1507.5,-0.26049
1509.2,-0.21997
1510.9,-0.17916
1512.5,-0.14049
1514.1,-0.10594
1515.7,-0.076855
1517.2,-0.053129
1518.7,-0.035106
1520.1,-0.022167
1521.5,-0.013306
1522.9,-0.0075751
1524.3,-0.004
1525.5,-0.0019376
1526.8,-0.00085278
1528,-0.00038123
1529.2,-0.00014766
1530.3,-4.9256e-05
1531.4,-2.0653e-05
1532.5,-8.4661e-06
1533.5,-0
1534.5,-0
1535.5,-0
1536.4,-0
1537.3,-0
1538.1,-0
1538.9,-0
1539.7,-0
1540.4,-0
1541.1,-0
1541.7,-0
1542.3,-0
1542.9,-0
1543.4,-0
1543.9,-0
1544.3,-0
1544.7,-0
1545.1,-0
1545.4,-0
1545.7,-0
1546,-0
1546.2,-0
1546.4,-0
1546.5,-0
1546.6,-0
1546.7,-0
1546.7,-0


==> CSV/Q_2289_rate_in1.csv <==
X,Y
-65.13,-0
-65.111,-0
-65.053,-0
-64.955,-0
-64.819,-0
-64.643,-0
-64.429,-0
-64.175,-0
-63.883,-0
-63.552,-0
-63.182,-0
-62.773,-0
-62.325,-0
-61.838,-0
-61.312,-0
-60.748,-0
-60.145,-0
-59.503,-0
-58.822,-0
-58.103,-0
-57.345,-0
-56.548,-0
-55.713,-0
-54.84,-0
-53.927,-0
-52.977,-0
-51.988,-0
-50.96,-0
-49.895,-0
-48.791,-0
-47.649,-0
-46.468,-0
-45.25,-0
-43.994,5.2365e-06
-42.699,3.2424e-05
-41.367,0.00010142
-39.997,0.0002306
-38.589,0.00044737
-37.144,0.000977
-35.661,0.0019342
-34.14,0.0036517
-32.582,0.0061491
-30.986,0.01053
-29.353,0.01762
-27.683,0.028554
-25.976,0.04503
-24.231,0.067827
-22.45,0.09908
-20.632,0.13663
-18.776,0.17833
-16.885,0.22004
-14.956,0.25571
-12.991,0.28147
-10.99,0.28973
-8.9517,0.28303
-6.8776,0.2633
-4.7673,0.23572
-2.621,0.20319
-0.43877,0.16976
1.7793,0.13931
4.0331,0.11369
6.3226,0.09193
8.6475,0.074651
11.008,0.061421
13.403,0.050746
15.834,0.042372
18.3,0.035115
20.801,0.02902
23.336,0.024833
25.907,0.020951
28.511,0.017545
31.151,0.015036
33.824,0.012734
36.532,0.010138
39.274,0.0086346
42.049,0.007027
44.859,0.0057941
47.702,0.0047853
50.578,0.004077
53.488,0.0034617
56.431,0.0026502
59.407,0.0019559
62.416,0.0015484
65.458,0.0015425
68.533,0.0015819
71.639,0.0015441
74.779,0.0015652
77.95,0.0015566
81.154,0.0014951
84.389,0.0014646
87.656,0.0013748
90.954,0.0012672
94.284,0.0012894
97.646,0.0012998
101.04,0.0012569
104.46,0.0011583
107.91,0.0010434
111.4,0.00098654
114.91,0.00087423
118.46,0.00077734
122.03,0.00066077
125.64,0.00040498
129.27,0.0002632
132.94,0.0001539
136.63,0.0001036
140.35,0.00010224
144.11,0.00011336
147.89,9.8419e-05
151.69,0.0001192
155.53,0.00012992
159.4,0.00010348
163.29,6.1616e-05
167.21,5.0652e-06
171.16,-0
175.14,-0
179.14,-0
183.17,-0
187.23,-0
191.32,-0
195.43,4.6099e-05
199.57,6.6779e-05
203.73,7.1745e-05
207.92,8.6942e-05
212.13,0.00011806
216.37,0.00027408
220.64,0.00035204
224.93,0.00038061
229.25,0.00036609
233.59,0.0003108
237.95,0.00037362
242.34,0.00036835
246.75,0.00037533
251.19,0.00033395
255.65,0.00023431
260.13,0.00010863
264.64,3.0516e-05
269.17,-0
273.72,-0
278.3,-0
282.9,-0
287.52,-0
292.16,-0
296.82,-0
301.5,-0
306.21,-0
310.93,-0
315.68,-0
320.45,-0
325.24,-0
330.04,-0
334.87,-0
339.72,-0
344.58,-0
349.47,-0
354.37,-0
359.29,-0
364.23,-0
369.19,-0
374.17,-0
379.16,-0
384.17,-0
389.2,-0
394.25,-0
399.31,-0
404.39,-0
409.48,-0
414.59,-0
419.72,-0
424.86,-0
430.01,-0
435.18,-0
440.37,-0
445.57,-0
450.78,-0
456.01,-0
461.25,-0
466.51,-0
471.78,-0
477.06,-0
482.35,-0
487.66,-0
492.97,-0
498.3,-0
503.64,-0
509,-0
514.36,-0
519.73,-0
525.12,-0
530.51,-0
535.92,-0
541.33,-0
546.76,-0
552.19,-0
557.63,-0
563.08,-0
568.54,-0
574.01,-0
579.48,-0
584.96,-0
590.45,-0
595.95,-0
601.45,-0
606.96,-0
612.48,-0
618,-0
623.53,-0
629.06,-0
634.6,-0
640.15,-0
645.69,-0
651.25,-0
656.8,-0
662.36,-0
667.93,-0
673.49,-0
679.06,-0
684.64,-0
690.21,-0
695.79,-0
701.37,-0
706.95,-0
712.53,-0
718.12,-0
723.7,-0
729.28,-0
734.87,-0
740.45,-0
746.04,-0
751.62,-0
757.21,-0
762.79,-0
768.37,-0
773.95,-0
779.53,-0
785.1,-0
790.67,-0
796.24,-0
801.81,-0
807.38,-0
812.94,-0
818.49,-0
824.04,-0
829.59,-0
835.14,-0
840.67,-0
846.21,-0
851.74,-0
857.26,-0
862.77,-0
868.28,-0
873.79,-0
879.28,-0
884.77,-0
890.26,-0
895.73,-0
901.2,-0
906.66,-0
912.11,-0
917.55,-0
922.98,-0
928.41,-0
933.82,-0
939.23,-0
944.62,-0
950.01,-0
955.38,-0
960.74,-0
966.09,-0
971.44,-0
976.77,-0
982.08,-0
987.39,-0
992.68,-0
997.96,-0
1003.2,-0
1008.5,-0
1013.7,-0
1019,-0
1024.2,-0
1029.4,-0
1034.6,-0
1039.7,-0
1044.9,-0
1050,-0
1055.1,-0
1060.3,-0
1065.4,-0
1070.4,-0
1075.5,-0
1080.5,-0
1085.6,-0
1090.6,-0
1095.6,-0
1100.5,-0
1105.5,-0
1110.4,-0
1115.4,-0
1120.3,-0
1125.2,-0
1130,-0
1134.9,-0
1139.7,-0
1144.5,-0
1149.3,-0
1154.1,-0
1158.8,-0
1163.5,-0
1168.2,-0
1172.9,-0
1177.6,-0
1182.2,-0
1186.8,-0
1191.4,-0
1196,-0
1200.6,-0
1205.1,-0
1209.6,-0
1214.1,-0
1218.5,-0
1223,-0
1227.4,-0
1231.8,-0
1236.2,-0
1240.5,-0
1244.8,-0
1249.1,-0
1253.4,-0
1257.6,-0
1261.8,-0
1266,-0
1270.2,-0
1274.3,-0
1278.4,-0
1282.5,-0
1286.6,-0
1290.6,-0
1294.6,-0
1298.6,-0
1302.5,-0
1306.4,-0
1310.3,-0
1314.2,-0
1318,-0
1321.9,-0
1325.6,-0
1329.4,-0
1333.1,-0
1336.8,-0
1340.5,-0
1344.1,-0
1347.7,-0
1351.3,-0
1354.8,-0
1358.3,-0
1361.8,-0
1365.3,-0
1368.7,-0
1372.1,-0
1375.5,-0
1378.8,-0
1382.1,-0
1385.4,5.0642e-06
1388.6,0.00010471
1391.8,0.000508
1395,0.00090659
1398.1,0.0013096
1401.2,0.0018051
1404.3,0.0022567
1407.3,0.0026676
1410.3,0.003143
1413.3,0.0037698
1416.3,0.0044712
1419.2,0.0054097
1422,0.0063224
1424.9,0.0070604
1427.7,0.0075922
1430.5,0.0079869
1433.2,0.0084151
1435.9,0.0085838
1438.6,0.0089517
1441.2,0.0098475
1443.8,0.011033
1446.4,0.013476
1448.9,0.016599
1451.4,0.020949
1453.9,0.02768
1456.3,0.036546
1458.7,0.047764
1461.1,0.061975
1463.4,0.080212
1465.7,0.10329
1468,0.13083
1470.2,0.16202
1472.4,0.19459
1474.5,0.2251
1476.6,0.24726
1478.7,0.26001
1480.7,0.25925
1482.7,0.24602
1484.7,0.21946
1486.6,0.18453
1488.5,0.14535
1490.4,0.10779
1492.2,0.07599
1494,0.05084
1495.7,0.032332
1497.4,0.019863
1499.1,0.011823
1500.7,0.0069045
1502.3,0.004042
1503.9,0.0023089
1505.4,0.0012042
1506.9,0.00057978
1508.3,0.00024567
1509.7,5.4211e-05
1511.1,1.8694e-05
1512.4,-0
1513.7,-0
1515,-0
1516.2,-0
1517.4,-0
1518.5,-0
1519.6,-0
1520.7,-0
1521.7,-0
1522.7,-0
1523.7,-0
1524.6,-0
1525.5,-0
1526.3,-0
1527.1,-0
1527.8,-0
1528.6,-0
1529.2,-0
1529.9,-0
1530.5,-0
1531.1,-0
1531.6,-0
1532.1,-0
1532.5,-0
1532.9,-0
1533.3,-0
1533.6,-0
1533.9,-0
1534.2,-0
1534.4,-0
1534.6,-0
1534.7,-0
1534.8,-0
1534.9,-0
1534.9,-0


==> CSV/Q_2289_rate_in2.csv <==
X,Y
-65.13,-0
-65.111,-0
-65.053,-0
-64.955,-0
-64.819,-0
-64.643,-0
-64.429,-0
-64.175,-0
-63.883,-0
-63.552,-0
-63.182,-0
-62.773,-0
-62.325,-0
-61.838,-0
-61.312,-0
-60.748,-0
-60.145,-0
-59.503,-0
-58.822,-0
-58.103,-0
-57.345,-0
-56.548,-0
-55.713,-0
-54.84,-0
-53.927,-0
-52.977,-0
-51.988,-0
-50.96,-0
-49.895,-0
-48.791,-0
-47.649,-0
-46.468,-0
-45.25,-0
-43.994,-0
-42.699,-0
-41.367,-0
-39.997,-0
-38.589,-1.9307e-05
-37.144,-3.4124e-05
-35.661,-9.9818e-05
-34.14,-0.00020664
-32.582,-0.00037158
-30.986,-0.00064919
-29.353,-0.0010695
-27.683,-0.0020272
-25.976,-0.0040197
-24.231,-0.0076766
-22.45,-0.013534
-20.632,-0.020779
-18.776,-0.030158
-16.885,-0.043714
-14.956,-0.06455
-12.991,-0.088585
-10.99,-0.11368
-8.9517,-0.13593
-6.8776,-0.15412
-4.7673,-0.16738
-2.621,-0.17504
-0.43877,-0.16923
1.7793,-0.15581
4.0331,-0.14124
6.3226,-0.12603
8.6475,-0.1087
11.008,-0.094747
13.403,-0.082167
15.834,-0.069268
18.3,-0.058063
20.801,-0.047451
23.336,-0.037873
25.907,-0.030176
28.511,-0.02242
31.151,-0.015536
33.824,-0.0096826
36.532,-0.0056311
39.274,-0.0031894
42.049,-0.0015537
44.859,-0.00025429
47.702,-0
50.578,-0
53.488,-0
56.431,-0
59.407,-0
62.416,-0
65.458,-0
68.533,-0
71.639,-0
74.779,-0
77.95,-0
81.154,-0
84.389,-0
87.656,-0
90.954,-0
94.284,-0
97.646,-0
101.04,-0
104.46,-0
107.91,-0
111.4,-0
114.91,-0
118.46,-0
122.03,-0
125.64,-0
129.27,-0
132.94,-0
136.63,-0
140.35,-0
144.11,-0
147.89,-0
151.69,-0
155.53,-0
159.4,-0
163.29,-0
167.21,-0
171.16,-0
175.14,-0
179.14,-0
183.17,-0
187.23,-0
191.32,-0
195.43,-0
199.57,-0
203.73,-0
207.92,-0
212.13,-0
216.37,-0
220.64,-0
224.93,-0
229.25,-0
233.59,-0
237.95,-0
242.34,-0
246.75,-0
251.19,-0
255.65,-0
260.13,-0
264.64,-0
269.17,-0
273.72,-0
278.3,-0
282.9,-0
287.52,-0
292.16,-0
296.82,-0
301.5,-0
306.21,-0
310.93,-0
315.68,-0
320.45,-0
325.24,-0
330.04,-0
334.87,-0
339.72,-0
344.58,-0
349.47,-0
354.37,-0
359.29,-0
364.23,-0
369.19,-0
374.17,-0
379.16,-0
384.17,-0
389.2,-0
394.25,-0
399.31,-0
404.39,-0
409.48,-0
414.59,-0
419.72,-0
424.86,-0
430.01,-0
435.18,-0
440.37,-0
445.57,-0
450.78,-0
456.01,-0
461.25,-0
466.51,-0
471.78,-0
477.06,-0
482.35,-0
487.66,-0
492.97,-0
498.3,-0
503.64,-0
509,-0
514.36,-0
519.73,-0
525.12,-0
530.51,-0
535.92,-0
541.33,-0
546.76,-0
552.19,-0
557.63,-0
563.08,-0
568.54,-0
574.01,-0
579.48,-0
584.96,-0
590.45,-0
595.95,-0
601.45,-0
606.96,-0
612.48,-0
618,-0
623.53,-0
629.06,-0
634.6,-0
640.15,-0
645.69,-0
651.25,-0
656.8,-0
662.36,-0
667.93,-0
673.49,-0
679.06,-0
684.64,-0
690.21,-0
695.79,-0
701.37,-0
706.95,-0
712.53,-0
718.12,-0
723.7,-0
729.28,-0
734.87,-0
740.45,-0
746.04,-0
751.62,-0
757.21,-0
762.79,-0
768.37,-0
773.95,-0
779.53,-0
785.1,-0
790.67,-0
796.24,-0
801.81,-0
807.38,-0
812.94,-0
818.49,-0
824.04,-0
829.59,-0
835.14,-0
840.67,-0
846.21,-0
851.74,-0
857.26,-0
862.77,-0
868.28,-0
873.79,-0
879.28,-0
884.77,-0
890.26,-0
895.73,-0
901.2,-0
906.66,-0
912.11,-0
917.55,-0
922.98,-0
928.41,-0
933.82,-0
939.23,-0
944.62,-0
950.01,-0
955.38,-0
960.74,-0
966.09,-0
971.44,-0
976.77,-0
982.08,-0
987.39,-0
992.68,-0
997.96,-0
1003.2,-0
1008.5,-0
1013.7,-0
1019,-0
1024.2,-0
1029.4,-0
1034.6,-0
1039.7,-0
1044.9,-0
1050,-0
1055.1,-0
1060.3,-0
1065.4,-0
1070.4,-0
1075.5,-0
1080.5,-0
1085.6,-0
1090.6,-0
1095.6,-0
1100.5,-0
1105.5,-0
1110.4,-0
1115.4,-0
1120.3,-0
1125.2,-0
1130,-0
1134.9,-0
1139.7,-0
1144.5,-0
1149.3,-0
1154.1,-0
1158.8,-0
1163.5,-0
1168.2,-0
1172.9,-0
1177.6,-0
1182.2,-0
1186.8,-0
1191.4,-0
1196,-0
1200.6,-0
1205.1,-0
1209.6,-0
1214.1,-0
1218.5,-0
1223,-0
1227.4,-0
1231.8,-0
1236.2,-0
1240.5,-0
1244.8,-3.066e-05
1249.1,-0.00017668
1253.4,-0.00033983
1257.6,-0.00036872
1261.8,-0.00035338
1266,-0.0002841
1270.2,-0.00024457
1274.3,-0.00016999
1278.4,-0.00048437
1282.5,-0.00078195
1286.6,-0.0012091
1290.6,-0.0015394
1294.6,-0.0019664
1298.6,-0.0021967
1302.5,-0.0024889
1306.4,-0.002699
1310.3,-0.0029541
1314.2,-0.0030283
1318,-0.0030419
1321.9,-0.0028379
1325.6,-0.0026267
1329.4,-0.0025074
1333.1,-0.0022105
1336.8,-0.0019381
1340.5,-0.0019219
1344.1,-0.0019361
1347.7,-0.0020156
1351.3,-0.0022847
1354.8,-0.0027645
1358.3,-0.0033129
1361.8,-0.003895
1365.3,-0.0043537
1368.7,-0.0047009
1372.1,-0.005009
1375.5,-0.0052787
1378.8,-0.0055938
1382.1,-0.0060091
1385.4,-0.0062688
1388.6,-0.0064154
1391.8,-0.0064877
1395,-0.0067453
1398.1,-0.0069267
1401.2,-0.00724
1404.3,-0.007672
1407.3,-0.0081228
1410.3,-0.008856
1413.3,-0.0097457
1416.3,-0.01084
1419.2,-0.012354
1422,-0.013954
1424.9,-0.015504
1427.7,-0.017096
1430.5,-0.01871
1433.2,-0.020396
1435.9,-0.02266
1438.6,-0.025437
1441.2,-0.030483
1443.8,-0.0387
1446.4,-0.049241
1448.9,-0.062887
1451.4,-0.07973
1453.9,-0.099571
1456.3,-0.12148
1458.7,-0.14586
1461.1,-0.17413
1463.4,-0.20545
1465.7,-0.2382
1468,-0.27213
1470.2,-0.30552
1472.4,-0.33157
1474.5,-0.34046
1476.6,-0.33398
1478.7,-0.31137
1480.7,-0.27625
1482.7,-0.23102
1484.7,-0.1812
1486.6,-0.13289
1488.5,-0.089754
1490.4,-0.057525
1492.2,-0.035789
1494,-0.021598
1495.7,-0.012096
1497.4,-0.0068207
1499.1,-0.0039084
1500.7,-0.0024042
1502.3,-0.0014484
1503.9,-0.0007599
1505.4,-0.00035762
1506.9,-0.0001539
1508.3,-8.7512e-05
1509.7,-2.3115e-05
1511.1,-0
1512.4,-0
1513.7,-0
1515,-0
1516.2,-0
1517.4,-0
1518.5,-0
1519.6,-0
1520.7,-0
1521.7,-0
1522.7,-0
1523.7,-0
1524.6,-0
1525.5,-0
1526.3,-0
1527.1,-0
1527.8,-0
1528.6,-0
1529.2,-0
1529.9,-0
1530.5,-0
1531.1,-0
1531.6,-0
1532.1,-0
1532.5,-0
1532.9,-0
1533.3,-0
1533.6,-0
1533.9,-0
1534.2,-0
1534.4,-0
1534.6,-0
1534.7,-0
1534.8,-0
1534.9,-0
1534.9,-0


==> CSV/Q_2289_rate_in3.csv <==
X,Y
-65.13,-0
-65.111,-0
-65.053,-0
-64.955,-0
-64.819,-0
-64.643,-0
-64.429,-0
-64.175,-0
-63.883,-0
-63.552,-0
-63.182,-0
-62.773,-0
-62.325,-0
-61.838,-0
-61.312,-0
-60.748,-0
-60.145,-0
-59.503,-0
-58.822,-0
-58.103,-0
-57.345,-0
-56.548,-0
-55.713,-0
-54.84,-0
-53.927,-0
-52.977,-0
-51.988,-0
-50.96,-0
-49.895,-0
-48.791,-0
-47.649,-0
-46.468,-0
-45.25,-0
-43.994,-0
-42.699,-0
-41.367,-0
-39.997,2.3115e-05
-38.589,8.7512e-05
-37.144,0.0001539
-35.661,0.00035762
-34.14,0.0007599
-32.582,0.0014484
-30.986,0.0024042
-29.353,0.0039084
-27.683,0.0068207
-25.976,0.012096
-24.231,0.021598
-22.45,0.035789
-20.632,0.057459
-18.776,0.089171
-16.885,0.13117
-14.956,0.17824
-12.991,0.22697
-10.99,0.27082
-8.9517,0.30566
-6.8776,0.32723
-4.7673,0.33386
-2.621,0.32529
-0.43877,0.30126
1.7793,0.26839
4.0331,0.23528
6.3226,0.20384
8.6475,0.17323
11.008,0.14494
13.403,0.12087
15.834,0.09901
18.3,0.079457
20.801,0.062811
23.336,0.049178
25.907,0.03859
28.511,0.030483
31.151,0.025437
33.824,0.02266
36.532,0.020396
39.274,0.01871
42.049,0.017096
44.859,0.015504
47.702,0.013954
50.578,0.012354
53.488,0.01084
56.431,0.0097457
59.407,0.008856
62.416,0.0081228
65.458,0.007672
68.533,0.00724
71.639,0.0069267
74.779,0.0067453
77.95,0.0064877
81.154,0.0064154
84.389,0.0062688
87.656,0.0060091
90.954,0.0055938
94.284,0.0052787
97.646,0.005009
101.04,0.0047009
104.46,0.0043537
107.91,0.003895
111.4,0.0033129
114.91,0.0027645
118.46,0.0022847
122.03,0.0020156
125.64,0.0019361
129.27,0.0019219
132.94,0.0019381
136.63,0.0022105
140.35,0.0025074
144.11,0.0026267
147.89,0.0028379
151.69,0.0030419
155.53,0.0030283
159.4,0.0029541
163.29,0.002699
167.21,0.0024889
171.16,0.0021967
175.14,0.0019664
179.14,0.0015394
183.17,0.0012091
187.23,0.00078195
191.32,0.00048437
195.43,0.00016999
199.57,0.00024457
203.73,0.0002841
207.92,0.00035338
212.13,0.00036872
216.37,0.00033983
220.64,0.00017668
224.93,3.066e-05
229.25,-0
233.59,-0
237.95,-0
242.34,-0
246.75,-0
251.19,-0
255.65,-0
260.13,-0
264.64,-0
269.17,-0
273.72,-0
278.3,-0
282.9,-0
287.52,-0
292.16,-0
296.82,-0
301.5,-0
306.21,-0
310.93,-0
315.68,-0
320.45,-0
325.24,-0
330.04,-0
334.87,-0
339.72,-0
344.58,-0
349.47,-0
354.37,-0
359.29,-0
364.23,-0
369.19,-0
374.17,-0
379.16,-0
384.17,-0
389.2,-0
394.25,-0
399.31,-0
404.39,-0
409.48,-0
414.59,-0
419.72,-0
424.86,-0
430.01,-0
435.18,-0
440.37,-0
445.57,-0
450.78,-0
456.01,-0
461.25,-0
466.51,-0
471.78,-0
477.06,-0
482.35,-0
487.66,-0
492.97,-0
498.3,-0
503.64,-0
509,-0
514.36,-0
519.73,-0
525.12,-0
530.51,-0
535.92,-0
541.33,-0
546.76,-0
552.19,-0
557.63,-0
563.08,-0
568.54,-0
574.01,-0
579.48,-0
584.96,-0
590.45,-0
595.95,-0
601.45,-0
606.96,-0
612.48,-0
618,-0
623.53,-0
629.06,-0
634.6,-0
640.15,-0
645.69,-0
651.25,-0
656.8,-0
662.36,-0
667.93,-0
673.49,-0
679.06,-0
684.64,-0
690.21,-0
695.79,-0
701.37,-0
706.95,-0
712.53,-0
718.12,-0
723.7,-0
729.28,-0
734.87,-0
740.45,-0
746.04,-0
751.62,-0
757.21,-0
762.79,-0
768.37,-0
773.95,-0
779.53,-0
785.1,-0
790.67,-0
796.24,-0
801.81,-0
807.38,-0
812.94,-0
818.49,-0
824.04,-0
829.59,-0
835.14,-0
840.67,-0
846.21,-0
851.74,-0
857.26,-0
862.77,-0
868.28,-0
873.79,-0
879.28,-0
884.77,-0
890.26,-0
895.73,-0
901.2,-0
906.66,-0
912.11,-0
917.55,-0
922.98,-0
928.41,-0
933.82,-0
939.23,-0
944.62,-0
950.01,-0
955.38,-0
960.74,-0
966.09,-0
971.44,-0
976.77,-0
982.08,-0
987.39,-0
992.68,-0
997.96,-0
1003.2,-0
1008.5,-0
1013.7,-0
1019,-0
1024.2,-0
1029.4,-0
1034.6,-0
1039.7,-0
1044.9,-0
1050,-0
1055.1,-0
1060.3,-0
1065.4,-0
1070.4,-0
1075.5,-0
1080.5,-0
1085.6,-0
1090.6,-0
1095.6,-0
1100.5,-0
1105.5,-0
1110.4,-0
1115.4,-0
1120.3,-0
1125.2,-0
1130,-0
1134.9,-0
1139.7,-0
1144.5,-0
1149.3,-0
1154.1,-0
1158.8,-0
1163.5,-0
1168.2,-0
1172.9,-0
1177.6,-0
1182.2,-0
1186.8,-0
1191.4,-0
1196,-0
1200.6,-0
1205.1,-0
1209.6,-0
1214.1,-0
1218.5,-0
1223,-0
1227.4,-0
1231.8,-0
1236.2,-0
1240.5,-0
1244.8,-0
1249.1,-0
1253.4,-0
1257.6,-0
1261.8,-0
1266,-0
1270.2,-0
1274.3,-0
1278.4,-0
1282.5,-0
1286.6,-0
1290.6,-0
1294.6,-0
1298.6,-0
1302.5,-0
1306.4,-0
1310.3,-0
1314.2,-0
1318,-0
1321.9,-0
1325.6,-0
1329.4,-0
1333.1,-0
1336.8,-0
1340.5,-0
1344.1,-0
1347.7,-0
1351.3,-0
1354.8,-0
1358.3,-0
1361.8,-0
1365.3,-0
1368.7,-0
1372.1,-0
1375.5,-0
1378.8,-0
1382.1,-0
1385.4,-0
1388.6,-0
1391.8,-0
1395,-0
1398.1,-0
1401.2,-0
1404.3,-0
1407.3,-0
1410.3,-0
1413.3,-0
1416.3,-0
1419.2,-0
1422,-0
1424.9,0.00025429
1427.7,0.0015537
1430.5,0.0031894
1433.2,0.0056311
1435.9,0.0096826
1438.6,0.015536
1441.2,0.02242
1443.8,0.030176
1446.4,0.037939
1448.9,0.047509
1451.4,0.058119
1453.9,0.069633
1456.3,0.082549
1458.7,0.095088
1461.1,0.10905
1463.4,0.1264
1465.7,0.14192
1468,0.15671
1470.2,0.1702
1472.4,0.17628
1474.5,0.16887
1476.6,0.15546
1478.7,0.13699
1480.7,0.11444
1482.7,0.089123
1484.7,0.064735
1486.6,0.043871
1488.5,0.030209
1490.4,0.020803
1492.2,0.013534
1494,0.0076766
1495.7,0.0040197
1497.4,0.0020272
1499.1,0.0010695
1500.7,0.00064919
1502.3,0.00037158
1503.9,0.00020664
1505.4,9.9818e-05
1506.9,3.4124e-05
1508.3,1.9307e-05
1509.7,-0
1511.1,-0
1512.4,-0
1513.7,-0
1515,-0
1516.2,-0
1517.4,-0
1518.5,-0
1519.6,-0
1520.7,-0
1521.7,-0
1522.7,-0
1523.7,-0
1524.6,-0
1525.5,-0
1526.3,-0
1527.1,-0
1527.8,-0
1528.6,-0
1529.2,-0
1529.9,-0
1530.5,-0
1531.1,-0
1531.6,-0
1532.1,-0
1532.5,-0
1532.9,-0
1533.3,-0
1533.6,-0
1533.9,-0
1534.2,-0
1534.4,-0
1534.6,-0
1534.7,-0
1534.8,-0
1534.9,-0
1534.9,-0


==> CSV/Q_2289_rate_in4.csv <==
X,Y
-65.13,-0
-65.111,-0
-65.053,-0
-64.955,-0
-64.819,-0
-64.643,-0
-64.429,-0
-64.175,-0
-63.883,-0
-63.552,-0
-63.182,-0
-62.773,-0
-62.325,-0
-61.838,-0
-61.312,-0
-60.748,-0
-60.145,-0
-59.503,-0
-58.822,-0
-58.103,-0
-57.345,-0
-56.548,-0
-55.713,-0
-54.84,-0
-53.927,-0
-52.977,-0
-51.988,-0
-50.96,-0
-49.895,-0
-48.791,-0
-47.649,-0
-46.468,-0
-45.25,-0
-43.994,-0
-42.699,-0
-41.367,-1.8694e-05
-39.997,-5.4211e-05
-38.589,-0.00024567
-37.144,-0.00057978
-35.661,-0.0012042
-34.14,-0.0023089
-32.582,-0.004042
-30.986,-0.0069045
-29.353,-0.011823
-27.683,-0.019863
-25.976,-0.032332
-24.231,-0.05084
-22.45,-0.07599
-20.632,-0.10779
-18.776,-0.14535
-16.885,-0.18453
-14.956,-0.21946
-12.991,-0.24602
-10.99,-0.25925
-8.9517,-0.26001
-6.8776,-0.24726
-4.7673,-0.2251
-2.621,-0.19459
-0.43877,-0.16202
1.7793,-0.13083
4.0331,-0.10329
6.3226,-0.080212
8.6475,-0.061975
11.008,-0.047764
13.403,-0.036546
15.834,-0.02768
18.3,-0.020949
20.801,-0.016599
23.336,-0.013476
25.907,-0.011033
28.511,-0.0098475
31.151,-0.0089517
33.824,-0.0085838
36.532,-0.0084151
39.274,-0.0079869
42.049,-0.0075922
44.859,-0.0070604
47.702,-0.0063224
50.578,-0.0054097
53.488,-0.0044712
56.431,-0.0037698
59.407,-0.003143
62.416,-0.0026676
65.458,-0.0022567
68.533,-0.0018051
71.639,-0.0013096
74.779,-0.00090659
77.95,-0.000508
81.154,-0.00010471
84.389,-5.0642e-06
87.656,-0
90.954,-0
94.284,-0
97.646,-0
101.04,-0
104.46,-0
107.91,-0
111.4,-0
114.91,-0
118.46,-0
122.03,-0
125.64,-0
129.27,-0
132.94,-0
136.63,-0
140.35,-0
144.11,-0
147.89,-0
151.69,-0
155.53,-0
159.4,-0
163.29,-0
167.21,-0
171.16,-0
175.14,-0
179.14,-0
183.17,-0
187.23,-0
191.32,-0
195.43,-0
199.57,-0
203.73,-0
207.92,-0
212.13,-0
216.37,-0
220.64,-0
224.93,-0
229.25,-0
233.59,-0
237.95,-0
242.34,-0
246.75,-0
251.19,-0
255.65,-0
260.13,-0
264.64,-0
269.17,-0
273.72,-0
278.3,-0
282.9,-0
287.52,-0
292.16,-0
296.82,-0
301.5,-0
306.21,-0
310.93,-0
315.68,-0
320.45,-0
325.24,-0
330.04,-0
334.87,-0
339.72,-0
344.58,-0
349.47,-0
354.37,-0
359.29,-0
364.23,-0
369.19,-0
374.17,-0
379.16,-0
384.17,-0
389.2,-0
394.25,-0
399.31,-0
404.39,-0
409.48,-0
414.59,-0
419.72,-0
424.86,-0
430.01,-0
435.18,-0
440.37,-0
445.57,-0
450.78,-0
456.01,-0
461.25,-0
466.51,-0
471.78,-0
477.06,-0
482.35,-0
487.66,-0
492.97,-0
498.3,-0
503.64,-0
509,-0
514.36,-0
519.73,-0
525.12,-0
530.51,-0
535.92,-0
541.33,-0
546.76,-0
552.19,-0
557.63,-0
563.08,-0
568.54,-0
574.01,-0
579.48,-0
584.96,-0
590.45,-0
595.95,-0
601.45,-0
606.96,-0
612.48,-0
618,-0
623.53,-0
629.06,-0
634.6,-0
640.15,-0
645.69,-0
651.25,-0
656.8,-0
662.36,-0
667.93,-0
673.49,-0
679.06,-0
684.64,-0
690.21,-0
695.79,-0
701.37,-0
706.95,-0
712.53,-0
718.12,-0
723.7,-0
729.28,-0
734.87,-0
740.45,-0
746.04,-0
751.62,-0
757.21,-0
762.79,-0
768.37,-0
773.95,-0
779.53,-0
785.1,-0
790.67,-0
796.24,-0
801.81,-0
807.38,-0
812.94,-0
818.49,-0
824.04,-0
829.59,-0
835.14,-0
840.67,-0
846.21,-0
851.74,-0
857.26,-0
862.77,-0
868.28,-0
873.79,-0
879.28,-0
884.77,-0
890.26,-0
895.73,-0
901.2,-0
906.66,-0
912.11,-0
917.55,-0
922.98,-0
928.41,-0
933.82,-0
939.23,-0
944.62,-0
950.01,-0
955.38,-0
960.74,-0
966.09,-0
971.44,-0
976.77,-0
982.08,-0
987.39,-0
992.68,-0
997.96,-0
1003.2,-0
1008.5,-0
1013.7,-0
1019,-0
1024.2,-0
1029.4,-0
1034.6,-0
1039.7,-0
1044.9,-0
1050,-0
1055.1,-0
1060.3,-0
1065.4,-0
1070.4,-0
1075.5,-0
1080.5,-0
1085.6,-0
1090.6,-0
1095.6,-0
1100.5,-0
1105.5,-0
1110.4,-0
1115.4,-0
1120.3,-0
1125.2,-0
1130,-0
1134.9,-0
1139.7,-0
1144.5,-0
1149.3,-0
1154.1,-0
1158.8,-0
1163.5,-0
1168.2,-0
1172.9,-0
1177.6,-0
1182.2,-0
1186.8,-0
1191.4,-0
1196,-0
1200.6,-0
1205.1,-3.0516e-05
1209.6,-0.00010863
1214.1,-0.00023431
1218.5,-0.00033395
1223,-0.00037533
1227.4,-0.00036835
1231.8,-0.00037362
1236.2,-0.0003108
1240.5,-0.00036609
1244.8,-0.00038061
1249.1,-0.00035204
1253.4,-0.00027408
1257.6,-0.00011806
1261.8,-8.6942e-05
1266,-7.1745e-05
1270.2,-6.6779e-05
1274.3,-4.6099e-05
1278.4,-0
1282.5,-0
1286.6,-0
1290.6,-0
1294.6,-0
1298.6,-0
1302.5,-5.0652e-06
1306.4,-6.1616e-05
1310.3,-0.00010348
1314.2,-0.00012992
1318,-0.0001192
1321.9,-9.8419e-05
1325.6,-0.00011336
1329.4,-0.00010224
1333.1,-0.0001036
1336.8,-0.0001539
1340.5,-0.0002632
1344.1,-0.00040498
1347.7,-0.00066077
1351.3,-0.00077734
1354.8,-0.00087423
1358.3,-0.00098654
1361.8,-0.0010434
1365.3,-0.0011583
1368.7,-0.0012569
1372.1,-0.0012998
1375.5,-0.0012894
1378.8,-0.0012672
1382.1,-0.0013748
1385.4,-0.0014646
1388.6,-0.0014951
1391.8,-0.0015566
1395,-0.0015652
1398.1,-0.0015441
1401.2,-0.0015819
1404.3,-0.0015425
1407.3,-0.0015484
1410.3,-0.0019559
1413.3,-0.0026502
1416.3,-0.0034617
1419.2,-0.004077
1422,-0.0047853
1424.9,-0.0057941
1427.7,-0.007027
1430.5,-0.0086346
1433.2,-0.010138
1435.9,-0.012734
1438.6,-0.015036
1441.2,-0.017545
1443.8,-0.020951
1446.4,-0.024833
1448.9,-0.02902
1451.4,-0.035115
1453.9,-0.042372
1456.3,-0.050746
1458.7,-0.061421
1461.1,-0.074651
1463.4,-0.09193
1465.7,-0.11369
1468,-0.13931
1470.2,-0.16976
1472.4,-0.20319
1474.5,-0.23572
1476.6,-0.2633
1478.7,-0.28303
1480.7,-0.28973
1482.7,-0.28147
1484.7,-0.25571
1486.6,-0.22004
1488.5,-0.17833
1490.4,-0.13663
1492.2,-0.09908
1494,-0.067827
1495.7,-0.04503
1497.4,-0.028554
1499.1,-0.01762
1500.7,-0.01053
1502.3,-0.0061491
1503.9,-0.0036517
1505.4,-0.0019342
1506.9,-0.000977
1508.3,-0.00044737
1509.7,-0.0002306
1511.1,-0.00010142
1512.4,-3.2424e-05
1513.7,-5.2365e-06
1515,-0
1516.2,-0
1517.4,-0
1518.5,-0
1519.6,-0
1520.7,-0
1521.7,-0
1522.7,-0
1523.7,-0
1524.6,-0
1525.5,-0
1526.3,-0
1527.1,-0
1527.8,-0
1528.6,-0
1529.2,-0
1529.9,-0
1530.5,-0
1531.1,-0
1531.6,-0
1532.1,-0
1532.5,-0
1532.9,-0
1533.3,-0
1533.6,-0
1533.9,-0
1534.2,-0
1534.4,-0
1534.6,-0
1534.7,-0
1534.8,-0
1534.9,-0
1534.9,-0


==> CSV/Q_2289_rate_in5.csv <==
X,Y
-53.318,-0
-53.299,-0
-53.24,-0
-53.143,-0
-53.006,-0
-52.831,-0
-52.617,-0
-52.363,-0
-52.071,-0
-51.74,-0
-51.37,-0
-50.961,-0
-50.513,-0
-50.026,-0
-49.5,-0
-48.936,-0
-48.333,-0
-47.691,-0
-47.01,-0
-46.291,-0
-45.533,-0
-44.736,-0
-43.901,-0
-43.027,-0
-42.115,-0
-41.165,-0
-40.175,-0
-39.148,9.9184e-06
-38.082,2.0865e-05
-36.978,4.6724e-05
-35.836,0.00011248
-34.656,0.00029089
-33.438,0.00069128
-32.181,0.0013433
-30.887,0.0026865
-29.555,0.0051132
-28.185,0.0088894
-26.777,0.014755
-25.331,0.023243
-23.848,0.034949
-22.328,0.050347
-20.769,0.069725
-19.174,0.092971
-17.541,0.11962
-15.871,0.14892
-14.164,0.17974
-12.419,0.20924
-10.638,0.2348
-8.8194,0.25589
-6.9643,0.27126
-5.0724,0.27852
-3.1439,0.27985
-1.1788,0.2738
0.82266,0.26151
2.8605,0.24349
4.9346,0.22195
7.0449,0.1985
9.1912,0.17427
11.373,0.15159
13.592,0.13099
15.845,0.11147
18.135,0.094661
20.46,0.080416
22.82,0.067044
25.216,0.056992
27.646,0.049559
30.112,0.043786
32.613,0.038951
35.149,0.034742
37.719,0.031443
40.324,0.028508
42.963,0.025789
45.636,0.023312
48.344,0.021088
51.086,0.018933
53.861,0.017259
56.671,0.015863
59.514,0.014427
62.39,0.01293
65.3,0.011544
68.243,0.01035
71.219,0.0093376
74.228,0.0083821
77.27,0.007628
80.345,0.0070073
83.452,0.0066935
86.591,0.0064542
89.762,0.0061951
92.966,0.0059575
96.201,0.0057447
99.468,0.0054892
102.77,0.0054431
106.1,0.0052862
109.46,0.0051012
112.85,0.0048329
116.27,0.0045088
119.73,0.0040439
123.21,0.0035273
126.73,0.0029411
130.27,0.0025533
133.85,0.0022752
137.45,0.0019048
141.09,0.0015528
144.75,0.0011443
148.44,0.00092465
152.17,0.00084133
155.92,0.00079282
159.7,0.00071221
163.51,0.00062394
167.34,0.00050253
171.21,0.0003391
175.1,0.0001767
179.03,0.00011741
182.97,8.1718e-05
186.95,5.223e-05
190.96,2.5936e-05
194.99,-0
199.04,-0
203.13,-0
207.24,-0
211.38,-0
215.54,-0
219.73,-0
223.95,-0
228.19,-0
232.45,-0
236.74,-0
241.06,-0
245.4,-0
249.76,-0
254.15,-0
258.57,-0
263,-0
267.46,-0
271.95,-0
276.45,-0
280.98,-0
285.54,-0
290.11,-0
294.71,-0
299.33,-0
303.97,-0
308.63,-0
313.32,-0
318.02,-0
322.75,-0
327.49,-0
332.26,-0
337.05,-0
341.85,-0
346.68,-0
351.53,-0
356.39,-0
361.28,-0
366.18,-0
371.1,-0
376.04,-0
381,-0
385.98,-0
390.97,-0
395.98,-0
401.01,-0
406.06,-0
411.12,-0
416.2,-0
421.29,-0
426.4,-0
431.53,-0
436.67,-0
441.83,-0
447,-0
452.18,-0
457.38,-0
462.6,-0
467.82,-0
473.07,-0
478.32,-0
483.59,-0
488.87,-0
494.16,-0
499.47,-0
504.79,-0
510.12,-0
515.46,-0
520.81,-0
526.17,-0
531.55,-0
536.93,-0
542.33,-0
547.73,-0
553.14,-0
558.57,-0
564,-0
569.44,-0
574.89,-0
580.35,-0
585.82,-0
591.29,-0
596.78,-0
602.27,-0
607.76,-0
613.27,-0
618.78,-0
624.29,-0
629.82,-0
635.34,-0
640.88,-0
646.42,-0
651.96,-0
657.51,-0
663.06,-0
668.62,-0
674.18,-0
679.74,-0
685.31,-0
690.88,-0
696.45,-0
702.02,-0
707.6,-0
713.18,-0
718.76,-0
724.34,-0
729.93,-0
735.51,-0
741.1,-0
746.68,-0
752.27,-0
757.85,-0
763.44,-0
769.02,-0
774.6,-0
780.18,-0
785.76,-0
791.34,-0
796.91,-0
802.49,-0
808.06,-0
813.62,-0
819.19,-0
824.75,-0
830.3,-0
835.86,-0
841.4,-0
846.95,-0
852.49,-0
858.02,-0
863.55,-0
869.07,-0
874.59,-0
880.1,-0
885.6,-0
891.1,-0
896.59,-0
902.07,-0
907.54,-0
913.01,-0
918.47,-0
923.92,-0
929.36,-0
934.8,-0
940.22,-0
945.63,-0
951.04,-0
956.43,-0
961.82,-0
967.19,-0
972.55,-0
977.91,-0
983.25,-0
988.58,-0
993.9,-0
999.2,-0
1004.5,-0
1009.8,-0
1015,-0
1020.3,-0
1025.5,-0
1030.8,-0
1036,-0
1041.2,-0
1046.4,-0
1051.5,-0
1056.7,-0
1061.8,-0
1067,-0
1072.1,-0
1077.2,-0
1082.2,-0
1087.3,-0
1092.4,-0
1097.4,-0
1102.4,-0
1107.4,-0
1112.4,-0
1117.3,-0
1122.3,-0
1127.2,-0
1132.1,-0
1137,-0
1141.8,-0
1146.7,-0
1151.5,-0
1156.3,-0
1161.1,-0
1165.9,-0
1170.6,-0
1175.3,-0
1180,-0
1184.7,-0
1189.4,-0
1194,-0
1198.7,-0
1203.3,-0
1207.8,-0
1212.4,-0
1216.9,-0
1221.4,-0
1225.9,-0
1230.4,-0
1234.8,-0
1239.2,-0
1243.6,-0
1248,-0
1252.3,-0
1256.6,-0
1260.9,-0
1265.2,-0
1269.4,-0
1273.6,-0
1277.8,-0
1282,-0
1286.1,-0
1290.2,-0
1294.3,-0
1298.4,-0
1302.4,-0
1306.4,-0
1310.4,-0
1314.3,-0
1318.3,-0
1322.2,-0
1326,-0
1329.9,-0
1333.7,-0
1337.4,-0
1341.2,-0
1344.9,-0
1348.6,-0
1352.3,-0
1355.9,-0
1359.5,-0
1363.1,-0
1366.6,-0
1370.2,-0
1373.6,-0
1377.1,-0
1380.5,-0
1383.9,-0
1387.3,-0
1390.6,-0
1393.9,1.4492e-05
1397.2,0.0001131
1400.4,0.00030477
1403.6,0.00051776
1406.8,0.00084585
1409.9,0.0012802
1413,0.0017294
1416.1,0.002174
1419.1,0.0025822
1422.1,0.0030868
1425.1,0.0035612
1428.1,0.0041282
1431,0.0047438
1433.8,0.0057756
1436.7,0.0068905
1439.5,0.0083593
1442.3,0.0097512
1445,0.011317
1447.7,0.013178
1450.4,0.015373
1453,0.017979
1455.6,0.021027
1458.2,0.02479
1460.8,0.028876
1463.3,0.034176
1465.7,0.041584
1468.1,0.05052
1470.5,0.062092
1472.9,0.077983
1475.2,0.095399
1477.5,0.11513
1479.8,0.13751
1482,0.16207
1484.2,0.18666
1486.3,0.21072
1488.4,0.23351
1490.5,0.25326
1492.5,0.26911
1494.5,0.27767
1496.5,0.27882
1498.4,0.27302
1500.3,0.26124
1502.2,0.24178
1504,0.21744
1505.8,0.19088
1507.5,0.16119
1509.2,0.13105
1510.9,0.10232
1512.5,0.077696
1514.1,0.057092
1515.7,0.040853
1517.2,0.028141
1518.7,0.018757
1520.1,0.012113
1521.5,0.0076397
1522.9,0.0048055
1524.3,0.0028043
1525.5,0.0015669
1526.8,0.00089724
1528,0.00048218
1529.2,0.00025
1530.3,0.00011807
1531.4,4.8271e-05
1532.5,1.8411e-05
1533.5,8.676e-06
1534.5,-0
1535.5,-0
1536.4,-0
1537.3,-0
1538.1,-0
1538.9,-0
1539.7,-0
1540.4,-0
1541.1,-0
1541.7,-0
1542.3,-0
1542.9,-0
1543.4,-0
1543.9,-0
1544.3,-0
1544.7,-0
1545.1,-0
1545.4,-0
1545.7,-0
1546,-0
1546.2,-0
1546.4,-0
1546.5,-0
1546.6,-0
1546.7,-0
1546.7,-0


==> CSV/Q_2289_rate_in6.csv <==
X,Y
-53.318,-0
-53.299,-0
-53.24,-0
-53.143,-0
-53.006,-0
-52.831,-0
-52.617,-0
-52.363,-0
-52.071,-0
-51.74,-0
-51.37,-0
-50.961,-0
-50.513,-0
-50.026,-0
-49.5,-0
-48.936,-0
-48.333,-0
-47.691,-0
-47.01,-0
-46.291,-0
-45.533,-0
-44.736,-0
-43.901,-0
-43.027,-0
-42.115,-8.9564e-06
-41.165,-2.6477e-05
-40.175,-4.6826e-05
-39.148,-6.0265e-05
-38.082,-7.303e-05
-36.978,-9.18e-05
-35.836,-0.0001331
-34.656,-0.00018324
-33.438,-0.00023267
-32.181,-0.00028067
-30.887,-0.0003727
-29.555,-0.00058912
-28.185,-0.0010277
-26.777,-0.0018732
-25.331,-0.0031658
-23.848,-0.0053267
-22.328,-0.0081943
-20.769,-0.012355
-19.174,-0.017521
-17.541,-0.024516
-15.871,-0.033734
-14.164,-0.045904
-12.419,-0.059744
-10.638,-0.075743
-8.8194,-0.095178
-6.9643,-0.11546
-5.0724,-0.13424
-3.1439,-0.15206
-1.1788,-0.16951
0.82266,-0.18557
2.8605,-0.19638
4.9346,-0.20261
7.0449,-0.20703
9.1912,-0.20752
11.373,-0.20272
13.592,-0.19224
15.845,-0.17915
18.135,-0.16615
20.46,-0.14984
22.82,-0.12828
25.216,-0.10707
27.646,-0.087699
30.112,-0.069992
32.613,-0.054381
35.149,-0.041429
37.719,-0.030628
40.324,-0.022414
42.963,-0.016641
45.636,-0.011512
48.344,-0.0075392
51.086,-0.0046474
53.861,-0.0027887
56.671,-0.0013678
59.514,-0.00089307
62.39,-0.00053248
65.3,-0.00023358
68.243,-9.8682e-05
71.219,-3.2344e-05
74.228,-0
77.27,-0
80.345,-0
83.452,-0
86.591,-0
89.762,-0
92.966,-0
96.201,-0
99.468,-0
102.77,-0
106.1,-0
109.46,-0
112.85,-0
116.27,-0
119.73,-0
123.21,-0
126.73,-0
130.27,-0
133.85,-0
137.45,-0
141.09,-0
144.75,-0
148.44,-0
152.17,-0
155.92,-0
159.7,-0
163.51,-0
167.34,-0
171.21,-0
175.1,-0
179.03,-0
182.97,-0
186.95,-0
190.96,-0
194.99,-0
199.04,-0
203.13,-0
207.24,-0
211.38,-0
215.54,-0
219.73,-0
223.95,-0
228.19,-0
232.45,-0
236.74,-0
241.06,-0
245.4,-0
249.76,-0
254.15,-0
258.57,-0
263,-0
267.46,-0
271.95,-0
276.45,-0
280.98,-0
285.54,-0
290.11,-0
294.71,-0
299.33,-0
303.97,-0
308.63,-0
313.32,-0
318.02,-0
322.75,-0
327.49,-0
332.26,-0
337.05,-0
341.85,-0
346.68,-0
351.53,-0
356.39,-0
361.28,-0
366.18,-0
371.1,-0
376.04,-0
381,-0
385.98,-0
390.97,-0
395.98,-0
401.01,-0
406.06,-0
411.12,-0
416.2,-0
421.29,-0
426.4,-0
431.53,-0
436.67,-0
441.83,-0
447,-0
452.18,-0
457.38,-0
462.6,-0
467.82,-0
473.07,-0
478.32,-0
483.59,-0
488.87,-0
494.16,-0
499.47,-0
504.79,-0
510.12,-0
515.46,-0
520.81,-0
526.17,-0
531.55,-0
536.93,-0
542.33,-0
547.73,-0
553.14,-0
558.57,-0
564,-0
569.44,-0
574.89,-0
580.35,-0
585.82,-0
591.29,-0
596.78,-0
602.27,-0
607.76,-0
613.27,-0
618.78,-0
624.29,-0
629.82,-0
635.34,-0
640.88,-0
646.42,-0
651.96,-0
657.51,-0
663.06,-0
668.62,-0
674.18,-0
679.74,-0
685.31,-0
690.88,-0
696.45,-0
702.02,-0
707.6,-0
713.18,-0
718.76,-0
724.34,-0
729.93,-0
735.51,-0
741.1,-0
746.68,-0
752.27,-0
757.85,-0
763.44,-0
769.02,-0
774.6,-0
780.18,-0
785.76,-0
791.34,-0
796.91,-0
802.49,-0
808.06,-0
813.62,-0
819.19,-0
824.75,-0
830.3,-0
835.86,-0
841.4,-0
846.95,-0
852.49,-0
858.02,-0
863.55,-0
869.07,-0
874.59,-0
880.1,-0
885.6,-0
891.1,-0
896.59,-0
902.07,-0
907.54,-0
913.01,-0
918.47,-0
923.92,-0
929.36,-0
934.8,-0
940.22,-0
945.63,-0
951.04,-0
956.43,-0
961.82,-0
967.19,-0
972.55,-0
977.91,-0
983.25,-0
988.58,-0
993.9,-0
999.2,-0
1004.5,-0
1009.8,-0
1015,-0
1020.3,-0
1025.5,-0
1030.8,-0
1036,-0
1041.2,-0
1046.4,-0
1051.5,-0
1056.7,-0
1061.8,-0
1067,-0
1072.1,-0
1077.2,-0
1082.2,-0
1087.3,-0
1092.4,-0
1097.4,-0
1102.4,-0
1107.4,-0
1112.4,-0
1117.3,-0
1122.3,-0
1127.2,-0
1132.1,-0
1137,-0
1141.8,-0
1146.7,-0
1151.5,-0
1156.3,-0
1161.1,-0
1165.9,-0
1170.6,-0
1175.3,-0
1180,-0
1184.7,-0
1189.4,-0
1194,-0
1198.7,-0
1203.3,-0
1207.8,-0
1212.4,-0
1216.9,-0
1221.4,-0
1225.9,-0
1230.4,-0
1234.8,-0
1239.2,-0
1243.6,-0
1248,-0
1252.3,-0
1256.6,-0
1260.9,-0
1265.2,-0
1269.4,-0
1273.6,-0
1277.8,-0
1282,-0
1286.1,-0
1290.2,-0
1294.3,-0
1298.4,-0
1302.4,-0
1306.4,-0
1310.4,-0
1314.3,-0
1318.3,-0
1322.2,-0
1326,-0
1329.9,-0
1333.7,-5.5532e-05
1337.4,-0.00014541
1341.2,-0.00023522
1344.9,-0.00032893
1348.6,-0.00040258
1352.3,-0.00045409
1355.9,-0.00047538
1359.5,-0.00051462
1363.1,-0.0005696
1366.6,-0.00069232
1370.2,-0.00069455
1373.6,-0.0006627
1377.1,-0.00080682
1380.5,-0.0010945
1383.9,-0.0016024
1387.3,-0.0022864
1390.6,-0.0029645
1393.9,-0.0037922
1397.2,-0.0049298
1400.4,-0.00637
1403.6,-0.0079719
1406.8,-0.0098301
1409.9,-0.01128
1413,-0.012622
1416.1,-0.013856
1419.1,-0.015066
1422.1,-0.016256
1425.1,-0.017463
1428.1,-0.018583
1431,-0.019605
1433.8,-0.020541
1436.7,-0.021437
1439.5,-0.022887
1442.3,-0.024592
1445,-0.026442
1447.7,-0.028373
1450.4,-0.030776
1453,-0.033288
1455.6,-0.03606
1458.2,-0.039714
1460.8,-0.046008
1463.3,-0.055026
1465.7,-0.067573
1468.1,-0.084746
1470.5,-0.10696
1472.9,-0.13648
1475.2,-0.16684
1477.5,-0.19157
1479.8,-0.21611
1482,-0.23747
1484.2,-0.25385
1486.3,-0.266
1488.4,-0.27484
1490.5,-0.28194
1492.5,-0.28257
1494.5,-0.27321
1496.5,-0.25773
1498.4,-0.23669
1500.3,-0.2103
1502.2,-0.18016
1504,-0.14935
1505.8,-0.12149
1507.5,-0.095569
1509.2,-0.072472
1510.9,-0.052848
1512.5,-0.037851
1514.1,-0.026209
1515.7,-0.017939
1517.2,-0.0117
1518.7,-0.0073423
1520.1,-0.0043929
1521.5,-0.0026099
1522.9,-0.0015629
1524.3,-0.00095779
1525.5,-0.00063481
1526.8,-0.00042354
1528,-0.00026515
1529.2,-0.00016479
1530.3,-0.00010758
1531.4,-6.4285e-05
1532.5,-4.5742e-05
1533.5,-3.205e-05
1534.5,-1.3568e-05
1535.5,-0
1536.4,-0
1537.3,-0
1538.1,-0
1538.9,-0
1539.7,-0
1540.4,-0
1541.1,-0
1541.7,-0
1542.3,-0
1542.9,-0
1543.4,-0
1543.9,-0
1544.3,-0
1544.7,-0
1545.1,-0
1545.4,-0
1545.7,-0
1546,-0
1546.2,-0
1546.4,-0
1546.5,-0
1546.6,-0
1546.7,-0
1546.7,-0


==> CSV/Q_2289_rate_in7.csv <==
X,Y
-53.318,-0
-53.299,-0
-53.24,-0
-53.143,-0
-53.006,-0
-52.831,-0
-52.617,-0
-52.363,-0
-52.071,-0
-51.74,-0
-51.37,-0
-50.961,-0
-50.513,-0
-50.026,-0
-49.5,-0
-48.936,-0
-48.333,-0
-47.691,-0
-47.01,-0
-46.291,-0
-45.533,-0
-44.736,-0
-43.901,-0
-43.027,-0
-42.115,-0
-41.165,1.3568e-05
-40.175,3.205e-05
-39.148,4.5742e-05
-38.082,6.4285e-05
-36.978,0.00010758
-35.836,0.00016479
-34.656,0.00026515
-33.438,0.00042354
-32.181,0.00063481
-30.887,0.00095779
-29.555,0.0015629
-28.185,0.0026099
-26.777,0.0043929
-25.331,0.0073423
-23.848,0.0117
-22.328,0.017939
-20.769,0.026193
-19.174,0.037759
-17.541,0.052555
-15.871,0.071932
-14.164,0.094526
-12.419,0.11974
-10.638,0.14701
-8.8194,0.17729
-6.9643,0.20674
-5.0724,0.23277
-3.1439,0.25344
-1.1788,0.2686
0.82266,0.27773
2.8605,0.27716
4.9346,0.2708
7.0449,0.26207
9.1912,0.25041
11.373,0.23478
13.592,0.21361
15.845,0.1889
18.135,0.16484
20.46,0.13648
22.82,0.10696
25.216,0.084746
27.646,0.067573
30.112,0.055026
32.613,0.046008
35.149,0.039714
37.719,0.03606
40.324,0.033288
42.963,0.030776
45.636,0.028373
48.344,0.026442
51.086,0.024592
53.861,0.022887
56.671,0.021437
59.514,0.020541
62.39,0.019605
65.3,0.018583
68.243,0.017463
71.219,0.016256
74.228,0.015066
77.27,0.013856
80.345,0.012622
83.452,0.01128
86.591,0.0098301
89.762,0.0079719
92.966,0.00637
96.201,0.0049298
99.468,0.0037922
102.77,0.0029645
106.1,0.0022864
109.46,0.0016024
112.85,0.0010945
116.27,0.00080682
119.73,0.0006627
123.21,0.00069455
126.73,0.00069232
130.27,0.0005696
133.85,0.00051462
137.45,0.00047538
141.09,0.00045409
144.75,0.00040258
148.44,0.00032893
152.17,0.00023522
155.92,0.00014541
159.7,5.5532e-05
163.51,-0
167.34,-0
171.21,-0
175.1,-0
179.03,-0
182.97,-0
186.95,-0
190.96,-0
194.99,-0
199.04,-0
203.13,-0
207.24,-0
211.38,-0
215.54,-0
219.73,-0
223.95,-0
228.19,-0
232.45,-0
236.74,-0
241.06,-0
245.4,-0
249.76,-0
254.15,-0
258.57,-0
263,-0
267.46,-0
271.95,-0
276.45,-0
280.98,-0
285.54,-0
290.11,-0
294.71,-0
299.33,-0
303.97,-0
308.63,-0
313.32,-0
318.02,-0
322.75,-0
327.49,-0
332.26,-0
337.05,-0
341.85,-0
346.68,-0
351.53,-0
356.39,-0
361.28,-0
366.18,-0
371.1,-0
376.04,-0
381,-0
385.98,-0
390.97,-0
395.98,-0
401.01,-0
406.06,-0
411.12,-0
416.2,-0
421.29,-0
426.4,-0
431.53,-0
436.67,-0
441.83,-0
447,-0
452.18,-0
457.38,-0
462.6,-0
467.82,-0
473.07,-0
478.32,-0
483.59,-0
488.87,-0
494.16,-0
499.47,-0
504.79,-0
510.12,-0
515.46,-0
520.81,-0
526.17,-0
531.55,-0
536.93,-0
542.33,-0
547.73,-0
553.14,-0
558.57,-0
564,-0
569.44,-0
574.89,-0
580.35,-0
585.82,-0
591.29,-0
596.78,-0
602.27,-0
607.76,-0
613.27,-0
618.78,-0
624.29,-0
629.82,-0
635.34,-0
640.88,-0
646.42,-0
651.96,-0
657.51,-0
663.06,-0
668.62,-0
674.18,-0
679.74,-0
685.31,-0
690.88,-0
696.45,-0
702.02,-0
707.6,-0
713.18,-0
718.76,-0
724.34,-0
729.93,-0
735.51,-0
741.1,-0
746.68,-0
752.27,-0
757.85,-0
763.44,-0
769.02,-0
774.6,-0
780.18,-0
785.76,-0
791.34,-0
796.91,-0
802.49,-0
808.06,-0
813.62,-0
819.19,-0
824.75,-0
830.3,-0
835.86,-0
841.4,-0
846.95,-0
852.49,-0
858.02,-0
863.55,-0
869.07,-0
874.59,-0
880.1,-0
885.6,-0
891.1,-0
896.59,-0
902.07,-0
907.54,-0
913.01,-0
918.47,-0
923.92,-0
929.36,-0
934.8,-0
940.22,-0
945.63,-0
951.04,-0
956.43,-0
961.82,-0
967.19,-0
972.55,-0
977.91,-0
983.25,-0
988.58,-0
993.9,-0
999.2,-0
1004.5,-0
1009.8,-0
1015,-0
1020.3,-0
1025.5,-0
1030.8,-0
1036,-0
1041.2,-0
1046.4,-0
1051.5,-0
1056.7,-0
1061.8,-0
1067,-0
1072.1,-0
1077.2,-0
1082.2,-0
1087.3,-0
1092.4,-0
1097.4,-0
1102.4,-0
1107.4,-0
1112.4,-0
1117.3,-0
1122.3,-0
1127.2,-0
1132.1,-0
1137,-0
1141.8,-0
1146.7,-0
1151.5,-0
1156.3,-0
1161.1,-0
1165.9,-0
1170.6,-0
1175.3,-0
1180,-0
1184.7,-0
1189.4,-0
1194,-0
1198.7,-0
1203.3,-0
1207.8,-0
1212.4,-0
1216.9,-0
1221.4,-0
1225.9,-0
1230.4,-0
1234.8,-0
1239.2,-0
1243.6,-0
1248,-0
1252.3,-0
1256.6,-0
1260.9,-0
1265.2,-0
1269.4,-0
1273.6,-0
1277.8,-0
1282,-0
1286.1,-0
1290.2,-0
1294.3,-0
1298.4,-0
1302.4,-0
1306.4,-0
1310.4,-0
1314.3,-0
1318.3,-0
1322.2,-0
1326,-0
1329.9,-0
1333.7,-0
1337.4,-0
1341.2,-0
1344.9,-0
1348.6,-0
1352.3,-0
1355.9,-0
1359.5,-0
1363.1,-0
1366.6,-0
1370.2,-0
1373.6,-0
1377.1,-0
1380.5,-0
1383.9,-0
1387.3,-0
1390.6,-0
1393.9,-0
1397.2,-0
1400.4,-0
1403.6,-0
1406.8,-0
1409.9,-0
1413,-0
1416.1,-0
1419.1,-0
1422.1,3.2344e-05
1425.1,9.8682e-05
1428.1,0.00023358
1431,0.00053248
1433.8,0.00089307
1436.7,0.0013678
1439.5,0.0027887
1442.3,0.0046474
1445,0.0075392
1447.7,0.011512
1450.4,0.016641
1453,0.022414
1455.6,0.030628
1458.2,0.041429
1460.8,0.054381
1463.3,0.069992
1465.7,0.087699
1468.1,0.10707
1470.5,0.12828
1472.9,0.14984
1475.2,0.16667
1477.5,0.17976
1479.8,0.19272
1482,0.20349
1484.2,0.20846
1486.3,0.20813
1488.4,0.20368
1490.5,0.19754
1492.5,0.18681
1494.5,0.17073
1496.5,0.15313
1498.4,0.13505
1500.3,0.11605
1502.2,0.095674
1504,0.076042
1505.8,0.059933
1507.5,0.045993
1509.2,0.033799
1510.9,0.024538
1512.5,0.017546
1514.1,0.012358
1515.7,0.0081943
1517.2,0.0053267
1518.7,0.0031658
1520.1,0.0018732
1521.5,0.0010277
1522.9,0.00058912
1524.3,0.0003727
1525.5,0.00028067
1526.8,0.00023267
1528,0.00018324
1529.2,0.0001331
1530.3,9.18e-05
1531.4,7.303e-05
1532.5,6.0265e-05
1533.5,4.6826e-05
1534.5,2.6477e-05
1535.5,8.9564e-06
1536.4,-0
1537.3,-0
1538.1,-0
1538.9,-0
1539.7,-0
1540.4,-0
1541.1,-0
1541.7,-0
1542.3,-0
1542.9,-0
1543.4,-0
1543.9,-0
1544.3,-0
1544.7,-0
1545.1,-0
1545.4,-0
1545.7,-0
1546,-0
1546.2,-0
1546.4,-0
1546.5,-0
1546.6,-0
1546.7,-0
1546.7,-0


==> CSV/Q_2289_rate_in8.csv <==
X,Y
-53.318,-0
-53.299,-0
-53.24,-0
-53.143,-0
-53.006,-0
-52.831,-0
-52.617,-0
-52.363,-0
-52.071,-0
-51.74,-0
-51.37,-0
-50.961,-0
-50.513,-0
-50.026,-0
-49.5,-0
-48.936,-0
-48.333,-0
-47.691,-0
-47.01,-0
-46.291,-0
-45.533,-0
-44.736,-0
-43.901,-0
-43.027,-0
-42.115,-0
-41.165,-0
-40.175,-8.676e-06
-39.148,-1.8411e-05
-38.082,-4.8271e-05
-36.978,-0.00011807
-35.836,-0.00025
-34.656,-0.00048218
-33.438,-0.00089724
-32.181,-0.0015669
-30.887,-0.0028043
-29.555,-0.0048055
-28.185,-0.0076397
-26.777,-0.012113
-25.331,-0.018757
-23.848,-0.028141
-22.328,-0.040853
-20.769,-0.057092
-19.174,-0.077696
-17.541,-0.10232
-15.871,-0.13105
-14.164,-0.16119
-12.419,-0.19088
-10.638,-0.21744
-8.8194,-0.24178
-6.9643,-0.26124
-5.0724,-0.27302
-3.1439,-0.27882
-1.1788,-0.27767
0.82266,-0.26911
2.8605,-0.25326
4.9346,-0.23351
7.0449,-0.21072
9.1912,-0.18666
11.373,-0.16207
13.592,-0.13751
15.845,-0.11513
18.135,-0.095399
20.46,-0.077983
22.82,-0.062092
25.216,-0.05052
27.646,-0.041584
30.112,-0.034176
32.613,-0.028876
35.149,-0.02479
37.719,-0.021027
40.324,-0.017979
42.963,-0.015373
45.636,-0.013178
48.344,-0.011317
51.086,-0.0097512
53.861,-0.0083593
56.671,-0.0068905
59.514,-0.0057756
62.39,-0.0047438
65.3,-0.0041282
68.243,-0.0035612
71.219,-0.0030868
74.228,-0.0025822
77.27,-0.002174
80.345,-0.0017294
83.452,-0.0012802
86.591,-0.00084585
89.762,-0.00051776
92.966,-0.00030477
96.201,-0.0001131
99.468,-1.4492e-05
102.77,-0
106.1,-0
109.46,-0
112.85,-0
116.27,-0
119.73,-0
123.21,-0
126.73,-0
130.27,-0
133.85,-0
137.45,-0
141.09,-0
144.75,-0
148.44,-0
152.17,-0
155.92,-0
159.7,-0
163.51,-0
167.34,-0
171.21,-0
175.1,-0
179.03,-0
182.97,-0
186.95,-0
190.96,-0
194.99,-0
199.04,-0
203.13,-0
207.24,-0
211.38,-0
215.54,-0
219.73,-0
223.95,-0
228.19,-0
232.45,-0
236.74,-0
241.06,-0
245.4,-0
249.76,-0
254.15,-0
258.57,-0
263,-0
267.46,-0
271.95,-0
276.45,-0
280.98,-0
285.54,-0
290.11,-0
294.71,-0
299.33,-0
303.97,-0
308.63,-0
313.32,-0
318.02,-0
322.75,-0
327.49,-0
332.26,-0
337.05,-0
341.85,-0
346.68,-0
351.53,-0
356.39,-0
361.28,-0
366.18,-0
371.1,-0
376.04,-0
381,-0
385.98,-0
390.97,-0
395.98,-0
401.01,-0
406.06,-0
411.12,-0
416.2,-0
421.29,-0
426.4,-0
431.53,-0
436.67,-0
441.83,-0
447,-0
452.18,-0
457.38,-0
462.6,-0
467.82,-0
473.07,-0
478.32,-0
483.59,-0
488.87,-0
494.16,-0
499.47,-0
504.79,-0
510.12,-0
515.46,-0
520.81,-0
526.17,-0
531.55,-0
536.93,-0
542.33,-0
547.73,-0
553.14,-0
558.57,-0
564,-0
569.44,-0
574.89,-0
580.35,-0
585.82,-0
591.29,-0
596.78,-0
602.27,-0
607.76,-0
613.27,-0
618.78,-0
624.29,-0
629.82,-0
635.34,-0
640.88,-0
646.42,-0
651.96,-0
657.51,-0
663.06,-0
668.62,-0
674.18,-0
679.74,-0
685.31,-0
690.88,-0
696.45,-0
702.02,-0
707.6,-0
713.18,-0
718.76,-0
724.34,-0
729.93,-0
735.51,-0
741.1,-0
746.68,-0
752.27,-0
757.85,-0
763.44,-0
769.02,-0
774.6,-0
780.18,-0
785.76,-0
791.34,-0
796.91,-0
802.49,-0
808.06,-0
813.62,-0
819.19,-0
824.75,-0
830.3,-0
835.86,-0
841.4,-0
846.95,-0
852.49,-0
858.02,-0
863.55,-0
869.07,-0
874.59,-0
880.1,-0
885.6,-0
891.1,-0
896.59,-0
902.07,-0
907.54,-0
913.01,-0
918.47,-0
923.92,-0
929.36,-0
934.8,-0
940.22,-0
945.63,-0
951.04,-0
956.43,-0
961.82,-0
967.19,-0
972.55,-0
977.91,-0
983.25,-0
988.58,-0
993.9,-0
999.2,-0
1004.5,-0
1009.8,-0
1015,-0
1020.3,-0
1025.5,-0
1030.8,-0
1036,-0
1041.2,-0
1046.4,-0
1051.5,-0
1056.7,-0
1061.8,-0
1067,-0
1072.1,-0
1077.2,-0
1082.2,-0
1087.3,-0
1092.4,-0
1097.4,-0
1102.4,-0
1107.4,-0
1112.4,-0
1117.3,-0
1122.3,-0
1127.2,-0
1132.1,-0
1137,-0
1141.8,-0
1146.7,-0
1151.5,-0
1156.3,-0
1161.1,-0
1165.9,-0
1170.6,-0
1175.3,-0
1180,-0
1184.7,-0
1189.4,-0
1194,-0
1198.7,-0
1203.3,-0
1207.8,-0
1212.4,-0
1216.9,-0
1221.4,-0
1225.9,-0
1230.4,-0
1234.8,-0
1239.2,-0
1243.6,-0
1248,-0
1252.3,-0
1256.6,-0
1260.9,-0
1265.2,-0
1269.4,-0
1273.6,-0
1277.8,-0
1282,-0
1286.1,-0
1290.2,-0
1294.3,-0
1298.4,-0
1302.4,-2.5936e-05
1306.4,-5.223e-05
1310.4,-8.1718e-05
1314.3,-0.00011741
1318.3,-0.0001767
1322.2,-0.0003391
1326,-0.00050253
1329.9,-0.00062394
1333.7,-0.00071221
1337.4,-0.00079282
1341.2,-0.00084133
1344.9,-0.00092465
1348.6,-0.0011443
1352.3,-0.0015528
1355.9,-0.0019048
1359.5,-0.0022752
1363.1,-0.0025533
1366.6,-0.0029411
1370.2,-0.0035273
1373.6,-0.0040439
1377.1,-0.0045088
1380.5,-0.0048329
1383.9,-0.0051012
1387.3,-0.0052862
1390.6,-0.0054431
1393.9,-0.0054892
1397.2,-0.0057447
1400.4,-0.0059575
1403.6,-0.0061951
1406.8,-0.0064542
1409.9,-0.0066935
1413,-0.0070073
1416.1,-0.007628
1419.1,-0.0083821
1422.1,-0.0093376
1425.1,-0.01035
1428.1,-0.011544
1431,-0.01293
1433.8,-0.014427
1436.7,-0.015863
1439.5,-0.017259
1442.3,-0.018933
1445,-0.021088
1447.7,-0.023312
1450.4,-0.025789
1453,-0.028508
1455.6,-0.031443
1458.2,-0.034742
1460.8,-0.038951
1463.3,-0.043786
1465.7,-0.049559
1468.1,-0.056992
1470.5,-0.067044
1472.9,-0.080416
1475.2,-0.094661
1477.5,-0.11147
1479.8,-0.13099
1482,-0.15159
1484.2,-0.17427
1486.3,-0.1985
1488.4,-0.22195
1490.5,-0.24349
1492.5,-0.26151
1494.5,-0.2738
1496.5,-0.27985
1498.4,-0.27852
1500.3,-0.27126
1502.2,-0.25589
1504,-0.2348
1505.8,-0.20924
1507.5,-0.17974
1509.2,-0.14892
1510.9,-0.11962
1512.5,-0.092971
1514.1,-0.069725
1515.7,-0.050347
1517.2,-0.034949
1518.7,-0.023243
1520.1,-0.014755
1521.5,-0.0088894
1522.9,-0.0051132
1524.3,-0.0026865
1525.5,-0.0013433
1526.8,-0.00069128
1528,-0.00029089
1529.2,-0.00011248
1530.3,-4.6724e-05
1531.4,-2.0865e-05
1532.5,-9.9184e-06
1533.5,-0
1534.5,-0
1535.5,-0
1536.4,-0
1537.3,-0
1538.1,-0
1538.9,-0
1539.7,-0
1540.4,-0
1541.1,-0
1541.7,-0
1542.3,-0
1542.9,-0
1543.4,-0
1543.9,-0
1544.3,-0
1544.7,-0
1545.1,-0
1545.4,-0
1545.7,-0
1546,-0
1546.2,-0
1546.4,-0
1546.5,-0
1546.6,-0
1546.7,-0
1546.7,-0


==> CSV/Q_22901.csv <==
X,Y
-65.13,-0
-65.111,-0
-65.053,-0
-64.955,-0
-64.819,-0
-64.643,-0
-64.429,-0
-64.175,-0
-63.883,-0
-63.552,-0
-63.182,-0
-62.773,-0
-62.325,-0
-61.838,-0
-61.312,-0
-60.748,-0
-60.145,-0
-59.503,-0
-58.822,-0
-58.103,-0
-57.345,-0
-56.548,-0
-55.713,-0
-54.84,-0
-53.927,-0
-52.977,-0
-51.988,-0
-50.96,-0
-49.895,-0
-48.791,-0
-47.649,-0
-46.468,-0
-45.25,-0
-43.994,-0
-42.699,2.7399e-06
-41.367,1.0431e-05
-39.997,2.4197e-05
-38.589,4.832e-05
-37.144,0.00011109
-35.661,0.00023031
-34.14,0.00044587
-32.582,0.00080091
-30.986,0.0014477
-29.353,0.0025096
-27.683,0.0042879
-25.976,0.0069966
-24.231,0.010921
-22.45,0.016247
-20.632,0.022504
-18.776,0.029073
-16.885,0.034998
-14.956,0.039643
-12.991,0.04207
-10.99,0.041894
-8.9517,0.039346
-6.8776,0.035313
-4.7673,0.030556
-2.621,0.025599
-0.43877,0.020884
1.7793,0.016808
4.0331,0.013529
6.3226,0.010773
8.6475,0.0086778
11.008,0.007127
13.403,0.0058638
15.834,0.0049218
18.3,0.0040834
20.801,0.0033754
23.336,0.0029027
25.907,0.0024811
28.511,0.0020995
31.151,0.0018152
33.824,0.001567
36.532,0.0012789
39.274,0.0010662
42.049,0.00090847
44.859,0.00074
47.702,0.00061687
50.578,0.00052942
53.488,0.00045478
56.431,0.00037194
59.407,0.00028162
62.416,0.00022076
65.458,0.00019977
68.533,0.00019858
71.639,0.00020579
74.779,0.00021284
77.95,0.00022101
81.154,0.00021933
84.389,0.00021379
87.656,0.00020742
90.954,0.00020986
94.284,0.00019551
97.646,0.00018374
101.04,0.00017362
104.46,0.00015805
107.91,0.00013821
111.4,0.00012608
114.91,0.00011771
118.46,0.00010837
122.03,9.5135e-05
125.64,7.4051e-05
129.27,3.8665e-05
132.94,2.6887e-05
136.63,2.9503e-05
140.35,2.9362e-05
144.11,2.7343e-05
147.89,2.4669e-05
151.69,2.5282e-05
155.53,2.6981e-05
159.4,2.4642e-05
163.29,1.4738e-05
167.21,8.0653e-06
171.16,-0
175.14,-0
179.14,-0
183.17,-0
187.23,-0
191.32,5.3793e-06
195.43,1.1953e-05
199.57,1.4741e-05
203.73,1.637e-05
207.92,2.1234e-05
212.13,4.0219e-05
216.37,5.1157e-05
220.64,5.5844e-05
224.93,6.2164e-05
229.25,6.7543e-05
233.59,8.088e-05
237.95,7.9654e-05
242.34,7.3226e-05
246.75,6.8e-05
251.19,5.9812e-05
255.65,4.5842e-05
260.13,3.2172e-05
264.64,1.3518e-05
269.17,5.3112e-07
273.72,-0
278.3,-0
282.9,-0
287.52,-0
292.16,-0
296.82,-0
301.5,-0
306.21,-0
310.93,-0
315.68,-0
320.45,-0
325.24,-0
330.04,-0
334.87,-0
339.72,-0
344.58,-0
349.47,-0
354.37,-0
359.29,-0
364.23,-0
369.19,-0
374.17,-0
379.16,-0
384.17,-0
389.2,-0
394.25,-0
399.31,-0
404.39,-0
409.48,-0
414.59,-0
419.72,-0
424.86,-0
430.01,-0
435.18,-0
440.37,-0
445.57,-0
450.78,-0
456.01,-0
461.25,-0
466.51,-0
471.78,-0
477.06,-0
482.35,-0
487.66,-0
492.97,-0
498.3,-0
503.64,-0
509,-0
514.36,-0
519.73,-0
525.12,-0
530.51,-0
535.92,-0
541.33,-0
546.76,-0
552.19,-0
557.63,-0
563.08,-0
568.54,-0
574.01,-0
579.48,-0
584.96,-0
590.45,-0
595.95,-0
601.45,-0
606.96,-0
612.48,-0
618,-0
623.53,-0
629.06,-0
634.6,-0
640.15,-0
645.69,-0
651.25,-0
656.8,-0
662.36,-0
667.93,-0
673.49,-0
679.06,-0
684.64,-0
690.21,-0
695.79,-0
701.37,-0
706.95,-0
712.53,-0
718.12,-0
723.7,-0
729.28,-0
734.87,-0
740.45,-0
746.04,-0
751.62,-0
757.21,-0
762.79,-0
768.37,-0
773.95,-0
779.53,-0
785.1,-0
790.67,-0
796.24,-0
801.81,-0
807.38,-0
812.94,-0
818.49,-0
824.04,-0
829.59,-0
835.14,-0
840.67,-0
846.21,-0
851.74,-0
857.26,-0
862.77,-0
868.28,-0
873.79,-0
879.28,-0
884.77,-0
890.26,-0
895.73,-0
901.2,-0
906.66,-0
912.11,-0
917.55,-0
922.98,-0
928.41,-0
933.82,-0
939.23,-0
944.62,-0
950.01,-0
955.38,-0
960.74,-0
966.09,-0
971.44,-0
976.77,-0
982.08,-0
987.39,-0
992.68,-0
997.96,-0
1003.2,-0
1008.5,-0
1013.7,-0
1019,-0
1024.2,-0
1029.4,-0
1034.6,-0
1039.7,-0
1044.9,-0
1050,-0
1055.1,-0
1060.3,-0
1065.4,-0
1070.4,-0
1075.5,-0
1080.5,-0
1085.6,-0
1090.6,-0
1095.6,-0
1100.5,-0
1105.5,-0
1110.4,-0
1115.4,-0
1120.3,-0
1125.2,-0
1130,-0
1134.9,-0
1139.7,-0
1144.5,-0
1149.3,-0
1154.1,-0
1158.8,-0
1163.5,-0
1168.2,-0
1172.9,-0
1177.6,-0
1182.2,-0
1186.8,-0
1191.4,-0
1196,-0
1200.6,-0
1205.1,-0
1209.6,-0
1214.1,-0
1218.5,-0
1223,-0
1227.4,-0
1231.8,-0
1236.2,-0
1240.5,-0
1244.8,-0
1249.1,-0
1253.4,-0
1257.6,-0
1261.8,-0
1266,-0
1270.2,-0
1274.3,-0
1278.4,-0
1282.5,-0
1286.6,-0
1290.6,-0
1294.6,-0
1298.6,-0
1302.5,-0
1306.4,-0
1310.3,-0
1314.2,-0
1318,-0
1321.9,-0
1325.6,-0
1329.4,-0
1333.1,-0
1336.8,-0
1340.5,-0
1344.1,-0
1347.7,-0
1351.3,-0
1354.8,-0
1358.3,-0
1361.8,-0
1365.3,-0
1368.7,-0
1372.1,-0
1375.5,-0
1378.8,-0
1382.1,-0
1385.4,2.1562e-06
1388.6,2.9591e-05
1391.8,7.1152e-05
1395,0.00011263
1398.1,0.0001611
1401.2,0.00021207
1404.3,0.00025826
1407.3,0.00030811
1410.3,0.00036812
1413.3,0.00044192
1416.3,0.00053077
1419.2,0.0006291
1422,0.00072617
1424.9,0.00079911
1427.7,0.00085884
1430.5,0.00090529
1433.2,0.00093656
1435.9,0.00096558
1438.6,0.0010291
1441.2,0.0011292
1443.8,0.0012943
1446.4,0.0015617
1448.9,0.0019105
1451.4,0.0024264
1453.9,0.0031987
1456.3,0.0042087
1458.7,0.005503
1461.1,0.0071519
1463.4,0.009369
1465.7,0.01219
1468,0.015648
1470.2,0.01971
1472.4,0.024321
1474.5,0.02889
1476.6,0.032851
1478.7,0.035815
1480.7,0.037002
1482.7,0.036279
1484.7,0.033457
1486.6,0.028876
1488.5,0.023308
1490.4,0.017508
1492.2,0.012381
1494,0.0082009
1495.7,0.0051215
1497.4,0.0030205
1499.1,0.0016915
1500.7,0.00095268
1502.3,0.00052932
1503.9,0.000289
1505.4,0.00014503
1506.9,6.5792e-05
1508.3,2.7183e-05
1509.7,5.1427e-06
1511.1,1.9475e-06
1512.4,-0
1513.7,-0
1515,-0
1516.2,-0
1517.4,-0
1518.5,-0
1519.6,-0
1520.7,-0
1521.7,-0
1522.7,-0
1523.7,-0
1524.6,-0
1525.5,-0
1526.3,-0
1527.1,-0
1527.8,-0
1528.6,-0
1529.2,-0
1529.9,-0
1530.5,-0
1531.1,-0
1531.6,-0
1532.1,-0
1532.5,-0
1532.9,-0
1533.3,-0
1533.6,-0
1533.9,-0
1534.2,-0
1534.4,-0
1534.6,-0
1534.7,-0
1534.8,-0
1534.9,-0
1534.9,-0


==> CSV/Q_22902.csv <==
X,Y
-65.13,-0
-65.111,-0
-65.053,-0
-64.955,-0
-64.819,-0
-64.643,-0
-64.429,-0
-64.175,-0
-63.883,-0
-63.552,-0
-63.182,-0
-62.773,-0
-62.325,-0
-61.838,-0
-61.312,-0
-60.748,-0
-60.145,-0
-59.503,-0
-58.822,-0
-58.103,-0
-57.345,-0
-56.548,-0
-55.713,-0
-54.84,-0
-53.927,-0
-52.977,-0
-51.988,-0
-50.96,-0
-49.895,-0
-48.791,-0
-47.649,-0
-46.468,-0
-45.25,-0
-43.994,-0
-42.699,-0
-41.367,-0
-39.997,-5.5448e-07
-38.589,-2.6913e-06
-37.144,-3.6492e-06
-35.661,-9.6266e-06
-34.14,-1.6878e-05
-32.582,-2.2471e-05
-30.986,-2.8614e-05
-29.353,-2.799e-05
-27.683,-3.7779e-05
-25.976,-8.0742e-05
-24.231,-0.00019559
-22.45,-0.000414
-20.632,-0.00081499
-18.776,-0.0014126
-16.885,-0.0023484
-14.956,-0.0038194
-12.991,-0.0060363
-10.99,-0.0088535
-8.9517,-0.011639
-6.8776,-0.014173
-4.7673,-0.016317
-2.621,-0.017661
-0.43877,-0.017533
1.7793,-0.016413
4.0331,-0.015111
6.3226,-0.013623
8.6475,-0.011849
11.008,-0.010361
13.403,-0.0090422
15.834,-0.0076615
18.3,-0.0063941
20.801,-0.0052636
23.336,-0.0041768
25.907,-0.0033267
28.511,-0.0024938
31.151,-0.0017449
33.824,-0.0010991
36.532,-0.00064875
39.274,-0.00038556
42.049,-0.0001972
44.859,-4.6423e-05
47.702,-0
50.578,-0
53.488,-0
56.431,-0
59.407,-0
62.416,-0
65.458,-0
68.533,-0
71.639,-0
74.779,-0
77.95,-0
81.154,-0
84.389,-0
87.656,-0
90.954,-0
94.284,-0
97.646,-0
101.04,-0
104.46,-0
107.91,-0
111.4,-0
114.91,-0
118.46,-0
122.03,-0
125.64,-0
129.27,-0
132.94,-0
136.63,-0
140.35,-0
144.11,-0
147.89,-0
151.69,-0
155.53,-0
159.4,-0
163.29,-0
167.21,-0
171.16,-0
175.14,-0
179.14,-0
183.17,-0
187.23,-0
191.32,-0
195.43,-0
199.57,-0
203.73,-0
207.92,-0
212.13,-0
216.37,-0
220.64,-0
224.93,-0
229.25,-0
233.59,-0
237.95,-0
242.34,-0
246.75,-0
251.19,-0
255.65,-0
260.13,-0
264.64,-0
269.17,-0
273.72,-0
278.3,-0
282.9,-0
287.52,-0
292.16,-0
296.82,-0
301.5,-0
306.21,-0
310.93,-0
315.68,-0
320.45,-0
325.24,-0
330.04,-0
334.87,-0
339.72,-0
344.58,-0
349.47,-0
354.37,-0
359.29,-0
364.23,-0
369.19,-0
374.17,-0
379.16,-0
384.17,-0
389.2,-0
394.25,-0
399.31,-0
404.39,-0
409.48,-0
414.59,-0
419.72,-0
424.86,-0
430.01,-0
435.18,-0
440.37,-0
445.57,-0
450.78,-0
456.01,-0
461.25,-0
466.51,-0
471.78,-0
477.06,-0
482.35,-0
487.66,-0
492.97,-0
498.3,-0
503.64,-0
509,-0
514.36,-0
519.73,-0
525.12,-0
530.51,-0
535.92,-0
541.33,-0
546.76,-0
552.19,-0
557.63,-0
563.08,-0
568.54,-0
574.01,-0
579.48,-0
584.96,-0
590.45,-0
595.95,-0
601.45,-0
606.96,-0
612.48,-0
618,-0
623.53,-0
629.06,-0
634.6,-0
640.15,-0
645.69,-0
651.25,-0
656.8,-0
662.36,-0
667.93,-0
673.49,-0
679.06,-0
684.64,-0
690.21,-0
695.79,-0
701.37,-0
706.95,-0
712.53,-0
718.12,-0
723.7,-0
729.28,-0
734.87,-0
740.45,-0
746.04,-0
751.62,-0
757.21,-0
762.79,-0
768.37,-0
773.95,-0
779.53,-0
785.1,-0
790.67,-0
796.24,-0
801.81,-0
807.38,-0
812.94,-0
818.49,-0
824.04,-0
829.59,-0
835.14,-0
840.67,-0
846.21,-0
851.74,-0
857.26,-0
862.77,-0
868.28,-0
873.79,-0
879.28,-0
884.77,-0
890.26,-0
895.73,-0
901.2,-0
906.66,-0
912.11,-0
917.55,-0
922.98,-0
928.41,-0
933.82,-0
939.23,-0
944.62,-0
950.01,-0
955.38,-0
960.74,-0
966.09,-0
971.44,-0
976.77,-0
982.08,-0
987.39,-0
992.68,-0
997.96,-0
1003.2,-0
1008.5,-0
1013.7,-0
1019,-0
1024.2,-0
1029.4,-0
1034.6,-0
1039.7,-0
1044.9,-0
1050,-0
1055.1,-0
1060.3,-0
1065.4,-0
1070.4,-0
1075.5,-0
1080.5,-0
1085.6,-0
1090.6,-0
1095.6,-0
1100.5,-0
1105.5,-0
1110.4,-0
1115.4,-0
1120.3,-0
1125.2,-0
1130,-0
1134.9,-0
1139.7,-0
1144.5,-0
1149.3,-0
1154.1,-0
1158.8,-0
1163.5,-0
1168.2,-0
1172.9,-0
1177.6,-0
1182.2,-0
1186.8,-0
1191.4,-0
1196,-0
1200.6,-0
1205.1,-0
1209.6,-0
1214.1,-0
1218.5,-0
1223,-0
1227.4,-0
1231.8,-0
1236.2,-0
1240.5,-1.0618e-06
1244.8,-1.842e-05
1249.1,-4.2228e-05
1253.4,-5.5067e-05
1257.6,-5.8736e-05
1261.8,-5.7653e-05
1266,-5.0699e-05
1270.2,-4.0993e-05
1274.3,-6.7235e-05
1278.4,-9.972e-05
1282.5,-0.00014109
1286.6,-0.00018948
1290.6,-0.00022914
1294.6,-0.00027416
1298.6,-0.00030289
1302.5,-0.00034148
1306.4,-0.00036533
1310.3,-0.00039125
1314.2,-0.00040096
1318,-0.00040077
1321.9,-0.00038609
1325.6,-0.00036288
1329.4,-0.00034083
1333.1,-0.00031244
1336.8,-0.0002742
1340.5,-0.0002563
1344.1,-0.00026009
1347.7,-0.00027356
1351.3,-0.00031284
1354.8,-0.00035893
1358.3,-0.00040647
1361.8,-0.00047693
1365.3,-0.00052072
1368.7,-0.00056418
1372.1,-0.00059431
1375.5,-0.00064115
1378.8,-0.00069253
1382.1,-0.00073051
1385.4,-0.00073998
1388.6,-0.00075358
1391.8,-0.00076026
1395,-0.00078177
1398.1,-0.00081044
1401.2,-0.0008557
1404.3,-0.00089984
1407.3,-0.00096407
1410.3,-0.0010403
1413.3,-0.0011445
1416.3,-0.0012754
1419.2,-0.0014346
1422,-0.0016006
1424.9,-0.0017743
1427.7,-0.0019519
1430.5,-0.0021277
1433.2,-0.0023199
1435.9,-0.0025686
1438.6,-0.0028761
1441.2,-0.0034401
1443.8,-0.0043286
1446.4,-0.0054746
1448.9,-0.0069243
1451.4,-0.0087564
1453.9,-0.010864
1456.3,-0.013223
1458.7,-0.015797
1461.1,-0.018796
1463.4,-0.022035
1465.7,-0.025315
1468,-0.028632
1470.2,-0.031792
1472.4,-0.033938
1474.5,-0.034118
1476.6,-0.032479
1478.7,-0.029053
1480.7,-0.024345
1482.7,-0.018809
1484.7,-0.01325
1486.6,-0.0085
1488.5,-0.0049764
1490.4,-0.0028652
1492.2,-0.0015332
1494,-0.0008202
1495.7,-0.00048384
1497.4,-0.0003281
1499.1,-0.00023441
1500.7,-0.00016616
1502.3,-0.00011175
1503.9,-6.5904e-05
1505.4,-3.3581e-05
1506.9,-1.6501e-05
1508.3,-1.0857e-05
1509.7,-5.9423e-06
1511.1,-1.2431e-06
1512.4,-1.1609e-06
1513.7,-1.1365e-06
1515,-5.5233e-07
1516.2,-0
1517.4,-0
1518.5,-0
1519.6,-0
1520.7,-0
1521.7,-0
1522.7,-0
1523.7,-0
1524.6,-0
1525.5,-0
1526.3,-0
1527.1,-0
1527.8,-0
1528.6,-0
1529.2,-0
1529.9,-0
1530.5,-0
1531.1,-0
1531.6,-0
1532.1,-0
1532.5,-0
1532.9,-0
1533.3,-0
1533.6,-0
1533.9,-0
1534.2,-0
1534.4,-0
1534.6,-0
1534.7,-0
1534.8,-0
1534.9,-0
1534.9,-0


==> CSV/Q_22903.csv <==
X,Y
-65.13,-0
-65.111,-0
-65.053,-0
-64.955,-0
-64.819,-0
-64.643,-0
-64.429,-0
-64.175,-0
-63.883,-0
-63.552,-0
-63.182,-0
-62.773,-0
-62.325,-0
-61.838,-0
-61.312,-0
-60.748,-0
-60.145,-0
-59.503,-0
-58.822,-0
-58.103,-0
-57.345,-0
-56.548,-0
-55.713,-0
-54.84,-0
-53.927,-0
-52.977,-0
-51.988,-0
-50.96,-0
-49.895,-0
-48.791,-0
-47.649,-0
-46.468,-0
-45.25,5.5233e-07
-43.994,1.1365e-06
-42.699,1.1609e-06
-41.367,1.2431e-06
-39.997,5.9423e-06
-38.589,1.0857e-05
-37.144,1.6501e-05
-35.661,3.3581e-05
-34.14,6.5904e-05
-32.582,0.00011175
-30.986,0.00016616
-29.353,0.00023441
-27.683,0.0003281
-25.976,0.00048384
-24.231,0.0008202
-22.45,0.0015332
-20.632,0.0028652
-18.776,0.0049764
-16.885,0.0085
-14.956,0.01325
-12.991,0.018809
-10.99,0.024345
-8.9517,0.029053
-6.8776,0.032479
-4.7673,0.034118
-2.621,0.033938
-0.43877,0.031792
1.7793,0.028632
4.0331,0.025315
6.3226,0.022035
8.6475,0.018796
11.008,0.015797
13.403,0.013223
15.834,0.010864
18.3,0.0087564
20.801,0.0069243
23.336,0.0054746
25.907,0.0043286
28.511,0.0034401
31.151,0.0028761
33.824,0.0025686
36.532,0.0023199
39.274,0.0021277
42.049,0.0019519
44.859,0.0017743
47.702,0.0016006
50.578,0.0014346
53.488,0.0012754
56.431,0.0011445
59.407,0.0010403
62.416,0.00096407
65.458,0.00089984
68.533,0.0008557
71.639,0.00081044
74.779,0.00078177
77.95,0.00076026
81.154,0.00075358
84.389,0.00073998
87.656,0.00073051
90.954,0.00069253
94.284,0.00064115
97.646,0.00059431
101.04,0.00056418
104.46,0.00052072
107.91,0.00047693
111.4,0.00040647
114.91,0.00035893
118.46,0.00031284
122.03,0.00027356
125.64,0.00026009
129.27,0.0002563
132.94,0.0002742
136.63,0.00031244
140.35,0.00034083
144.11,0.00036288
147.89,0.00038609
151.69,0.00040077
155.53,0.00040096
159.4,0.00039125
163.29,0.00036533
167.21,0.00034148
171.16,0.00030289
175.14,0.00027416
179.14,0.00022914
183.17,0.00018948
187.23,0.00014109
191.32,9.972e-05
195.43,6.7235e-05
199.57,4.0993e-05
203.73,5.0699e-05
207.92,5.7653e-05
212.13,5.8736e-05
216.37,5.5067e-05
220.64,4.2228e-05
224.93,1.842e-05
229.25,1.0618e-06
233.59,-0
237.95,-0
242.34,-0
246.75,-0
251.19,-0
255.65,-0
260.13,-0
264.64,-0
269.17,-0
273.72,-0
278.3,-0
282.9,-0
287.52,-0
292.16,-0
296.82,-0
301.5,-0
306.21,-0
310.93,-0
315.68,-0
320.45,-0
325.24,-0
330.04,-0
334.87,-0
339.72,-0
344.58,-0
349.47,-0
354.37,-0
359.29,-0
364.23,-0
369.19,-0
374.17,-0
379.16,-0
384.17,-0
389.2,-0
394.25,-0
399.31,-0
404.39,-0
409.48,-0
414.59,-0
419.72,-0
424.86,-0
430.01,-0
435.18,-0
440.37,-0
445.57,-0
450.78,-0
456.01,-0
461.25,-0
466.51,-0
471.78,-0
477.06,-0
482.35,-0
487.66,-0
492.97,-0
498.3,-0
503.64,-0
509,-0
514.36,-0
519.73,-0
525.12,-0
530.51,-0
535.92,-0
541.33,-0
546.76,-0
552.19,-0
557.63,-0
563.08,-0
568.54,-0
574.01,-0
579.48,-0
584.96,-0
590.45,-0
595.95,-0
601.45,-0
606.96,-0
612.48,-0
618,-0
623.53,-0
629.06,-0
634.6,-0
640.15,-0
645.69,-0
651.25,-0
656.8,-0
662.36,-0
667.93,-0
673.49,-0
679.06,-0
684.64,-0
690.21,-0
695.79,-0
701.37,-0
706.95,-0
712.53,-0
718.12,-0
723.7,-0
729.28,-0
734.87,-0
740.45,-0
746.04,-0
751.62,-0
757.21,-0
762.79,-0
768.37,-0
773.95,-0
779.53,-0
785.1,-0
790.67,-0
796.24,-0
801.81,-0
807.38,-0
812.94,-0
818.49,-0
824.04,-0
829.59,-0
835.14,-0
840.67,-0
846.21,-0
851.74,-0
857.26,-0
862.77,-0
868.28,-0
873.79,-0
879.28,-0
884.77,-0
890.26,-0
895.73,-0
901.2,-0
906.66,-0
912.11,-0
917.55,-0
922.98,-0
928.41,-0
933.82,-0
939.23,-0
944.62,-0
950.01,-0
955.38,-0
960.74,-0
966.09,-0
971.44,-0
976.77,-0
982.08,-0
987.39,-0
992.68,-0
997.96,-0
1003.2,-0
1008.5,-0
1013.7,-0
1019,-0
1024.2,-0
1029.4,-0
1034.6,-0
1039.7,-0
1044.9,-0
1050,-0
1055.1,-0
1060.3,-0
1065.4,-0
1070.4,-0
1075.5,-0
1080.5,-0
1085.6,-0
1090.6,-0
1095.6,-0
1100.5,-0
1105.5,-0
1110.4,-0
1115.4,-0
1120.3,-0
1125.2,-0
1130,-0
1134.9,-0
1139.7,-0
1144.5,-0
1149.3,-0
1154.1,-0
1158.8,-0
1163.5,-0
1168.2,-0
1172.9,-0
1177.6,-0
1182.2,-0
1186.8,-0
1191.4,-0
1196,-0
1200.6,-0
1205.1,-0
1209.6,-0
1214.1,-0
1218.5,-0
1223,-0
1227.4,-0
1231.8,-0
1236.2,-0
1240.5,-0
1244.8,-0
1249.1,-0
1253.4,-0
1257.6,-0
1261.8,-0
1266,-0
1270.2,-0
1274.3,-0
1278.4,-0
1282.5,-0
1286.6,-0
1290.6,-0
1294.6,-0
1298.6,-0
1302.5,-0
1306.4,-0
1310.3,-0
1314.2,-0
1318,-0
1321.9,-0
1325.6,-0
1329.4,-0
1333.1,-0
1336.8,-0
1340.5,-0
1344.1,-0
1347.7,-0
1351.3,-0
1354.8,-0
1358.3,-0
1361.8,-0
1365.3,-0
1368.7,-0
1372.1,-0
1375.5,-0
1378.8,-0
1382.1,-0
1385.4,-0
1388.6,-0
1391.8,-0
1395,-0
1398.1,-0
1401.2,-0
1404.3,-0
1407.3,-0
1410.3,-0
1413.3,-0
1416.3,-0
1419.2,-0
1422,-0
1424.9,4.6423e-05
1427.7,0.0001972
1430.5,0.00038556
1433.2,0.00064875
1435.9,0.0010991
1438.6,0.0017449
1441.2,0.0024938
1443.8,0.0033267
1446.4,0.0041768
1448.9,0.0052636
1451.4,0.0063941
1453.9,0.0076615
1456.3,0.0090422
1458.7,0.010361
1461.1,0.011849
1463.4,0.013623
1465.7,0.015111
1468,0.016413
1470.2,0.017533
1472.4,0.017661
1474.5,0.016317
1476.6,0.014173
1478.7,0.011639
1480.7,0.0088535
1482.7,0.0060363
1484.7,0.0038194
1486.6,0.0023484
1488.5,0.0014126
1490.4,0.00081499
1492.2,0.000414
1494,0.00019559
1495.7,8.0742e-05
1497.4,3.7779e-05
1499.1,2.799e-05
1500.7,2.8614e-05
1502.3,2.2471e-05
1503.9,1.6878e-05
1505.4,9.6266e-06
1506.9,3.6492e-06
1508.3,2.6913e-06
1509.7,5.5448e-07
1511.1,-0
1512.4,-0
1513.7,-0
1515,-0
1516.2,-0
1517.4,-0
1518.5,-0
1519.6,-0
1520.7,-0
1521.7,-0
1522.7,-0
1523.7,-0
1524.6,-0
1525.5,-0
1526.3,-0
1527.1,-0
1527.8,-0
1528.6,-0
1529.2,-0
1529.9,-0
1530.5,-0
1531.1,-0
1531.6,-0
1532.1,-0
1532.5,-0
1532.9,-0
1533.3,-0
1533.6,-0
1533.9,-0
1534.2,-0
1534.4,-0
1534.6,-0
1534.7,-0
1534.8,-0
1534.9,-0
1534.9,-0


==> CSV/Q_22904.csv <==
X,Y
-65.13,-0
-65.111,-0
-65.053,-0
-64.955,-0
-64.819,-0
-64.643,-0
-64.429,-0
-64.175,-0
-63.883,-0
-63.552,-0
-63.182,-0
-62.773,-0
-62.325,-0
-61.838,-0
-61.312,-0
-60.748,-0
-60.145,-0
-59.503,-0
-58.822,-0
-58.103,-0
-57.345,-0
-56.548,-0
-55.713,-0
-54.84,-0
-53.927,-0
-52.977,-0
-51.988,-0
-50.96,-0
-49.895,-0
-48.791,-0
-47.649,-0
-46.468,-0
-45.25,-0
-43.994,-0
-42.699,-0
-41.367,-1.9475e-06
-39.997,-5.1427e-06
-38.589,-2.7183e-05
-37.144,-6.5792e-05
-35.661,-0.00014503
-34.14,-0.000289
-32.582,-0.00052932
-30.986,-0.00095268
-29.353,-0.0016915
-27.683,-0.0030205
-25.976,-0.0051215
-24.231,-0.0082009
-22.45,-0.012381
-20.632,-0.017508
-18.776,-0.023308
-16.885,-0.028876
-14.956,-0.033457
-12.991,-0.036279
-10.99,-0.037002
-8.9517,-0.035815
-6.8776,-0.032851
-4.7673,-0.02889
-2.621,-0.024321
-0.43877,-0.01971
1.7793,-0.015648
4.0331,-0.01219
6.3226,-0.009369
8.6475,-0.0071519
11.008,-0.005503
13.403,-0.0042087
15.834,-0.0031987
18.3,-0.0024264
20.801,-0.0019105
23.336,-0.0015617
25.907,-0.0012943
28.511,-0.0011292
31.151,-0.0010291
33.824,-0.00096558
36.532,-0.00093656
39.274,-0.00090529
42.049,-0.00085884
44.859,-0.00079911
47.702,-0.00072617
50.578,-0.0006291
53.488,-0.00053077
56.431,-0.00044192
59.407,-0.00036812
62.416,-0.00030811
65.458,-0.00025826
68.533,-0.00021207
71.639,-0.0001611
74.779,-0.00011263
77.95,-7.1152e-05
81.154,-2.9591e-05
84.389,-2.1562e-06
87.656,-0
90.954,-0
94.284,-0
97.646,-0
101.04,-0
104.46,-0
107.91,-0
111.4,-0
114.91,-0
118.46,-0
122.03,-0
125.64,-0
129.27,-0
132.94,-0
136.63,-0
140.35,-0
144.11,-0
147.89,-0
151.69,-0
155.53,-0
159.4,-0
163.29,-0
167.21,-0
171.16,-0
175.14,-0
179.14,-0
183.17,-0
187.23,-0
191.32,-0
195.43,-0
199.57,-0
203.73,-0
207.92,-0
212.13,-0
216.37,-0
220.64,-0
224.93,-0
229.25,-0
233.59,-0
237.95,-0
242.34,-0
246.75,-0
251.19,-0
255.65,-0
260.13,-0
264.64,-0
269.17,-0
273.72,-0
278.3,-0
282.9,-0
287.52,-0
292.16,-0
296.82,-0
301.5,-0
306.21,-0
310.93,-0
315.68,-0
320.45,-0
325.24,-0
330.04,-0
334.87,-0
339.72,-0
344.58,-0
349.47,-0
354.37,-0
359.29,-0
364.23,-0
369.19,-0
374.17,-0
379.16,-0
384.17,-0
389.2,-0
394.25,-0
399.31,-0
404.39,-0
409.48,-0
414.59,-0
419.72,-0
424.86,-0
430.01,-0
435.18,-0
440.37,-0
445.57,-0
450.78,-0
456.01,-0
461.25,-0
466.51,-0
471.78,-0
477.06,-0
482.35,-0
487.66,-0
492.97,-0
498.3,-0
503.64,-0
509,-0
514.36,-0
519.73,-0
525.12,-0
530.51,-0
535.92,-0
541.33,-0
546.76,-0
552.19,-0
557.63,-0
563.08,-0
568.54,-0
574.01,-0
579.48,-0
584.96,-0
590.45,-0
595.95,-0
601.45,-0
606.96,-0
612.48,-0
618,-0
623.53,-0
629.06,-0
634.6,-0
640.15,-0
645.69,-0
651.25,-0
656.8,-0
662.36,-0
667.93,-0
673.49,-0
679.06,-0
684.64,-0
690.21,-0
695.79,-0
701.37,-0
706.95,-0
712.53,-0
718.12,-0
723.7,-0
729.28,-0
734.87,-0
740.45,-0
746.04,-0
751.62,-0
757.21,-0
762.79,-0
768.37,-0
773.95,-0
779.53,-0
785.1,-0
790.67,-0
796.24,-0
801.81,-0
807.38,-0
812.94,-0
818.49,-0
824.04,-0
829.59,-0
835.14,-0
840.67,-0
846.21,-0
851.74,-0
857.26,-0
862.77,-0
868.28,-0
873.79,-0
879.28,-0
884.77,-0
890.26,-0
895.73,-0
901.2,-0
906.66,-0
912.11,-0
917.55,-0
922.98,-0
928.41,-0
933.82,-0
939.23,-0
944.62,-0
950.01,-0
955.38,-0
960.74,-0
966.09,-0
971.44,-0
976.77,-0
982.08,-0
987.39,-0
992.68,-0
997.96,-0
1003.2,-0
1008.5,-0
1013.7,-0
1019,-0
1024.2,-0
1029.4,-0
1034.6,-0
1039.7,-0
1044.9,-0
1050,-0
1055.1,-0
1060.3,-0
1065.4,-0
1070.4,-0
1075.5,-0
1080.5,-0
1085.6,-0
1090.6,-0
1095.6,-0
1100.5,-0
1105.5,-0
1110.4,-0
1115.4,-0
1120.3,-0
1125.2,-0
1130,-0
1134.9,-0
1139.7,-0
1144.5,-0
1149.3,-0
1154.1,-0
1158.8,-0
1163.5,-0
1168.2,-0
1172.9,-0
1177.6,-0
1182.2,-0
1186.8,-0
1191.4,-0
1196,-0
1200.6,-5.3112e-07
1205.1,-1.3518e-05
1209.6,-3.2172e-05
1214.1,-4.5842e-05
1218.5,-5.9812e-05
1223,-6.8e-05
1227.4,-7.3226e-05
1231.8,-7.9654e-05
1236.2,-8.088e-05
1240.5,-6.7543e-05
1244.8,-6.2164e-05
1249.1,-5.5844e-05
1253.4,-5.1157e-05
1257.6,-4.0219e-05
1261.8,-2.1234e-05
1266,-1.637e-05
1270.2,-1.4741e-05
1274.3,-1.1953e-05
1278.4,-5.3793e-06
1282.5,-0
1286.6,-0
1290.6,-0
1294.6,-0
1298.6,-0
1302.5,-8.0653e-06
1306.4,-1.4738e-05
1310.3,-2.4642e-05
1314.2,-2.6981e-05
1318,-2.5282e-05
1321.9,-2.4669e-05
1325.6,-2.7343e-05
1329.4,-2.9362e-05
1333.1,-2.9503e-05
1336.8,-2.6887e-05
1340.5,-3.8665e-05
1344.1,-7.4051e-05
1347.7,-9.5135e-05
1351.3,-0.00010837
1354.8,-0.00011771
1358.3,-0.00012608
1361.8,-0.00013821
1365.3,-0.00015805
1368.7,-0.00017362
1372.1,-0.00018374
1375.5,-0.00019551
1378.8,-0.00020986
1382.1,-0.00020742
1385.4,-0.00021379
1388.6,-0.00021933
1391.8,-0.00022101
1395,-0.00021284
1398.1,-0.00020579
1401.2,-0.00019858
1404.3,-0.00019977
1407.3,-0.00022076
1410.3,-0.00028162
1413.3,-0.00037194
1416.3,-0.00045478
1419.2,-0.00052942
1422,-0.00061687
1424.9,-0.00074
1427.7,-0.00090847
1430.5,-0.0010662
1433.2,-0.0012789
1435.9,-0.001567
1438.6,-0.0018152
1441.2,-0.0020995
1443.8,-0.0024811
1446.4,-0.0029027
1448.9,-0.0033754
1451.4,-0.0040834
1453.9,-0.0049218
1456.3,-0.0058638
1458.7,-0.007127
1461.1,-0.0086778
1463.4,-0.010773
1465.7,-0.013529
1468,-0.016808
1470.2,-0.020884
1472.4,-0.025599
1474.5,-0.030556
1476.6,-0.035313
1478.7,-0.039346
1480.7,-0.041894
1482.7,-0.04207
1484.7,-0.039643
1486.6,-0.034998
1488.5,-0.029073
1490.4,-0.022504
1492.2,-0.016247
1494,-0.010921
1495.7,-0.0069966
1497.4,-0.0042879
1499.1,-0.0025096
1500.7,-0.0014477
1502.3,-0.00080091
1503.9,-0.00044587
1505.4,-0.00023031
1506.9,-0.00011109
1508.3,-4.832e-05
1509.7,-2.4197e-05
1511.1,-1.0431e-05
1512.4,-2.7399e-06
1513.7,-0
1515,-0
1516.2,-0
1517.4,-0
1518.5,-0
1519.6,-0
1520.7,-0
1521.7,-0
1522.7,-0
1523.7,-0
1524.6,-0
1525.5,-0
1526.3,-0
1527.1,-0
1527.8,-0
1528.6,-0
1529.2,-0
1529.9,-0
1530.5,-0
1531.1,-0
1531.6,-0
1532.1,-0
1532.5,-0
1532.9,-0
1533.3,-0
1533.6,-0
1533.9,-0
1534.2,-0
1534.4,-0
1534.6,-0
1534.7,-0
1534.8,-0
1534.9,-0
1534.9,-0


==> CSV/Q_2290_in1.csv <==
X,Y
-65.13,-0
-65.111,-0
-65.053,-0
-64.955,-0
-64.819,-0
-64.643,-0
-64.429,-0
-64.175,-0
-63.883,-0
-63.552,-0
-63.182,-0
-62.773,-0
-62.325,-0
-61.838,-0
-61.312,-0
-60.748,-0
-60.145,-0
-59.503,-0
-58.822,-0
-58.103,-0
-57.345,-0
-56.548,-0
-55.713,-0
-54.84,-0
-53.927,-0
-52.977,-0
-51.988,-0
-50.96,-0
-49.895,-0
-48.791,-0
-47.649,-0
-46.468,-0
-45.25,-0
-43.994,5.6673e-07
-42.699,3.5092e-06
-41.367,1.0976e-05
-39.997,2.4957e-05
-38.589,4.8417e-05
-37.144,0.00010574
-35.661,0.00020934
-34.14,0.00039521
-32.582,0.0006655
-30.986,0.0011396
-29.353,0.0019069
-27.683,0.0030903
-25.976,0.0048734
-24.231,0.0073406
-22.45,0.010723
-20.632,0.014787
-18.776,0.0193
-16.885,0.023814
-14.956,0.027675
-12.991,0.030462
-10.99,0.031356
-8.9517,0.030631
-6.8776,0.028496
-4.7673,0.025511
-2.621,0.02199
-0.43877,0.018372
1.7793,0.015077
4.0331,0.012304
6.3226,0.0099493
8.6475,0.0080792
11.008,0.0066474
13.403,0.0054921
15.834,0.0045857
18.3,0.0038003
20.801,0.0031408
23.336,0.0026875
25.907,0.0022674
28.511,0.0018988
31.151,0.0016273
33.824,0.0013782
36.532,0.0010972
39.274,0.00093449
42.049,0.00076051
44.859,0.00062707
47.702,0.0005179
50.578,0.00044124
53.488,0.00037465
56.431,0.00028682
59.407,0.00021168
62.416,0.00016758
65.458,0.00016694
68.533,0.0001712
71.639,0.00016711
74.779,0.00016939
77.95,0.00016846
81.154,0.00016181
84.389,0.0001585
87.656,0.00014879
90.954,0.00013715
94.284,0.00013954
97.646,0.00014067
101.04,0.00013603
104.46,0.00012536
107.91,0.00011292
111.4,0.00010677
114.91,9.4615e-05
118.46,8.4129e-05
122.03,7.1513e-05
125.64,4.3829e-05
129.27,2.8485e-05
132.94,1.6656e-05
136.63,1.1212e-05
140.35,1.1065e-05
144.11,1.2268e-05
147.89,1.0652e-05
151.69,1.29e-05
155.53,1.4061e-05
159.4,1.1199e-05
163.29,6.6684e-06
167.21,5.4819e-07
171.16,-0
175.14,-0
179.14,-0
183.17,-0
187.23,-0
191.32,-0
195.43,4.9892e-06
199.57,7.2272e-06
203.73,7.7647e-06
207.92,9.4094e-06
212.13,1.2777e-05
216.37,2.9663e-05
220.64,3.81e-05
224.93,4.1192e-05
229.25,3.962e-05
233.59,3.3637e-05
237.95,4.0436e-05
242.34,3.9865e-05
246.75,4.0621e-05
251.19,3.6143e-05
255.65,2.5359e-05
260.13,1.1756e-05
264.64,3.3026e-06
269.17,-0
273.72,-0
278.3,-0
282.9,-0
287.52,-0
292.16,-0
296.82,-0
301.5,-0
306.21,-0
310.93,-0
315.68,-0
320.45,-0
325.24,-0
330.04,-0
334.87,-0
339.72,-0
344.58,-0
349.47,-0
354.37,-0
359.29,-0
364.23,-0
369.19,-0
374.17,-0
379.16,-0
384.17,-0
389.2,-0
394.25,-0
399.31,-0
404.39,-0
409.48,-0
414.59,-0
419.72,-0
424.86,-0
430.01,-0
435.18,-0
440.37,-0
445.57,-0
450.78,-0
456.01,-0
461.25,-0
466.51,-0
471.78,-0
477.06,-0
482.35,-0
487.66,-0
492.97,-0
498.3,-0
503.64,-0
509,-0
514.36,-0
519.73,-0
525.12,-0
530.51,-0
535.92,-0
541.33,-0
546.76,-0
552.19,-0
557.63,-0
563.08,-0
568.54,-0
574.01,-0
579.48,-0
584.96,-0
590.45,-0
595.95,-0
601.45,-0
606.96,-0
612.48,-0
618,-0
623.53,-0
629.06,-0
634.6,-0
640.15,-0
645.69,-0
651.25,-0
656.8,-0
662.36,-0
667.93,-0
673.49,-0
679.06,-0
684.64,-0
690.21,-0
695.79,-0
701.37,-0
706.95,-0
712.53,-0
718.12,-0
723.7,-0
729.28,-0
734.87,-0
740.45,-0
746.04,-0
751.62,-0
757.21,-0
762.79,-0
768.37,-0
773.95,-0
779.53,-0
785.1,-0
790.67,-0
796.24,-0
801.81,-0
807.38,-0
812.94,-0
818.49,-0
824.04,-0
829.59,-0
835.14,-0
840.67,-0
846.21,-0
851.74,-0
857.26,-0
862.77,-0
868.28,-0
873.79,-0
879.28,-0
884.77,-0
890.26,-0
895.73,-0
901.2,-0
906.66,-0
912.11,-0
917.55,-0
922.98,-0
928.41,-0
933.82,-0
939.23,-0
944.62,-0
950.01,-0
955.38,-0
960.74,-0
966.09,-0
971.44,-0
976.77,-0
982.08,-0
987.39,-0
992.68,-0
997.96,-0
1003.2,-0
1008.5,-0
1013.7,-0
1019,-0
1024.2,-0
1029.4,-0
1034.6,-0
1039.7,-0
1044.9,-0
1050,-0
1055.1,-0
1060.3,-0
1065.4,-0
1070.4,-0
1075.5,-0
1080.5,-0
1085.6,-0
1090.6,-0
1095.6,-0
1100.5,-0
1105.5,-0
1110.4,-0
1115.4,-0
1120.3,-0
1125.2,-0
1130,-0
1134.9,-0
1139.7,-0
1144.5,-0
1149.3,-0
1154.1,-0
1158.8,-0
1163.5,-0
1168.2,-0
1172.9,-0
1177.6,-0
1182.2,-0
1186.8,-0
1191.4,-0
1196,-0
1200.6,-0
1205.1,-0
1209.6,-0
1214.1,-0
1218.5,-0
1223,-0
1227.4,-0
1231.8,-0
1236.2,-0
1240.5,-0
1244.8,-0
1249.1,-0
1253.4,-0
1257.6,-0
1261.8,-0
1266,-0
1270.2,-0
1274.3,-0
1278.4,-0
1282.5,-0
1286.6,-0
1290.6,-0
1294.6,-0
1298.6,-0
1302.5,-0
1306.4,-0
1310.3,-0
1314.2,-0
1318,-0
1321.9,-0
1325.6,-0
1329.4,-0
1333.1,-0
1336.8,-0
1340.5,-0
1344.1,-0
1347.7,-0
1351.3,-0
1354.8,-0
1358.3,-0
1361.8,-0
1365.3,-0
1368.7,-0
1372.1,-0
1375.5,-0
1378.8,-0
1382.1,-0
1385.4,5.4808e-07
1388.6,1.1333e-05
1391.8,5.4979e-05
1395,9.8117e-05
1398.1,0.00014173
1401.2,0.00019536
1404.3,0.00024423
1407.3,0.00028871
1410.3,0.00034016
1413.3,0.00040799
1416.3,0.00048391
1419.2,0.00058547
1422,0.00068425
1424.9,0.00076412
1427.7,0.00082168
1430.5,0.0008644
1433.2,0.00091073
1435.9,0.00092899
1438.6,0.00096881
1441.2,0.0010658
1443.8,0.0011941
1446.4,0.0014584
1448.9,0.0017964
1451.4,0.0022673
1453.9,0.0029957
1456.3,0.0039553
1458.7,0.0051693
1461.1,0.0067073
1463.4,0.0086811
1465.7,0.011179
1468,0.014159
1470.2,0.017535
1472.4,0.021059
1474.5,0.024362
1476.6,0.02676
1478.7,0.02814
1480.7,0.028058
1482.7,0.026626
1484.7,0.023751
1486.6,0.019971
1488.5,0.015731
1490.4,0.011666
1492.2,0.0082241
1494,0.0055023
1495.7,0.0034992
1497.4,0.0021498
1499.1,0.0012795
1500.7,0.00074725
1502.3,0.00043745
1503.9,0.00024988
1505.4,0.00013033
1506.9,6.2748e-05
1508.3,2.6588e-05
1509.7,5.8671e-06
1511.1,2.0232e-06
1512.4,-0
1513.7,-0
1515,-0
1516.2,-0
1517.4,-0
1518.5,-0
1519.6,-0
1520.7,-0
1521.7,-0
1522.7,-0
1523.7,-0
1524.6,-0
1525.5,-0
1526.3,-0
1527.1,-0
1527.8,-0
1528.6,-0
1529.2,-0
1529.9,-0
1530.5,-0
1531.1,-0
1531.6,-0
1532.1,-0
1532.5,-0
1532.9,-0
1533.3,-0
1533.6,-0
1533.9,-0
1534.2,-0
1534.4,-0
1534.6,-0
1534.7,-0
1534.8,-0
1534.9,-0
1534.9,-0


==> CSV/Q_2290_in2.csv <==
X,Y
-65.13,-0
-65.111,-0
-65.053,-0
-64.955,-0
-64.819,-0
-64.643,-0
-64.429,-0
-64.175,-0
-63.883,-0
-63.552,-0
-63.182,-0
-62.773,-0
-62.325,-0
-61.838,-0
-61.312,-0
-60.748,-0
-60.145,-0
-59.503,-0
-58.822,-0
-58.103,-0
-57.345,-0
-56.548,-0
-55.713,-0
-54.84,-0
-53.927,-0
-52.977,-0
-51.988,-0
-50.96,-0
-49.895,-0
-48.791,-0
-47.649,-0
-46.468,-0
-45.25,-0
-43.994,-0
-42.699,-0
-41.367,-0
-39.997,-0
-38.589,-2.0896e-06
-37.144,-3.6931e-06
-35.661,-1.0803e-05
-34.14,-2.2364e-05
-32.582,-4.0215e-05
-30.986,-7.026e-05
-29.353,-0.00011575
-27.683,-0.00021939
-25.976,-0.00043503
-24.231,-0.00083081
-22.45,-0.0014647
-20.632,-0.0022489
-18.776,-0.0032639
-16.885,-0.0047311
-14.956,-0.006986
-12.991,-0.0095873
-10.99,-0.012303
-8.9517,-0.014712
-6.8776,-0.01668
-4.7673,-0.018115
-2.621,-0.018943
-0.43877,-0.018315
1.7793,-0.016863
4.0331,-0.015286
6.3226,-0.01364
8.6475,-0.011765
11.008,-0.010254
13.403,-0.0088926
15.834,-0.0074966
18.3,-0.006284
20.801,-0.0051354
23.336,-0.0040989
25.907,-0.0032659
28.511,-0.0024264
31.151,-0.0016814
33.824,-0.0010479
36.532,-0.00060943
39.274,-0.00034517
42.049,-0.00016815
44.859,-2.752e-05
47.702,-0
50.578,-0
53.488,-0
56.431,-0
59.407,-0
62.416,-0
65.458,-0
68.533,-0
71.639,-0
74.779,-0
77.95,-0
81.154,-0
84.389,-0
87.656,-0
90.954,-0
94.284,-0
97.646,-0
101.04,-0
104.46,-0
107.91,-0
111.4,-0
114.91,-0
118.46,-0
122.03,-0
125.64,-0
129.27,-0
132.94,-0
136.63,-0
140.35,-0
144.11,-0
147.89,-0
151.69,-0
155.53,-0
159.4,-0
163.29,-0
167.21,-0
171.16,-0
175.14,-0
179.14,-0
183.17,-0
187.23,-0
191.32,-0
195.43,-0
199.57,-0
203.73,-0
207.92,-0
212.13,-0
216.37,-0
220.64,-0
224.93,-0
229.25,-0
233.59,-0
237.95,-0
242.34,-0
246.75,-0
251.19,-0
255.65,-0
260.13,-0
264.64,-0
269.17,-0
273.72,-0
278.3,-0
282.9,-0
287.52,-0
292.16,-0
296.82,-0
301.5,-0
306.21,-0
310.93,-0
315.68,-0
320.45,-0
325.24,-0
330.04,-0
334.87,-0
339.72,-0
344.58,-0
349.47,-0
354.37,-0
359.29,-0
364.23,-0
369.19,-0
374.17,-0
379.16,-0
384.17,-0
389.2,-0
394.25,-0
399.31,-0
404.39,-0
409.48,-0
414.59,-0
419.72,-0
424.86,-0
430.01,-0
435.18,-0
440.37,-0
445.57,-0
450.78,-0
456.01,-0
461.25,-0
466.51,-0
471.78,-0
477.06,-0
482.35,-0
487.66,-0
492.97,-0
498.3,-0
503.64,-0
509,-0
514.36,-0
519.73,-0
525.12,-0
530.51,-0
535.92,-0
541.33,-0
546.76,-0
552.19,-0
557.63,-0
563.08,-0
568.54,-0
574.01,-0
579.48,-0
584.96,-0
590.45,-0
595.95,-0
601.45,-0
606.96,-0
612.48,-0
618,-0
623.53,-0
629.06,-0
634.6,-0
640.15,-0
645.69,-0
651.25,-0
656.8,-0
662.36,-0
667.93,-0
673.49,-0
679.06,-0
684.64,-0
690.21,-0
695.79,-0
701.37,-0
706.95,-0
712.53,-0
718.12,-0
723.7,-0
729.28,-0
734.87,-0
740.45,-0
746.04,-0
751.62,-0
757.21,-0
762.79,-0
768.37,-0
773.95,-0
779.53,-0
785.1,-0
790.67,-0
796.24,-0
801.81,-0
807.38,-0
812.94,-0
818.49,-0
824.04,-0
829.59,-0
835.14,-0
840.67,-0
846.21,-0
851.74,-0
857.26,-0
862.77,-0
868.28,-0
873.79,-0
879.28,-0
884.77,-0
890.26,-0
895.73,-0
901.2,-0
906.66,-0
912.11,-0
917.55,-0
922.98,-0
928.41,-0
933.82,-0
939.23,-0
944.62,-0
950.01,-0
955.38,-0
960.74,-0
966.09,-0
971.44,-0
976.77,-0
982.08,-0
987.39,-0
992.68,-0
997.96,-0
1003.2,-0
1008.5,-0
1013.7,-0
1019,-0
1024.2,-0
1029.4,-0
1034.6,-0
1039.7,-0
1044.9,-0
1050,-0
1055.1,-0
1060.3,-0
1065.4,-0
1070.4,-0
1075.5,-0
1080.5,-0
1085.6,-0
1090.6,-0
1095.6,-0
1100.5,-0
1105.5,-0
1110.4,-0
1115.4,-0
1120.3,-0
1125.2,-0
1130,-0
1134.9,-0
1139.7,-0
1144.5,-0
1149.3,-0
1154.1,-0
1158.8,-0
1163.5,-0
1168.2,-0
1172.9,-0
1177.6,-0
1182.2,-0
1186.8,-0
1191.4,-0
1196,-0
1200.6,-0
1205.1,-0
1209.6,-0
1214.1,-0
1218.5,-0
1223,-0
1227.4,-0
1231.8,-0
1236.2,-0
1240.5,-0
1244.8,-3.3182e-06
1249.1,-1.9122e-05
1253.4,-3.6779e-05
1257.6,-3.9905e-05
1261.8,-3.8245e-05
1266,-3.0747e-05
1270.2,-2.6469e-05
1274.3,-1.8398e-05
1278.4,-5.2421e-05
1282.5,-8.4628e-05
1286.6,-0.00013086
1290.6,-0.0001666
1294.6,-0.00021281
1298.6,-0.00023774
1302.5,-0.00026937
1306.4,-0.0002921
1310.3,-0.00031972
1314.2,-0.00032774
1318,-0.00032922
1321.9,-0.00030713
1325.6,-0.00028428
1329.4,-0.00027136
1333.1,-0.00023923
1336.8,-0.00020975
1340.5,-0.000208
1344.1,-0.00020953
1347.7,-0.00021815
1351.3,-0.00024726
1354.8,-0.00029919
1358.3,-0.00035854
1361.8,-0.00042154
1365.3,-0.00047119
1368.7,-0.00050876
1372.1,-0.0005421
1375.5,-0.00057129
1378.8,-0.0006054
1382.1,-0.00065034
1385.4,-0.00067845
1388.6,-0.00069432
1391.8,-0.00070214
1395,-0.00073002
1398.1,-0.00074965
1401.2,-0.00078356
1404.3,-0.00083032
1407.3,-0.0008791
1410.3,-0.00095845
1413.3,-0.0010547
1416.3,-0.0011732
1419.2,-0.001337
1422,-0.0015102
1424.9,-0.001678
1427.7,-0.0018502
1430.5,-0.0020249
1433.2,-0.0022074
1435.9,-0.0024524
1438.6,-0.002753
1441.2,-0.0032991
1443.8,-0.0041884
1446.4,-0.0053292
1448.9,-0.006806
1451.4,-0.0086289
1453.9,-0.010776
1456.3,-0.013148
1458.7,-0.015786
1461.1,-0.018845
1463.4,-0.022235
1465.7,-0.02578
1468,-0.029451
1470.2,-0.033065
1472.4,-0.035885
1474.5,-0.036847
1476.6,-0.036145
1478.7,-0.033699
1480.7,-0.029898
1482.7,-0.025002
1484.7,-0.019611
1486.6,-0.014382
1488.5,-0.0097138
1490.4,-0.0062257
1492.2,-0.0038733
1494,-0.0023375
1495.7,-0.0013091
1497.4,-0.00073818
1499.1,-0.00042299
1500.7,-0.0002602
1502.3,-0.00015675
1503.9,-8.2241e-05
1505.4,-3.8704e-05
1506.9,-1.6656e-05
1508.3,-9.4711e-06
1509.7,-2.5016e-06
1511.1,-0
1512.4,-0
1513.7,-0
1515,-0
1516.2,-0
1517.4,-0
1518.5,-0
1519.6,-0
1520.7,-0
1521.7,-0
1522.7,-0
1523.7,-0
1524.6,-0
1525.5,-0
1526.3,-0
1527.1,-0
1527.8,-0
1528.6,-0
1529.2,-0
1529.9,-0
1530.5,-0
1531.1,-0
1531.6,-0
1532.1,-0
1532.5,-0
1532.9,-0
1533.3,-0
1533.6,-0
1533.9,-0
1534.2,-0
1534.4,-0
1534.6,-0
1534.7,-0
1534.8,-0
1534.9,-0
1534.9,-0


==> CSV/Q_2290_in3.csv <==
X,Y
-65.13,-0
-65.111,-0
-65.053,-0
-64.955,-0
-64.819,-0
-64.643,-0
-64.429,-0
-64.175,-0
-63.883,-0
-63.552,-0
-63.182,-0
-62.773,-0
-62.325,-0
-61.838,-0
-61.312,-0
-60.748,-0
-60.145,-0
-59.503,-0
-58.822,-0
-58.103,-0
-57.345,-0
-56.548,-0
-55.713,-0
-54.84,-0
-53.927,-0
-52.977,-0
-51.988,-0
-50.96,-0
-49.895,-0
-48.791,-0
-47.649,-0
-46.468,-0
-45.25,-0
-43.994,-0
-42.699,-0
-41.367,-0
-39.997,2.5016e-06
-38.589,9.4711e-06
-37.144,1.6656e-05
-35.661,3.8704e-05
-34.14,8.2241e-05
-32.582,0.00015675
-30.986,0.0002602
-29.353,0.00042299
-27.683,0.00073818
-25.976,0.0013091
-24.231,0.0023375
-22.45,0.0038733
-20.632,0.0062185
-18.776,0.0096507
-16.885,0.014196
-14.956,0.019291
-12.991,0.024564
-10.99,0.02931
-8.9517,0.033081
-6.8776,0.035415
-4.7673,0.036133
-2.621,0.035205
-0.43877,0.032604
1.7793,0.029047
4.0331,0.025464
6.3226,0.022061
8.6475,0.018748
11.008,0.015686
13.403,0.013082
15.834,0.010715
18.3,0.0085994
20.801,0.0067978
23.336,0.0053223
25.907,0.0041764
28.511,0.0032991
31.151,0.002753
33.824,0.0024524
36.532,0.0022074
39.274,0.0020249
42.049,0.0018502
44.859,0.001678
47.702,0.0015102
50.578,0.001337
53.488,0.0011732
56.431,0.0010547
59.407,0.00095845
62.416,0.0008791
65.458,0.00083032
68.533,0.00078356
71.639,0.00074965
74.779,0.00073002
77.95,0.00070214
81.154,0.00069432
84.389,0.00067845
87.656,0.00065034
90.954,0.0006054
94.284,0.00057129
97.646,0.0005421
101.04,0.00050876
104.46,0.00047119
107.91,0.00042154
111.4,0.00035854
114.91,0.00029919
118.46,0.00024726
122.03,0.00021815
125.64,0.00020953
129.27,0.000208
132.94,0.00020975
136.63,0.00023923
140.35,0.00027136
144.11,0.00028428
147.89,0.00030713
151.69,0.00032922
155.53,0.00032774
159.4,0.00031972
163.29,0.0002921
167.21,0.00026937
171.16,0.00023774
175.14,0.00021281
179.14,0.0001666
183.17,0.00013086
187.23,8.4628e-05
191.32,5.2421e-05
195.43,1.8398e-05
199.57,2.6469e-05
203.73,3.0747e-05
207.92,3.8245e-05
212.13,3.9905e-05
216.37,3.6779e-05
220.64,1.9122e-05
224.93,3.3182e-06
229.25,-0
233.59,-0
237.95,-0
242.34,-0
246.75,-0
251.19,-0
255.65,-0
260.13,-0
264.64,-0
269.17,-0
273.72,-0
278.3,-0
282.9,-0
287.52,-0
292.16,-0
296.82,-0
301.5,-0
306.21,-0
310.93,-0
315.68,-0
320.45,-0
325.24,-0
330.04,-0
334.87,-0
339.72,-0
344.58,-0
349.47,-0
354.37,-0
359.29,-0
364.23,-0
369.19,-0
374.17,-0
379.16,-0
384.17,-0
389.2,-0
394.25,-0
399.31,-0
404.39,-0
409.48,-0
414.59,-0
419.72,-0
424.86,-0
430.01,-0
435.18,-0
440.37,-0
445.57,-0
450.78,-0
456.01,-0
461.25,-0
466.51,-0
471.78,-0
477.06,-0
482.35,-0
487.66,-0
492.97,-0
498.3,-0
503.64,-0
509,-0
514.36,-0
519.73,-0
525.12,-0
530.51,-0
535.92,-0
541.33,-0
546.76,-0
552.19,-0
557.63,-0
563.08,-0
568.54,-0
574.01,-0
579.48,-0
584.96,-0
590.45,-0
595.95,-0
601.45,-0
606.96,-0
612.48,-0
618,-0
623.53,-0
629.06,-0
634.6,-0
640.15,-0
645.69,-0
651.25,-0
656.8,-0
662.36,-0
667.93,-0
673.49,-0
679.06,-0
684.64,-0
690.21,-0
695.79,-0
701.37,-0
706.95,-0
712.53,-0
718.12,-0
723.7,-0
729.28,-0
734.87,-0
740.45,-0
746.04,-0
751.62,-0
757.21,-0
762.79,-0
768.37,-0
773.95,-0
779.53,-0
785.1,-0
790.67,-0
796.24,-0
801.81,-0
807.38,-0
812.94,-0
818.49,-0
824.04,-0
829.59,-0
835.14,-0
840.67,-0
846.21,-0
851.74,-0
857.26,-0
862.77,-0
868.28,-0
873.79,-0
879.28,-0
884.77,-0
890.26,-0
895.73,-0
901.2,-0
906.66,-0
912.11,-0
917.55,-0
922.98,-0
928.41,-0
933.82,-0
939.23,-0
944.62,-0
950.01,-0
955.38,-0
960.74,-0
966.09,-0
971.44,-0
976.77,-0
982.08,-0
987.39,-0
992.68,-0
997.96,-0
1003.2,-0
1008.5,-0
1013.7,-0
1019,-0
1024.2,-0
1029.4,-0
1034.6,-0
1039.7,-0
1044.9,-0
1050,-0
1055.1,-0
1060.3,-0
1065.4,-0
1070.4,-0
1075.5,-0
1080.5,-0
1085.6,-0
1090.6,-0
1095.6,-0
1100.5,-0
1105.5,-0
1110.4,-0
1115.4,-0
1120.3,-0
1125.2,-0
1130,-0
1134.9,-0
1139.7,-0
1144.5,-0
1149.3,-0
1154.1,-0
1158.8,-0
1163.5,-0
1168.2,-0
1172.9,-0
1177.6,-0
1182.2,-0
1186.8,-0
1191.4,-0
1196,-0
1200.6,-0
1205.1,-0
1209.6,-0
1214.1,-0
1218.5,-0
1223,-0
1227.4,-0
1231.8,-0
1236.2,-0
1240.5,-0
1244.8,-0
1249.1,-0
1253.4,-0
1257.6,-0
1261.8,-0
1266,-0
1270.2,-0
1274.3,-0
1278.4,-0
1282.5,-0
1286.6,-0
1290.6,-0
1294.6,-0
1298.6,-0
1302.5,-0
1306.4,-0
1310.3,-0
1314.2,-0
1318,-0
1321.9,-0
1325.6,-0
1329.4,-0
1333.1,-0
1336.8,-0
1340.5,-0
1344.1,-0
1347.7,-0
1351.3,-0
1354.8,-0
1358.3,-0
1361.8,-0
1365.3,-0
1368.7,-0
1372.1,-0
1375.5,-0
1378.8,-0
1382.1,-0
1385.4,-0
1388.6,-0
1391.8,-0
1395,-0
1398.1,-0
1401.2,-0
1404.3,-0
1407.3,-0
1410.3,-0
1413.3,-0
1416.3,-0
1419.2,-0
1422,-0
1424.9,2.752e-05
1427.7,0.00016815
1430.5,0.00034517
1433.2,0.00060943
1435.9,0.0010479
1438.6,0.0016814
1441.2,0.0024264
1443.8,0.0032659
1446.4,0.004106
1448.9,0.0051417
1451.4,0.00629
1453.9,0.0075361
1456.3,0.008934
1458.7,0.010291
1461.1,0.011802
1463.4,0.01368
1465.7,0.01536
1468,0.01696
1470.2,0.01842
1472.4,0.019079
1474.5,0.018276
1476.6,0.016825
1478.7,0.014826
1480.7,0.012386
1482.7,0.0096454
1484.7,0.0070061
1486.6,0.004748
1488.5,0.0032694
1490.4,0.0022514
1492.2,0.0014647
1494,0.00083081
1495.7,0.00043503
1497.4,0.00021939
1499.1,0.00011575
1500.7,7.026e-05
1502.3,4.0215e-05
1503.9,2.2364e-05
1505.4,1.0803e-05
1506.9,3.6931e-06
1508.3,2.0896e-06
1509.7,-0
1511.1,-0
1512.4,-0
1513.7,-0
1515,-0
1516.2,-0
1517.4,-0
1518.5,-0
1519.6,-0
1520.7,-0
1521.7,-0
1522.7,-0
1523.7,-0
1524.6,-0
1525.5,-0
1526.3,-0
1527.1,-0
1527.8,-0
1528.6,-0
1529.2,-0
1529.9,-0
1530.5,-0
1531.1,-0
1531.6,-0
1532.1,-0
1532.5,-0
1532.9,-0
1533.3,-0
1533.6,-0
1533.9,-0
1534.2,-0
1534.4,-0
1534.6,-0
1534.7,-0
1534.8,-0
1534.9,-0
1534.9,-0


==> CSV/Q_2290_in4.csv <==
X,Y
-65.13,-0
-65.111,-0
-65.053,-0
-64.955,-0
-64.819,-0
-64.643,-0
-64.429,-0
-64.175,-0
-63.883,-0
-63.552,-0
-63.182,-0
-62.773,-0
-62.325,-0
-61.838,-0
-61.312,-0
-60.748,-0
-60.145,-0
-59.503,-0
-58.822,-0
-58.103,-0
-57.345,-0
-56.548,-0
-55.713,-0
-54.84,-0
-53.927,-0
-52.977,-0
-51.988,-0
-50.96,-0
-49.895,-0
-48.791,-0
-47.649,-0
-46.468,-0
-45.25,-0
-43.994,-0
-42.699,-0
-41.367,-2.0232e-06
-39.997,-5.8671e-06
-38.589,-2.6588e-05
-37.144,-6.2748e-05
-35.661,-0.00013033
-34.14,-0.00024988
-32.582,-0.00043745
-30.986,-0.00074725
-29.353,-0.0012795
-27.683,-0.0021498
-25.976,-0.0034992
-24.231,-0.0055023
-22.45,-0.0082241
-20.632,-0.011666
-18.776,-0.015731
-16.885,-0.019971
-14.956,-0.023751
-12.991,-0.026626
-10.99,-0.028058
-8.9517,-0.02814
-6.8776,-0.02676
-4.7673,-0.024362
-2.621,-0.021059
-0.43877,-0.017535
1.7793,-0.014159
4.0331,-0.011179
6.3226,-0.0086811
8.6475,-0.0067073
11.008,-0.0051693
13.403,-0.0039553
15.834,-0.0029957
18.3,-0.0022673
20.801,-0.0017964
23.336,-0.0014584
25.907,-0.0011941
28.511,-0.0010658
31.151,-0.00096881
33.824,-0.00092899
36.532,-0.00091073
39.274,-0.0008644
42.049,-0.00082168
44.859,-0.00076412
47.702,-0.00068425
50.578,-0.00058547
53.488,-0.00048391
56.431,-0.00040799
59.407,-0.00034016
62.416,-0.00028871
65.458,-0.00024423
68.533,-0.00019536
71.639,-0.00014173
74.779,-9.8117e-05
77.95,-5.4979e-05
81.154,-1.1333e-05
84.389,-5.4808e-07
87.656,-0
90.954,-0
94.284,-0
97.646,-0
101.04,-0
104.46,-0
107.91,-0
111.4,-0
114.91,-0
118.46,-0
122.03,-0
125.64,-0
129.27,-0
132.94,-0
136.63,-0
140.35,-0
144.11,-0
147.89,-0
151.69,-0
155.53,-0
159.4,-0
163.29,-0
167.21,-0
171.16,-0
175.14,-0
179.14,-0
183.17,-0
187.23,-0
191.32,-0
195.43,-0
199.57,-0
203.73,-0
207.92,-0
212.13,-0
216.37,-0
220.64,-0
224.93,-0
229.25,-0
233.59,-0
237.95,-0
242.34,-0
246.75,-0
251.19,-0
255.65,-0
260.13,-0
264.64,-0
269.17,-0
273.72,-0
278.3,-0
282.9,-0
287.52,-0
292.16,-0
296.82,-0
301.5,-0
306.21,-0
310.93,-0
315.68,-0
320.45,-0
325.24,-0
330.04,-0
334.87,-0
339.72,-0
344.58,-0
349.47,-0
354.37,-0
359.29,-0
364.23,-0
369.19,-0
374.17,-0
379.16,-0
384.17,-0
389.2,-0
394.25,-0
399.31,-0
404.39,-0
409.48,-0
414.59,-0
419.72,-0
424.86,-0
430.01,-0
435.18,-0
440.37,-0
445.57,-0
450.78,-0
456.01,-0
461.25,-0
466.51,-0
471.78,-0
477.06,-0
482.35,-0
487.66,-0
492.97,-0
498.3,-0
503.64,-0
509,-0
514.36,-0
519.73,-0
525.12,-0
530.51,-0
535.92,-0
541.33,-0
546.76,-0
552.19,-0
557.63,-0
563.08,-0
568.54,-0
574.01,-0
579.48,-0
584.96,-0
590.45,-0
595.95,-0
601.45,-0
606.96,-0
612.48,-0
618,-0
623.53,-0
629.06,-0
634.6,-0
640.15,-0
645.69,-0
651.25,-0
656.8,-0
662.36,-0
667.93,-0
673.49,-0
679.06,-0
684.64,-0
690.21,-0
695.79,-0
701.37,-0
706.95,-0
712.53,-0
718.12,-0
723.7,-0
729.28,-0
734.87,-0
740.45,-0
746.04,-0
751.62,-0
757.21,-0
762.79,-0
768.37,-0
773.95,-0
779.53,-0
785.1,-0
790.67,-0
796.24,-0
801.81,-0
807.38,-0
812.94,-0
818.49,-0
824.04,-0
829.59,-0
835.14,-0
840.67,-0
846.21,-0
851.74,-0
857.26,-0
862.77,-0
868.28,-0
873.79,-0
879.28,-0
884.77,-0
890.26,-0
895.73,-0
901.2,-0
906.66,-0
912.11,-0
917.55,-0
922.98,-0
928.41,-0
933.82,-0
939.23,-0
944.62,-0
950.01,-0
955.38,-0
960.74,-0
966.09,-0
971.44,-0
976.77,-0
982.08,-0
987.39,-0
992.68,-0
997.96,-0
1003.2,-0
1008.5,-0
1013.7,-0
1019,-0
1024.2,-0
1029.4,-0
1034.6,-0
1039.7,-0
1044.9,-0
1050,-0
1055.1,-0
1060.3,-0
1065.4,-0
1070.4,-0
1075.5,-0
1080.5,-0
1085.6,-0
1090.6,-0
1095.6,-0
1100.5,-0
1105.5,-0
1110.4,-0
1115.4,-0
1120.3,-0
1125.2,-0
1130,-0
1134.9,-0
1139.7,-0
1144.5,-0
1149.3,-0
1154.1,-0
1158.8,-0
1163.5,-0
1168.2,-0
1172.9,-0
1177.6,-0
1182.2,-0
1186.8,-0
1191.4,-0
1196,-0
1200.6,-0
1205.1,-3.3026e-06
1209.6,-1.1756e-05
1214.1,-2.5359e-05
1218.5,-3.6143e-05
1223,-4.0621e-05
1227.4,-3.9865e-05
1231.8,-4.0436e-05
1236.2,-3.3637e-05
1240.5,-3.962e-05
1244.8,-4.1192e-05
1249.1,-3.81e-05
1253.4,-2.9663e-05
1257.6,-1.2777e-05
1261.8,-9.4094e-06
1266,-7.7647e-06
1270.2,-7.2272e-06
1274.3,-4.9892e-06
1278.4,-0
1282.5,-0
1286.6,-0
1290.6,-0
1294.6,-0
1298.6,-0
1302.5,-5.4819e-07
1306.4,-6.6684e-06
1310.3,-1.1199e-05
1314.2,-1.4061e-05
1318,-1.29e-05
1321.9,-1.0652e-05
1325.6,-1.2268e-05
1329.4,-1.1065e-05
1333.1,-1.1212e-05
1336.8,-1.6656e-05
1340.5,-2.8485e-05
1344.1,-4.3829e-05
1347.7,-7.1513e-05
1351.3,-8.4129e-05
1354.8,-9.4615e-05
1358.3,-0.00010677
1361.8,-0.00011292
1365.3,-0.00012536
1368.7,-0.00013603
1372.1,-0.00014067
1375.5,-0.00013954
1378.8,-0.00013715
1382.1,-0.00014879
1385.4,-0.0001585
1388.6,-0.00016181
1391.8,-0.00016846
1395,-0.00016939
1398.1,-0.00016711
1401.2,-0.0001712
1404.3,-0.00016694
1407.3,-0.00016758
1410.3,-0.00021168
1413.3,-0.00028682
1416.3,-0.00037465
1419.2,-0.00044124
1422,-0.0005179
1424.9,-0.00062707
1427.7,-0.00076051
1430.5,-0.00093449
1433.2,-0.0010972
1435.9,-0.0013782
1438.6,-0.0016273
1441.2,-0.0018988
1443.8,-0.0022674
1446.4,-0.0026875
1448.9,-0.0031408
1451.4,-0.0038003
1453.9,-0.0045857
1456.3,-0.0054921
1458.7,-0.0066474
1461.1,-0.0080792
1463.4,-0.0099493
1465.7,-0.012304
1468,-0.015077
1470.2,-0.018372
1472.4,-0.02199
1474.5,-0.025511
1476.6,-0.028496
1478.7,-0.030631
1480.7,-0.031356
1482.7,-0.030462
1484.7,-0.027675
1486.6,-0.023814
1488.5,-0.0193
1490.4,-0.014787
1492.2,-0.010723
1494,-0.0073406
1495.7,-0.0048734
1497.4,-0.0030903
1499.1,-0.0019069
1500.7,-0.0011396
1502.3,-0.0006655
1503.9,-0.00039521
1505.4,-0.00020934
1506.9,-0.00010574
1508.3,-4.8417e-05
1509.7,-2.4957e-05
1511.1,-1.0976e-05
1512.4,-3.5092e-06
1513.7,-5.6673e-07
1515,-0
1516.2,-0
1517.4,-0
1518.5,-0
1519.6,-0
1520.7,-0
1521.7,-0
1522.7,-0
1523.7,-0
1524.6,-0
1525.5,-0
1526.3,-0
1527.1,-0
1527.8,-0
1528.6,-0
1529.2,-0
1529.9,-0
1530.5,-0
1531.1,-0
1531.6,-0
1532.1,-0
1532.5,-0
1532.9,-0
1533.3,-0
1533.6,-0
1533.9,-0
1534.2,-0
1534.4,-0
1534.6,-0
1534.7,-0
1534.8,-0
1534.9,-0
1534.9,-0


==> CSV/Q_23921.csv <==
X,Y
-34.231,-0
-34.211,-0
-34.153,-0
-34.055,-0
-33.919,-0
-33.743,-0
-33.529,-0
-33.276,-0
-32.983,-0
-32.652,-0
-32.282,-0
-31.873,-0
-31.425,-0
-30.938,-0
-30.413,-0
-29.848,5.9686e-07
-29.245,8.0454e-06
-28.603,0.00010925
-27.923,0.00043935
-27.203,0.00093243
-26.445,0.0017963
-25.649,0.0029799
-24.814,0.0044969
-23.94,0.00666
-23.028,0.009708
-22.077,0.013512
-21.088,0.018195
-20.061,0.023728
-18.995,0.030356
-17.891,0.037905
-16.749,0.04628
-15.569,0.05548
-14.35,0.064963
-13.094,0.074401
-11.8,0.083494
-10.467,0.091916
-9.0973,0.099314
-7.6895,0.10556
-6.244,0.11042
-4.7609,0.11414
-3.2402,0.11658
-1.682,0.1175
-0.086398,0.11673
1.5465,0.11418
3.2167,0.11008
4.924,0.10483
6.6684,0.098694
8.4498,0.091999
10.268,0.085006
12.123,0.077918
14.015,0.070907
15.944,0.064109
17.909,0.057744
19.91,0.052195
21.948,0.04735
24.022,0.043252
26.132,0.039578
28.279,0.036146
30.461,0.033101
32.679,0.030268
34.933,0.027592
37.222,0.025164
39.547,0.022759
41.908,0.02059
44.303,0.018645
46.734,0.017062
49.2,0.015745
51.701,0.014603
54.236,0.013652
56.806,0.012857
59.411,0.012181
62.05,0.011742
64.724,0.01139
67.432,0.01091
70.173,0.010454
72.949,0.009954
75.758,0.0094291
78.601,0.0089153
81.478,0.0084234
84.388,0.0079391
87.331,0.0074013
90.307,0.0068419
93.316,0.0063073
96.358,0.0058275
99.432,0.0053622
102.54,0.0049056
105.68,0.0044395
108.85,0.0039778
112.05,0.0034779
115.29,0.0029674
118.56,0.0025652
121.85,0.0022329
125.18,0.0019395
128.55,0.0016808
131.94,0.0014894
135.36,0.0013039
138.81,0.0011131
142.3,0.00090022
145.81,0.00080272
149.36,0.00071296
152.93,0.00062
156.54,0.00055434
160.17,0.00050208
163.84,0.00044046
167.53,0.00035421
171.25,0.00029089
175,0.00026811
178.79,0.00027046
182.59,0.00025246
186.43,0.00024139
190.3,0.00021136
194.19,0.00018824
198.11,0.00015933
202.06,0.00014161
206.04,0.00012137
210.04,7.6997e-05
214.07,6.1869e-05
218.13,3.4078e-05
222.22,2.0532e-05
226.33,6.9917e-06
230.46,5.8002e-07
234.63,-0
238.82,-0
243.03,-0
247.27,-0
251.54,-0
255.83,-0
260.15,-0
264.49,-0
268.85,-0
273.24,-0
277.65,-0
282.09,-0
286.55,-0
291.03,-0
295.54,-0
300.07,-0
304.62,-0
309.2,-0
313.8,-0
318.41,-0
323.06,-0
327.72,-0
332.4,-0
337.11,-0
341.83,-0
346.58,-0
351.35,-0
356.13,-0
360.94,-0
365.77,-0
370.62,-0
375.48,-0
380.37,-0
385.27,-0
390.19,-0
395.13,-0
400.09,-0
405.07,-0
410.06,-0
415.07,-0
420.1,-0
425.15,-0
430.21,-0
435.29,-0
440.38,-0
445.49,-0
450.62,-0
455.76,-0
460.91,-0
466.08,-0
471.27,-0
476.47,-0
481.68,-0
486.91,-0
492.15,-0
497.41,-0
502.68,-0
507.96,-0
513.25,-0
518.56,-0
523.87,-0
529.2,-0
534.54,-0
539.9,-0
545.26,-0
550.63,-0
556.02,-0
561.41,-0
566.82,-0
572.23,-0
577.66,-0
583.09,-0
588.53,-0
593.98,-0
599.44,-0
604.91,-0
610.38,-0
615.86,-0
621.35,-0
626.85,-0
632.35,-0
637.86,-0
643.38,-0
648.9,-0
654.43,-0
659.96,-0
665.5,-0
671.05,-0
676.59,-0
682.15,-0
687.7,-0
693.26,-0
698.83,-0
704.39,-0
709.96,-0
715.54,-0
721.11,-0
726.69,-0
732.27,-0
737.85,-0
743.43,-0
749.02,-0
754.6,-0
760.18,-0
765.77,-0
771.35,-0
776.94,-0
782.52,-0
788.11,-0
793.69,-0
799.27,-0
804.85,-0
810.43,-0
816,-0
821.57,-0
827.14,-0
832.71,-0
838.28,-0
843.84,-0
849.39,-0
854.94,-0
860.49,-0
866.04,-0
871.57,-0
877.11,-0
882.64,-0
888.16,-0
893.67,-0
899.18,-0
904.69,-0
910.18,-0
915.67,-0
921.16,-0
926.63,-0
932.1,-0
937.56,-0
943.01,-0
948.45,-0
953.88,-0
959.31,-0
964.72,-0
970.13,-0
975.52,-0
980.91,-0
986.28,-0
991.64,-0
996.99,-0
1002.3,-0
1007.7,-0
1013,-0
1018.3,-0
1023.6,-0
1028.9,-0
1034.1,-0
1039.4,-0
1044.6,-0
1049.9,-0
1055.1,-0
1060.3,-0
1065.5,-0
1070.6,-0
1075.8,-0
1080.9,-0
1086,-0
1091.2,-0
1096.3,-0
1101.3,-0
1106.4,-0
1111.4,-0
1116.5,-0
1121.5,-0
1126.5,-0
1131.4,-0
1136.4,-0
1141.3,-0
1146.3,-0
1151.2,-0
1156.1,-0
1160.9,-0
1165.8,-0
1170.6,-0
1175.4,-0
1180.2,-0
1185,-0
1189.7,-0
1194.4,-0
1199.1,-0
1203.8,-0
1208.5,-0
1213.1,-0
1217.7,-0
1222.3,-0
1226.9,-0
1231.5,-0
1236,-0
1240.5,-0
1245,-0
1249.4,-0
1253.9,-0
1258.3,-0
1262.7,-0
1267.1,-0
1271.4,-0
1275.7,-0
1280,-0
1284.3,-0
1288.5,-0
1292.7,-0
1296.9,-0
1301.1,-0
1305.2,-0
1309.3,-0
1313.4,-0
1317.5,-0
1321.5,-0
1325.5,-0
1329.5,-0
1333.4,-0
1337.3,-0
1341.2,-0
1345.1,-0
1348.9,-0
1352.8,-0
1356.5,-0
1360.3,-0
1364,-0
1367.7,-0
1371.4,-0
1375,-0
1378.6,-0
1382.2,-0
1385.7,-0
1389.2,-0
1392.7,-0
1396.2,-0
1399.6,-0
1403,-0
1406.4,-0
1409.7,-0
1413,-0
1416.2,-0
1419.5,-0
1422.7,-0
1425.9,2.9701e-06
1429,4.5565e-05
1432.1,0.00016564
1435.2,0.00028362
1438.2,0.00039569
1441.2,0.00054212
1444.2,0.00071989
1447.2,0.00096111
1450.1,0.0012634
1452.9,0.0015939
1455.8,0.0019403
1458.6,0.0022806
1461.4,0.0026207
1464.1,0.0030373
1466.8,0.0034438
1469.5,0.003955
1472.1,0.0044903
1474.7,0.0051033
1477.3,0.0057391
1479.8,0.0065617
1482.3,0.007532
1484.8,0.0086499
1487.2,0.0098671
1489.6,0.011384
1492,0.013379
1494.3,0.015725
1496.6,0.01846
1498.9,0.021728
1501.1,0.025233
1503.3,0.029075
1505.4,0.033664
1507.5,0.039044
1509.6,0.045203
1511.6,0.05227
1513.6,0.060217
1515.6,0.068834
1517.5,0.077929
1519.4,0.087396
1521.3,0.09686
1523.1,0.10601
1524.9,0.11461
1526.6,0.12257
1528.3,0.12958
1530,0.13525
1531.6,0.13915
1533.2,0.14106
1534.8,0.14063
1536.3,0.13785
1537.8,0.13316
1539.2,0.12664
1540.6,0.11876
1542,0.1096
1543.3,0.09949
1544.6,0.088669
1545.9,0.077455
1547.1,0.066296
1548.3,0.055628
1549.4,0.045799
1550.5,0.036841
1551.6,0.028996
1552.6,0.022195
1553.6,0.016558
1554.6,0.012036
1555.5,0.0084644
1556.4,0.0056424
1557.2,0.0035422
1558,0.0019513
1558.7,0.00084773
1559.5,0.00023646
1560.1,5.201e-05
1560.8,7.4703e-06
1561.4,-0
1562,-0
1562.5,-0
1563,-0
1563.4,-0
1563.8,-0
1564.2,-0
1564.5,-0
1564.8,-0
1565.1,-0
1565.3,-0
1565.5,-0
1565.6,-0
1565.7,-0
1565.7,-0
1565.8,-0


==> CSV/Q_23922.csv <==
X,Y
-34.231,-0
-34.211,-0
-34.153,-0
-34.055,-0
-33.919,-0
-33.743,-0
-33.529,-0
-33.276,-0
-32.983,-0
-32.652,-0
-32.282,-0
-31.873,-0
-31.425,-0
-30.938,-0
-30.413,-0
-29.848,-0
-29.245,-0
-28.603,-0
-27.923,-0
-27.203,-0
-26.445,-0
-25.649,-0
-24.814,-0
-23.94,-0
-23.028,-0
-22.077,-0
-21.088,-0
-20.061,-0
-18.995,-4.9227e-06
-17.891,-1.8756e-05
-16.749,-4.9873e-05
-15.569,-0.00012335
-14.35,-0.00033365
-13.094,-0.00083277
-11.8,-0.0020398
-10.467,-0.0040554
-9.0973,-0.0067267
-7.6895,-0.010031
-6.244,-0.013935
-4.7609,-0.018114
-3.2402,-0.022708
-1.682,-0.02771
-0.086398,-0.033158
1.5465,-0.03893
3.2167,-0.044698
4.924,-0.050005
6.6684,-0.054696
8.4498,-0.058685
10.268,-0.061921
12.123,-0.063806
14.015,-0.064205
15.944,-0.063927
17.909,-0.063409
19.91,-0.062661
21.948,-0.06133
24.022,-0.059468
26.132,-0.057298
28.279,-0.054659
30.461,-0.05167
32.679,-0.048539
34.933,-0.045422
37.222,-0.042145
39.547,-0.038483
41.908,-0.034204
44.303,-0.029718
46.734,-0.025386
49.2,-0.021717
51.701,-0.018497
54.236,-0.015671
56.806,-0.013193
59.411,-0.011096
62.05,-0.0092632
64.724,-0.0076167
67.432,-0.0062261
70.173,-0.0049177
72.949,-0.0038262
75.758,-0.0029978
78.601,-0.0023898
81.478,-0.0019397
84.388,-0.0015486
87.331,-0.001193
90.307,-0.00086865
93.316,-0.00051393
96.358,-0.00023583
99.432,-0.00010148
102.54,-2.1094e-05
105.68,-0
108.85,-0
112.05,-0
115.29,-0
118.56,-0
121.85,-0
125.18,-0
128.55,-0
131.94,-0
135.36,-0
138.81,-0
142.3,-0
145.81,-0
149.36,-0
152.93,-0
156.54,-0
160.17,-0
163.84,-0
167.53,-0
171.25,-0
175,-0
178.79,-0
182.59,-0
186.43,-0
190.3,-0
194.19,-0
198.11,-0
202.06,-0
206.04,-0
210.04,-0
214.07,-0
218.13,-0
222.22,-0
226.33,-0
230.46,-0
234.63,-0
238.82,-0
243.03,-0
247.27,-0
251.54,-0
255.83,-0
260.15,-0
264.49,-0
268.85,-0
273.24,-0
277.65,-0
282.09,-0
286.55,-0
291.03,-0
295.54,-0
300.07,-0
304.62,-0
309.2,-0
313.8,-0
318.41,-0
323.06,-0
327.72,-0
332.4,-0
337.11,-0
341.83,-0
346.58,-0
351.35,-0
356.13,-0
360.94,-0
365.77,-0
370.62,-0
375.48,-0
380.37,-0
385.27,-0
390.19,-0
395.13,-0
400.09,-0
405.07,-0
410.06,-0
415.07,-0
420.1,-0
425.15,-0
430.21,-0
435.29,-0
440.38,-0
445.49,-0
450.62,-0
455.76,-0
460.91,-0
466.08,-0
471.27,-0
476.47,-0
481.68,-0
486.91,-0
492.15,-0
497.41,-0
502.68,-0
507.96,-0
513.25,-0
518.56,-0
523.87,-0
529.2,-0
534.54,-0
539.9,-0
545.26,-0
550.63,-0
556.02,-0
561.41,-0
566.82,-0
572.23,-0
577.66,-0
583.09,-0
588.53,-0
593.98,-0
599.44,-0
604.91,-0
610.38,-0
615.86,-0
621.35,-0
626.85,-0
632.35,-0
637.86,-0
643.38,-0
648.9,-0
654.43,-0
659.96,-0
665.5,-0
671.05,-0
676.59,-0
682.15,-0
687.7,-0
693.26,-0
698.83,-0
704.39,-0
709.96,-0
715.54,-0
721.11,-0
726.69,-0
732.27,-0
737.85,-0
743.43,-0
749.02,-0
754.6,-0
760.18,-0
765.77,-0
771.35,-0
776.94,-0
782.52,-0
788.11,-0
793.69,-0
799.27,-0
804.85,-0
810.43,-0
816,-0
821.57,-0
827.14,-0
832.71,-0
838.28,-0
843.84,-0
849.39,-0
854.94,-0
860.49,-0
866.04,-0
871.57,-0
877.11,-0
882.64,-0
888.16,-0
893.67,-0
899.18,-0
904.69,-0
910.18,-0
915.67,-0
921.16,-0
926.63,-0
932.1,-0
937.56,-0
943.01,-0
948.45,-0
953.88,-0
959.31,-0
964.72,-0
970.13,-0
975.52,-0
980.91,-0
986.28,-0
991.64,-0
996.99,-0
1002.3,-0
1007.7,-0
1013,-0
1018.3,-0
1023.6,-0
1028.9,-0
1034.1,-0
1039.4,-0
1044.6,-0
1049.9,-0
1055.1,-0
1060.3,-0
1065.5,-0
1070.6,-0
1075.8,-0
1080.9,-0
1086,-0
1091.2,-0
1096.3,-0
1101.3,-0
1106.4,-0
1111.4,-0
1116.5,-0
1121.5,-0
1126.5,-0
1131.4,-0
1136.4,-0
1141.3,-0
1146.3,-0
1151.2,-0
1156.1,-0
1160.9,-0
1165.8,-0
1170.6,-0
1175.4,-0
1180.2,-0
1185,-0
1189.7,-0
1194.4,-0
1199.1,-0
1203.8,-0
1208.5,-0
1213.1,-0
1217.7,-0
1222.3,-0
1226.9,-0
1231.5,-0
1236,-0
1240.5,-0
1245,-0
1249.4,-0
1253.9,-0
1258.3,-0
1262.7,-0
1267.1,-0
1271.4,-0
1275.7,-0
1280,-0
1284.3,-0
1288.5,-0
1292.7,-0
1296.9,-0
1301.1,-0
1305.2,-0
1309.3,-0
1313.4,-0
1317.5,-0
1321.5,-0
1325.5,-0
1329.5,-0
1333.4,-0
1337.3,-0
1341.2,-1.1073e-05
1345.1,-5.6052e-05
1348.9,-0.0001337
1352.8,-0.00022817
1356.5,-0.00035887
1360.3,-0.00049329
1364,-0.00062042
1367.7,-0.00076899
1371.4,-0.00091604
1375,-0.0010308
1378.6,-0.0011591
1382.2,-0.0012698
1385.7,-0.0013568
1389.2,-0.0014279
1392.7,-0.0014867
1396.2,-0.0015744
1399.6,-0.0016395
1403,-0.0017571
1406.4,-0.001936
1409.7,-0.0021319
1413,-0.002382
1416.2,-0.0027466
1419.5,-0.0031146
1422.7,-0.0035117
1425.9,-0.0039482
1429,-0.0043783
1432.1,-0.0049401
1435.2,-0.005566
1438.2,-0.006205
1441.2,-0.0068369
1444.2,-0.0075504
1447.2,-0.008357
1450.1,-0.0091408
1452.9,-0.0098926
1455.8,-0.010663
1458.6,-0.011451
1461.4,-0.012234
1464.1,-0.01304
1466.8,-0.013899
1469.5,-0.014848
1472.1,-0.015924
1474.7,-0.01707
1477.3,-0.018364
1479.8,-0.019812
1482.3,-0.021636
1484.8,-0.023769
1487.2,-0.026421
1489.6,-0.029522
1492,-0.033234
1494.3,-0.036765
1496.6,-0.03936
1498.9,-0.041433
1501.1,-0.04332
1503.3,-0.044774
1505.4,-0.045643
1507.5,-0.046249
1509.6,-0.046476
1511.6,-0.046386
1513.6,-0.046278
1515.6,-0.046468
1517.5,-0.046657
1519.4,-0.046379
1521.3,-0.045089
1523.1,-0.04289
1524.9,-0.040156
1526.6,-0.037397
1528.3,-0.034338
1530,-0.030979
1531.6,-0.027484
1533.2,-0.024257
1534.8,-0.021123
1536.3,-0.018033
1537.8,-0.015024
1539.2,-0.012039
1540.6,-0.0092953
1542,-0.0069296
1543.3,-0.0049466
1544.6,-0.0033647
1545.9,-0.0022439
1547.1,-0.0015061
1548.3,-0.0010439
1549.4,-0.00073901
1550.5,-0.00047717
1551.6,-0.00027705
1552.6,-0.00014098
1553.6,-5.1989e-05
1554.6,-2.207e-05
1555.5,-1.7736e-06
1556.4,-0
1557.2,-0
1558,-0
1558.7,-0
1559.5,-0
1560.1,-0
1560.8,-0
1561.4,-0
1562,-0
1562.5,-0
1563,-0
1563.4,-0
1563.8,-0
1564.2,-0
1564.5,-0
1564.8,-0
1565.1,-0
1565.3,-0
1565.5,-0
1565.6,-0
1565.7,-0
1565.7,-0
1565.8,-0


==> CSV/Q_23923.csv <==
X,Y
-34.231,-0
-34.211,-0
-34.153,-0
-34.055,-0
-33.919,-0
-33.743,-0
-33.529,-0
-33.276,-0
-32.983,-0
-32.652,-0
-32.282,-0
-31.873,-0
-31.425,-0
-30.938,-0
-30.413,-0
-29.848,-0
-29.245,-0
-28.603,-0
-27.923,-0
-27.203,-0
-26.445,-0
-25.649,-0
-24.814,-0
-23.94,1.7736e-06
-23.028,2.207e-05
-22.077,5.1989e-05
-21.088,0.00014098
-20.061,0.00027705
-18.995,0.00047717
-17.891,0.00073901
-16.749,0.0010439
-15.569,0.0015061
-14.35,0.0022439
-13.094,0.0033647
-11.8,0.0049466
-10.467,0.0069296
-9.0973,0.0092953
-7.6895,0.012039
-6.244,0.015024
-4.7609,0.018033
-3.2402,0.021123
-1.682,0.024257
-0.086398,0.027484
1.5465,0.030979
3.2167,0.034338
4.924,0.037397
6.6684,0.040156
8.4498,0.04289
10.268,0.045089
12.123,0.046379
14.015,0.046657
15.944,0.046468
17.909,0.046278
19.91,0.046386
21.948,0.046476
24.022,0.046249
26.132,0.045643
28.279,0.044774
30.461,0.04332
32.679,0.041433
34.933,0.03936
37.222,0.036765
39.547,0.033234
41.908,0.029522
44.303,0.026421
46.734,0.023769
49.2,0.021636
51.701,0.019812
54.236,0.018364
56.806,0.01707
59.411,0.015924
62.05,0.014848
64.724,0.013899
67.432,0.01304
70.173,0.012234
72.949,0.011451
75.758,0.010663
78.601,0.0098926
81.478,0.0091408
84.388,0.008357
87.331,0.0075504
90.307,0.0068369
93.316,0.006205
96.358,0.005566
99.432,0.0049401
102.54,0.0043783
105.68,0.0039482
108.85,0.0035117
112.05,0.0031146
115.29,0.0027466
118.56,0.002382
121.85,0.0021319
125.18,0.001936
128.55,0.0017571
131.94,0.0016395
135.36,0.0015744
138.81,0.0014867
142.3,0.0014279
145.81,0.0013568
149.36,0.0012698
152.93,0.0011591
156.54,0.0010308
160.17,0.00091604
163.84,0.00076899
167.53,0.00062042
171.25,0.00049329
175,0.00035887
178.79,0.00022817
182.59,0.0001337
186.43,5.6052e-05
190.3,1.1073e-05
194.19,-0
198.11,-0
202.06,-0
206.04,-0
210.04,-0
214.07,-0
218.13,-0
222.22,-0
226.33,-0
230.46,-0
234.63,-0
238.82,-0
243.03,-0
247.27,-0
251.54,-0
255.83,-0
260.15,-0
264.49,-0
268.85,-0
273.24,-0
277.65,-0
282.09,-0
286.55,-0
291.03,-0
295.54,-0
300.07,-0
304.62,-0
309.2,-0
313.8,-0
318.41,-0
323.06,-0
327.72,-0
332.4,-0
337.11,-0
341.83,-0
346.58,-0
351.35,-0
356.13,-0
360.94,-0
365.77,-0
370.62,-0
375.48,-0
380.37,-0
385.27,-0
390.19,-0
395.13,-0
400.09,-0
405.07,-0
410.06,-0
415.07,-0
420.1,-0
425.15,-0
430.21,-0
435.29,-0
440.38,-0
445.49,-0
450.62,-0
455.76,-0
460.91,-0
466.08,-0
471.27,-0
476.47,-0
481.68,-0
486.91,-0
492.15,-0
497.41,-0
502.68,-0
507.96,-0
513.25,-0
518.56,-0
523.87,-0
529.2,-0
534.54,-0
539.9,-0
545.26,-0
550.63,-0
556.02,-0
561.41,-0
566.82,-0
572.23,-0
577.66,-0
583.09,-0
588.53,-0
593.98,-0
599.44,-0
604.91,-0
610.38,-0
615.86,-0
621.35,-0
626.85,-0
632.35,-0
637.86,-0
643.38,-0
648.9,-0
654.43,-0
659.96,-0
665.5,-0
671.05,-0
676.59,-0
682.15,-0
687.7,-0
693.26,-0
698.83,-0
704.39,-0
709.96,-0
715.54,-0
721.11,-0
726.69,-0
732.27,-0
737.85,-0
743.43,-0
749.02,-0
754.6,-0
760.18,-0
765.77,-0
771.35,-0
776.94,-0
782.52,-0
788.11,-0
793.69,-0
799.27,-0
804.85,-0
810.43,-0
816,-0
821.57,-0
827.14,-0
832.71,-0
838.28,-0
843.84,-0
849.39,-0
854.94,-0
860.49,-0
866.04,-0
871.57,-0
877.11,-0
882.64,-0
888.16,-0
893.67,-0
899.18,-0
904.69,-0
910.18,-0
915.67,-0
921.16,-0
926.63,-0
932.1,-0
937.56,-0
943.01,-0
948.45,-0
953.88,-0
959.31,-0
964.72,-0
970.13,-0
975.52,-0
980.91,-0
986.28,-0
991.64,-0
996.99,-0
1002.3,-0
1007.7,-0
1013,-0
1018.3,-0
1023.6,-0
1028.9,-0
1034.1,-0
1039.4,-0
1044.6,-0
1049.9,-0
1055.1,-0
1060.3,-0
1065.5,-0
1070.6,-0
1075.8,-0
1080.9,-0
1086,-0
1091.2,-0
1096.3,-0
1101.3,-0
1106.4,-0
1111.4,-0
1116.5,-0
1121.5,-0
1126.5,-0
1131.4,-0
1136.4,-0
1141.3,-0
1146.3,-0
1151.2,-0
1156.1,-0
1160.9,-0
1165.8,-0
1170.6,-0
1175.4,-0
1180.2,-0
1185,-0
1189.7,-0
1194.4,-0
1199.1,-0
1203.8,-0
1208.5,-0
1213.1,-0
1217.7,-0
1222.3,-0
1226.9,-0
1231.5,-0
1236,-0
1240.5,-0
1245,-0
1249.4,-0
1253.9,-0
1258.3,-0
1262.7,-0
1267.1,-0
1271.4,-0
1275.7,-0
1280,-0
1284.3,-0
1288.5,-0
1292.7,-0
1296.9,-0
1301.1,-0
1305.2,-0
1309.3,-0
1313.4,-0
1317.5,-0
1321.5,-0
1325.5,-0
1329.5,-0
1333.4,-0
1337.3,-0
1341.2,-0
1345.1,-0
1348.9,-0
1352.8,-0
1356.5,-0
1360.3,-0
1364,-0
1367.7,-0
1371.4,-0
1375,-0
1378.6,-0
1382.2,-0
1385.7,-0
1389.2,-0
1392.7,-0
1396.2,-0
1399.6,-0
1403,-0
1406.4,-0
1409.7,-0
1413,-0
1416.2,-0
1419.5,-0
1422.7,-0
1425.9,-0
1429,2.1094e-05
1432.1,0.00010148
1435.2,0.00023583
1438.2,0.00051393
1441.2,0.00086865
1444.2,0.001193
1447.2,0.0015486
1450.1,0.0019397
1452.9,0.0023898
1455.8,0.0029978
1458.6,0.0038262
1461.4,0.0049177
1464.1,0.0062261
1466.8,0.0076167
1469.5,0.0092632
1472.1,0.011096
1474.7,0.013193
1477.3,0.015671
1479.8,0.018497
1482.3,0.021717
1484.8,0.025386
1487.2,0.029718
1489.6,0.034204
1492,0.038483
1494.3,0.042145
1496.6,0.045422
1498.9,0.048539
1501.1,0.05167
1503.3,0.054659
1505.4,0.057298
1507.5,0.059468
1509.6,0.06133
1511.6,0.062661
1513.6,0.063409
1515.6,0.063927
1517.5,0.064205
1519.4,0.063806
1521.3,0.061921
1523.1,0.058685
1524.9,0.054696
1526.6,0.050005
1528.3,0.044698
1530,0.03893
1531.6,0.033158
1533.2,0.02771
1534.8,0.022708
1536.3,0.018114
1537.8,0.013935
1539.2,0.010031
1540.6,0.0067267
1542,0.0040554
1543.3,0.0020398
1544.6,0.00083277
1545.9,0.00033365
1547.1,0.00012335
1548.3,4.9873e-05
1549.4,1.8756e-05
1550.5,4.9227e-06
1551.6,-0
1552.6,-0
1553.6,-0
1554.6,-0
1555.5,-0
1556.4,-0
1557.2,-0
1558,-0
1558.7,-0
1559.5,-0
1560.1,-0
1560.8,-0
1561.4,-0
1562,-0
1562.5,-0
1563,-0
1563.4,-0
1563.8,-0
1564.2,-0
1564.5,-0
1564.8,-0
1565.1,-0
1565.3,-0
1565.5,-0
1565.6,-0
1565.7,-0
1565.7,-0
1565.8,-0


==> CSV/Q_23924.csv <==
X,Y
-34.231,-0
-34.211,-0
-34.153,-0
-34.055,-0
-33.919,-0
-33.743,-0
-33.529,-0
-33.276,-0
-32.983,-0
-32.652,-0
-32.282,-0
-31.873,-0
-31.425,-0
-30.938,-0
-30.413,-0
-29.848,-0
-29.245,-7.4703e-06
-28.603,-5.201e-05
-27.923,-0.00023646
-27.203,-0.00084773
-26.445,-0.0019513
-25.649,-0.0035422
-24.814,-0.0056424
-23.94,-0.0084644
-23.028,-0.012036
-22.077,-0.016558
-21.088,-0.022195
-20.061,-0.028996
-18.995,-0.036841
-17.891,-0.045799
-16.749,-0.055628
-15.569,-0.066296
-14.35,-0.077455
-13.094,-0.088669
-11.8,-0.09949
-10.467,-0.1096
-9.0973,-0.11876
-7.6895,-0.12664
-6.244,-0.13316
-4.7609,-0.13785
-3.2402,-0.14063
-1.682,-0.14106
-0.086398,-0.13915
1.5465,-0.13525
3.2167,-0.12958
4.924,-0.12257
6.6684,-0.11461
8.4498,-0.10601
10.268,-0.09686
12.123,-0.087396
14.015,-0.077929
15.944,-0.068834
17.909,-0.060217
19.91,-0.05227
21.948,-0.045203
24.022,-0.039044
26.132,-0.033664
28.279,-0.029075
30.461,-0.025233
32.679,-0.021728
34.933,-0.01846
37.222,-0.015725
39.547,-0.013379
41.908,-0.011384
44.303,-0.0098671
46.734,-0.0086499
49.2,-0.007532
51.701,-0.0065617
54.236,-0.0057391
56.806,-0.0051033
59.411,-0.0044903
62.05,-0.003955
64.724,-0.0034438
67.432,-0.0030373
70.173,-0.0026207
72.949,-0.0022806
75.758,-0.0019403
78.601,-0.0015939
81.478,-0.0012634
84.388,-0.00096111
87.331,-0.00071989
90.307,-0.00054212
93.316,-0.00039569
96.358,-0.00028362
99.432,-0.00016564
102.54,-4.5565e-05
105.68,-2.9701e-06
108.85,-0
112.05,-0
115.29,-0
118.56,-0
121.85,-0
125.18,-0
128.55,-0
131.94,-0
135.36,-0
138.81,-0
142.3,-0
145.81,-0
149.36,-0
152.93,-0
156.54,-0
160.17,-0
163.84,-0
167.53,-0
171.25,-0
175,-0
178.79,-0
182.59,-0
186.43,-0
190.3,-0
194.19,-0
198.11,-0
202.06,-0
206.04,-0
210.04,-0
214.07,-0
218.13,-0
222.22,-0
226.33,-0
230.46,-0
234.63,-0
238.82,-0
243.03,-0
247.27,-0
251.54,-0
255.83,-0
260.15,-0
264.49,-0
268.85,-0
273.24,-0
277.65,-0
282.09,-0
286.55,-0
291.03,-0
295.54,-0
300.07,-0
304.62,-0
309.2,-0
313.8,-0
318.41,-0
323.06,-0
327.72,-0
332.4,-0
337.11,-0
341.83,-0
346.58,-0
351.35,-0
356.13,-0
360.94,-0
365.77,-0
370.62,-0
375.48,-0
380.37,-0
385.27,-0
390.19,-0
395.13,-0
400.09,-0
405.07,-0
410.06,-0
415.07,-0
420.1,-0
425.15,-0
430.21,-0
435.29,-0
440.38,-0
445.49,-0
450.62,-0
455.76,-0
460.91,-0
466.08,-0
471.27,-0
476.47,-0
481.68,-0
486.91,-0
492.15,-0
497.41,-0
502.68,-0
507.96,-0
513.25,-0
518.56,-0
523.87,-0
529.2,-0
534.54,-0
539.9,-0
545.26,-0
550.63,-0
556.02,-0
561.41,-0
566.82,-0
572.23,-0
577.66,-0
583.09,-0
588.53,-0
593.98,-0
599.44,-0
604.91,-0
610.38,-0
615.86,-0
621.35,-0
626.85,-0
632.35,-0
637.86,-0
643.38,-0
648.9,-0
654.43,-0
659.96,-0
665.5,-0
671.05,-0
676.59,-0
682.15,-0
687.7,-0
693.26,-0
698.83,-0
704.39,-0
709.96,-0
715.54,-0
721.11,-0
726.69,-0
732.27,-0
737.85,-0
743.43,-0
749.02,-0
754.6,-0
760.18,-0
765.77,-0
771.35,-0
776.94,-0
782.52,-0
788.11,-0
793.69,-0
799.27,-0
804.85,-0
810.43,-0
816,-0
821.57,-0
827.14,-0
832.71,-0
838.28,-0
843.84,-0
849.39,-0
854.94,-0
860.49,-0
866.04,-0
871.57,-0
877.11,-0
882.64,-0
888.16,-0
893.67,-0
899.18,-0
904.69,-0
910.18,-0
915.67,-0
921.16,-0
926.63,-0
932.1,-0
937.56,-0
943.01,-0
948.45,-0
953.88,-0
959.31,-0
964.72,-0
970.13,-0
975.52,-0
980.91,-0
986.28,-0
991.64,-0
996.99,-0
1002.3,-0
1007.7,-0
1013,-0
1018.3,-0
1023.6,-0
1028.9,-0
1034.1,-0
1039.4,-0
1044.6,-0
1049.9,-0
1055.1,-0
1060.3,-0
1065.5,-0
1070.6,-0
1075.8,-0
1080.9,-0
1086,-0
1091.2,-0
1096.3,-0
1101.3,-0
1106.4,-0
1111.4,-0
1116.5,-0
1121.5,-0
1126.5,-0
1131.4,-0
1136.4,-0
1141.3,-0
1146.3,-0
1151.2,-0
1156.1,-0
1160.9,-0
1165.8,-0
1170.6,-0
1175.4,-0
1180.2,-0
1185,-0
1189.7,-0
1194.4,-0
1199.1,-0
1203.8,-0
1208.5,-0
1213.1,-0
1217.7,-0
1222.3,-0
1226.9,-0
1231.5,-0
1236,-0
1240.5,-0
1245,-0
1249.4,-0
1253.9,-0
1258.3,-0
1262.7,-0
1267.1,-0
1271.4,-0
1275.7,-0
1280,-0
1284.3,-0
1288.5,-0
1292.7,-0
1296.9,-0
1301.1,-5.8002e-07
1305.2,-6.9917e-06
1309.3,-2.0532e-05
1313.4,-3.4078e-05
1317.5,-6.1869e-05
1321.5,-7.6997e-05
1325.5,-0.00012137
1329.5,-0.00014161
1333.4,-0.00015933
1337.3,-0.00018824
1341.2,-0.00021136
1345.1,-0.00024139
1348.9,-0.00025246
1352.8,-0.00027046
1356.5,-0.00026811
1360.3,-0.00029089
1364,-0.00035421
1367.7,-0.00044046
1371.4,-0.00050208
1375,-0.00055434
1378.6,-0.00062
1382.2,-0.00071296
1385.7,-0.00080272
1389.2,-0.00090022
1392.7,-0.0011131
1396.2,-0.0013039
1399.6,-0.0014894
1403,-0.0016808
1406.4,-0.0019395
1409.7,-0.0022329
1413,-0.0025652
1416.2,-0.0029674
1419.5,-0.0034779
1422.7,-0.0039778
1425.9,-0.0044395
1429,-0.0049056
1432.1,-0.0053622
1435.2,-0.0058275
1438.2,-0.0063073
1441.2,-0.0068419
1444.2,-0.0074013
1447.2,-0.0079391
1450.1,-0.0084234
1452.9,-0.0089153
1455.8,-0.0094291
1458.6,-0.009954
1461.4,-0.010454
1464.1,-0.01091
1466.8,-0.01139
1469.5,-0.011742
1472.1,-0.012181
1474.7,-0.012857
1477.3,-0.013652
1479.8,-0.014603
1482.3,-0.015745
1484.8,-0.017062
1487.2,-0.018645
1489.6,-0.02059
1492,-0.022759
1494.3,-0.025164
1496.6,-0.027592
1498.9,-0.030268
1501.1,-0.033101
1503.3,-0.036146
1505.4,-0.039578
1507.5,-0.043252
1509.6,-0.04735
1511.6,-0.052195
1513.6,-0.057744
1515.6,-0.064109
1517.5,-0.070907
1519.4,-0.077918
1521.3,-0.085006
1523.1,-0.091999
1524.9,-0.098694
1526.6,-0.10483
1528.3,-0.11008
1530,-0.11418
1531.6,-0.11673
1533.2,-0.1175
1534.8,-0.11658
1536.3,-0.11414
1537.8,-0.11042
1539.2,-0.10556
1540.6,-0.099314
1542,-0.091916
1543.3,-0.083494
1544.6,-0.074401
1545.9,-0.064963
1547.1,-0.05548
1548.3,-0.04628
1549.4,-0.037905
1550.5,-0.030356
1551.6,-0.023728
1552.6,-0.018195
1553.6,-0.013512
1554.6,-0.009708
1555.5,-0.00666
1556.4,-0.0044969
1557.2,-0.0029799
1558,-0.0017963
1558.7,-0.00093243
1559.5,-0.00043935
1560.1,-0.00010925
1560.8,-8.0454e-06
1561.4,-5.9686e-07
1562,-0
1562.5,-0
1563,-0
1563.4,-0
1563.8,-0
1564.2,-0
1564.5,-0
1564.8,-0
1565.1,-0
1565.3,-0
1565.5,-0
1565.6,-0
1565.7,-0
1565.7,-0
1565.8,-0


==> CSV/Q_2392_in1.csv <==
X,Y
-34.231,-0
-34.211,-0
-34.153,-0
-34.055,-0
-33.919,-0
-33.743,-0
-33.529,-0
-33.276,-0
-32.983,-0
-32.652,-0
-32.282,-0
-31.873,-0
-31.425,-0
-30.938,-0
-30.413,-0
-29.848,-0
-29.245,-0
-28.603,-0
-27.923,3.5117e-06
-27.203,6.0938e-05
-26.445,0.00026614
-25.649,0.0005905
-24.814,0.0010351
-23.94,0.0017258
-23.028,0.002565
-22.077,0.0036951
-21.088,0.005041
-20.061,0.0067488
-18.995,0.0088587
-17.891,0.011456
-16.749,0.014768
-15.569,0.018452
-14.35,0.022728
-13.094,0.02738
-11.8,0.03219
-10.467,0.037045
-9.0973,0.041672
-7.6895,0.045931
-6.244,0.049739
-4.7609,0.053152
-3.2402,0.056509
-1.682,0.059725
-0.086398,0.061961
1.5465,0.063437
3.2167,0.063945
4.924,0.063637
6.6684,0.062514
8.4498,0.060654
10.268,0.058059
12.123,0.054848
14.015,0.05157
15.944,0.048341
17.909,0.045138
19.91,0.041998
21.948,0.039078
24.022,0.036307
26.132,0.033567
28.279,0.031057
30.461,0.028626
32.679,0.026383
34.933,0.024319
37.222,0.022278
39.547,0.020618
41.908,0.01853
44.303,0.016805
46.734,0.015314
49.2,0.014059
51.701,0.012943
54.236,0.012063
56.806,0.011298
59.411,0.010707
62.05,0.010204
64.724,0.0097343
67.432,0.0093197
70.173,0.0088231
72.949,0.0083086
75.758,0.0077706
78.601,0.0072814
81.478,0.0067541
84.388,0.0062276
87.331,0.0056826
90.307,0.005189
93.316,0.0047149
96.358,0.0042183
99.432,0.0037791
102.54,0.0032864
105.68,0.0027716
108.85,0.0023017
112.05,0.0019636
115.29,0.0016144
118.56,0.001354
121.85,0.0011123
125.18,0.00089518
128.55,0.00071197
131.94,0.00046444
135.36,0.00028606
138.81,0.00019666
142.3,0.00017476
145.81,0.00015693
149.36,0.00016457
152.93,0.00014886
156.54,0.00012668
160.17,0.0001088
163.84,0.00011285
167.53,0.00011771
171.25,0.00011861
175,0.00012498
178.79,0.0001178
182.59,0.00011147
186.43,8.9672e-05
190.3,7.6324e-05
194.19,5.6867e-05
198.11,3.9922e-05
202.06,1.9921e-05
206.04,3.9217e-06
210.04,-0
214.07,-0
218.13,-0
222.22,-0
226.33,-0
230.46,-0
234.63,-0
238.82,-0
243.03,-0
247.27,-0
251.54,-0
255.83,-0
260.15,-0
264.49,-0
268.85,-0
273.24,-0
277.65,-0
282.09,-0
286.55,-0
291.03,-0
295.54,-0
300.07,-0
304.62,-0
309.2,-0
313.8,-0
318.41,-0
323.06,-0
327.72,-0
332.4,-0
337.11,-0
341.83,-0
346.58,-0
351.35,-0
356.13,-0
360.94,-0
365.77,-0
370.62,-0
375.48,-0
380.37,-0
385.27,-0
390.19,-0
395.13,-0
400.09,-0
405.07,-0
410.06,-0
415.07,-0
420.1,-0
425.15,-0
430.21,-0
435.29,-0
440.38,-0
445.49,-0
450.62,-0
455.76,-0
460.91,-0
466.08,-0
471.27,-0
476.47,-0
481.68,-0
486.91,-0
492.15,-0
497.41,-0
502.68,-0
507.96,-0
513.25,-0
518.56,-0
523.87,-0
529.2,-0
534.54,-0
539.9,-0
545.26,-0
550.63,-0
556.02,-0
561.41,-0
566.82,-0
572.23,-0
577.66,-0
583.09,-0
588.53,-0
593.98,-0
599.44,-0
604.91,-0
610.38,-0
615.86,-0
621.35,-0
626.85,-0
632.35,-0
637.86,-0
643.38,-0
648.9,-0
654.43,-0
659.96,-0
665.5,-0
671.05,-0
676.59,-0
682.15,-0
687.7,-0
693.26,-0
698.83,-0
704.39,-0
709.96,-0
715.54,-0
721.11,-0
726.69,-0
732.27,-0
737.85,-0
743.43,-0
749.02,-0
754.6,-0
760.18,-0
765.77,-0
771.35,-0
776.94,-0
782.52,-0
788.11,-0
793.69,-0
799.27,-0
804.85,-0
810.43,-0
816,-0
821.57,-0
827.14,-0
832.71,-0
838.28,-0
843.84,-0
849.39,-0
854.94,-0
860.49,-0
866.04,-0
871.57,-0
877.11,-0
882.64,-0
888.16,-0
893.67,-0
899.18,-0
904.69,-0
910.18,-0
915.67,-0
921.16,-0
926.63,-0
932.1,-0
937.56,-0
943.01,-0
948.45,-0
953.88,-0
959.31,-0
964.72,-0
970.13,-0
975.52,-0
980.91,-0
986.28,-0
991.64,-0
996.99,-0
1002.3,-0
1007.7,-0
1013,-0
1018.3,-0
1023.6,-0
1028.9,-0
1034.1,-0
1039.4,-0
1044.6,-0
1049.9,-0
1055.1,-0
1060.3,-0
1065.5,-0
1070.6,-0
1075.8,-0
1080.9,-0
1086,-0
1091.2,-0
1096.3,-0
1101.3,-0
1106.4,-0
1111.4,-0
1116.5,-0
1121.5,-0
1126.5,-0
1131.4,-0
1136.4,-0
1141.3,-0
1146.3,-0
1151.2,-0
1156.1,-0
1160.9,-0
1165.8,-0
1170.6,-0
1175.4,-0
1180.2,-0
1185,-0
1189.7,-0
1194.4,-0
1199.1,-0
1203.8,-0
1208.5,-0
1213.1,-0
1217.7,-0
1222.3,-0
1226.9,-0
1231.5,-0
1236,-0
1240.5,-0
1245,-0
1249.4,-0
1253.9,-0
1258.3,-0
1262.7,-0
1267.1,-0
1271.4,-0
1275.7,-0
1280,-0
1284.3,-0
1288.5,-0
1292.7,-0
1296.9,-0
1301.1,-0
1305.2,-0
1309.3,-0
1313.4,-0
1317.5,-0
1321.5,-0
1325.5,-0
1329.5,-0
1333.4,-0
1337.3,-0
1341.2,-0
1345.1,-0
1348.9,-0
1352.8,-0
1356.5,-0
1360.3,-0
1364,-0
1367.7,-0
1371.4,-0
1375,-0
1378.6,-0
1382.2,-0
1385.7,-0
1389.2,-0
1392.7,-0
1396.2,-0
1399.6,-0
1403,-0
1406.4,-0
1409.7,-0
1413,-0
1416.2,-0
1419.5,-0
1422.7,-0
1425.9,-0
1429,4.6315e-06
1432.1,6.1863e-05
1435.2,0.00016183
1438.2,0.00028398
1441.2,0.00040125
1444.2,0.00053433
1447.2,0.00070656
1450.1,0.00092664
1452.9,0.001231
1455.8,0.0015813
1458.6,0.001933
1461.4,0.0022733
1464.1,0.0026246
1466.8,0.0029963
1469.5,0.0034179
1472.1,0.0039039
1474.7,0.0044558
1477.3,0.0050583
1479.8,0.0057266
1482.3,0.0065228
1484.8,0.0076075
1487.2,0.0088664
1489.6,0.010262
1492,0.012113
1494.3,0.013861
1496.6,0.016085
1498.9,0.018656
1501.1,0.021487
1503.3,0.024622
1505.4,0.028009
1507.5,0.031945
1509.6,0.036246
1511.6,0.040981
1513.6,0.045949
1515.6,0.051142
1517.5,0.056396
1519.4,0.061355
1521.3,0.066116
1523.1,0.070259
1524.9,0.07365
1526.6,0.076455
1528.3,0.078486
1530,0.079399
1531.6,0.078996
1533.2,0.077431
1534.8,0.074636
1536.3,0.071221
1537.8,0.067319
1539.2,0.062833
1540.6,0.057913
1542,0.052226
1543.3,0.046112
1544.6,0.039935
1545.9,0.033942
1547.1,0.028361
1548.3,0.02304
1549.4,0.01825
1550.5,0.014202
1551.6,0.010801
1552.6,0.007887
1553.6,0.005583
1554.6,0.0037698
1555.5,0.0022551
1556.4,0.0011337
1557.2,0.00044383
1558,9.6698e-05
1558.7,3.5123e-05
1559.5,1.3042e-06
1560.1,-0
1560.8,-0
1561.4,-0
1562,-0
1562.5,-0
1563,-0
1563.4,-0
1563.8,-0
1564.2,-0
1564.5,-0
1564.8,-0
1565.1,-0
1565.3,-0
1565.5,-0
1565.6,-0
1565.7,-0
1565.7,-0
1565.8,-0


==> CSV/Q_2392_in2.csv <==
X,Y
-34.231,-0
-34.211,-0
-34.153,-0
-34.055,-0
-33.919,-0
-33.743,-0
-33.529,-0
-33.276,-0
-32.983,-0
-32.652,-0
-32.282,-0
-31.873,-0
-31.425,-0
-30.938,-0
-30.413,-0
-29.848,-0
-29.245,-0
-28.603,-0
-27.923,-0
-27.203,-0
-26.445,-0
-25.649,-0
-24.814,-0
-23.94,-6.5698e-07
-23.028,-3.989e-05
-22.077,-0.00014513
-21.088,-0.00034313
-20.061,-0.00078065
-18.995,-0.0017824
-17.891,-0.0034253
-16.749,-0.005618
-15.569,-0.0082697
-14.35,-0.011456
-13.094,-0.01517
-11.8,-0.019478
-10.467,-0.02418
-9.0973,-0.029146
-7.6895,-0.034197
-6.244,-0.039267
-4.7609,-0.044194
-3.2402,-0.048777
-1.682,-0.053523
-0.086398,-0.058465
1.5465,-0.063349
3.2167,-0.067951
4.924,-0.071547
6.6684,-0.07427
8.4498,-0.07621
10.268,-0.077158
12.123,-0.076649
14.015,-0.074804
15.944,-0.07231
17.909,-0.069953
19.91,-0.06764
21.948,-0.064992
24.022,-0.061956
26.132,-0.058918
28.279,-0.0556
30.461,-0.052227
32.679,-0.048785
34.933,-0.045333
37.222,-0.041819
39.547,-0.037872
41.908,-0.033587
44.303,-0.029051
46.734,-0.0248
49.2,-0.021151
51.701,-0.017908
54.236,-0.015019
56.806,-0.0126
59.411,-0.010488
62.05,-0.0086272
64.724,-0.007002
67.432,-0.0055522
70.173,-0.0042714
72.949,-0.0033199
75.758,-0.002579
78.601,-0.002051
81.478,-0.0015693
84.388,-0.0011415
87.331,-0.00071636
90.307,-0.00036359
93.316,-0.00014108
96.358,-5.0277e-05
99.432,-1.3015e-06
102.54,-0
105.68,-0
108.85,-0
112.05,-0
115.29,-0
118.56,-0
121.85,-0
125.18,-0
128.55,-0
131.94,-0
135.36,-0
138.81,-0
142.3,-0
145.81,-0
149.36,-0
152.93,-0
156.54,-0
160.17,-0
163.84,-0
167.53,-0
171.25,-0
175,-0
178.79,-0
182.59,-0
186.43,-0
190.3,-0
194.19,-0
198.11,-0
202.06,-0
206.04,-0
210.04,-0
214.07,-0
218.13,-0
222.22,-0
226.33,-0
230.46,-0
234.63,-0
238.82,-0
243.03,-0
247.27,-0
251.54,-0
255.83,-0
260.15,-0
264.49,-0
268.85,-0
273.24,-0
277.65,-0
282.09,-0
286.55,-0
291.03,-0
295.54,-0
300.07,-0
304.62,-0
309.2,-0
313.8,-0
318.41,-0
323.06,-0
327.72,-0
332.4,-0
337.11,-0
341.83,-0
346.58,-0
351.35,-0
356.13,-0
360.94,-0
365.77,-0
370.62,-0
375.48,-0
380.37,-0
385.27,-0
390.19,-0
395.13,-0
400.09,-0
405.07,-0
410.06,-0
415.07,-0
420.1,-0
425.15,-0
430.21,-0
435.29,-0
440.38,-0
445.49,-0
450.62,-0
455.76,-0
460.91,-0
466.08,-0
471.27,-0
476.47,-0
481.68,-0
486.91,-0
492.15,-0
497.41,-0
502.68,-0
507.96,-0
513.25,-0
518.56,-0
523.87,-0
529.2,-0
534.54,-0
539.9,-0
545.26,-0
550.63,-0
556.02,-0
561.41,-0
566.82,-0
572.23,-0
577.66,-0
583.09,-0
588.53,-0
593.98,-0
599.44,-0
604.91,-0
610.38,-0
615.86,-0
621.35,-0
626.85,-0
632.35,-0
637.86,-0
643.38,-0
648.9,-0
654.43,-0
659.96,-0
665.5,-0
671.05,-0
676.59,-0
682.15,-0
687.7,-0
693.26,-0
698.83,-0
704.39,-0
709.96,-0
715.54,-0
721.11,-0
726.69,-0
732.27,-0
737.85,-0
743.43,-0
749.02,-0
754.6,-0
760.18,-0
765.77,-0
771.35,-0
776.94,-0
782.52,-0
788.11,-0
793.69,-0
799.27,-0
804.85,-0
810.43,-0
816,-0
821.57,-0
827.14,-0
832.71,-0
838.28,-0
843.84,-0
849.39,-0
854.94,-0
860.49,-0
866.04,-0
871.57,-0
877.11,-0
882.64,-0
888.16,-0
893.67,-0
899.18,-0
904.69,-0
910.18,-0
915.67,-0
921.16,-0
926.63,-0
932.1,-0
937.56,-0
943.01,-0
948.45,-0
953.88,-0
959.31,-0
964.72,-0
970.13,-0
975.52,-0
980.91,-0
986.28,-0
991.64,-0
996.99,-0
1002.3,-0
1007.7,-0
1013,-0
1018.3,-0
1023.6,-0
1028.9,-0
1034.1,-0
1039.4,-0
1044.6,-0
1049.9,-0
1055.1,-0
1060.3,-0
1065.5,-0
1070.6,-0
1075.8,-0
1080.9,-0
1086,-0
1091.2,-0
1096.3,-0
1101.3,-0
1106.4,-0
1111.4,-0
1116.5,-0
1121.5,-0
1126.5,-0
1131.4,-0
1136.4,-0
1141.3,-0
1146.3,-0
1151.2,-0
1156.1,-0
1160.9,-0
1165.8,-0
1170.6,-0
1175.4,-0
1180.2,-0
1185,-0
1189.7,-0
1194.4,-0
1199.1,-0
1203.8,-0
1208.5,-0
1213.1,-0
1217.7,-0
1222.3,-0
1226.9,-0
1231.5,-0
1236,-0
1240.5,-0
1245,-0
1249.4,-0
1253.9,-0
1258.3,-0
1262.7,-0
1267.1,-0
1271.4,-0
1275.7,-0
1280,-0
1284.3,-0
1288.5,-0
1292.7,-0
1296.9,-0
1301.1,-0
1305.2,-0
1309.3,-0
1313.4,-0
1317.5,-0
1321.5,-0
1325.5,-0
1329.5,-0
1333.4,-0
1337.3,-0
1341.2,-0
1345.1,-0
1348.9,-3.9268e-06
1352.8,-3.1414e-05
1356.5,-8.5626e-05
1360.3,-0.00015691
1364,-0.00022166
1367.7,-0.00028805
1371.4,-0.00037953
1375,-0.00050559
1378.6,-0.00065007
1382.2,-0.00079128
1385.7,-0.00091634
1389.2,-0.0010214
1392.7,-0.0010849
1396.2,-0.0011117
1399.6,-0.0011568
1403,-0.0011972
1406.4,-0.0012437
1409.7,-0.0013783
1413,-0.0015658
1416.2,-0.001826
1419.5,-0.0021605
1422.7,-0.0025066
1425.9,-0.0029105
1429,-0.0033269
1432.1,-0.0038063
1435.2,-0.0043821
1438.2,-0.0050422
1441.2,-0.0056506
1444.2,-0.0063035
1447.2,-0.0070204
1450.1,-0.0078208
1452.9,-0.0085894
1455.8,-0.009358
1458.6,-0.010137
1461.4,-0.010942
1464.1,-0.011786
1466.8,-0.012622
1469.5,-0.013547
1472.1,-0.014595
1474.7,-0.015821
1477.3,-0.017172
1479.8,-0.01872
1482.3,-0.020549
1484.8,-0.022735
1487.2,-0.025512
1489.6,-0.028681
1492,-0.032424
1494.3,-0.036599
1496.6,-0.039484
1498.9,-0.041891
1501.1,-0.044155
1503.3,-0.046161
1505.4,-0.047671
1507.5,-0.049141
1509.6,-0.0504
1511.6,-0.051432
1513.6,-0.052639
1515.6,-0.054218
1517.5,-0.055879
1519.4,-0.057149
1521.3,-0.057335
1523.1,-0.056543
1524.9,-0.05544
1526.6,-0.054101
1528.3,-0.052391
1530,-0.05009
1531.6,-0.047593
1533.2,-0.045019
1534.8,-0.042221
1536.3,-0.038982
1537.8,-0.035292
1539.2,-0.031365
1540.6,-0.027328
1542,-0.023421
1543.3,-0.019643
1544.6,-0.016103
1545.9,-0.012889
1547.1,-0.010026
1548.3,-0.0074933
1549.4,-0.0052655
1550.5,-0.0035096
1551.6,-0.0021217
1552.6,-0.0012541
1553.6,-0.00076613
1554.6,-0.00042422
1555.5,-0.00022538
1556.4,-0.00011051
1557.2,-6.8125e-05
1558,-1.8745e-05
1558.7,-4.143e-06
1559.5,-0
1560.1,-0
1560.8,-0
1561.4,-0
1562,-0
1562.5,-0
1563,-0
1563.4,-0
1563.8,-0
1564.2,-0
1564.5,-0
1564.8,-0
1565.1,-0
1565.3,-0
1565.5,-0
1565.6,-0
1565.7,-0
1565.7,-0
1565.8,-0


==> CSV/Q_2392_in3.csv <==
X,Y
-34.231,-0
-34.211,-0
-34.153,-0
-34.055,-0
-33.919,-0
-33.743,-0
-33.529,-0
-33.276,-0
-32.983,-0
-32.652,-0
-32.282,-0
-31.873,-0
-31.425,-0
-30.938,-0
-30.413,-0
-29.848,-0
-29.245,-0
-28.603,-0
-27.923,-0
-27.203,4.143e-06
-26.445,1.8745e-05
-25.649,6.8125e-05
-24.814,0.00011051
-23.94,0.00022538
-23.028,0.00042422
-22.077,0.00076468
-21.088,0.0012517
-20.061,0.0021144
-18.995,0.0034929
-17.891,0.0052396
-16.749,0.0074244
-15.569,0.0099162
-14.35,0.012707
-13.094,0.015861
-11.8,0.019314
-10.467,0.022982
-9.0973,0.026813
-7.6895,0.030752
-6.244,0.034622
-4.7609,0.038278
-3.2402,0.041476
-1.682,0.044199
-0.086398,0.046815
1.5465,0.049233
3.2167,0.051577
4.924,0.053295
6.6684,0.054629
8.4498,0.055738
10.268,0.056505
12.123,0.056358
14.015,0.055173
15.944,0.053543
17.909,0.051909
19.91,0.050781
21.948,0.049808
24.022,0.048535
26.132,0.047147
28.279,0.045715
30.461,0.043827
32.679,0.041547
34.933,0.039206
37.222,0.036362
39.547,0.032424
41.908,0.028681
44.303,0.025512
46.734,0.022735
49.2,0.020549
51.701,0.01872
54.236,0.017172
56.806,0.015821
59.411,0.014595
62.05,0.013547
64.724,0.012622
67.432,0.011786
70.173,0.010942
72.949,0.010137
75.758,0.009358
78.601,0.0085894
81.478,0.0078208
84.388,0.0070204
87.331,0.0063035
90.307,0.0056506
93.316,0.0050422
96.358,0.0043821
99.432,0.0038063
102.54,0.0033269
105.68,0.0029105
108.85,0.0025066
112.05,0.0021605
115.29,0.001826
118.56,0.0015658
121.85,0.0013783
125.18,0.0012437
128.55,0.0011972
131.94,0.0011568
135.36,0.0011117
138.81,0.0010849
142.3,0.0010214
145.81,0.00091634
149.36,0.00079128
152.93,0.00065007
156.54,0.00050559
160.17,0.00037953
163.84,0.00028805
167.53,0.00022166
171.25,0.00015691
175,8.5626e-05
178.79,3.1414e-05
182.59,3.9268e-06
186.43,-0
190.3,-0
194.19,-0
198.11,-0
202.06,-0
206.04,-0
210.04,-0
214.07,-0
218.13,-0
222.22,-0
226.33,-0
230.46,-0
234.63,-0
238.82,-0
243.03,-0
247.27,-0
251.54,-0
255.83,-0
260.15,-0
264.49,-0
268.85,-0
273.24,-0
277.65,-0
282.09,-0
286.55,-0
291.03,-0
295.54,-0
300.07,-0
304.62,-0
309.2,-0
313.8,-0
318.41,-0
323.06,-0
327.72,-0
332.4,-0
337.11,-0
341.83,-0
346.58,-0
351.35,-0
356.13,-0
360.94,-0
365.77,-0
370.62,-0
375.48,-0
380.37,-0
385.27,-0
390.19,-0
395.13,-0
400.09,-0
405.07,-0
410.06,-0
415.07,-0
420.1,-0
425.15,-0
430.21,-0
435.29,-0
440.38,-0
445.49,-0
450.62,-0
455.76,-0
460.91,-0
466.08,-0
471.27,-0
476.47,-0
481.68,-0
486.91,-0
492.15,-0
497.41,-0
502.68,-0
507.96,-0
513.25,-0
518.56,-0
523.87,-0
529.2,-0
534.54,-0
539.9,-0
545.26,-0
550.63,-0
556.02,-0
561.41,-0
566.82,-0
572.23,-0
577.66,-0
583.09,-0
588.53,-0
593.98,-0
599.44,-0
604.91,-0
610.38,-0
615.86,-0
621.35,-0
626.85,-0
632.35,-0
637.86,-0
643.38,-0
648.9,-0
654.43,-0
659.96,-0
665.5,-0
671.05,-0
676.59,-0
682.15,-0
687.7,-0
693.26,-0
698.83,-0
704.39,-0
709.96,-0
715.54,-0
721.11,-0
726.69,-0
732.27,-0
737.85,-0
743.43,-0
749.02,-0
754.6,-0
760.18,-0
765.77,-0
771.35,-0
776.94,-0
782.52,-0
788.11,-0
793.69,-0
799.27,-0
804.85,-0
810.43,-0
816,-0
821.57,-0
827.14,-0
832.71,-0
838.28,-0
843.84,-0
849.39,-0
854.94,-0
860.49,-0
866.04,-0
871.57,-0
877.11,-0
882.64,-0
888.16,-0
893.67,-0
899.18,-0
904.69,-0
910.18,-0
915.67,-0
921.16,-0
926.63,-0
932.1,-0
937.56,-0
943.01,-0
948.45,-0
953.88,-0
959.31,-0
964.72,-0
970.13,-0
975.52,-0
980.91,-0
986.28,-0
991.64,-0
996.99,-0
1002.3,-0
1007.7,-0
1013,-0
1018.3,-0
1023.6,-0
1028.9,-0
1034.1,-0
1039.4,-0
1044.6,-0
1049.9,-0
1055.1,-0
1060.3,-0
1065.5,-0
1070.6,-0
1075.8,-0
1080.9,-0
1086,-0
1091.2,-0
1096.3,-0
1101.3,-0
1106.4,-0
1111.4,-0
1116.5,-0
1121.5,-0
1126.5,-0
1131.4,-0
1136.4,-0
1141.3,-0
1146.3,-0
1151.2,-0
1156.1,-0
1160.9,-0
1165.8,-0
1170.6,-0
1175.4,-0
1180.2,-0
1185,-0
1189.7,-0
1194.4,-0
1199.1,-0
1203.8,-0
1208.5,-0
1213.1,-0
1217.7,-0
1222.3,-0
1226.9,-0
1231.5,-0
1236,-0
1240.5,-0
1245,-0
1249.4,-0
1253.9,-0
1258.3,-0
1262.7,-0
1267.1,-0
1271.4,-0
1275.7,-0
1280,-0
1284.3,-0
1288.5,-0
1292.7,-0
1296.9,-0
1301.1,-0
1305.2,-0
1309.3,-0
1313.4,-0
1317.5,-0
1321.5,-0
1325.5,-0
1329.5,-0
1333.4,-0
1337.3,-0
1341.2,-0
1345.1,-0
1348.9,-0
1352.8,-0
1356.5,-0
1360.3,-0
1364,-0
1367.7,-0
1371.4,-0
1375,-0
1378.6,-0
1382.2,-0
1385.7,-0
1389.2,-0
1392.7,-0
1396.2,-0
1399.6,-0
1403,-0
1406.4,-0
1409.7,-0
1413,-0
1416.2,-0
1419.5,-0
1422.7,-0
1425.9,-0
1429,-0
1432.1,1.3015e-06
1435.2,5.0277e-05
1438.2,0.00014108
1441.2,0.00036359
1444.2,0.00071636
1447.2,0.0011415
1450.1,0.0015693
1452.9,0.002051
1455.8,0.002579
1458.6,0.0033199
1461.4,0.0042714
1464.1,0.0055522
1466.8,0.007002
1469.5,0.0086272
1472.1,0.010488
1474.7,0.0126
1477.3,0.015019
1479.8,0.017908
1482.3,0.021151
1484.8,0.0248
1487.2,0.029051
1489.6,0.033587
1492,0.037872
1494.3,0.041986
1496.6,0.045446
1498.9,0.04888
1501.1,0.052337
1503.3,0.055741
1505.4,0.059065
1507.5,0.062093
1509.6,0.065154
1511.6,0.067876
1513.6,0.070267
1515.6,0.072672
1517.5,0.075191
1519.4,0.077081
1521.3,0.077588
1523.1,0.076543
1524.9,0.074652
1526.6,0.071926
1528.3,0.068323
1530,0.063646
1531.6,0.058644
1533.2,0.053659
1534.8,0.048896
1536.3,0.044263
1537.8,0.039314
1539.2,0.034239
1540.6,0.029175
1542,0.024198
1543.3,0.019484
1544.6,0.015174
1545.9,0.011457
1547.1,0.0082697
1548.3,0.005618
1549.4,0.0034253
1550.5,0.0017824
1551.6,0.00078065
1552.6,0.00034313
1553.6,0.00014513
1554.6,3.989e-05
1555.5,6.5698e-07
1556.4,-0
1557.2,-0
1558,-0
1558.7,-0
1559.5,-0
1560.1,-0
1560.8,-0
1561.4,-0
1562,-0
1562.5,-0
1563,-0
1563.4,-0
1563.8,-0
1564.2,-0
1564.5,-0
1564.8,-0
1565.1,-0
1565.3,-0
1565.5,-0
1565.6,-0
1565.7,-0
1565.7,-0
1565.8,-0


==> CSV/Q_2392_in4.csv <==
X,Y
-34.231,-0
-34.211,-0
-34.153,-0
-34.055,-0
-33.919,-0
-33.743,-0
-33.529,-0
-33.276,-0
-32.983,-0
-32.652,-0
-32.282,-0
-31.873,-0
-31.425,-0
-30.938,-0
-30.413,-0
-29.848,-0
-29.245,-0
-28.603,-0
-27.923,-1.3042e-06
-27.203,-3.5123e-05
-26.445,-9.6698e-05
-25.649,-0.00044383
-24.814,-0.0011337
-23.94,-0.0022551
-23.028,-0.0037698
-22.077,-0.005583
-21.088,-0.007887
-20.061,-0.010801
-18.995,-0.014202
-17.891,-0.01825
-16.749,-0.02304
-15.569,-0.028361
-14.35,-0.033942
-13.094,-0.039935
-11.8,-0.046112
-10.467,-0.052226
-9.0973,-0.057913
-7.6895,-0.062833
-6.244,-0.067319
-4.7609,-0.071221
-3.2402,-0.074636
-1.682,-0.077431
-0.086398,-0.078996
1.5465,-0.079399
3.2167,-0.078486
4.924,-0.076455
6.6684,-0.07365
8.4498,-0.070259
10.268,-0.066116
12.123,-0.061355
14.015,-0.056396
15.944,-0.051142
17.909,-0.045949
19.91,-0.040981
21.948,-0.036246
24.022,-0.031945
26.132,-0.028009
28.279,-0.024622
30.461,-0.021487
32.679,-0.018656
34.933,-0.016085
37.222,-0.013861
39.547,-0.012113
41.908,-0.010262
44.303,-0.0088664
46.734,-0.0076075
49.2,-0.0065228
51.701,-0.0057266
54.236,-0.0050583
56.806,-0.0044558
59.411,-0.0039039
62.05,-0.0034179
64.724,-0.0029963
67.432,-0.0026246
70.173,-0.0022733
72.949,-0.001933
75.758,-0.0015813
78.601,-0.001231
81.478,-0.00092664
84.388,-0.00070656
87.331,-0.00053433
90.307,-0.00040125
93.316,-0.00028398
96.358,-0.00016183
99.432,-6.1863e-05
102.54,-4.6315e-06
105.68,-0
108.85,-0
112.05,-0
115.29,-0
118.56,-0
121.85,-0
125.18,-0
128.55,-0
131.94,-0
135.36,-0
138.81,-0
142.3,-0
145.81,-0
149.36,-0
152.93,-0
156.54,-0
160.17,-0
163.84,-0
167.53,-0
171.25,-0
175,-0
178.79,-0
182.59,-0
186.43,-0
190.3,-0
194.19,-0
198.11,-0
202.06,-0
206.04,-0
210.04,-0
214.07,-0
218.13,-0
222.22,-0
226.33,-0
230.46,-0
234.63,-0
238.82,-0
243.03,-0
247.27,-0
251.54,-0
255.83,-0
260.15,-0
264.49,-0
268.85,-0
273.24,-0
277.65,-0
282.09,-0
286.55,-0
291.03,-0
295.54,-0
300.07,-0
304.62,-0
309.2,-0
313.8,-0
318.41,-0
323.06,-0
327.72,-0
332.4,-0
337.11,-0
341.83,-0
346.58,-0
351.35,-0
356.13,-0
360.94,-0
365.77,-0
370.62,-0
375.48,-0
380.37,-0
385.27,-0
390.19,-0
395.13,-0
400.09,-0
405.07,-0
410.06,-0
415.07,-0
420.1,-0
425.15,-0
430.21,-0
435.29,-0
440.38,-0
445.49,-0
450.62,-0
455.76,-0
460.91,-0
466.08,-0
471.27,-0
476.47,-0
481.68,-0
486.91,-0
492.15,-0
497.41,-0
502.68,-0
507.96,-0
513.25,-0
518.56,-0
523.87,-0
529.2,-0
534.54,-0
539.9,-0
545.26,-0
550.63,-0
556.02,-0
561.41,-0
566.82,-0
572.23,-0
577.66,-0
583.09,-0
588.53,-0
593.98,-0
599.44,-0
604.91,-0
610.38,-0
615.86,-0
621.35,-0
626.85,-0
632.35,-0
637.86,-0
643.38,-0
648.9,-0
654.43,-0
659.96,-0
665.5,-0
671.05,-0
676.59,-0
682.15,-0
687.7,-0
693.26,-0
698.83,-0
704.39,-0
709.96,-0
715.54,-0
721.11,-0
726.69,-0
732.27,-0
737.85,-0
743.43,-0
749.02,-0
754.6,-0
760.18,-0
765.77,-0
771.35,-0
776.94,-0
782.52,-0
788.11,-0
793.69,-0
799.27,-0
804.85,-0
810.43,-0
816,-0
821.57,-0
827.14,-0
832.71,-0
838.28,-0
843.84,-0
849.39,-0
854.94,-0
860.49,-0
866.04,-0
871.57,-0
877.11,-0
882.64,-0
888.16,-0
893.67,-0
899.18,-0
904.69,-0
910.18,-0
915.67,-0
921.16,-0
926.63,-0
932.1,-0
937.56,-0
943.01,-0
948.45,-0
953.88,-0
959.31,-0
964.72,-0
970.13,-0
975.52,-0
980.91,-0
986.28,-0
991.64,-0
996.99,-0
1002.3,-0
1007.7,-0
1013,-0
1018.3,-0
1023.6,-0
1028.9,-0
1034.1,-0
1039.4,-0
1044.6,-0
1049.9,-0
1055.1,-0
1060.3,-0
1065.5,-0
1070.6,-0
1075.8,-0
1080.9,-0
1086,-0
1091.2,-0
1096.3,-0
1101.3,-0
1106.4,-0
1111.4,-0
1116.5,-0
1121.5,-0
1126.5,-0
1131.4,-0
1136.4,-0
1141.3,-0
1146.3,-0
1151.2,-0
1156.1,-0
1160.9,-0
1165.8,-0
1170.6,-0
1175.4,-0
1180.2,-0
1185,-0
1189.7,-0
1194.4,-0
1199.1,-0
1203.8,-0
1208.5,-0
1213.1,-0
1217.7,-0
1222.3,-0
1226.9,-0
1231.5,-0
1236,-0
1240.5,-0
1245,-0
1249.4,-0
1253.9,-0
1258.3,-0
1262.7,-0
1267.1,-0
1271.4,-0
1275.7,-0
1280,-0
1284.3,-0
1288.5,-0
1292.7,-0
1296.9,-0
1301.1,-0
1305.2,-0
1309.3,-0
1313.4,-0
1317.5,-0
1321.5,-0
1325.5,-3.9217e-06
1329.5,-1.9921e-05
1333.4,-3.9922e-05
1337.3,-5.6867e-05
1341.2,-7.6324e-05
1345.1,-8.9672e-05
1348.9,-0.00011147
1352.8,-0.0001178
1356.5,-0.00012498
1360.3,-0.00011861
1364,-0.00011771
1367.7,-0.00011285
1371.4,-0.0001088
1375,-0.00012668
1378.6,-0.00014886
1382.2,-0.00016457
1385.7,-0.00015693
1389.2,-0.00017476
1392.7,-0.00019666
1396.2,-0.00028606
1399.6,-0.00046444
1403,-0.00071197
1406.4,-0.00089518
1409.7,-0.0011123
1413,-0.001354
1416.2,-0.0016144
1419.5,-0.0019636
1422.7,-0.0023017
1425.9,-0.0027716
1429,-0.0032864
1432.1,-0.0037791
1435.2,-0.0042183
1438.2,-0.0047149
1441.2,-0.005189
1444.2,-0.0056826
1447.2,-0.0062276
1450.1,-0.0067541
1452.9,-0.0072814
1455.8,-0.0077706
1458.6,-0.0083086
1461.4,-0.0088231
1464.1,-0.0093197
1466.8,-0.0097343
1469.5,-0.010204
1472.1,-0.010707
1474.7,-0.011298
1477.3,-0.012063
1479.8,-0.012943
1482.3,-0.014059
1484.8,-0.015314
1487.2,-0.016805
1489.6,-0.01853
1492,-0.020618
1494.3,-0.022278
1496.6,-0.024319
1498.9,-0.026383
1501.1,-0.028626
1503.3,-0.031057
1505.4,-0.033567
1507.5,-0.036307
1509.6,-0.039078
1511.6,-0.041998
1513.6,-0.045138
1515.6,-0.048341
1517.5,-0.05157
1519.4,-0.054848
1521.3,-0.058059
1523.1,-0.060654
1524.9,-0.062514
1526.6,-0.063637
1528.3,-0.063945
1530,-0.063437
1531.6,-0.061961
1533.2,-0.059725
1534.8,-0.056509
1536.3,-0.053152
1537.8,-0.049739
1539.2,-0.045931
1540.6,-0.041672
1542,-0.037045
1543.3,-0.03219
1544.6,-0.02738
1545.9,-0.022728
1547.1,-0.018452
1548.3,-0.014768
1549.4,-0.011456
1550.5,-0.0088587
1551.6,-0.0067488
1552.6,-0.005041
1553.6,-0.0036951
1554.6,-0.002565
1555.5,-0.0017258
1556.4,-0.0010351
1557.2,-0.0005905
1558,-0.00026614
1558.7,-6.0938e-05
1559.5,-3.5117e-06
1560.1,-0
1560.8,-0
1561.4,-0
1562,-0
1562.5,-0
1563,-0
1563.4,-0
1563.8,-0
1564.2,-0
1564.5,-0
1564.8,-0
1565.1,-0
1565.3,-0
1565.5,-0
1565.6,-0
1565.7,-0
1565.7,-0
1565.8,-0


==> CSV/Q_2392_rate1.csv <==
X,Y
-39.33,-0
-39.311,-0
-39.252,-0
-39.155,-0
-39.018,-0
-38.843,-0
-38.629,-0
-38.375,-0
-38.083,-0
-37.752,-0
-37.382,-0
-36.973,-0
-36.525,-0
-36.038,-0
-35.512,-0
-34.948,-0
-34.345,-0
-33.703,-0
-33.022,-0
-32.303,-0
-31.545,-0
-30.748,-0
-29.913,1.6693e-05
-29.039,0.00016875
-28.127,0.00057454
-27.177,0.0014451
-26.187,0.0026755
-25.16,0.0046344
-24.094,0.0080507
-22.99,0.013328
-21.848,0.021374
-20.668,0.033286
-19.45,0.050288
-18.193,0.072993
-16.899,0.10209
-15.567,0.13776
-14.197,0.17944
-12.789,0.224
-11.343,0.26814
-9.8604,0.30792
-8.3397,0.34003
-6.7815,0.35843
-5.1859,0.36044
-3.553,0.3467
-1.8828,0.3234
-0.17551,0.29519
1.5689,0.2634
3.3503,0.23007
5.1686,0.19741
7.0237,0.16731
8.9156,0.14112
10.844,0.11862
12.809,0.098234
14.811,0.080464
16.849,0.064822
18.923,0.051262
21.033,0.039958
23.179,0.031155
25.361,0.023671
27.58,0.017936
29.833,0.013513
32.123,0.010032
34.448,0.0070266
36.808,0.0045422
39.204,0.0028791
41.634,0.0016853
44.1,0.00093091
46.601,0.00043733
49.137,0.00022413
51.707,8.5154e-05
54.312,2.5418e-05
56.951,2.7498e-06
59.624,-0
62.332,-0
65.074,-0
67.849,-0
70.659,-0
73.502,-0
76.378,-0
79.288,-0
82.231,-0
85.207,-0
88.216,-0
91.258,-0
94.333,-0
97.44,-0
100.58,-0
103.75,-0
106.95,-0
110.19,-0
113.46,-0
116.75,-0
120.08,-0
123.45,-0
126.84,-0
130.26,-0
133.71,-0
137.2,-0
140.71,-0
144.26,-0
147.83,-0
151.44,-0
155.07,-0
158.74,-0
162.43,-0
166.15,-0
169.91,-0
173.69,-0
177.49,-0
181.33,-0
185.2,-0
189.09,-0
193.01,-0
196.96,-0
200.94,-0
204.94,-0
208.97,-0
213.03,-0
217.12,-0
221.23,-0
225.37,-0
229.53,-0
233.72,-0
237.93,-0
242.17,-0
246.44,-0
250.73,-0
255.05,-0
259.39,-0
263.75,-0
268.14,-0
272.55,-0
276.99,-0
281.45,-0
285.93,-0
290.44,-0
294.97,-0
299.52,-0
304.1,-0
308.7,-0
313.32,-0
317.96,-0
322.62,-0
327.3,-0
332.01,-0
336.73,-0
341.48,-0
346.25,-0
351.04,-0
355.84,-0
360.67,-0
365.52,-0
370.38,-0
375.27,-0
380.17,-0
385.09,-0
390.03,-0
394.99,-0
399.97,-0
404.96,-0
409.97,-0
415,-0
420.05,-0
425.11,-0
430.19,-0
435.28,-0
440.39,-0
445.52,-0
450.66,-0
455.81,-0
460.98,-0
466.17,-0
471.37,-0
476.58,-0
481.81,-0
487.05,-0
492.31,-0
497.58,-0
502.86,-0
508.15,-0
513.46,-0
518.77,-0
524.1,-0
529.44,-0
534.8,-0
540.16,-0
545.53,-0
550.92,-0
556.31,-0
561.72,-0
567.13,-0
572.56,-0
577.99,-0
583.43,-0
588.88,-0
594.34,-0
599.81,-0
605.28,-0
610.76,-0
616.25,-0
621.75,-0
627.25,-0
632.76,-0
638.28,-0
643.8,-0
649.33,-0
654.86,-0
660.4,-0
665.95,-0
671.49,-0
677.05,-0
682.6,-0
688.16,-0
693.73,-0
699.29,-0
704.86,-0
710.44,-0
716.01,-0
721.59,-0
727.17,-0
732.75,-0
738.33,-0
743.92,-0
749.5,-0
755.08,-0
760.67,-0
766.25,-0
771.84,-0
777.42,-0
783.01,-0
788.59,-0
794.17,-0
799.75,-0
805.33,-0
810.9,-0
816.47,-0
822.04,-0
827.61,-0
833.18,-0
838.74,-0
844.29,-0
849.84,-0
855.39,-0
860.94,-0
866.47,-0
872.01,-0
877.54,-0
883.06,-0
888.57,-0
894.08,-0
899.59,-0
905.09,-0
910.57,-0
916.06,-0
921.53,-0
927,-0
932.46,-0
937.91,-0
943.35,-0
948.78,-0
954.21,-0
959.62,-0
965.03,-0
970.42,-0
975.81,-0
981.18,-0
986.54,-0
991.9,-0
997.24,-0
1002.6,-0
1007.9,-0
1013.2,-0
1018.5,-0
1023.8,-0
1029,-0
1034.3,-0
1039.5,-0
1044.8,-0
1050,-0
1055.2,-0
1060.4,-0
1065.5,-0
1070.7,-0
1075.8,-0
1080.9,-0
1086.1,-0
1091.2,-0
1096.2,-0
1101.3,-0
1106.3,-0
1111.4,-0
1116.4,-0
1121.4,-0
1126.3,-0
1131.3,-0
1136.2,-0
1141.2,-0
1146.1,-0
1151,-0
1155.8,-0
1160.7,-0
1165.5,-0
1170.3,-0
1175.1,-0
1179.9,-0
1184.6,-0
1189.3,-0
1194,-0
1198.7,-0
1203.4,-0
1208,-0
1212.6,-0
1217.2,-0
1221.8,-0
1226.4,-0
1230.9,-0
1235.4,-0
1239.9,-0
1244.3,-0
1248.8,-0
1253.2,-0
1257.6,-0
1262,-0
1266.3,-0
1270.6,-0
1274.9,-0
1279.2,-0
1283.4,-0
1287.6,-0
1291.8,-0
1296,-0
1300.1,-0
1304.2,-0
1308.3,-0
1312.4,-0
1316.4,-0
1320.4,-0
1324.4,-0
1328.3,-0
1332.2,-0
1336.1,-0
1340,-0
1343.8,-0
1347.7,-0
1351.4,-0
1355.2,-0
1358.9,-0
1362.6,-0
1366.3,-0
1369.9,-0
1373.5,-0
1377.1,-0
1380.6,-0
1384.1,-0
1387.6,-0
1391.1,-0
1394.5,-0
1397.9,-0
1401.3,-0
1404.6,-0
1407.9,-0
1411.2,-0
1414.4,-0
1417.6,-0
1420.8,-0
1423.9,-0
1427,-0
1430.1,3.9384e-05
1433.1,0.00014991
1436.1,0.00031424
1439.1,0.00047736
1442.1,0.00063996
1445,0.00084283
1447.8,0.0011204
1450.7,0.0014791
1453.5,0.001796
1456.3,0.0021222
1459,0.0024316
1461.7,0.0027592
1464.4,0.0030284
1467,0.0033731
1469.6,0.0038639
1472.2,0.0043881
1474.7,0.0049074
1477.2,0.0053458
1479.7,0.0057176
1482.1,0.0060358
1484.5,0.0067469
1486.9,0.0077891
1489.2,0.0095334
1491.5,0.012216
1493.8,0.01591
1496,0.021136
1498.2,0.027879
1500.3,0.037019
1502.4,0.048577
1504.5,0.062133
1506.5,0.078851
1508.5,0.099977
1510.5,0.12574
1512.4,0.15808
1514.3,0.19523
1516.2,0.23688
1518,0.28264
1519.8,0.32786
1521.5,0.37115
1523.2,0.40851
1524.9,0.4362
1526.5,0.4493
1528.1,0.44192
1529.7,0.41431
1531.2,0.37156
1532.7,0.32003
1534.1,0.26407
1535.5,0.20816
1536.9,0.1582
1538.2,0.11659
1539.5,0.083595
1540.8,0.057789
1542,0.038498
1543.2,0.025062
1544.3,0.015739
1545.4,0.0095509
1546.5,0.0057023
1547.5,0.0032253
1548.5,0.0016464
1549.5,0.00064204
1550.4,0.0001549
1551.3,8.789e-06
1552.1,-0
1552.9,-0
1553.6,-0
1554.4,-0
1555,-0
1555.7,-0
1556.3,-0
1556.9,-0
1557.4,-0
1557.9,-0
1558.3,-0
1558.7,-0
1559.1,-0
1559.4,-0
1559.7,-0
1560,-0
1560.2,-0
1560.4,-0
1560.5,-0
1560.6,-0
1560.7,-0
1560.7,-0


==> CSV/Q_2392_rate2.csv <==
X,Y
-39.33,-0
-39.311,-0
-39.252,-0
-39.155,-0
-39.018,-0
-38.843,-0
-38.629,-0
-38.375,-0
-38.083,-0
-37.752,-0
-37.382,-0
-36.973,-0
-36.525,-0
-36.038,-0
-35.512,-0
-34.948,-0
-34.345,-0
-33.703,-0
-33.022,-0
-32.303,-0
-31.545,-0
-30.748,-0
-29.913,-0
-29.039,-0
-28.127,-0
-27.177,-0
-26.187,-0
-25.16,-0
-24.094,-0
-22.99,-0
-21.848,-0
-20.668,-0
-19.45,-0
-18.193,-0
-16.899,-0
-15.567,-0
-14.197,-0
-12.789,-0
-11.343,-0.00012269
-9.8604,-0.0028247
-8.3397,-0.016743
-6.7815,-0.044206
-5.1859,-0.081188
-3.553,-0.12052
-1.8828,-0.15751
-0.17551,-0.1915
1.5689,-0.22033
3.3503,-0.24106
5.1686,-0.25123
7.0237,-0.2519
8.9156,-0.24379
10.844,-0.23021
12.809,-0.2132
14.811,-0.19192
16.849,-0.16579
18.923,-0.13908
21.033,-0.11567
23.179,-0.096642
25.361,-0.081421
27.58,-0.067109
29.833,-0.052997
32.123,-0.040082
34.448,-0.029828
36.808,-0.02214
39.204,-0.015916
41.634,-0.010764
44.1,-0.006797
46.601,-0.0037947
49.137,-0.0022444
51.707,-0.0013317
54.312,-0.00059791
56.951,-0.00027016
59.624,-7.0375e-05
62.332,-0
65.074,-0
67.849,-0
70.659,-0
73.502,-0
76.378,-0
79.288,-0
82.231,-0
85.207,-0
88.216,-0
91.258,-0
94.333,-0
97.44,-0
100.58,-0
103.75,-0
106.95,-0
110.19,-0
113.46,-0
116.75,-0
120.08,-0
123.45,-0
126.84,-0
130.26,-0
133.71,-0
137.2,-0
140.71,-0
144.26,-0
147.83,-0
151.44,-0
155.07,-0
158.74,-0
162.43,-0
166.15,-0
169.91,-0
173.69,-0
177.49,-0
181.33,-0
185.2,-0
189.09,-0
193.01,-0
196.96,-0
200.94,-0
204.94,-0
208.97,-0
213.03,-0
217.12,-0
221.23,-0
225.37,-0
229.53,-0
233.72,-0
237.93,-0
242.17,-0
246.44,-0
250.73,-0
255.05,-0
259.39,-0
263.75,-0
268.14,-0
272.55,-0
276.99,-0
281.45,-0
285.93,-0
290.44,-0
294.97,-0
299.52,-0
304.1,-0
308.7,-0
313.32,-0
317.96,-0
322.62,-0
327.3,-0
332.01,-0
336.73,-0
341.48,-0
346.25,-0
351.04,-0
355.84,-0
360.67,-0
365.52,-0
370.38,-0
375.27,-0
380.17,-0
385.09,-0
390.03,-0
394.99,-0
399.97,-0
404.96,-0
409.97,-0
415,-0
420.05,-0
425.11,-0
430.19,-0
435.28,-0
440.39,-0
445.52,-0
450.66,-0
455.81,-0
460.98,-0
466.17,-0
471.37,-0
476.58,-0
481.81,-0
487.05,-0
492.31,-0
497.58,-0
502.86,-0
508.15,-0
513.46,-0
518.77,-0
524.1,-0
529.44,-0
534.8,-0
540.16,-0
545.53,-0
550.92,-0
556.31,-0
561.72,-0
567.13,-0
572.56,-0
577.99,-0
583.43,-0
588.88,-0
594.34,-0
599.81,-0
605.28,-0
610.76,-0
616.25,-0
621.75,-0
627.25,-0
632.76,-0
638.28,-0
643.8,-0
649.33,-0
654.86,-0
660.4,-0
665.95,-0
671.49,-0
677.05,-0
682.6,-0
688.16,-0
693.73,-0
699.29,-0
704.86,-0
710.44,-0
716.01,-0
721.59,-0
727.17,-0
732.75,-0
738.33,-0
743.92,-0
749.5,-0
755.08,-0
760.67,-0
766.25,-0
771.84,-0
777.42,-0
783.01,-0
788.59,-0
794.17,-0
799.75,-0
805.33,-0
810.9,-0
816.47,-0
822.04,-0
827.61,-0
833.18,-0
838.74,-0
844.29,-0
849.84,-0
855.39,-0
860.94,-0
866.47,-0
872.01,-0
877.54,-0
883.06,-0
888.57,-0
894.08,-0
899.59,-0
905.09,-0
910.57,-0
916.06,-0
921.53,-0
927,-0
932.46,-0
937.91,-0
943.35,-0
948.78,-0
954.21,-0
959.62,-0
965.03,-0
970.42,-0
975.81,-0
981.18,-0
986.54,-0
991.9,-0
997.24,-0
1002.6,-0
1007.9,-0
1013.2,-0
1018.5,-0
1023.8,-0
1029,-0
1034.3,-0
1039.5,-0
1044.8,-0
1050,-0
1055.2,-0
1060.4,-0
1065.5,-0
1070.7,-0
1075.8,-0
1080.9,-0
1086.1,-0
1091.2,-0
1096.2,-0
1101.3,-0
1106.3,-0
1111.4,-0
1116.4,-0
1121.4,-0
1126.3,-0
1131.3,-0
1136.2,-0
1141.2,-0
1146.1,-0
1151,-0
1155.8,-0
1160.7,-0
1165.5,-0
1170.3,-0
1175.1,-0
1179.9,-0
1184.6,-0
1189.3,-0
1194,-0
1198.7,-0
1203.4,-0
1208,-0
1212.6,-0
1217.2,-0
1221.8,-0
1226.4,-0
1230.9,-0
1235.4,-0
1239.9,-0
1244.3,-0
1248.8,-0
1253.2,-0
1257.6,-0
1262,-0
1266.3,-0
1270.6,-0
1274.9,-0
1279.2,-0
1283.4,-0
1287.6,-0
1291.8,-0
1296,-0
1300.1,-0
1304.2,-0
1308.3,-0
1312.4,-0
1316.4,-0
1320.4,-0
1324.4,-0
1328.3,-0
1332.2,-0
1336.1,-0
1340,-0
1343.8,-0
1347.7,-0
1351.4,-0
1355.2,-0
1358.9,-0
1362.6,-0
1366.3,-0
1369.9,-0
1373.5,-0
1377.1,-0
1380.6,-0
1384.1,-0
1387.6,-0
1391.1,-0
1394.5,-0
1397.9,-0
1401.3,-0
1404.6,-0
1407.9,-0
1411.2,-0
1414.4,-0
1417.6,-0
1420.8,-0
1423.9,-0
1427,-5.2605e-05
1430.1,-0.00020077
1433.1,-0.00048004
1436.1,-0.00091842
1439.1,-0.0015503
1442.1,-0.0021751
1445,-0.002874
1447.8,-0.0037554
1450.7,-0.0045535
1453.5,-0.0053211
1456.3,-0.0060563
1459,-0.0069539
1461.7,-0.0080849
1464.4,-0.0094762
1467,-0.01123
1469.6,-0.013347
1472.2,-0.015814
1474.7,-0.019025
1477.2,-0.022675
1479.7,-0.026475
1482.1,-0.031196
1484.5,-0.036842
1486.9,-0.043992
1489.2,-0.052349
1491.5,-0.062301
1493.8,-0.073081
1496,-0.083541
1498.2,-0.093272
1500.3,-0.10503
1502.4,-0.1181
1504.5,-0.13303
1506.5,-0.14756
1508.5,-0.15717
1510.5,-0.16208
1512.4,-0.16488
1514.3,-0.16557
1516.2,-0.16344
1518,-0.15679
1519.8,-0.14586
1521.5,-0.12993
1523.2,-0.11058
1524.9,-0.089071
1526.5,-0.066735
1528.1,-0.043436
1529.7,-0.023565
1531.2,-0.010557
1532.7,-0.0045738
1534.1,-0.0025458
1535.5,-0.0015228
1536.9,-0.00083546
1538.2,-0.00045656
1539.5,-0.00024592
1540.8,-0.00016495
1542,-0.00012035
1543.2,-7.2009e-05
1544.3,-3.8977e-05
1545.4,-2.7683e-06
1546.5,-0
1547.5,-0
1548.5,-0
1549.5,-0
1550.4,-0
1551.3,-0
1552.1,-0
1552.9,-0
1553.6,-0
1554.4,-0
1555,-0
1555.7,-0
1556.3,-0
1556.9,-0
1557.4,-0
1557.9,-0
1558.3,-0
1558.7,-0
1559.1,-0
1559.4,-0
1559.7,-0
1560,-0
1560.2,-0
1560.4,-0
1560.5,-0
1560.6,-0
1560.7,-0
1560.7,-0


==> CSV/Q_2392_rate3.csv <==
X,Y
-39.33,-0
-39.311,-0
-39.252,-0
-39.155,-0
-39.018,-0
-38.843,-0
-38.629,-0
-38.375,-0
-38.083,-0
-37.752,-0
-37.382,-0
-36.973,-0
-36.525,-0
-36.038,-0
-35.512,-0
-34.948,-0
-34.345,-0
-33.703,-0
-33.022,-0
-32.303,-0
-31.545,-0
-30.748,-0
-29.913,-0
-29.039,-0
-28.127,-0
-27.177,-0
-26.187,-0
-25.16,-0
-24.094,2.7683e-06
-22.99,3.8977e-05
-21.848,7.2009e-05
-20.668,0.00012035
-19.45,0.00016495
-18.193,0.00024592
-16.899,0.00045656
-15.567,0.00083546
-14.197,0.0015228
-12.789,0.0025458
-11.343,0.0045738
-9.8604,0.010557
-8.3397,0.023565
-6.7815,0.043436
-5.1859,0.066735
-3.553,0.089071
-1.8828,0.11058
-0.17551,0.12993
1.5689,0.14586
3.3503,0.15679
5.1686,0.16344
7.0237,0.16557
8.9156,0.16488
10.844,0.16208
12.809,0.15717
14.811,0.14756
16.849,0.13303
18.923,0.1181
21.033,0.10503
23.179,0.093272
25.361,0.083541
27.58,0.073081
29.833,0.062301
32.123,0.052349
34.448,0.043992
36.808,0.036842
39.204,0.031196
41.634,0.026475
44.1,0.022675
46.601,0.019025
49.137,0.015814
51.707,0.013347
54.312,0.01123
56.951,0.0094762
59.624,0.0080849
62.332,0.0069539
65.074,0.0060563
67.849,0.0053211
70.659,0.0045535
73.502,0.0037554
76.378,0.002874
79.288,0.0021751
82.231,0.0015503
85.207,0.00091842
88.216,0.00048004
91.258,0.00020077
94.333,5.2605e-05
97.44,-0
100.58,-0
103.75,-0
106.95,-0
110.19,-0
113.46,-0
116.75,-0
120.08,-0
123.45,-0
126.84,-0
130.26,-0
133.71,-0
137.2,-0
140.71,-0
144.26,-0
147.83,-0
151.44,-0
155.07,-0
158.74,-0
162.43,-0
166.15,-0
169.91,-0
173.69,-0
177.49,-0
181.33,-0
185.2,-0
189.09,-0
193.01,-0
196.96,-0
200.94,-0
204.94,-0
208.97,-0
213.03,-0
217.12,-0
221.23,-0
225.37,-0
229.53,-0
233.72,-0
237.93,-0
242.17,-0
246.44,-0
250.73,-0
255.05,-0
259.39,-0
263.75,-0
268.14,-0
272.55,-0
276.99,-0
281.45,-0
285.93,-0
290.44,-0
294.97,-0
299.52,-0
304.1,-0
308.7,-0
313.32,-0
317.96,-0
322.62,-0
327.3,-0
332.01,-0
336.73,-0
341.48,-0
346.25,-0
351.04,-0
355.84,-0
360.67,-0
365.52,-0
370.38,-0
375.27,-0
380.17,-0
385.09,-0
390.03,-0
394.99,-0
399.97,-0
404.96,-0
409.97,-0
415,-0
420.05,-0
425.11,-0
430.19,-0
435.28,-0
440.39,-0
445.52,-0
450.66,-0
455.81,-0
460.98,-0
466.17,-0
471.37,-0
476.58,-0
481.81,-0
487.05,-0
492.31,-0
497.58,-0
502.86,-0
508.15,-0
513.46,-0
518.77,-0
524.1,-0
529.44,-0
534.8,-0
540.16,-0
545.53,-0
550.92,-0
556.31,-0
561.72,-0
567.13,-0
572.56,-0
577.99,-0
583.43,-0
588.88,-0
594.34,-0
599.81,-0
605.28,-0
610.76,-0
616.25,-0
621.75,-0
627.25,-0
632.76,-0
638.28,-0
643.8,-0
649.33,-0
654.86,-0
660.4,-0
665.95,-0
671.49,-0
677.05,-0
682.6,-0
688.16,-0
693.73,-0
699.29,-0
704.86,-0
710.44,-0
716.01,-0
721.59,-0
727.17,-0
732.75,-0
738.33,-0
743.92,-0
749.5,-0
755.08,-0
760.67,-0
766.25,-0
771.84,-0
777.42,-0
783.01,-0
788.59,-0
794.17,-0
799.75,-0
805.33,-0
810.9,-0
816.47,-0
822.04,-0
827.61,-0
833.18,-0
838.74,-0
844.29,-0
849.84,-0
855.39,-0
860.94,-0
866.47,-0
872.01,-0
877.54,-0
883.06,-0
888.57,-0
894.08,-0
899.59,-0
905.09,-0
910.57,-0
916.06,-0
921.53,-0
927,-0
932.46,-0
937.91,-0
943.35,-0
948.78,-0
954.21,-0
959.62,-0
965.03,-0
970.42,-0
975.81,-0
981.18,-0
986.54,-0
991.9,-0
997.24,-0
1002.6,-0
1007.9,-0
1013.2,-0
1018.5,-0
1023.8,-0
1029,-0
1034.3,-0
1039.5,-0
1044.8,-0
1050,-0
1055.2,-0
1060.4,-0
1065.5,-0
1070.7,-0
1075.8,-0
1080.9,-0
1086.1,-0
1091.2,-0
1096.2,-0
1101.3,-0
1106.3,-0
1111.4,-0
1116.4,-0
1121.4,-0
1126.3,-0
1131.3,-0
1136.2,-0
1141.2,-0
1146.1,-0
1151,-0
1155.8,-0
1160.7,-0
1165.5,-0
1170.3,-0
1175.1,-0
1179.9,-0
1184.6,-0
1189.3,-0
1194,-0
1198.7,-0
1203.4,-0
1208,-0
1212.6,-0
1217.2,-0
1221.8,-0
1226.4,-0
1230.9,-0
1235.4,-0
1239.9,-0
1244.3,-0
1248.8,-0
1253.2,-0
1257.6,-0
1262,-0
1266.3,-0
1270.6,-0
1274.9,-0
1279.2,-0
1283.4,-0
1287.6,-0
1291.8,-0
1296,-0
1300.1,-0
1304.2,-0
1308.3,-0
1312.4,-0
1316.4,-0
1320.4,-0
1324.4,-0
1328.3,-0
1332.2,-0
1336.1,-0
1340,-0
1343.8,-0
1347.7,-0
1351.4,-0
1355.2,-0
1358.9,-0
1362.6,-0
1366.3,-0
1369.9,-0
1373.5,-0
1377.1,-0
1380.6,-0
1384.1,-0
1387.6,-0
1391.1,-0
1394.5,-0
1397.9,-0
1401.3,-0
1404.6,-0
1407.9,-0
1411.2,-0
1414.4,-0
1417.6,-0
1420.8,-0
1423.9,-0
1427,-0
1430.1,-0
1433.1,-0
1436.1,-0
1439.1,-0
1442.1,-0
1445,-0
1447.8,-0
1450.7,-0
1453.5,-0
1456.3,-0
1459,-0
1461.7,7.0375e-05
1464.4,0.00027016
1467,0.00059791
1469.6,0.0013317
1472.2,0.0022444
1474.7,0.0037947
1477.2,0.006797
1479.7,0.010764
1482.1,0.015916
1484.5,0.02214
1486.9,0.029828
1489.2,0.040082
1491.5,0.052997
1493.8,0.067109
1496,0.081421
1498.2,0.096642
1500.3,0.11567
1502.4,0.13908
1504.5,0.16579
1506.5,0.19192
1508.5,0.2132
1510.5,0.23021
1512.4,0.24379
1514.3,0.2519
1516.2,0.25123
1518,0.24106
1519.8,0.22033
1521.5,0.1915
1523.2,0.15751
1524.9,0.12052
1526.5,0.081188
1528.1,0.044206
1529.7,0.016743
1531.2,0.0028247
1532.7,0.00012269
1534.1,-0
1535.5,-0
1536.9,-0
1538.2,-0
1539.5,-0
1540.8,-0
1542,-0
1543.2,-0
1544.3,-0
1545.4,-0
1546.5,-0
1547.5,-0
1548.5,-0
1549.5,-0
1550.4,-0
1551.3,-0
1552.1,-0
1552.9,-0
1553.6,-0
1554.4,-0
1555,-0
1555.7,-0
1556.3,-0
1556.9,-0
1557.4,-0
1557.9,-0
1558.3,-0
1558.7,-0
1559.1,-0
1559.4,-0
1559.7,-0
1560,-0
1560.2,-0
1560.4,-0
1560.5,-0
1560.6,-0
1560.7,-0
1560.7,-0


==> CSV/Q_2392_rate4.csv <==
X,Y
-39.33,-0
-39.311,-0
-39.252,-0
-39.155,-0
-39.018,-0
-38.843,-0
-38.629,-0
-38.375,-0
-38.083,-0
-37.752,-0
-37.382,-0
-36.973,-0
-36.525,-0
-36.038,-0
-35.512,-0
-34.948,-0
-34.345,-0
-33.703,-0
-33.022,-0
-32.303,-0
-31.545,-0
-30.748,-0
-29.913,-8.789e-06
-29.039,-0.0001549
-28.127,-0.00064204
-27.177,-0.0016464
-26.187,-0.0032253
-25.16,-0.0057023
-24.094,-0.0095509
-22.99,-0.015739
-21.848,-0.025062
-20.668,-0.038498
-19.45,-0.057789
-18.193,-0.083595
-16.899,-0.11659
-15.567,-0.1582
-14.197,-0.20816
-12.789,-0.26407
-11.343,-0.32003
-9.8604,-0.37156
-8.3397,-0.41431
-6.7815,-0.44192
-5.1859,-0.4493
-3.553,-0.4362
-1.8828,-0.40851
-0.17551,-0.37115
1.5689,-0.32786
3.3503,-0.28264
5.1686,-0.23688
7.0237,-0.19523
8.9156,-0.15808
10.844,-0.12574
12.809,-0.099977
14.811,-0.078851
16.849,-0.062133
18.923,-0.048577
21.033,-0.037019
23.179,-0.027879
25.361,-0.021136
27.58,-0.01591
29.833,-0.012216
32.123,-0.0095334
34.448,-0.0077891
36.808,-0.0067469
39.204,-0.0060358
41.634,-0.0057176
44.1,-0.0053458
46.601,-0.0049074
49.137,-0.0043881
51.707,-0.0038639
54.312,-0.0033731
56.951,-0.0030284
59.624,-0.0027592
62.332,-0.0024316
65.074,-0.0021222
67.849,-0.001796
70.659,-0.0014791
73.502,-0.0011204
76.378,-0.00084283
79.288,-0.00063996
82.231,-0.00047736
85.207,-0.00031424
88.216,-0.00014991
91.258,-3.9384e-05
94.333,-0
97.44,-0
100.58,-0
103.75,-0
106.95,-0
110.19,-0
113.46,-0
116.75,-0
120.08,-0
123.45,-0
126.84,-0
130.26,-0
133.71,-0
137.2,-0
140.71,-0
144.26,-0
147.83,-0
151.44,-0
155.07,-0
158.74,-0
162.43,-0
166.15,-0
169.91,-0
173.69,-0
177.49,-0
181.33,-0
185.2,-0
189.09,-0
193.01,-0
196.96,-0
200.94,-0
204.94,-0
208.97,-0
213.03,-0
217.12,-0
221.23,-0
225.37,-0
229.53,-0
233.72,-0
237.93,-0
242.17,-0
246.44,-0
250.73,-0
255.05,-0
259.39,-0
263.75,-0
268.14,-0
272.55,-0
276.99,-0
281.45,-0
285.93,-0
290.44,-0
294.97,-0
299.52,-0
304.1,-0
308.7,-0
313.32,-0
317.96,-0
322.62,-0
327.3,-0
332.01,-0
336.73,-0
341.48,-0
346.25,-0
351.04,-0
355.84,-0
360.67,-0
365.52,-0
370.38,-0
375.27,-0
380.17,-0
385.09,-0
390.03,-0
394.99,-0
399.97,-0
404.96,-0
409.97,-0
415,-0
420.05,-0
425.11,-0
430.19,-0
435.28,-0
440.39,-0
445.52,-0
450.66,-0
455.81,-0
460.98,-0
466.17,-0
471.37,-0
476.58,-0
481.81,-0
487.05,-0
492.31,-0
497.58,-0
502.86,-0
508.15,-0
513.46,-0
518.77,-0
524.1,-0
529.44,-0
534.8,-0
540.16,-0
545.53,-0
550.92,-0
556.31,-0
561.72,-0
567.13,-0
572.56,-0
577.99,-0
583.43,-0
588.88,-0
594.34,-0
599.81,-0
605.28,-0
610.76,-0
616.25,-0
621.75,-0
627.25,-0
632.76,-0
638.28,-0
643.8,-0
649.33,-0
654.86,-0
660.4,-0
665.95,-0
671.49,-0
677.05,-0
682.6,-0
688.16,-0
693.73,-0
699.29,-0
704.86,-0
710.44,-0
716.01,-0
721.59,-0
727.17,-0
732.75,-0
738.33,-0
743.92,-0
749.5,-0
755.08,-0
760.67,-0
766.25,-0
771.84,-0
777.42,-0
783.01,-0
788.59,-0
794.17,-0
799.75,-0
805.33,-0
810.9,-0
816.47,-0
822.04,-0
827.61,-0
833.18,-0
838.74,-0
844.29,-0
849.84,-0
855.39,-0
860.94,-0
866.47,-0
872.01,-0
877.54,-0
883.06,-0
888.57,-0
894.08,-0
899.59,-0
905.09,-0
910.57,-0
916.06,-0
921.53,-0
927,-0
932.46,-0
937.91,-0
943.35,-0
948.78,-0
954.21,-0
959.62,-0
965.03,-0
970.42,-0
975.81,-0
981.18,-0
986.54,-0
991.9,-0
997.24,-0
1002.6,-0
1007.9,-0
1013.2,-0
1018.5,-0
1023.8,-0
1029,-0
1034.3,-0
1039.5,-0
1044.8,-0
1050,-0
1055.2,-0
1060.4,-0
1065.5,-0
1070.7,-0
1075.8,-0
1080.9,-0
1086.1,-0
1091.2,-0
1096.2,-0
1101.3,-0
1106.3,-0
1111.4,-0
1116.4,-0
1121.4,-0
1126.3,-0
1131.3,-0
1136.2,-0
1141.2,-0
1146.1,-0
1151,-0
1155.8,-0
1160.7,-0
1165.5,-0
1170.3,-0
1175.1,-0
1179.9,-0
1184.6,-0
1189.3,-0
1194,-0
1198.7,-0
1203.4,-0
1208,-0
1212.6,-0
1217.2,-0
1221.8,-0
1226.4,-0
1230.9,-0
1235.4,-0
1239.9,-0
1244.3,-0
1248.8,-0
1253.2,-0
1257.6,-0
1262,-0
1266.3,-0
1270.6,-0
1274.9,-0
1279.2,-0
1283.4,-0
1287.6,-0
1291.8,-0
1296,-0
1300.1,-0
1304.2,-0
1308.3,-0
1312.4,-0
1316.4,-0
1320.4,-0
1324.4,-0
1328.3,-0
1332.2,-0
1336.1,-0
1340,-0
1343.8,-0
1347.7,-0
1351.4,-0
1355.2,-0
1358.9,-0
1362.6,-0
1366.3,-0
1369.9,-0
1373.5,-0
1377.1,-0
1380.6,-0
1384.1,-0
1387.6,-0
1391.1,-0
1394.5,-0
1397.9,-0
1401.3,-0
1404.6,-0
1407.9,-0
1411.2,-0
1414.4,-0
1417.6,-0
1420.8,-0
1423.9,-0
1427,-0
1430.1,-0
1433.1,-0
1436.1,-0
1439.1,-0
1442.1,-0
1445,-0
1447.8,-0
1450.7,-0
1453.5,-0
1456.3,-0
1459,-0
1461.7,-0
1464.4,-2.7498e-06
1467,-2.5418e-05
1469.6,-8.5154e-05
1472.2,-0.00022413
1474.7,-0.00043733
1477.2,-0.00093091
1479.7,-0.0016853
1482.1,-0.0028791
1484.5,-0.0045422
1486.9,-0.0070266
1489.2,-0.010032
1491.5,-0.013513
1493.8,-0.017936
1496,-0.023671
1498.2,-0.031155
1500.3,-0.039958
1502.4,-0.051262
1504.5,-0.064822
1506.5,-0.080464
1508.5,-0.098234
1510.5,-0.11862
1512.4,-0.14112
1514.3,-0.16731
1516.2,-0.19741
1518,-0.23007
1519.8,-0.2634
1521.5,-0.29519
1523.2,-0.3234
1524.9,-0.3467
1526.5,-0.36044
1528.1,-0.35843
1529.7,-0.34003
1531.2,-0.30792
1532.7,-0.26814
1534.1,-0.224
1535.5,-0.17944
1536.9,-0.13776
1538.2,-0.10209
1539.5,-0.072993
1540.8,-0.050288
1542,-0.033286
1543.2,-0.021374
1544.3,-0.013328
1545.4,-0.0080507
1546.5,-0.0046344
1547.5,-0.0026755
1548.5,-0.0014451
1549.5,-0.00057454
1550.4,-0.00016875
1551.3,-1.6693e-05
1552.1,-0
1552.9,-0
1553.6,-0
1554.4,-0
1555,-0
1555.7,-0
1556.3,-0
1556.9,-0
1557.4,-0
1557.9,-0
1558.3,-0
1558.7,-0
1559.1,-0
1559.4,-0
1559.7,-0
1560,-0
1560.2,-0
1560.4,-0
1560.5,-0
1560.6,-0
1560.7,-0
1560.7,-0


==> CSV/Q_2392_rate5.csv <==
X,Y
-34.231,-0
-34.211,-0
-34.153,-0
-34.055,-0
-33.919,-0
-33.743,-0
-33.529,-0
-33.276,-0
-32.983,-0
-32.652,-0
-32.282,-0
-31.873,-0
-31.425,-0
-30.938,-0
-30.413,-0
-29.848,1.869e-06
-29.245,2.5194e-05
-28.603,0.0003421
-27.923,0.0013758
-27.203,0.0029199
-26.445,0.005625
-25.649,0.0093316
-24.814,0.014082
-23.94,0.020855
-23.028,0.0304
-22.077,0.042313
-21.088,0.056977
-20.061,0.074302
-18.995,0.095059
-17.891,0.1187
-16.749,0.14492
-15.569,0.17373
-14.35,0.20343
-13.094,0.23298
-11.8,0.26146
-10.467,0.28783
-9.0973,0.311
-7.6895,0.33054
-6.244,0.34579
-4.7609,0.35741
-3.2402,0.36506
-1.682,0.36794
-0.086398,0.36553
1.5465,0.35755
3.2167,0.34471
4.924,0.32825
6.6684,0.30905
8.4498,0.28809
10.268,0.26619
12.123,0.244
14.015,0.22204
15.944,0.20075
17.909,0.18082
19.91,0.16345
21.948,0.14827
24.022,0.13544
26.132,0.12394
28.279,0.11319
30.461,0.10365
32.679,0.094783
34.933,0.086403
37.222,0.0788
39.547,0.071269
41.908,0.064475
44.303,0.058387
46.734,0.05343
49.2,0.049304
51.701,0.04573
54.236,0.042751
56.806,0.040261
59.411,0.038144
62.05,0.03677
64.724,0.035667
67.432,0.034164
70.173,0.032735
72.949,0.031171
75.758,0.029527
78.601,0.027918
81.478,0.026377
84.388,0.024861
87.331,0.023177
90.307,0.021425
93.316,0.019751
96.358,0.018248
99.432,0.016791
102.54,0.015362
105.68,0.013902
108.85,0.012456
112.05,0.010891
115.29,0.0092922
118.56,0.0080328
121.85,0.0069921
125.18,0.0060734
128.55,0.0052635
131.94,0.0046639
135.36,0.0040831
138.81,0.0034857
142.3,0.002819
145.81,0.0025137
149.36,0.0022326
152.93,0.0019415
156.54,0.0017359
160.17,0.0015722
163.84,0.0013793
167.53,0.0011092
171.25,0.00091091
175,0.00083957
178.79,0.00084693
182.59,0.00079056
186.43,0.0007559
190.3,0.00066186
194.19,0.00058945
198.11,0.00049894
202.06,0.00044344
206.04,0.00038006
210.04,0.00024111
214.07,0.00019374
218.13,0.00010671
222.22,6.4294e-05
226.33,2.1894e-05
230.46,1.8163e-06
234.63,-0
238.82,-0
243.03,-0
247.27,-0
251.54,-0
255.83,-0
260.15,-0
264.49,-0
268.85,-0
273.24,-0
277.65,-0
282.09,-0
286.55,-0
291.03,-0
295.54,-0
300.07,-0
304.62,-0
309.2,-0
313.8,-0
318.41,-0
323.06,-0
327.72,-0
332.4,-0
337.11,-0
341.83,-0
346.58,-0
351.35,-0
356.13,-0
360.94,-0
365.77,-0
370.62,-0
375.48,-0
380.37,-0
385.27,-0
390.19,-0
395.13,-0
400.09,-0
405.07,-0
410.06,-0
415.07,-0
420.1,-0
425.15,-0
430.21,-0
435.29,-0
440.38,-0
445.49,-0
450.62,-0
455.76,-0
460.91,-0
466.08,-0
471.27,-0
476.47,-0
481.68,-0
486.91,-0
492.15,-0
497.41,-0
502.68,-0
507.96,-0
513.25,-0
518.56,-0
523.87,-0
529.2,-0
534.54,-0
539.9,-0
545.26,-0
550.63,-0
556.02,-0
561.41,-0
566.82,-0
572.23,-0
577.66,-0
583.09,-0
588.53,-0
593.98,-0
599.44,-0
604.91,-0
610.38,-0
615.86,-0
621.35,-0
626.85,-0
632.35,-0
637.86,-0
643.38,-0
648.9,-0
654.43,-0
659.96,-0
665.5,-0
671.05,-0
676.59,-0
682.15,-0
687.7,-0
693.26,-0
698.83,-0
704.39,-0
709.96,-0
715.54,-0
721.11,-0
726.69,-0
732.27,-0
737.85,-0
743.43,-0
749.02,-0
754.6,-0
760.18,-0
765.77,-0
771.35,-0
776.94,-0
782.52,-0
788.11,-0
793.69,-0
799.27,-0
804.85,-0
810.43,-0
816,-0
821.57,-0
827.14,-0
832.71,-0
838.28,-0
843.84,-0
849.39,-0
854.94,-0
860.49,-0
866.04,-0
871.57,-0
877.11,-0
882.64,-0
888.16,-0
893.67,-0
899.18,-0
904.69,-0
910.18,-0
915.67,-0
921.16,-0
926.63,-0
932.1,-0
937.56,-0
943.01,-0
948.45,-0
953.88,-0
959.31,-0
964.72,-0
970.13,-0
975.52,-0
980.91,-0
986.28,-0
991.64,-0
996.99,-0
1002.3,-0
1007.7,-0
1013,-0
1018.3,-0
1023.6,-0
1028.9,-0
1034.1,-0
1039.4,-0
1044.6,-0
1049.9,-0
1055.1,-0
1060.3,-0
1065.5,-0
1070.6,-0
1075.8,-0
1080.9,-0
1086,-0
1091.2,-0
1096.3,-0
1101.3,-0
1106.4,-0
1111.4,-0
1116.5,-0
1121.5,-0
1126.5,-0
1131.4,-0
1136.4,-0
1141.3,-0
1146.3,-0
1151.2,-0
1156.1,-0
1160.9,-0
1165.8,-0
1170.6,-0
1175.4,-0
1180.2,-0
1185,-0
1189.7,-0
1194.4,-0
1199.1,-0
1203.8,-0
1208.5,-0
1213.1,-0
1217.7,-0
1222.3,-0
1226.9,-0
1231.5,-0
1236,-0
1240.5,-0
1245,-0
1249.4,-0
1253.9,-0
1258.3,-0
1262.7,-0
1267.1,-0
1271.4,-0
1275.7,-0
1280,-0
1284.3,-0
1288.5,-0
1292.7,-0
1296.9,-0
1301.1,-0
1305.2,-0
1309.3,-0
1313.4,-0
1317.5,-0
1321.5,-0
1325.5,-0
1329.5,-0
1333.4,-0
1337.3,-0
1341.2,-0
1345.1,-0
1348.9,-0
1352.8,-0
1356.5,-0
1360.3,-0
1364,-0
1367.7,-0
1371.4,-0
1375,-0
1378.6,-0
1382.2,-0
1385.7,-0
1389.2,-0
1392.7,-0
1396.2,-0
1399.6,-0
1403,-0
1406.4,-0
1409.7,-0
1413,-0
1416.2,-0
1419.5,-0
1422.7,-0
1425.9,9.3008e-06
1429,0.00014268
1432.1,0.00051869
1435.2,0.00088814
1438.2,0.0012391
1441.2,0.0016976
1444.2,0.0022543
1447.2,0.0030097
1450.1,0.0039564
1452.9,0.0049912
1455.8,0.0060759
1458.6,0.0071415
1461.4,0.0082065
1464.1,0.0095111
1466.8,0.010784
1469.5,0.012385
1472.1,0.014061
1474.7,0.015981
1477.3,0.017972
1479.8,0.020548
1482.3,0.023586
1484.8,0.027087
1487.2,0.030898
1489.6,0.035649
1492,0.041895
1494.3,0.049242
1496.6,0.057807
1498.9,0.06804
1501.1,0.079015
1503.3,0.091046
1505.4,0.10542
1507.5,0.12226
1509.6,0.14155
1511.6,0.16368
1513.6,0.18857
1515.6,0.21555
1517.5,0.24403
1519.4,0.27368
1521.3,0.30331
1523.1,0.33197
1524.9,0.3589
1526.6,0.38381
1528.3,0.40577
1530,0.42354
1531.6,0.43573
1533.2,0.44171
1534.8,0.44038
1536.3,0.43167
1537.8,0.417
1539.2,0.39656
1540.6,0.37191
1542,0.34321
1543.3,0.31155
1544.6,0.27766
1545.9,0.24255
1547.1,0.2076
1548.3,0.17419
1549.4,0.14342
1550.5,0.11537
1551.6,0.090801
1552.6,0.069501
1553.6,0.051851
1554.6,0.037689
1555.5,0.026506
1556.4,0.017669
1557.2,0.011092
1558,0.0061105
1558.7,0.0026546
1559.5,0.00074047
1560.1,0.00016287
1560.8,2.3393e-05
1561.4,-0
1562,-0
1562.5,-0
1563,-0
1563.4,-0
1563.8,-0
1564.2,-0
1564.5,-0
1564.8,-0
1565.1,-0
1565.3,-0
1565.5,-0
1565.6,-0
1565.7,-0
1565.7,-0
1565.8,-0


==> CSV/Q_2392_rate6.csv <==
X,Y
-34.231,-0
-34.211,-0
-34.153,-0
-34.055,-0
-33.919,-0
-33.743,-0
-33.529,-0
-33.276,-0
-32.983,-0
-32.652,-0
-32.282,-0
-31.873,-0
-31.425,-0
-30.938,-0
-30.413,-0
-29.848,-0
-29.245,-0
-28.603,-0
-27.923,-0
-27.203,-0
-26.445,-0
-25.649,-0
-24.814,-0
-23.94,-0
-23.028,-0
-22.077,-0
-21.088,-0
-20.061,-0
-18.995,-1.5415e-05
-17.891,-5.8732e-05
-16.749,-0.00015617
-15.569,-0.00038627
-14.35,-0.0010448
-13.094,-0.0026078
-11.8,-0.0063876
-10.467,-0.012699
-9.0973,-0.021064
-7.6895,-0.031413
-6.244,-0.043636
-4.7609,-0.056722
-3.2402,-0.071109
-1.682,-0.086773
-0.086398,-0.10383
1.5465,-0.12191
3.2167,-0.13997
4.924,-0.15659
6.6684,-0.17128
8.4498,-0.18377
10.268,-0.1939
12.123,-0.19981
14.015,-0.20105
15.944,-0.20018
17.909,-0.19856
19.91,-0.19622
21.948,-0.19205
24.022,-0.18622
26.132,-0.17943
28.279,-0.17116
30.461,-0.1618
32.679,-0.152
34.933,-0.14224
37.222,-0.13197
39.547,-0.12051
41.908,-0.10711
44.303,-0.09306
46.734,-0.079495
49.2,-0.068007
51.701,-0.057921
54.236,-0.049074
56.806,-0.041313
59.411,-0.034748
62.05,-0.029007
64.724,-0.023851
67.432,-0.019497
70.173,-0.0154
72.949,-0.011982
75.758,-0.0093875
78.601,-0.0074836
81.478,-0.0060741
84.388,-0.0048493
87.331,-0.0037357
90.307,-0.0027201
93.316,-0.0016094
96.358,-0.00073849
99.432,-0.00031779
102.54,-6.6055e-05
105.68,-0
108.85,-0
112.05,-0
115.29,-0
118.56,-0
121.85,-0
125.18,-0
128.55,-0
131.94,-0
135.36,-0
138.81,-0
142.3,-0
145.81,-0
149.36,-0
152.93,-0
156.54,-0
160.17,-0
163.84,-0
167.53,-0
171.25,-0
175,-0
178.79,-0
182.59,-0
186.43,-0
190.3,-0
194.19,-0
198.11,-0
202.06,-0
206.04,-0
210.04,-0
214.07,-0
218.13,-0
222.22,-0
226.33,-0
230.46,-0
234.63,-0
238.82,-0
243.03,-0
247.27,-0
251.54,-0
255.83,-0
260.15,-0
264.49,-0
268.85,-0
273.24,-0
277.65,-0
282.09,-0
286.55,-0
291.03,-0
295.54,-0
300.07,-0
304.62,-0
309.2,-0
313.8,-0
318.41,-0
323.06,-0
327.72,-0
332.4,-0
337.11,-0
341.83,-0
346.58,-0
351.35,-0
356.13,-0
360.94,-0
365.77,-0
370.62,-0
375.48,-0
380.37,-0
385.27,-0
390.19,-0
395.13,-0
400.09,-0
405.07,-0
410.06,-0
415.07,-0
420.1,-0
425.15,-0
430.21,-0
435.29,-0
440.38,-0
445.49,-0
450.62,-0
455.76,-0
460.91,-0
466.08,-0
471.27,-0
476.47,-0
481.68,-0
486.91,-0
492.15,-0
497.41,-0
502.68,-0
507.96,-0
513.25,-0
518.56,-0
523.87,-0
529.2,-0
534.54,-0
539.9,-0
545.26,-0
550.63,-0
556.02,-0
561.41,-0
566.82,-0
572.23,-0
577.66,-0
583.09,-0
588.53,-0
593.98,-0
599.44,-0
604.91,-0
610.38,-0
615.86,-0
621.35,-0
626.85,-0
632.35,-0
637.86,-0
643.38,-0
648.9,-0
654.43,-0
659.96,-0
665.5,-0
671.05,-0
676.59,-0
682.15,-0
687.7,-0
693.26,-0
698.83,-0
704.39,-0
709.96,-0
715.54,-0
721.11,-0
726.69,-0
732.27,-0
737.85,-0
743.43,-0
749.02,-0
754.6,-0
760.18,-0
765.77,-0
771.35,-0
776.94,-0
782.52,-0
788.11,-0
793.69,-0
799.27,-0
804.85,-0
810.43,-0
816,-0
821.57,-0
827.14,-0
832.71,-0
838.28,-0
843.84,-0
849.39,-0
854.94,-0
860.49,-0
866.04,-0
871.57,-0
877.11,-0
882.64,-0
888.16,-0
893.67,-0
899.18,-0
904.69,-0
910.18,-0
915.67,-0
921.16,-0
926.63,-0
932.1,-0
937.56,-0
943.01,-0
948.45,-0
953.88,-0
959.31,-0
964.72,-0
970.13,-0
975.52,-0
980.91,-0
986.28,-0
991.64,-0
996.99,-0
1002.3,-0
1007.7,-0
1013,-0
1018.3,-0
1023.6,-0
1028.9,-0
1034.1,-0
1039.4,-0
1044.6,-0
1049.9,-0
1055.1,-0
1060.3,-0
1065.5,-0
1070.6,-0
1075.8,-0
1080.9,-0
1086,-0
1091.2,-0
1096.3,-0
1101.3,-0
1106.4,-0
1111.4,-0
1116.5,-0
1121.5,-0
1126.5,-0
1131.4,-0
1136.4,-0
1141.3,-0
1146.3,-0
1151.2,-0
1156.1,-0
1160.9,-0
1165.8,-0
1170.6,-0
1175.4,-0
1180.2,-0
1185,-0
1189.7,-0
1194.4,-0
1199.1,-0
1203.8,-0
1208.5,-0
1213.1,-0
1217.7,-0
1222.3,-0
1226.9,-0
1231.5,-0
1236,-0
1240.5,-0
1245,-0
1249.4,-0
1253.9,-0
1258.3,-0
1262.7,-0
1267.1,-0
1271.4,-0
1275.7,-0
1280,-0
1284.3,-0
1288.5,-0
1292.7,-0
1296.9,-0
1301.1,-0
1305.2,-0
1309.3,-0
1313.4,-0
1317.5,-0
1321.5,-0
1325.5,-0
1329.5,-0
1333.4,-0
1337.3,-0
1341.2,-3.4674e-05
1345.1,-0.00017552
1348.9,-0.00041867
1352.8,-0.00071451
1356.5,-0.0011238
1360.3,-0.0015447
1364,-0.0019428
1367.7,-0.002408
1371.4,-0.0028685
1375,-0.0032279
1378.6,-0.0036296
1382.2,-0.0039762
1385.7,-0.0042487
1389.2,-0.0044713
1392.7,-0.0046555
1396.2,-0.0049303
1399.6,-0.005134
1403,-0.0055022
1406.4,-0.0060624
1409.7,-0.0066758
1413,-0.0074593
1416.2,-0.0086007
1419.5,-0.0097533
1422.7,-0.010997
1425.9,-0.012364
1429,-0.01371
1432.1,-0.01547
1435.2,-0.01743
1438.2,-0.019431
1441.2,-0.021409
1444.2,-0.023644
1447.2,-0.026169
1450.1,-0.028624
1452.9,-0.030978
1455.8,-0.03339
1458.6,-0.035859
1461.4,-0.038311
1464.1,-0.040834
1466.8,-0.043524
1469.5,-0.046497
1472.1,-0.049866
1474.7,-0.053453
1477.3,-0.057506
1479.8,-0.062041
1482.3,-0.067753
1484.8,-0.074432
1487.2,-0.082736
1489.6,-0.092447
1492,-0.10407
1494.3,-0.11513
1496.6,-0.12325
1498.9,-0.12975
1501.1,-0.13565
1503.3,-0.14021
1505.4,-0.14293
1507.5,-0.14483
1509.6,-0.14554
1511.6,-0.14526
1513.6,-0.14492
1515.6,-0.14551
1517.5,-0.1461
1519.4,-0.14523
1521.3,-0.14119
1523.1,-0.13431
1524.9,-0.12575
1526.6,-0.11711
1528.3,-0.10753
1530,-0.09701
1531.6,-0.086063
1533.2,-0.07596
1534.8,-0.066147
1536.3,-0.05647
1537.8,-0.047048
1539.2,-0.037699
1540.6,-0.029108
1542,-0.0217
1543.3,-0.01549
1544.6,-0.010536
1545.9,-0.0070267
1547.1,-0.0047163
1548.3,-0.0032688
1549.4,-0.0023142
1550.5,-0.0014942
1551.6,-0.00086757
1552.6,-0.00044149
1553.6,-0.0001628
1554.6,-6.9112e-05
1555.5,-5.5541e-06
1556.4,-0
1557.2,-0
1558,-0
1558.7,-0
1559.5,-0
1560.1,-0
1560.8,-0
1561.4,-0
1562,-0
1562.5,-0
1563,-0
1563.4,-0
1563.8,-0
1564.2,-0
1564.5,-0
1564.8,-0
1565.1,-0
1565.3,-0
1565.5,-0
1565.6,-0
1565.7,-0
1565.7,-0
1565.8,-0


==> CSV/Q_2392_rate7.csv <==
X,Y
-34.231,-0
-34.211,-0
-34.153,-0
-34.055,-0
-33.919,-0
-33.743,-0
-33.529,-0
-33.276,-0
-32.983,-0
-32.652,-0
-32.282,-0
-31.873,-0
-31.425,-0
-30.938,-0
-30.413,-0
-29.848,-0
-29.245,-0
-28.603,-0
-27.923,-0
-27.203,-0
-26.445,-0
-25.649,-0
-24.814,-0
-23.94,5.5541e-06
-23.028,6.9112e-05
-22.077,0.0001628
-21.088,0.00044149
-20.061,0.00086757
-18.995,0.0014942
-17.891,0.0023142
-16.749,0.0032688
-15.569,0.0047163
-14.35,0.0070267
-13.094,0.010536
-11.8,0.01549
-10.467,0.0217
-9.0973,0.029108
-7.6895,0.037699
-6.244,0.047048
-4.7609,0.05647
-3.2402,0.066147
-1.682,0.07596
-0.086398,0.086063
1.5465,0.09701
3.2167,0.10753
4.924,0.11711
6.6684,0.12575
8.4498,0.13431
10.268,0.14119
12.123,0.14523
14.015,0.1461
15.944,0.14551
17.909,0.14492
19.91,0.14526
21.948,0.14554
24.022,0.14483
26.132,0.14293
28.279,0.14021
30.461,0.13565
32.679,0.12975
34.933,0.12325
37.222,0.11513
39.547,0.10407
41.908,0.092447
44.303,0.082736
46.734,0.074432
49.2,0.067753
51.701,0.062041
54.236,0.057506
56.806,0.053453
59.411,0.049866
62.05,0.046497
64.724,0.043524
67.432,0.040834
70.173,0.038311
72.949,0.035859
75.758,0.03339
78.601,0.030978
81.478,0.028624
84.388,0.026169
87.331,0.023644
90.307,0.021409
93.316,0.019431
96.358,0.01743
99.432,0.01547
102.54,0.01371
105.68,0.012364
108.85,0.010997
112.05,0.0097533
115.29,0.0086007
118.56,0.0074593
121.85,0.0066758
125.18,0.0060624
128.55,0.0055022
131.94,0.005134
135.36,0.0049303
138.81,0.0046555
142.3,0.0044713
145.81,0.0042487
149.36,0.0039762
152.93,0.0036296
156.54,0.0032279
160.17,0.0028685
163.84,0.002408
167.53,0.0019428
171.25,0.0015447
175,0.0011238
178.79,0.00071451
182.59,0.00041867
186.43,0.00017552
190.3,3.4674e-05
194.19,-0
198.11,-0
202.06,-0
206.04,-0
210.04,-0
214.07,-0
218.13,-0
222.22,-0
226.33,-0
230.46,-0
234.63,-0
238.82,-0
243.03,-0
247.27,-0
251.54,-0
255.83,-0
260.15,-0
264.49,-0
268.85,-0
273.24,-0
277.65,-0
282.09,-0
286.55,-0
291.03,-0
295.54,-0
300.07,-0
304.62,-0
309.2,-0
313.8,-0
318.41,-0
323.06,-0
327.72,-0
332.4,-0
337.11,-0
341.83,-0
346.58,-0
351.35,-0
356.13,-0
360.94,-0
365.77,-0
370.62,-0
375.48,-0
380.37,-0
385.27,-0
390.19,-0
395.13,-0
400.09,-0
405.07,-0
410.06,-0
415.07,-0
420.1,-0
425.15,-0
430.21,-0
435.29,-0
440.38,-0
445.49,-0
450.62,-0
455.76,-0
460.91,-0
466.08,-0
471.27,-0
476.47,-0
481.68,-0
486.91,-0
492.15,-0
497.41,-0
502.68,-0
507.96,-0
513.25,-0
518.56,-0
523.87,-0
529.2,-0
534.54,-0
539.9,-0
545.26,-0
550.63,-0
556.02,-0
561.41,-0
566.82,-0
572.23,-0
577.66,-0
583.09,-0
588.53,-0
593.98,-0
599.44,-0
604.91,-0
610.38,-0
615.86,-0
621.35,-0
626.85,-0
632.35,-0
637.86,-0
643.38,-0
648.9,-0
654.43,-0
659.96,-0
665.5,-0
671.05,-0
676.59,-0
682.15,-0
687.7,-0
693.26,-0
698.83,-0
704.39,-0
709.96,-0
715.54,-0
721.11,-0
726.69,-0
732.27,-0
737.85,-0
743.43,-0
749.02,-0
754.6,-0
760.18,-0
765.77,-0
771.35,-0
776.94,-0
782.52,-0
788.11,-0
793.69,-0
799.27,-0
804.85,-0
810.43,-0
816,-0
821.57,-0
827.14,-0
832.71,-0
838.28,-0
843.84,-0
849.39,-0
854.94,-0
860.49,-0
866.04,-0
871.57,-0
877.11,-0
882.64,-0
888.16,-0
893.67,-0
899.18,-0
904.69,-0
910.18,-0
915.67,-0
921.16,-0
926.63,-0
932.1,-0
937.56,-0
943.01,-0
948.45,-0
953.88,-0
959.31,-0
964.72,-0
970.13,-0
975.52,-0
980.91,-0
986.28,-0
991.64,-0
996.99,-0
1002.3,-0
1007.7,-0
1013,-0
1018.3,-0
1023.6,-0
1028.9,-0
1034.1,-0
1039.4,-0
1044.6,-0
1049.9,-0
1055.1,-0
1060.3,-0
1065.5,-0
1070.6,-0
1075.8,-0
1080.9,-0
1086,-0
1091.2,-0
1096.3,-0
1101.3,-0
1106.4,-0
1111.4,-0
1116.5,-0
1121.5,-0
1126.5,-0
1131.4,-0
1136.4,-0
1141.3,-0
1146.3,-0
1151.2,-0
1156.1,-0
1160.9,-0
1165.8,-0
1170.6,-0
1175.4,-0
1180.2,-0
1185,-0
1189.7,-0
1194.4,-0
1199.1,-0
1203.8,-0
1208.5,-0
1213.1,-0
1217.7,-0
1222.3,-0
1226.9,-0
1231.5,-0
1236,-0
1240.5,-0
1245,-0
1249.4,-0
1253.9,-0
1258.3,-0
1262.7,-0
1267.1,-0
1271.4,-0
1275.7,-0
1280,-0
1284.3,-0
1288.5,-0
1292.7,-0
1296.9,-0
1301.1,-0
1305.2,-0
1309.3,-0
1313.4,-0
1317.5,-0
1321.5,-0
1325.5,-0
1329.5,-0
1333.4,-0
1337.3,-0
1341.2,-0
1345.1,-0
1348.9,-0
1352.8,-0
1356.5,-0
1360.3,-0
1364,-0
1367.7,-0
1371.4,-0
1375,-0
1378.6,-0
1382.2,-0
1385.7,-0
1389.2,-0
1392.7,-0
1396.2,-0
1399.6,-0
1403,-0
1406.4,-0
1409.7,-0
1413,-0
1416.2,-0
1419.5,-0
1422.7,-0
1425.9,-0
1429,6.6055e-05
1432.1,0.00031779
1435.2,0.00073849
1438.2,0.0016094
1441.2,0.0027201
1444.2,0.0037357
1447.2,0.0048493
1450.1,0.0060741
1452.9,0.0074836
1455.8,0.0093875
1458.6,0.011982
1461.4,0.0154
1464.1,0.019497
1466.8,0.023851
1469.5,0.029007
1472.1,0.034748
1474.7,0.041313
1477.3,0.049074
1479.8,0.057921
1482.3,0.068007
1484.8,0.079495
1487.2,0.09306
1489.6,0.10711
1492,0.12051
1494.3,0.13197
1496.6,0.14224
1498.9,0.152
1501.1,0.1618
1503.3,0.17116
1505.4,0.17943
1507.5,0.18622
1509.6,0.19205
1511.6,0.19622
1513.6,0.19856
1515.6,0.20018
1517.5,0.20105
1519.4,0.19981
1521.3,0.1939
1523.1,0.18377
1524.9,0.17128
1526.6,0.15659
1528.3,0.13997
1530,0.12191
1531.6,0.10383
1533.2,0.086773
1534.8,0.071109
1536.3,0.056722
1537.8,0.043636
1539.2,0.031413
1540.6,0.021064
1542,0.012699
1543.3,0.0063876
1544.6,0.0026078
1545.9,0.0010448
1547.1,0.00038627
1548.3,0.00015617
1549.4,5.8732e-05
1550.5,1.5415e-05
1551.6,-0
1552.6,-0
1553.6,-0
1554.6,-0
1555.5,-0
1556.4,-0
1557.2,-0
1558,-0
1558.7,-0
1559.5,-0
1560.1,-0
1560.8,-0
1561.4,-0
1562,-0
1562.5,-0
1563,-0
1563.4,-0
1563.8,-0
1564.2,-0
1564.5,-0
1564.8,-0
1565.1,-0
1565.3,-0
1565.5,-0
1565.6,-0
1565.7,-0
1565.7,-0
1565.8,-0


==> CSV/Q_2392_rate8.csv <==
X,Y
-34.231,-0
-34.211,-0
-34.153,-0
-34.055,-0
-33.919,-0
-33.743,-0
-33.529,-0
-33.276,-0
-32.983,-0
-32.652,-0
-32.282,-0
-31.873,-0
-31.425,-0
-30.938,-0
-30.413,-0
-29.848,-0
-29.245,-2.3393e-05
-28.603,-0.00016287
-27.923,-0.00074047
-27.203,-0.0026546
-26.445,-0.0061105
-25.649,-0.011092
-24.814,-0.017669
-23.94,-0.026506
-23.028,-0.037689
-22.077,-0.051851
-21.088,-0.069501
-20.061,-0.090801
-18.995,-0.11537
-17.891,-0.14342
-16.749,-0.17419
-15.569,-0.2076
-14.35,-0.24255
-13.094,-0.27766
-11.8,-0.31155
-10.467,-0.34321
-9.0973,-0.37191
-7.6895,-0.39656
-6.244,-0.417
-4.7609,-0.43167
-3.2402,-0.44038
-1.682,-0.44171
-0.086398,-0.43573
1.5465,-0.42354
3.2167,-0.40577
4.924,-0.38381
6.6684,-0.3589
8.4498,-0.33197
10.268,-0.30331
12.123,-0.27368
14.015,-0.24403
15.944,-0.21555
17.909,-0.18857
19.91,-0.16368
21.948,-0.14155
24.022,-0.12226
26.132,-0.10542
28.279,-0.091046
30.461,-0.079015
32.679,-0.06804
34.933,-0.057807
37.222,-0.049242
39.547,-0.041895
41.908,-0.035649
44.303,-0.030898
46.734,-0.027087
49.2,-0.023586
51.701,-0.020548
54.236,-0.017972
56.806,-0.015981
59.411,-0.014061
62.05,-0.012385
64.724,-0.010784
67.432,-0.0095111
70.173,-0.0082065
72.949,-0.0071415
75.758,-0.0060759
78.601,-0.0049912
81.478,-0.0039564
84.388,-0.0030097
87.331,-0.0022543
90.307,-0.0016976
93.316,-0.0012391
96.358,-0.00088814
99.432,-0.00051869
102.54,-0.00014268
105.68,-9.3008e-06
108.85,-0
112.05,-0
115.29,-0
118.56,-0
121.85,-0
125.18,-0
128.55,-0
131.94,-0
135.36,-0
138.81,-0
142.3,-0
145.81,-0
149.36,-0
152.93,-0
156.54,-0
160.17,-0
163.84,-0
167.53,-0
171.25,-0
175,-0
178.79,-0
182.59,-0
186.43,-0
190.3,-0
194.19,-0
198.11,-0
202.06,-0
206.04,-0
210.04,-0
214.07,-0
218.13,-0
222.22,-0
226.33,-0
230.46,-0
234.63,-0
238.82,-0
243.03,-0
247.27,-0
251.54,-0
255.83,-0
260.15,-0
264.49,-0
268.85,-0
273.24,-0
277.65,-0
282.09,-0
286.55,-0
291.03,-0
295.54,-0
300.07,-0
304.62,-0
309.2,-0
313.8,-0
318.41,-0
323.06,-0
327.72,-0
332.4,-0
337.11,-0
341.83,-0
346.58,-0
351.35,-0
356.13,-0
360.94,-0
365.77,-0
370.62,-0
375.48,-0
380.37,-0
385.27,-0
390.19,-0
395.13,-0
400.09,-0
405.07,-0
410.06,-0
415.07,-0
420.1,-0
425.15,-0
430.21,-0
435.29,-0
440.38,-0
445.49,-0
450.62,-0
455.76,-0
460.91,-0
466.08,-0
471.27,-0
476.47,-0
481.68,-0
486.91,-0
492.15,-0
497.41,-0
502.68,-0
507.96,-0
513.25,-0
518.56,-0
523.87,-0
529.2,-0
534.54,-0
539.9,-0
545.26,-0
550.63,-0
556.02,-0
561.41,-0
566.82,-0
572.23,-0
577.66,-0
583.09,-0
588.53,-0
593.98,-0
599.44,-0
604.91,-0
610.38,-0
615.86,-0
621.35,-0
626.85,-0
632.35,-0
637.86,-0
643.38,-0
648.9,-0
654.43,-0
659.96,-0
665.5,-0
671.05,-0
676.59,-0
682.15,-0
687.7,-0
693.26,-0
698.83,-0
704.39,-0
709.96,-0
715.54,-0
721.11,-0
726.69,-0
732.27,-0
737.85,-0
743.43,-0
749.02,-0
754.6,-0
760.18,-0
765.77,-0
771.35,-0
776.94,-0
782.52,-0
788.11,-0
793.69,-0
799.27,-0
804.85,-0
810.43,-0
816,-0
821.57,-0
827.14,-0
832.71,-0
838.28,-0
843.84,-0
849.39,-0
854.94,-0
860.49,-0
866.04,-0
871.57,-0
877.11,-0
882.64,-0
888.16,-0
893.67,-0
899.18,-0
904.69,-0
910.18,-0
915.67,-0
921.16,-0
926.63,-0
932.1,-0
937.56,-0
943.01,-0
948.45,-0
953.88,-0
959.31,-0
964.72,-0
970.13,-0
975.52,-0
980.91,-0
986.28,-0
991.64,-0
996.99,-0
1002.3,-0
1007.7,-0
1013,-0
1018.3,-0
1023.6,-0
1028.9,-0
1034.1,-0
1039.4,-0
1044.6,-0
1049.9,-0
1055.1,-0
1060.3,-0
1065.5,-0
1070.6,-0
1075.8,-0
1080.9,-0
1086,-0
1091.2,-0
1096.3,-0
1101.3,-0
1106.4,-0
1111.4,-0
1116.5,-0
1121.5,-0
1126.5,-0
1131.4,-0
1136.4,-0
1141.3,-0
1146.3,-0
1151.2,-0
1156.1,-0
1160.9,-0
1165.8,-0
1170.6,-0
1175.4,-0
1180.2,-0
1185,-0
1189.7,-0
1194.4,-0
1199.1,-0
1203.8,-0
1208.5,-0
1213.1,-0
1217.7,-0
1222.3,-0
1226.9,-0
1231.5,-0
1236,-0
1240.5,-0
1245,-0
1249.4,-0
1253.9,-0
1258.3,-0
1262.7,-0
1267.1,-0
1271.4,-0
1275.7,-0
1280,-0
1284.3,-0
1288.5,-0
1292.7,-0
1296.9,-0
1301.1,-1.8163e-06
1305.2,-2.1894e-05
1309.3,-6.4294e-05
1313.4,-0.00010671
1317.5,-0.00019374
1321.5,-0.00024111
1325.5,-0.00038006
1329.5,-0.00044344
1333.4,-0.00049894
1337.3,-0.00058945
1341.2,-0.00066186
1345.1,-0.0007559
1348.9,-0.00079056
1352.8,-0.00084693
1356.5,-0.00083957
1360.3,-0.00091091
1364,-0.0011092
1367.7,-0.0013793
1371.4,-0.0015722
1375,-0.0017359
1378.6,-0.0019415
1382.2,-0.0022326
1385.7,-0.0025137
1389.2,-0.002819
1392.7,-0.0034857
1396.2,-0.0040831
1399.6,-0.0046639
1403,-0.0052635
1406.4,-0.0060734
1409.7,-0.0069921
1413,-0.0080328
1416.2,-0.0092922
1419.5,-0.010891
1422.7,-0.012456
1425.9,-0.013902
1429,-0.015362
1432.1,-0.016791
1435.2,-0.018248
1438.2,-0.019751
1441.2,-0.021425
1444.2,-0.023177
1447.2,-0.024861
1450.1,-0.026377
1452.9,-0.027918
1455.8,-0.029527
1458.6,-0.031171
1461.4,-0.032735
1464.1,-0.034164
1466.8,-0.035667
1469.5,-0.03677
1472.1,-0.038144
1474.7,-0.040261
1477.3,-0.042751
1479.8,-0.04573
1482.3,-0.049304
1484.8,-0.05343
1487.2,-0.058387
1489.6,-0.064475
1492,-0.071269
1494.3,-0.0788
1496.6,-0.086403
1498.9,-0.094783
1501.1,-0.10365
1503.3,-0.11319
1505.4,-0.12394
1507.5,-0.13544
1509.6,-0.14827
1511.6,-0.16345
1513.6,-0.18082
1515.6,-0.20075
1517.5,-0.22204
1519.4,-0.244
1521.3,-0.26619
1523.1,-0.28809
1524.9,-0.30905
1526.6,-0.32825
1528.3,-0.34471
1530,-0.35755
1531.6,-0.36553
1533.2,-0.36794
1534.8,-0.36506
1536.3,-0.35741
1537.8,-0.34579
1539.2,-0.33054
1540.6,-0.311
1542,-0.28783
1543.3,-0.26146
1544.6,-0.23298
1545.9,-0.20343
1547.1,-0.17373
1548.3,-0.14492
1549.4,-0.1187
1550.5,-0.095059
1551.6,-0.074302
1552.6,-0.056977
1553.6,-0.042313
1554.6,-0.0304
1555.5,-0.020855
1556.4,-0.014082
1557.2,-0.0093316
1558,-0.005625
1558.7,-0.0029199
1559.5,-0.0013758
1560.1,-0.0003421
1560.8,-2.5194e-05
1561.4,-1.869e-06
1562,-0
1562.5,-0
1563,-0
1563.4,-0
1563.8,-0
1564.2,-0
1564.5,-0
1564.8,-0
1565.1,-0
1565.3,-0
1565.5,-0
1565.6,-0
1565.7,-0
1565.7,-0
1565.8,-0


==> CSV/Q_2392_rate_in1.csv <==
X,Y
-39.33,-0
-39.311,-0
-39.252,-0
-39.155,-0
-39.018,-0
-38.843,-0
-38.629,-0
-38.375,-0
-38.083,-0
-37.752,-0
-37.382,-0
-36.973,-0
-36.525,-0
-36.038,-0
-35.512,-0
-34.948,-0
-34.345,-0
-33.703,-0
-33.022,-0
-32.303,-0
-31.545,-0
-30.748,-0
-29.913,-0
-29.039,-0
-28.127,8.5635e-05
-27.177,0.00028219
-26.187,0.00060909
-25.16,0.0016056
-24.094,0.0030437
-22.99,0.0052373
-21.848,0.008814
-20.668,0.013817
-19.45,0.020818
-18.193,0.031554
-16.899,0.046171
-15.567,0.064516
-14.197,0.087158
-12.789,0.11325
-11.343,0.14022
-9.8604,0.16536
-8.3397,0.19062
-6.7815,0.21376
-5.1859,0.23013
-3.553,0.23851
-1.8828,0.2336
-0.17551,0.22153
1.5689,0.20605
3.3503,0.18941
5.1686,0.16997
7.0237,0.15006
8.9156,0.13007
10.844,0.11259
12.809,0.096977
14.811,0.08054
16.849,0.064476
18.923,0.049742
21.033,0.03875
23.179,0.029827
25.361,0.022923
27.58,0.017447
29.833,0.012933
32.123,0.0089628
34.448,0.0057197
36.808,0.0035761
39.204,0.0020955
41.634,0.0011244
44.1,0.00049671
46.601,0.00019202
49.137,8.0471e-05
51.707,1.7288e-05
54.312,-0
56.951,-0
59.624,-0
62.332,-0
65.074,-0
67.849,-0
70.659,-0
73.502,-0
76.378,-0
79.288,-0
82.231,-0
85.207,-0
88.216,-0
91.258,-0
94.333,-0
97.44,-0
100.58,-0
103.75,-0
106.95,-0
110.19,-0
113.46,-0
116.75,-0
120.08,-0
123.45,-0
126.84,-0
130.26,-0
133.71,-0
137.2,-0
140.71,-0
144.26,-0
147.83,-0
151.44,-0
155.07,-0
158.74,-0
162.43,-0
166.15,-0
169.91,-0
173.69,-0
177.49,-0
181.33,-0
185.2,-0
189.09,-0
193.01,-0
196.96,-0
200.94,-0
204.94,-0
208.97,-0
213.03,-0
217.12,-0
221.23,-0
225.37,-0
229.53,-0
233.72,-0
237.93,-0
242.17,-0
246.44,-0
250.73,-0
255.05,-0
259.39,-0
263.75,-0
268.14,-0
272.55,-0
276.99,-0
281.45,-0
285.93,-0
290.44,-0
294.97,-0
299.52,-0
304.1,-0
308.7,-0
313.32,-0
317.96,-0
322.62,-0
327.3,-0
332.01,-0
336.73,-0
341.48,-0
346.25,-0
351.04,-0
355.84,-0
360.67,-0
365.52,-0
370.38,-0
375.27,-0
380.17,-0
385.09,-0
390.03,-0
394.99,-0
399.97,-0
404.96,-0
409.97,-0
415,-0
420.05,-0
425.11,-0
430.19,-0
435.28,-0
440.39,-0
445.52,-0
450.66,-0
455.81,-0
460.98,-0
466.17,-0
471.37,-0
476.58,-0
481.81,-0
487.05,-0
492.31,-0
497.58,-0
502.86,-0
508.15,-0
513.46,-0
518.77,-0
524.1,-0
529.44,-0
534.8,-0
540.16,-0
545.53,-0
550.92,-0
556.31,-0
561.72,-0
567.13,-0
572.56,-0
577.99,-0
583.43,-0
588.88,-0
594.34,-0
599.81,-0
605.28,-0
610.76,-0
616.25,-0
621.75,-0
627.25,-0
632.76,-0
638.28,-0
643.8,-0
649.33,-0
654.86,-0
660.4,-0
665.95,-0
671.49,-0
677.05,-0
682.6,-0
688.16,-0
693.73,-0
699.29,-0
704.86,-0
710.44,-0
716.01,-0
721.59,-0
727.17,-0
732.75,-0
738.33,-0
743.92,-0
749.5,-0
755.08,-0
760.67,-0
766.25,-0
771.84,-0
777.42,-0
783.01,-0
788.59,-0
794.17,-0
799.75,-0
805.33,-0
810.9,-0
816.47,-0
822.04,-0
827.61,-0
833.18,-0
838.74,-0
844.29,-0
849.84,-0
855.39,-0
860.94,-0
866.47,-0
872.01,-0
877.54,-0
883.06,-0
888.57,-0
894.08,-0
899.59,-0
905.09,-0
910.57,-0
916.06,-0
921.53,-0
927,-0
932.46,-0
937.91,-0
943.35,-0
948.78,-0
954.21,-0
959.62,-0
965.03,-0
970.42,-0
975.81,-0
981.18,-0
986.54,-0
991.9,-0
997.24,-0
1002.6,-0
1007.9,-0
1013.2,-0
1018.5,-0
1023.8,-0
1029,-0
1034.3,-0
1039.5,-0
1044.8,-0
1050,-0
1055.2,-0
1060.4,-0
1065.5,-0
1070.7,-0
1075.8,-0
1080.9,-0
1086.1,-0
1091.2,-0
1096.2,-0
1101.3,-0
1106.3,-0
1111.4,-0
1116.4,-0
1121.4,-0
1126.3,-0
1131.3,-0
1136.2,-0
1141.2,-0
1146.1,-0
1151,-0
1155.8,-0
1160.7,-0
1165.5,-0
1170.3,-0
1175.1,-0
1179.9,-0
1184.6,-0
1189.3,-0
1194,-0
1198.7,-0
1203.4,-0
1208,-0
1212.6,-0
1217.2,-0
1221.8,-0
1226.4,-0
1230.9,-0
1235.4,-0
1239.9,-0
1244.3,-0
1248.8,-0
1253.2,-0
1257.6,-0
1262,-0
1266.3,-0
1270.6,-0
1274.9,-0
1279.2,-0
1283.4,-0
1287.6,-0
1291.8,-0
1296,-0
1300.1,-0
1304.2,-0
1308.3,-0
1312.4,-0
1316.4,-0
1320.4,-0
1324.4,-0
1328.3,-0
1332.2,-0
1336.1,-0
1340,-0
1343.8,-0
1347.7,-0
1351.4,-0
1355.2,-0
1358.9,-0
1362.6,-0
1366.3,-0
1369.9,-0
1373.5,-0
1377.1,-0
1380.6,-0
1384.1,-0
1387.6,-0
1391.1,-0
1394.5,-0
1397.9,-0
1401.3,-0
1404.6,-0
1407.9,-0
1411.2,-0
1414.4,-0
1417.6,-0
1420.8,-0
1423.9,-0
1427,-0
1430.1,3.4001e-06
1433.1,5.9222e-05
1436.1,0.00020841
1439.1,0.00039529
1442.1,0.00061622
1445,0.00083365
1447.8,0.0010718
1450.7,0.0014256
1453.5,0.0018486
1456.3,0.0022337
1459,0.0025863
1461.7,0.0029374
1464.4,0.0032703
1467,0.0035197
1469.6,0.0038812
1472.2,0.0042915
1474.7,0.0047964
1477.2,0.005353
1479.7,0.0057346
1482.1,0.0060663
1484.5,0.0063917
1486.9,0.0074124
1489.2,0.0091937
1491.5,0.01188
1493.8,0.015729
1496,0.021004
1498.2,0.02776
1500.3,0.036456
1502.4,0.048322
1504.5,0.062899
1506.5,0.079689
1508.5,0.098728
1510.5,0.11921
1512.4,0.14457
1514.3,0.17595
1516.2,0.20733
1518,0.23684
1519.8,0.26362
1521.5,0.2878
1523.2,0.30754
1524.9,0.31732
1526.5,0.30861
1528.1,0.28764
1529.7,0.25654
1531.2,0.22016
1532.7,0.18386
1534.1,0.14711
1535.5,0.11314
1536.9,0.083726
1538.2,0.060341
1539.5,0.042057
1540.8,0.028224
1542,0.018803
1543.2,0.01227
1544.3,0.0077287
1545.4,0.0045746
1546.5,0.002586
1547.5,0.0011939
1548.5,0.00030668
1549.5,2.5171e-05
1550.4,-0
1551.3,-0
1552.1,-0
1552.9,-0
1553.6,-0
1554.4,-0
1555,-0
1555.7,-0
1556.3,-0
1556.9,-0
1557.4,-0
1557.9,-0
1558.3,-0
1558.7,-0
1559.1,-0
1559.4,-0
1559.7,-0
1560,-0
1560.2,-0
1560.4,-0
1560.5,-0
1560.6,-0
1560.7,-0
1560.7,-0


==> CSV/Q_2392_rate_in2.csv <==
X,Y
-39.33,-0
-39.311,-0
-39.252,-0
-39.155,-0
-39.018,-0
-38.843,-0
-38.629,-0
-38.375,-0
-38.083,-0
-37.752,-0
-37.382,-0
-36.973,-0
-36.525,-0
-36.038,-0
-35.512,-0
-34.948,-0
-34.345,-0
-33.703,-0
-33.022,-0
-32.303,-0
-31.545,-0
-30.748,-0
-29.913,-0
-29.039,-0
-28.127,-0
-27.177,-0
-26.187,-0
-25.16,-0
-24.094,-0
-22.99,-0
-21.848,-1.8271e-05
-20.668,-7.3579e-05
-19.45,-0.0001951
-18.193,-0.00049095
-16.899,-0.0012414
-15.567,-0.0028054
-14.197,-0.006509
-12.789,-0.015051
-11.343,-0.031294
-9.8604,-0.057352
-8.3397,-0.091892
-6.7815,-0.13381
-5.1859,-0.17846
-3.553,-0.21926
-1.8828,-0.25686
-0.17551,-0.28597
1.5689,-0.30627
3.3503,-0.31631
5.1686,-0.31608
7.0237,-0.30759
8.9156,-0.29192
10.844,-0.27135
12.809,-0.24751
14.811,-0.22066
16.849,-0.19004
18.923,-0.1588
21.033,-0.1317
23.179,-0.10971
25.361,-0.091633
27.58,-0.074858
29.833,-0.058712
32.123,-0.044201
34.448,-0.032801
36.808,-0.024037
39.204,-0.016813
41.634,-0.011007
44.1,-0.0062622
46.601,-0.003421
49.137,-0.0019209
51.707,-0.00097331
54.312,-0.00027725
56.951,-8.3365e-05
59.624,-0
62.332,-0
65.074,-0
67.849,-0
70.659,-0
73.502,-0
76.378,-0
79.288,-0
82.231,-0
85.207,-0
88.216,-0
91.258,-0
94.333,-0
97.44,-0
100.58,-0
103.75,-0
106.95,-0
110.19,-0
113.46,-0
116.75,-0
120.08,-0
123.45,-0
126.84,-0
130.26,-0
133.71,-0
137.2,-0
140.71,-0
144.26,-0
147.83,-0
151.44,-0
155.07,-0
158.74,-0
162.43,-0
166.15,-0
169.91,-0
173.69,-0
177.49,-0
181.33,-0
185.2,-0
189.09,-0
193.01,-0
196.96,-0
200.94,-0
204.94,-0
208.97,-0
213.03,-0
217.12,-0
221.23,-0
225.37,-0
229.53,-0
233.72,-0
237.93,-0
242.17,-0
246.44,-0
250.73,-0
255.05,-0
259.39,-0
263.75,-0
268.14,-0
272.55,-0
276.99,-0
281.45,-0
285.93,-0
290.44,-0
294.97,-0
299.52,-0
304.1,-0
308.7,-0
313.32,-0
317.96,-0
322.62,-0
327.3,-0
332.01,-0
336.73,-0
341.48,-0
346.25,-0
351.04,-0
355.84,-0
360.67,-0
365.52,-0
370.38,-0
375.27,-0
380.17,-0
385.09,-0
390.03,-0
394.99,-0
399.97,-0
404.96,-0
409.97,-0
415,-0
420.05,-0
425.11,-0
430.19,-0
435.28,-0
440.39,-0
445.52,-0
450.66,-0
455.81,-0
460.98,-0
466.17,-0
471.37,-0
476.58,-0
481.81,-0
487.05,-0
492.31,-0
497.58,-0
502.86,-0
508.15,-0
513.46,-0
518.77,-0
524.1,-0
529.44,-0
534.8,-0
540.16,-0
545.53,-0
550.92,-0
556.31,-0
561.72,-0
567.13,-0
572.56,-0
577.99,-0
583.43,-0
588.88,-0
594.34,-0
599.81,-0
605.28,-0
610.76,-0
616.25,-0
621.75,-0
627.25,-0
632.76,-0
638.28,-0
643.8,-0
649.33,-0
654.86,-0
660.4,-0
665.95,-0
671.49,-0
677.05,-0
682.6,-0
688.16,-0
693.73,-0
699.29,-0
704.86,-0
710.44,-0
716.01,-0
721.59,-0
727.17,-0
732.75,-0
738.33,-0
743.92,-0
749.5,-0
755.08,-0
760.67,-0
766.25,-0
771.84,-0
777.42,-0
783.01,-0
788.59,-0
794.17,-0
799.75,-0
805.33,-0
810.9,-0
816.47,-0
822.04,-0
827.61,-0
833.18,-0
838.74,-0
844.29,-0
849.84,-0
855.39,-0
860.94,-0
866.47,-0
872.01,-0
877.54,-0
883.06,-0
888.57,-0
894.08,-0
899.59,-0
905.09,-0
910.57,-0
916.06,-0
921.53,-0
927,-0
932.46,-0
937.91,-0
943.35,-0
948.78,-0
954.21,-0
959.62,-0
965.03,-0
970.42,-0
975.81,-0
981.18,-0
986.54,-0
991.9,-0
997.24,-0
1002.6,-0
1007.9,-0
1013.2,-0
1018.5,-0
1023.8,-0
1029,-0
1034.3,-0
1039.5,-0
1044.8,-0
1050,-0
1055.2,-0
1060.4,-0
1065.5,-0
1070.7,-0
1075.8,-0
1080.9,-0
1086.1,-0
1091.2,-0
1096.2,-0
1101.3,-0
1106.3,-0
1111.4,-0
1116.4,-0
1121.4,-0
1126.3,-0
1131.3,-0
1136.2,-0
1141.2,-0
1146.1,-0
1151,-0
1155.8,-0
1160.7,-0
1165.5,-0
1170.3,-0
1175.1,-0
1179.9,-0
1184.6,-0
1189.3,-0
1194,-0
1198.7,-0
1203.4,-0
1208,-0
1212.6,-0
1217.2,-0
1221.8,-0
1226.4,-0
1230.9,-0
1235.4,-0
1239.9,-0
1244.3,-0
1248.8,-0
1253.2,-0
1257.6,-0
1262,-0
1266.3,-0
1270.6,-0
1274.9,-0
1279.2,-0
1283.4,-0
1287.6,-0
1291.8,-0
1296,-0
1300.1,-0
1304.2,-0
1308.3,-0
1312.4,-0
1316.4,-0
1320.4,-0
1324.4,-0
1328.3,-0
1332.2,-0
1336.1,-0
1340,-0
1343.8,-0
1347.7,-0
1351.4,-0
1355.2,-0
1358.9,-0
1362.6,-0
1366.3,-0
1369.9,-0
1373.5,-0
1377.1,-0
1380.6,-0
1384.1,-0
1387.6,-0
1391.1,-0
1394.5,-0
1397.9,-0
1401.3,-0
1404.6,-0
1407.9,-0
1411.2,-0
1414.4,-0
1417.6,-0
1420.8,-0
1423.9,-0
1427,-0
1430.1,-2.7443e-05
1433.1,-0.00012519
1436.1,-0.00036687
1439.1,-0.00075779
1442.1,-0.0014693
1445,-0.0021466
1447.8,-0.0029695
1450.7,-0.0040691
1453.5,-0.0050378
1456.3,-0.0059335
1459,-0.006888
1461.7,-0.0081164
1464.4,-0.0095697
1467,-0.011377
1469.6,-0.013557
1472.2,-0.016303
1474.7,-0.019646
1477.2,-0.023825
1479.7,-0.02792
1482.1,-0.033021
1484.5,-0.039345
1486.9,-0.047376
1489.2,-0.057095
1491.5,-0.068353
1493.8,-0.080888
1496,-0.093623
1498.2,-0.10566
1500.3,-0.11966
1502.4,-0.13534
1504.5,-0.15333
1506.5,-0.17137
1508.5,-0.18474
1510.5,-0.19542
1512.4,-0.20296
1514.3,-0.20876
1516.2,-0.21304
1518,-0.21459
1519.8,-0.21155
1521.5,-0.20215
1523.2,-0.18732
1524.9,-0.16702
1526.5,-0.1434
1528.1,-0.1146
1529.7,-0.087128
1531.2,-0.062612
1532.7,-0.042232
1534.1,-0.026606
1535.5,-0.015873
1536.9,-0.0098534
1538.2,-0.0061643
1539.5,-0.0036872
1540.8,-0.0021386
1542,-0.0012546
1543.2,-0.00075365
1544.3,-0.00049058
1545.4,-0.00028245
1546.5,-0.00016257
1547.5,-5.4951e-05
1548.5,-0
1549.5,-0
1550.4,-0
1551.3,-0
1552.1,-0
1552.9,-0
1553.6,-0
1554.4,-0
1555,-0
1555.7,-0
1556.3,-0
1556.9,-0
1557.4,-0
1557.9,-0
1558.3,-0
1558.7,-0
1559.1,-0
1559.4,-0
1559.7,-0
1560,-0
1560.2,-0
1560.4,-0
1560.5,-0
1560.6,-0
1560.7,-0
1560.7,-0


==> CSV/Q_2392_rate_in3.csv <==
X,Y
-39.33,-0
-39.311,-0
-39.252,-0
-39.155,-0
-39.018,-0
-38.843,-0
-38.629,-0
-38.375,-0
-38.083,-0
-37.752,-0
-37.382,-0
-36.973,-0
-36.525,-0
-36.038,-0
-35.512,-0
-34.948,-0
-34.345,-0
-33.703,-0
-33.022,-0
-32.303,-0
-31.545,-0
-30.748,-0
-29.913,-0
-29.039,-0
-28.127,-0
-27.177,-0
-26.187,5.4951e-05
-25.16,0.00016257
-24.094,0.00028245
-22.99,0.00049058
-21.848,0.00075365
-20.668,0.0012511
-19.45,0.0021303
-18.193,0.0036594
-16.899,0.0061257
-15.567,0.0097263
-14.197,0.015413
-12.789,0.025661
-11.343,0.040493
-9.8604,0.060013
-8.3397,0.083197
-6.7815,0.10966
-5.1859,0.13755
-3.553,0.16145
-1.8828,0.1816
-0.17551,0.19596
1.5689,0.20577
3.3503,0.21015
5.1686,0.20915
7.0237,0.20517
8.9156,0.20039
10.844,0.19325
12.809,0.18297
14.811,0.17009
16.849,0.1525
18.923,0.13457
21.033,0.11887
23.179,0.10491
25.361,0.093124
27.58,0.080777
29.833,0.068353
32.123,0.057095
34.448,0.047376
36.808,0.039345
39.204,0.033021
41.634,0.02792
44.1,0.023825
46.601,0.019646
49.137,0.016303
51.707,0.013557
54.312,0.011377
56.951,0.0095697
59.624,0.0081164
62.332,0.006888
65.074,0.0059335
67.849,0.0050378
70.659,0.0040691
73.502,0.0029695
76.378,0.0021466
79.288,0.0014693
82.231,0.00075779
85.207,0.00036687
88.216,0.00012519
91.258,2.7443e-05
94.333,-0
97.44,-0
100.58,-0
103.75,-0
106.95,-0
110.19,-0
113.46,-0
116.75,-0
120.08,-0
123.45,-0
126.84,-0
130.26,-0
133.71,-0
137.2,-0
140.71,-0
144.26,-0
147.83,-0
151.44,-0
155.07,-0
158.74,-0
162.43,-0
166.15,-0
169.91,-0
173.69,-0
177.49,-0
181.33,-0
185.2,-0
189.09,-0
193.01,-0
196.96,-0
200.94,-0
204.94,-0
208.97,-0
213.03,-0
217.12,-0
221.23,-0
225.37,-0
229.53,-0
233.72,-0
237.93,-0
242.17,-0
246.44,-0
250.73,-0
255.05,-0
259.39,-0
263.75,-0
268.14,-0
272.55,-0
276.99,-0
281.45,-0
285.93,-0
290.44,-0
294.97,-0
299.52,-0
304.1,-0
308.7,-0
313.32,-0
317.96,-0
322.62,-0
327.3,-0
332.01,-0
336.73,-0
341.48,-0
346.25,-0
351.04,-0
355.84,-0
360.67,-0
365.52,-0
370.38,-0
375.27,-0
380.17,-0
385.09,-0
390.03,-0
394.99,-0
399.97,-0
404.96,-0
409.97,-0
415,-0
420.05,-0
425.11,-0
430.19,-0
435.28,-0
440.39,-0
445.52,-0
450.66,-0
455.81,-0
460.98,-0
466.17,-0
471.37,-0
476.58,-0
481.81,-0
487.05,-0
492.31,-0
497.58,-0
502.86,-0
508.15,-0
513.46,-0
518.77,-0
524.1,-0
529.44,-0
534.8,-0
540.16,-0
545.53,-0
550.92,-0
556.31,-0
561.72,-0
567.13,-0
572.56,-0
577.99,-0
583.43,-0
588.88,-0
594.34,-0
599.81,-0
605.28,-0
610.76,-0
616.25,-0
621.75,-0
627.25,-0
632.76,-0
638.28,-0
643.8,-0
649.33,-0
654.86,-0
660.4,-0
665.95,-0
671.49,-0
677.05,-0
682.6,-0
688.16,-0
693.73,-0
699.29,-0
704.86,-0
710.44,-0
716.01,-0
721.59,-0
727.17,-0
732.75,-0
738.33,-0
743.92,-0
749.5,-0
755.08,-0
760.67,-0
766.25,-0
771.84,-0
777.42,-0
783.01,-0
788.59,-0
794.17,-0
799.75,-0
805.33,-0
810.9,-0
816.47,-0
822.04,-0
827.61,-0
833.18,-0
838.74,-0
844.29,-0
849.84,-0
855.39,-0
860.94,-0
866.47,-0
872.01,-0
877.54,-0
883.06,-0
888.57,-0
894.08,-0
899.59,-0
905.09,-0
910.57,-0
916.06,-0
921.53,-0
927,-0
932.46,-0
937.91,-0
943.35,-0
948.78,-0
954.21,-0
959.62,-0
965.03,-0
970.42,-0
975.81,-0
981.18,-0
986.54,-0
991.9,-0
997.24,-0
1002.6,-0
1007.9,-0
1013.2,-0
1018.5,-0
1023.8,-0
1029,-0
1034.3,-0
1039.5,-0
1044.8,-0
1050,-0
1055.2,-0
1060.4,-0
1065.5,-0
1070.7,-0
1075.8,-0
1080.9,-0
1086.1,-0
1091.2,-0
1096.2,-0
1101.3,-0
1106.3,-0
1111.4,-0
1116.4,-0
1121.4,-0
1126.3,-0
1131.3,-0
1136.2,-0
1141.2,-0
1146.1,-0
1151,-0
1155.8,-0
1160.7,-0
1165.5,-0
1170.3,-0
1175.1,-0
1179.9,-0
1184.6,-0
1189.3,-0
1194,-0
1198.7,-0
1203.4,-0
1208,-0
1212.6,-0
1217.2,-0
1221.8,-0
1226.4,-0
1230.9,-0
1235.4,-0
1239.9,-0
1244.3,-0
1248.8,-0
1253.2,-0
1257.6,-0
1262,-0
1266.3,-0
1270.6,-0
1274.9,-0
1279.2,-0
1283.4,-0
1287.6,-0
1291.8,-0
1296,-0
1300.1,-0
1304.2,-0
1308.3,-0
1312.4,-0
1316.4,-0
1320.4,-0
1324.4,-0
1328.3,-0
1332.2,-0
1336.1,-0
1340,-0
1343.8,-0
1347.7,-0
1351.4,-0
1355.2,-0
1358.9,-0
1362.6,-0
1366.3,-0
1369.9,-0
1373.5,-0
1377.1,-0
1380.6,-0
1384.1,-0
1387.6,-0
1391.1,-0
1394.5,-0
1397.9,-0
1401.3,-0
1404.6,-0
1407.9,-0
1411.2,-0
1414.4,-0
1417.6,-0
1420.8,-0
1423.9,-0
1427,-0
1430.1,-0
1433.1,-0
1436.1,-0
1439.1,-0
1442.1,-0
1445,-0
1447.8,-0
1450.7,-0
1453.5,-0
1456.3,-0
1459,-0
1461.7,-0
1464.4,8.3365e-05
1467,0.00027725
1469.6,0.00097331
1472.2,0.0019209
1474.7,0.003421
1477.2,0.0062622
1479.7,0.011007
1482.1,0.016813
1484.5,0.024037
1486.9,0.032801
1489.2,0.044201
1491.5,0.058712
1493.8,0.074871
1496,0.091819
1498.2,0.10989
1500.3,0.13203
1502.4,0.15926
1504.5,0.1907
1506.5,0.22172
1508.5,0.24915
1510.5,0.27387
1512.4,0.29466
1514.3,0.3102
1516.2,0.3188
1518,0.31935
1519.8,0.30951
1521.5,0.28852
1523.2,0.25892
1524.9,0.22112
1526.5,0.17972
1528.1,0.13431
1529.7,0.092081
1531.2,0.057401
1532.7,0.031325
1534.1,0.015051
1535.5,0.006509
1536.9,0.0028054
1538.2,0.0012414
1539.5,0.00049095
1540.8,0.0001951
1542,7.3579e-05
1543.2,1.8271e-05
1544.3,-0
1545.4,-0
1546.5,-0
1547.5,-0
1548.5,-0
1549.5,-0
1550.4,-0
1551.3,-0
1552.1,-0
1552.9,-0
1553.6,-0
1554.4,-0
1555,-0
1555.7,-0
1556.3,-0
1556.9,-0
1557.4,-0
1557.9,-0
1558.3,-0
1558.7,-0
1559.1,-0
1559.4,-0
1559.7,-0
1560,-0
1560.2,-0
1560.4,-0
1560.5,-0
1560.6,-0
1560.7,-0
1560.7,-0


==> CSV/Q_2392_rate_in4.csv <==
X,Y
-39.33,-0
-39.311,-0
-39.252,-0
-39.155,-0
-39.018,-0
-38.843,-0
-38.629,-0
-38.375,-0
-38.083,-0
-37.752,-0
-37.382,-0
-36.973,-0
-36.525,-0
-36.038,-0
-35.512,-0
-34.948,-0
-34.345,-0
-33.703,-0
-33.022,-0
-32.303,-0
-31.545,-0
-30.748,-0
-29.913,-0
-29.039,-0
-28.127,-2.5171e-05
-27.177,-0.00030668
-26.187,-0.0011939
-25.16,-0.002586
-24.094,-0.0045746
-22.99,-0.0077287
-21.848,-0.01227
-20.668,-0.018803
-19.45,-0.028224
-18.193,-0.042057
-16.899,-0.060341
-15.567,-0.083726
-14.197,-0.11314
-12.789,-0.14711
-11.343,-0.18386
-9.8604,-0.22016
-8.3397,-0.25654
-6.7815,-0.28764
-5.1859,-0.30861
-3.553,-0.31732
-1.8828,-0.30754
-0.17551,-0.2878
1.5689,-0.26362
3.3503,-0.23684
5.1686,-0.20733
7.0237,-0.17595
8.9156,-0.14457
10.844,-0.11921
12.809,-0.098728
14.811,-0.079689
16.849,-0.062899
18.923,-0.048322
21.033,-0.036456
23.179,-0.02776
25.361,-0.021004
27.58,-0.015729
29.833,-0.01188
32.123,-0.0091937
34.448,-0.0074124
36.808,-0.0063917
39.204,-0.0060663
41.634,-0.0057346
44.1,-0.005353
46.601,-0.0047964
49.137,-0.0042915
51.707,-0.0038812
54.312,-0.0035197
56.951,-0.0032703
59.624,-0.0029374
62.332,-0.0025863
65.074,-0.0022337
67.849,-0.0018486
70.659,-0.0014256
73.502,-0.0010718
76.378,-0.00083365
79.288,-0.00061622
82.231,-0.00039529
85.207,-0.00020841
88.216,-5.9222e-05
91.258,-3.4001e-06
94.333,-0
97.44,-0
100.58,-0
103.75,-0
106.95,-0
110.19,-0
113.46,-0
116.75,-0
120.08,-0
123.45,-0
126.84,-0
130.26,-0
133.71,-0
137.2,-0
140.71,-0
144.26,-0
147.83,-0
151.44,-0
155.07,-0
158.74,-0
162.43,-0
166.15,-0
169.91,-0
173.69,-0
177.49,-0
181.33,-0
185.2,-0
189.09,-0
193.01,-0
196.96,-0
200.94,-0
204.94,-0
208.97,-0
213.03,-0
217.12,-0
221.23,-0
225.37,-0
229.53,-0
233.72,-0
237.93,-0
242.17,-0
246.44,-0
250.73,-0
255.05,-0
259.39,-0
263.75,-0
268.14,-0
272.55,-0
276.99,-0
281.45,-0
285.93,-0
290.44,-0
294.97,-0
299.52,-0
304.1,-0
308.7,-0
313.32,-0
317.96,-0
322.62,-0
327.3,-0
332.01,-0
336.73,-0
341.48,-0
346.25,-0
351.04,-0
355.84,-0
360.67,-0
365.52,-0
370.38,-0
375.27,-0
380.17,-0
385.09,-0
390.03,-0
394.99,-0
399.97,-0
404.96,-0
409.97,-0
415,-0
420.05,-0
425.11,-0
430.19,-0
435.28,-0
440.39,-0
445.52,-0
450.66,-0
455.81,-0
460.98,-0
466.17,-0
471.37,-0
476.58,-0
481.81,-0
487.05,-0
492.31,-0
497.58,-0
502.86,-0
508.15,-0
513.46,-0
518.77,-0
524.1,-0
529.44,-0
534.8,-0
540.16,-0
545.53,-0
550.92,-0
556.31,-0
561.72,-0
567.13,-0
572.56,-0
577.99,-0
583.43,-0
588.88,-0
594.34,-0
599.81,-0
605.28,-0
610.76,-0
616.25,-0
621.75,-0
627.25,-0
632.76,-0
638.28,-0
643.8,-0
649.33,-0
654.86,-0
660.4,-0
665.95,-0
671.49,-0
677.05,-0
682.6,-0
688.16,-0
693.73,-0
699.29,-0
704.86,-0
710.44,-0
716.01,-0
721.59,-0
727.17,-0
732.75,-0
738.33,-0
743.92,-0
749.5,-0
755.08,-0
760.67,-0
766.25,-0
771.84,-0
777.42,-0
783.01,-0
788.59,-0
794.17,-0
799.75,-0
805.33,-0
810.9,-0
816.47,-0
822.04,-0
827.61,-0
833.18,-0
838.74,-0
844.29,-0
849.84,-0
855.39,-0
860.94,-0
866.47,-0
872.01,-0
877.54,-0
883.06,-0
888.57,-0
894.08,-0
899.59,-0
905.09,-0
910.57,-0
916.06,-0
921.53,-0
927,-0
932.46,-0
937.91,-0
943.35,-0
948.78,-0
954.21,-0
959.62,-0
965.03,-0
970.42,-0
975.81,-0
981.18,-0
986.54,-0
991.9,-0
997.24,-0
1002.6,-0
1007.9,-0
1013.2,-0
1018.5,-0
1023.8,-0
1029,-0
1034.3,-0
1039.5,-0
1044.8,-0
1050,-0
1055.2,-0
1060.4,-0
1065.5,-0
1070.7,-0
1075.8,-0
1080.9,-0
1086.1,-0
1091.2,-0
1096.2,-0
1101.3,-0
1106.3,-0
1111.4,-0
1116.4,-0
1121.4,-0
1126.3,-0
1131.3,-0
1136.2,-0
1141.2,-0
1146.1,-0
1151,-0
1155.8,-0
1160.7,-0
1165.5,-0
1170.3,-0
1175.1,-0
1179.9,-0
1184.6,-0
1189.3,-0
1194,-0
1198.7,-0
1203.4,-0
1208,-0
1212.6,-0
1217.2,-0
1221.8,-0
1226.4,-0
1230.9,-0
1235.4,-0
1239.9,-0
1244.3,-0
1248.8,-0
1253.2,-0
1257.6,-0
1262,-0
1266.3,-0
1270.6,-0
1274.9,-0
1279.2,-0
1283.4,-0
1287.6,-0
1291.8,-0
1296,-0
1300.1,-0
1304.2,-0
1308.3,-0
1312.4,-0
1316.4,-0
1320.4,-0
1324.4,-0
1328.3,-0
1332.2,-0
1336.1,-0
1340,-0
1343.8,-0
1347.7,-0
1351.4,-0
1355.2,-0
1358.9,-0
1362.6,-0
1366.3,-0
1369.9,-0
1373.5,-0
1377.1,-0
1380.6,-0
1384.1,-0
1387.6,-0
1391.1,-0
1394.5,-0
1397.9,-0
1401.3,-0
1404.6,-0
1407.9,-0
1411.2,-0
1414.4,-0
1417.6,-0
1420.8,-0
1423.9,-0
1427,-0
1430.1,-0
1433.1,-0
1436.1,-0
1439.1,-0
1442.1,-0
1445,-0
1447.8,-0
1450.7,-0
1453.5,-0
1456.3,-0
1459,-0
1461.7,-0
1464.4,-0
1467,-0
1469.6,-1.7288e-05
1472.2,-8.0471e-05
1474.7,-0.00019202
1477.2,-0.00049671
1479.7,-0.0011244
1482.1,-0.0020955
1484.5,-0.0035761
1486.9,-0.0057197
1489.2,-0.0089628
1491.5,-0.012933
1493.8,-0.017447
1496,-0.022923
1498.2,-0.029827
1500.3,-0.03875
1502.4,-0.049742
1504.5,-0.064476
1506.5,-0.08054
1508.5,-0.096977
1510.5,-0.11259
1512.4,-0.13007
1514.3,-0.15006
1516.2,-0.16997
1518,-0.18941
1519.8,-0.20605
1521.5,-0.22153
1523.2,-0.2336
1524.9,-0.23851
1526.5,-0.23013
1528.1,-0.21376
1529.7,-0.19062
1531.2,-0.16536
1532.7,-0.14022
1534.1,-0.11325
1535.5,-0.087158
1536.9,-0.064516
1538.2,-0.046171
1539.5,-0.031554
1540.8,-0.020818
1542,-0.013817
1543.2,-0.008814
1544.3,-0.0052373
1545.4,-0.0030437
1546.5,-0.0016056
1547.5,-0.00060909
1548.5,-0.00028219
1549.5,-8.5635e-05
1550.4,-0
1551.3,-0
1552.1,-0
1552.9,-0
1553.6,-0
1554.4,-0
1555,-0
1555.7,-0
1556.3,-0
1556.9,-0
1557.4,-0
1557.9,-0
1558.3,-0
1558.7,-0
1559.1,-0
1559.4,-0
1559.7,-0
1560,-0
1560.2,-0
1560.4,-0
1560.5,-0
1560.6,-0
1560.7,-0
1560.7,-0


==> CSV/Q_2392_rate_in5.csv <==
X,Y
-34.231,-0
-34.211,-0
-34.153,-0
-34.055,-0
-33.919,-0
-33.743,-0
-33.529,-0
-33.276,-0
-32.983,-0
-32.652,-0
-32.282,-0
-31.873,-0
-31.425,-0
-30.938,-0
-30.413,-0
-29.848,-0
-29.245,-0
-28.603,-0
-27.923,1.3189e-05
-27.203,0.00022887
-26.445,0.00099955
-25.649,0.0022178
-24.814,0.0038878
-23.94,0.0064817
-23.028,0.0096336
-22.077,0.013878
-21.088,0.018933
-20.061,0.025347
-18.995,0.033271
-17.891,0.043026
-16.749,0.055466
-15.569,0.0693
-14.35,0.08536
-13.094,0.10283
-11.8,0.1209
-10.467,0.13913
-9.0973,0.15651
-7.6895,0.17251
-6.244,0.18681
-4.7609,0.19963
-3.2402,0.21224
-1.682,0.22431
-0.086398,0.23271
1.5465,0.23825
3.2167,0.24016
4.924,0.23901
6.6684,0.23479
8.4498,0.2278
10.268,0.21806
12.123,0.206
14.015,0.19369
15.944,0.18156
17.909,0.16953
19.91,0.15774
21.948,0.14677
24.022,0.13636
26.132,0.12607
28.279,0.11664
30.461,0.10751
32.679,0.099088
34.933,0.091339
37.222,0.083671
39.547,0.077439
41.908,0.069594
44.303,0.063117
46.734,0.057516
49.2,0.052804
51.701,0.048611
54.236,0.045306
56.806,0.042433
59.411,0.040214
62.05,0.038322
64.724,0.03656
67.432,0.035003
70.173,0.033138
72.949,0.031205
75.758,0.029185
78.601,0.027347
81.478,0.025367
84.388,0.023389
87.331,0.021343
90.307,0.019489
93.316,0.017708
96.358,0.015843
99.432,0.014194
102.54,0.012343
105.68,0.01041
108.85,0.0086446
112.05,0.0073747
115.29,0.0060634
118.56,0.0050853
121.85,0.0041777
125.18,0.0033621
128.55,0.002674
131.94,0.0017443
135.36,0.0010744
138.81,0.00073861
142.3,0.00065635
145.81,0.00058941
149.36,0.00061809
152.93,0.00055907
156.54,0.0004758
160.17,0.00040865
163.84,0.00042383
167.53,0.00044208
171.25,0.00044548
175,0.00046941
178.79,0.00044243
182.59,0.00041866
186.43,0.00033679
190.3,0.00028666
194.19,0.00021358
198.11,0.00014994
202.06,7.4821e-05
206.04,1.4729e-05
210.04,-0
214.07,-0
218.13,-0
222.22,-0
226.33,-0
230.46,-0
234.63,-0
238.82,-0
243.03,-0
247.27,-0
251.54,-0
255.83,-0
260.15,-0
264.49,-0
268.85,-0
273.24,-0
277.65,-0
282.09,-0
286.55,-0
291.03,-0
295.54,-0
300.07,-0
304.62,-0
309.2,-0
313.8,-0
318.41,-0
323.06,-0
327.72,-0
332.4,-0
337.11,-0
341.83,-0
346.58,-0
351.35,-0
356.13,-0
360.94,-0
365.77,-0
370.62,-0
375.48,-0
380.37,-0
385.27,-0
390.19,-0
395.13,-0
400.09,-0
405.07,-0
410.06,-0
415.07,-0
420.1,-0
425.15,-0
430.21,-0
435.29,-0
440.38,-0
445.49,-0
450.62,-0
455.76,-0
460.91,-0
466.08,-0
471.27,-0
476.47,-0
481.68,-0
486.91,-0
492.15,-0
497.41,-0
502.68,-0
507.96,-0
513.25,-0
518.56,-0
523.87,-0
529.2,-0
534.54,-0
539.9,-0
545.26,-0
550.63,-0
556.02,-0
561.41,-0
566.82,-0
572.23,-0
577.66,-0
583.09,-0
588.53,-0
593.98,-0
599.44,-0
604.91,-0
610.38,-0
615.86,-0
621.35,-0
626.85,-0
632.35,-0
637.86,-0
643.38,-0
648.9,-0
654.43,-0
659.96,-0
665.5,-0
671.05,-0
676.59,-0
682.15,-0
687.7,-0
693.26,-0
698.83,-0
704.39,-0
709.96,-0
715.54,-0
721.11,-0
726.69,-0
732.27,-0
737.85,-0
743.43,-0
749.02,-0
754.6,-0
760.18,-0
765.77,-0
771.35,-0
776.94,-0
782.52,-0
788.11,-0
793.69,-0
799.27,-0
804.85,-0
810.43,-0
816,-0
821.57,-0
827.14,-0
832.71,-0
838.28,-0
843.84,-0
849.39,-0
854.94,-0
860.49,-0
866.04,-0
871.57,-0
877.11,-0
882.64,-0
888.16,-0
893.67,-0
899.18,-0
904.69,-0
910.18,-0
915.67,-0
921.16,-0
926.63,-0
932.1,-0
937.56,-0
943.01,-0
948.45,-0
953.88,-0
959.31,-0
964.72,-0
970.13,-0
975.52,-0
980.91,-0
986.28,-0
991.64,-0
996.99,-0
1002.3,-0
1007.7,-0
1013,-0
1018.3,-0
1023.6,-0
1028.9,-0
1034.1,-0
1039.4,-0
1044.6,-0
1049.9,-0
1055.1,-0
1060.3,-0
1065.5,-0
1070.6,-0
1075.8,-0
1080.9,-0
1086,-0
1091.2,-0
1096.3,-0
1101.3,-0
1106.4,-0
1111.4,-0
1116.5,-0
1121.5,-0
1126.5,-0
1131.4,-0
1136.4,-0
1141.3,-0
1146.3,-0
1151.2,-0
1156.1,-0
1160.9,-0
1165.8,-0
1170.6,-0
1175.4,-0
1180.2,-0
1185,-0
1189.7,-0
1194.4,-0
1199.1,-0
1203.8,-0
1208.5,-0
1213.1,-0
1217.7,-0
1222.3,-0
1226.9,-0
1231.5,-0
1236,-0
1240.5,-0
1245,-0
1249.4,-0
1253.9,-0
1258.3,-0
1262.7,-0
1267.1,-0
1271.4,-0
1275.7,-0
1280,-0
1284.3,-0
1288.5,-0
1292.7,-0
1296.9,-0
1301.1,-0
1305.2,-0
1309.3,-0
1313.4,-0
1317.5,-0
1321.5,-0
1325.5,-0
1329.5,-0
1333.4,-0
1337.3,-0
1341.2,-0
1345.1,-0
1348.9,-0
1352.8,-0
1356.5,-0
1360.3,-0
1364,-0
1367.7,-0
1371.4,-0
1375,-0
1378.6,-0
1382.2,-0
1385.7,-0
1389.2,-0
1392.7,-0
1396.2,-0
1399.6,-0
1403,-0
1406.4,-0
1409.7,-0
1413,-0
1416.2,-0
1419.5,-0
1422.7,-0
1425.9,-0
1429,1.7395e-05
1432.1,0.00023234
1435.2,0.0006078
1438.2,0.0010666
1441.2,0.001507
1444.2,0.0020068
1447.2,0.0026537
1450.1,0.0034803
1452.9,0.0046233
1455.8,0.0059389
1458.6,0.0072599
1461.4,0.008538
1464.1,0.0098574
1466.8,0.011253
1469.5,0.012837
1472.1,0.014662
1474.7,0.016735
1477.3,0.018998
1479.8,0.021508
1482.3,0.024498
1484.8,0.028572
1487.2,0.0333
1489.6,0.038542
1492,0.045494
1494.3,0.052058
1496.6,0.060413
1498.9,0.070069
1501.1,0.0807
1503.3,0.092474
1505.4,0.10519
1507.5,0.11998
1509.6,0.13613
1511.6,0.15392
1513.6,0.17257
1515.6,0.19208
1517.5,0.21181
1519.4,0.23043
1521.3,0.24832
1523.1,0.26388
1524.9,0.27661
1526.6,0.28715
1528.3,0.29478
1530,0.29821
1531.6,0.29669
1533.2,0.29081
1534.8,0.28032
1536.3,0.26749
1537.8,0.25283
1539.2,0.23599
1540.6,0.21751
1542,0.19615
1543.3,0.17319
1544.6,0.14999
1545.9,0.12748
1547.1,0.10652
1548.3,0.086534
1549.4,0.068545
1550.5,0.053341
1551.6,0.040565
1552.6,0.029622
1553.6,0.020969
1554.6,0.014158
1555.5,0.0084697
1556.4,0.0042578
1557.2,0.0016669
1558,0.00036317
1558.7,0.00013192
1559.5,4.8981e-06
1560.1,-0
1560.8,-0
1561.4,-0
1562,-0
1562.5,-0
1563,-0
1563.4,-0
1563.8,-0
1564.2,-0
1564.5,-0
1564.8,-0
1565.1,-0
1565.3,-0
1565.5,-0
1565.6,-0
1565.7,-0
1565.7,-0
1565.8,-0


==> CSV/Q_2392_rate_in6.csv <==
X,Y
-34.231,-0
-34.211,-0
-34.153,-0
-34.055,-0
-33.919,-0
-33.743,-0
-33.529,-0
-33.276,-0
-32.983,-0
-32.652,-0
-32.282,-0
-31.873,-0
-31.425,-0
-30.938,-0
-30.413,-0
-29.848,-0
-29.245,-0
-28.603,-0
-27.923,-0
-27.203,-0
-26.445,-0
-25.649,-0
-24.814,-0
-23.94,-2.4675e-06
-23.028,-0.00014982
-22.077,-0.00054509
-21.088,-0.0012887
-20.061,-0.0029319
-18.995,-0.0066942
-17.891,-0.012865
-16.749,-0.0211
-15.569,-0.031059
-14.35,-0.043026
-13.094,-0.056975
-11.8,-0.073155
-10.467,-0.090816
-9.0973,-0.10947
-7.6895,-0.12844
-6.244,-0.14748
-4.7609,-0.16598
-3.2402,-0.1832
-1.682,-0.20102
-0.086398,-0.21958
1.5465,-0.23793
3.2167,-0.25521
4.924,-0.26871
6.6684,-0.27894
8.4498,-0.28623
10.268,-0.28979
12.123,-0.28788
14.015,-0.28095
15.944,-0.27158
17.909,-0.26273
19.91,-0.25404
21.948,-0.2441
24.022,-0.23269
26.132,-0.22128
28.279,-0.20882
30.461,-0.19615
32.679,-0.18323
34.933,-0.17026
37.222,-0.15706
39.547,-0.14224
41.908,-0.12615
44.303,-0.10911
46.734,-0.093145
49.2,-0.079438
51.701,-0.067259
54.236,-0.056406
56.806,-0.047324
59.411,-0.039391
62.05,-0.032402
64.724,-0.026298
67.432,-0.020853
70.173,-0.016043
72.949,-0.012469
75.758,-0.009686
78.601,-0.0077032
81.478,-0.0058939
84.388,-0.0042872
87.331,-0.0026905
90.307,-0.0013656
93.316,-0.00052988
96.358,-0.00018883
99.432,-4.8882e-06
102.54,-0
105.68,-0
108.85,-0
112.05,-0
115.29,-0
118.56,-0
121.85,-0
125.18,-0
128.55,-0
131.94,-0
135.36,-0
138.81,-0
142.3,-0
145.81,-0
149.36,-0
152.93,-0
156.54,-0
160.17,-0
163.84,-0
167.53,-0
171.25,-0
175,-0
178.79,-0
182.59,-0
186.43,-0
190.3,-0
194.19,-0
198.11,-0
202.06,-0
206.04,-0
210.04,-0
214.07,-0
218.13,-0
222.22,-0
226.33,-0
230.46,-0
234.63,-0
238.82,-0
243.03,-0
247.27,-0
251.54,-0
255.83,-0
260.15,-0
264.49,-0
268.85,-0
273.24,-0
277.65,-0
282.09,-0
286.55,-0
291.03,-0
295.54,-0
300.07,-0
304.62,-0
309.2,-0
313.8,-0
318.41,-0
323.06,-0
327.72,-0
332.4,-0
337.11,-0
341.83,-0
346.58,-0
351.35,-0
356.13,-0
360.94,-0
365.77,-0
370.62,-0
375.48,-0
380.37,-0
385.27,-0
390.19,-0
395.13,-0
400.09,-0
405.07,-0
410.06,-0
415.07,-0
420.1,-0
425.15,-0
430.21,-0
435.29,-0
440.38,-0
445.49,-0
450.62,-0
455.76,-0
460.91,-0
466.08,-0
471.27,-0
476.47,-0
481.68,-0
486.91,-0
492.15,-0
497.41,-0
502.68,-0
507.96,-0
513.25,-0
518.56,-0
523.87,-0
529.2,-0
534.54,-0
539.9,-0
545.26,-0
550.63,-0
556.02,-0
561.41,-0
566.82,-0
572.23,-0
577.66,-0
583.09,-0
588.53,-0
593.98,-0
599.44,-0
604.91,-0
610.38,-0
615.86,-0
621.35,-0
626.85,-0
632.35,-0
637.86,-0
643.38,-0
648.9,-0
654.43,-0
659.96,-0
665.5,-0
671.05,-0
676.59,-0
682.15,-0
687.7,-0
693.26,-0
698.83,-0
704.39,-0
709.96,-0
715.54,-0
721.11,-0
726.69,-0
732.27,-0
737.85,-0
743.43,-0
749.02,-0
754.6,-0
760.18,-0
765.77,-0
771.35,-0
776.94,-0
782.52,-0
788.11,-0
793.69,-0
799.27,-0
804.85,-0
810.43,-0
816,-0
821.57,-0
827.14,-0
832.71,-0
838.28,-0
843.84,-0
849.39,-0
854.94,-0
860.49,-0
866.04,-0
871.57,-0
877.11,-0
882.64,-0
888.16,-0
893.67,-0
899.18,-0
904.69,-0
910.18,-0
915.67,-0
921.16,-0
926.63,-0
932.1,-0
937.56,-0
943.01,-0
948.45,-0
953.88,-0
959.31,-0
964.72,-0
970.13,-0
975.52,-0
980.91,-0
986.28,-0
991.64,-0
996.99,-0
1002.3,-0
1007.7,-0
1013,-0
1018.3,-0
1023.6,-0
1028.9,-0
1034.1,-0
1039.4,-0
1044.6,-0
1049.9,-0
1055.1,-0
1060.3,-0
1065.5,-0
1070.6,-0
1075.8,-0
1080.9,-0
1086,-0
1091.2,-0
1096.3,-0
1101.3,-0
1106.4,-0
1111.4,-0
1116.5,-0
1121.5,-0
1126.5,-0
1131.4,-0
1136.4,-0
1141.3,-0
1146.3,-0
1151.2,-0
1156.1,-0
1160.9,-0
1165.8,-0
1170.6,-0
1175.4,-0
1180.2,-0
1185,-0
1189.7,-0
1194.4,-0
1199.1,-0
1203.8,-0
1208.5,-0
1213.1,-0
1217.7,-0
1222.3,-0
1226.9,-0
1231.5,-0
1236,-0
1240.5,-0
1245,-0
1249.4,-0
1253.9,-0
1258.3,-0
1262.7,-0
1267.1,-0
1271.4,-0
1275.7,-0
1280,-0
1284.3,-0
1288.5,-0
1292.7,-0
1296.9,-0
1301.1,-0
1305.2,-0
1309.3,-0
1313.4,-0
1317.5,-0
1321.5,-0
1325.5,-0
1329.5,-0
1333.4,-0
1337.3,-0
1341.2,-0
1345.1,-0
1348.9,-1.4748e-05
1352.8,-0.00011798
1356.5,-0.00032159
1360.3,-0.00058931
1364,-0.0008325
1367.7,-0.0010819
1371.4,-0.0014254
1375,-0.0018989
1378.6,-0.0024415
1382.2,-0.0029719
1385.7,-0.0034416
1389.2,-0.0038362
1392.7,-0.0040747
1396.2,-0.0041752
1399.6,-0.0043449
1403,-0.0044964
1406.4,-0.0046712
1409.7,-0.0051766
1413,-0.005881
1416.2,-0.0068579
1419.5,-0.0081145
1422.7,-0.0094144
1425.9,-0.010931
1429,-0.012495
1432.1,-0.014295
1435.2,-0.016458
1438.2,-0.018938
1441.2,-0.021222
1444.2,-0.023674
1447.2,-0.026367
1450.1,-0.029373
1452.9,-0.03226
1455.8,-0.035147
1458.6,-0.038073
1461.4,-0.041094
1464.1,-0.044267
1466.8,-0.047406
1469.5,-0.050878
1472.1,-0.054815
1474.7,-0.059421
1477.3,-0.064492
1479.8,-0.070308
1482.3,-0.077177
1484.8,-0.085388
1487.2,-0.095817
1489.6,-0.10772
1492,-0.12178
1494.3,-0.13746
1496.6,-0.14829
1498.9,-0.15733
1501.1,-0.16584
1503.3,-0.17337
1505.4,-0.17904
1507.5,-0.18456
1509.6,-0.18929
1511.6,-0.19317
1513.6,-0.1977
1515.6,-0.20363
1517.5,-0.20987
1519.4,-0.21464
1521.3,-0.21534
1523.1,-0.21236
1524.9,-0.20822
1526.6,-0.20319
1528.3,-0.19677
1530,-0.18813
1531.6,-0.17875
1533.2,-0.16908
1534.8,-0.15857
1536.3,-0.14641
1537.8,-0.13255
1539.2,-0.1178
1540.6,-0.10264
1542,-0.087963
1543.3,-0.073773
1544.6,-0.06048
1545.9,-0.048407
1547.1,-0.037656
1548.3,-0.028143
1549.4,-0.019776
1550.5,-0.013181
1551.6,-0.0079685
1552.6,-0.0047101
1553.6,-0.0028774
1554.6,-0.0015933
1555.5,-0.00084647
1556.4,-0.00041507
1557.2,-0.00025586
1558,-7.0402e-05
1558.7,-1.556e-05
1559.5,-0
1560.1,-0
1560.8,-0
1561.4,-0
1562,-0
1562.5,-0
1563,-0
1563.4,-0
1563.8,-0
1564.2,-0
1564.5,-0
1564.8,-0
1565.1,-0
1565.3,-0
1565.5,-0
1565.6,-0
1565.7,-0
1565.7,-0
1565.8,-0


==> CSV/Q_2392_rate_in7.csv <==
X,Y
-34.231,-0
-34.211,-0
-34.153,-0
-34.055,-0
-33.919,-0
-33.743,-0
-33.529,-0
-33.276,-0
-32.983,-0
-32.652,-0
-32.282,-0
-31.873,-0
-31.425,-0
-30.938,-0
-30.413,-0
-29.848,-0
-29.245,-0
-28.603,-0
-27.923,-0
-27.203,1.556e-05
-26.445,7.0402e-05
-25.649,0.00025586
-24.814,0.00041507
-23.94,0.00084647
-23.028,0.0015933
-22.077,0.002872
-21.088,0.0047012
-20.061,0.0079413
-18.995,0.013119
-17.891,0.019679
-16.749,0.027884
-15.569,0.037243
-14.35,0.047725
-13.094,0.05957
-11.8,0.072539
-10.467,0.086317
-9.0973,0.1007
-7.6895,0.1155
-6.244,0.13003
-4.7609,0.14376
-3.2402,0.15577
-1.682,0.166
-0.086398,0.17583
1.5465,0.18491
3.2167,0.19371
4.924,0.20016
6.6684,0.20517
8.4498,0.20934
10.268,0.21222
12.123,0.21167
14.015,0.20722
15.944,0.2011
17.909,0.19496
19.91,0.19072
21.948,0.18707
24.022,0.18229
26.132,0.17708
28.279,0.1717
30.461,0.1646
32.679,0.15604
34.933,0.14725
37.222,0.13657
39.547,0.12178
41.908,0.10772
44.303,0.095817
46.734,0.085388
49.2,0.077177
51.701,0.070308
54.236,0.064492
56.806,0.059421
59.411,0.054815
62.05,0.050878
64.724,0.047406
67.432,0.044267
70.173,0.041094
72.949,0.038073
75.758,0.035147
78.601,0.03226
81.478,0.029373
84.388,0.026367
87.331,0.023674
90.307,0.021222
93.316,0.018938
96.358,0.016458
99.432,0.014295
102.54,0.012495
105.68,0.010931
108.85,0.0094144
112.05,0.0081145
115.29,0.0068579
118.56,0.005881
121.85,0.0051766
125.18,0.0046712
128.55,0.0044964
131.94,0.0043449
135.36,0.0041752
138.81,0.0040747
142.3,0.0038362
145.81,0.0034416
149.36,0.0029719
152.93,0.0024415
156.54,0.0018989
160.17,0.0014254
163.84,0.0010819
167.53,0.0008325
171.25,0.00058931
175,0.00032159
178.79,0.00011798
182.59,1.4748e-05
186.43,-0
190.3,-0
194.19,-0
198.11,-0
202.06,-0
206.04,-0
210.04,-0
214.07,-0
218.13,-0
222.22,-0
226.33,-0
230.46,-0
234.63,-0
238.82,-0
243.03,-0
247.27,-0
251.54,-0
255.83,-0
260.15,-0
264.49,-0
268.85,-0
273.24,-0
277.65,-0
282.09,-0
286.55,-0
291.03,-0
295.54,-0
300.07,-0
304.62,-0
309.2,-0
313.8,-0
318.41,-0
323.06,-0
327.72,-0
332.4,-0
337.11,-0
341.83,-0
346.58,-0
351.35,-0
356.13,-0
360.94,-0
365.77,-0
370.62,-0
375.48,-0
380.37,-0
385.27,-0
390.19,-0
395.13,-0
400.09,-0
405.07,-0
410.06,-0
415.07,-0
420.1,-0
425.15,-0
430.21,-0
435.29,-0
440.38,-0
445.49,-0
450.62,-0
455.76,-0
460.91,-0
466.08,-0
471.27,-0
476.47,-0
481.68,-0
486.91,-0
492.15,-0
497.41,-0
502.68,-0
507.96,-0
513.25,-0
518.56,-0
523.87,-0
529.2,-0
534.54,-0
539.9,-0
545.26,-0
550.63,-0
556.02,-0
561.41,-0
566.82,-0
572.23,-0
577.66,-0
583.09,-0
588.53,-0
593.98,-0
599.44,-0
604.91,-0
610.38,-0
615.86,-0
621.35,-0
626.85,-0
632.35,-0
637.86,-0
643.38,-0
648.9,-0
654.43,-0
659.96,-0
665.5,-0
671.05,-0
676.59,-0
682.15,-0
687.7,-0
693.26,-0
698.83,-0
704.39,-0
709.96,-0
715.54,-0
721.11,-0
726.69,-0
732.27,-0
737.85,-0
743.43,-0
749.02,-0
754.6,-0
760.18,-0
765.77,-0
771.35,-0
776.94,-0
782.52,-0
788.11,-0
793.69,-0
799.27,-0
804.85,-0
810.43,-0
816,-0
821.57,-0
827.14,-0
832.71,-0
838.28,-0
843.84,-0
849.39,-0
854.94,-0
860.49,-0
866.04,-0
871.57,-0
877.11,-0
882.64,-0
888.16,-0
893.67,-0
899.18,-0
904.69,-0
910.18,-0
915.67,-0
921.16,-0
926.63,-0
932.1,-0
937.56,-0
943.01,-0
948.45,-0
953.88,-0
959.31,-0
964.72,-0
970.13,-0
975.52,-0
980.91,-0
986.28,-0
991.64,-0
996.99,-0
1002.3,-0
1007.7,-0
1013,-0
1018.3,-0
1023.6,-0
1028.9,-0
1034.1,-0
1039.4,-0
1044.6,-0
1049.9,-0
1055.1,-0
1060.3,-0
1065.5,-0
1070.6,-0
1075.8,-0
1080.9,-0
1086,-0
1091.2,-0
1096.3,-0
1101.3,-0
1106.4,-0
1111.4,-0
1116.5,-0
1121.5,-0
1126.5,-0
1131.4,-0
1136.4,-0
1141.3,-0
1146.3,-0
1151.2,-0
1156.1,-0
1160.9,-0
1165.8,-0
1170.6,-0
1175.4,-0
1180.2,-0
1185,-0
1189.7,-0
1194.4,-0
1199.1,-0
1203.8,-0
1208.5,-0
1213.1,-0
1217.7,-0
1222.3,-0
1226.9,-0
1231.5,-0
1236,-0
1240.5,-0
1245,-0
1249.4,-0
1253.9,-0
1258.3,-0
1262.7,-0
1267.1,-0
1271.4,-0
1275.7,-0
1280,-0
1284.3,-0
1288.5,-0
1292.7,-0
1296.9,-0
1301.1,-0
1305.2,-0
1309.3,-0
1313.4,-0
1317.5,-0
1321.5,-0
1325.5,-0
1329.5,-0
1333.4,-0
1337.3,-0
1341.2,-0
1345.1,-0
1348.9,-0
1352.8,-0
1356.5,-0
1360.3,-0
1364,-0
1367.7,-0
1371.4,-0
1375,-0
1378.6,-0
1382.2,-0
1385.7,-0
1389.2,-0
1392.7,-0
1396.2,-0
1399.6,-0
1403,-0
1406.4,-0
1409.7,-0
1413,-0
1416.2,-0
1419.5,-0
1422.7,-0
1425.9,-0
1429,-0
1432.1,4.8882e-06
1435.2,0.00018883
1438.2,0.00052988
1441.2,0.0013656
1444.2,0.0026905
1447.2,0.0042872
1450.1,0.0058939
1452.9,0.0077032
1455.8,0.009686
1458.6,0.012469
1461.4,0.016043
1464.1,0.020853
1466.8,0.026298
1469.5,0.032402
1472.1,0.039391
1474.7,0.047324
1477.3,0.056406
1479.8,0.067259
1482.3,0.079438
1484.8,0.093145
1487.2,0.10911
1489.6,0.12615
1492,0.14224
1494.3,0.15769
1496.6,0.17069
1498.9,0.18358
1501.1,0.19657
1503.3,0.20935
1505.4,0.22184
1507.5,0.23321
1509.6,0.2447
1511.6,0.25493
1513.6,0.26391
1515.6,0.27294
1517.5,0.2824
1519.4,0.2895
1521.3,0.2914
1523.1,0.28748
1524.9,0.28038
1526.6,0.27014
1528.3,0.2566
1530,0.23904
1531.6,0.22025
1533.2,0.20153
1534.8,0.18364
1536.3,0.16624
1537.8,0.14765
1539.2,0.12859
1540.6,0.10957
1542,0.090884
1543.3,0.073176
1544.6,0.05699
1545.9,0.043029
1547.1,0.031059
1548.3,0.0211
1549.4,0.012865
1550.5,0.0066942
1551.6,0.0029319
1552.6,0.0012887
1553.6,0.00054509
1554.6,0.00014982
1555.5,2.4675e-06
1556.4,-0
1557.2,-0
1558,-0
1558.7,-0
1559.5,-0
1560.1,-0
1560.8,-0
1561.4,-0
1562,-0
1562.5,-0
1563,-0
1563.4,-0
1563.8,-0
1564.2,-0
1564.5,-0
1564.8,-0
1565.1,-0
1565.3,-0
1565.5,-0
1565.6,-0
1565.7,-0
1565.7,-0
1565.8,-0


==> CSV/Q_2392_rate_in8.csv <==
X,Y
-34.231,-0
-34.211,-0
-34.153,-0
-34.055,-0
-33.919,-0
-33.743,-0
-33.529,-0
-33.276,-0
-32.983,-0
-32.652,-0
-32.282,-0
-31.873,-0
-31.425,-0
-30.938,-0
-30.413,-0
-29.848,-0
-29.245,-0
-28.603,-0
-27.923,-4.8981e-06
-27.203,-0.00013192
-26.445,-0.00036317
-25.649,-0.0016669
-24.814,-0.0042578
-23.94,-0.0084697
-23.028,-0.014158
-22.077,-0.020969
-21.088,-0.029622
-20.061,-0.040565
-18.995,-0.053341
-17.891,-0.068545
-16.749,-0.086534
-15.569,-0.10652
-14.35,-0.12748
-13.094,-0.14999
-11.8,-0.17319
-10.467,-0.19615
-9.0973,-0.21751
-7.6895,-0.23599
-6.244,-0.25283
-4.7609,-0.26749
-3.2402,-0.28032
-1.682,-0.29081
-0.086398,-0.29669
1.5465,-0.29821
3.2167,-0.29478
4.924,-0.28715
6.6684,-0.27661
8.4498,-0.26388
10.268,-0.24832
12.123,-0.23043
14.015,-0.21181
15.944,-0.19208
17.909,-0.17257
19.91,-0.15392
21.948,-0.13613
24.022,-0.11998
26.132,-0.10519
28.279,-0.092474
30.461,-0.0807
32.679,-0.070069
34.933,-0.060413
37.222,-0.052058
39.547,-0.045494
41.908,-0.038542
44.303,-0.0333
46.734,-0.028572
49.2,-0.024498
51.701,-0.021508
54.236,-0.018998
56.806,-0.016735
59.411,-0.014662
62.05,-0.012837
64.724,-0.011253
67.432,-0.0098574
70.173,-0.008538
72.949,-0.0072599
75.758,-0.0059389
78.601,-0.0046233
81.478,-0.0034803
84.388,-0.0026537
87.331,-0.0020068
90.307,-0.001507
93.316,-0.0010666
96.358,-0.0006078
99.432,-0.00023234
102.54,-1.7395e-05
105.68,-0
108.85,-0
112.05,-0
115.29,-0
118.56,-0
121.85,-0
125.18,-0
128.55,-0
131.94,-0
135.36,-0
138.81,-0
142.3,-0
145.81,-0
149.36,-0
152.93,-0
156.54,-0
160.17,-0
163.84,-0
167.53,-0
171.25,-0
175,-0
178.79,-0
182.59,-0
186.43,-0
190.3,-0
194.19,-0
198.11,-0
202.06,-0
206.04,-0
210.04,-0
214.07,-0
218.13,-0
222.22,-0
226.33,-0
230.46,-0
234.63,-0
238.82,-0
243.03,-0
247.27,-0
251.54,-0
255.83,-0
260.15,-0
264.49,-0
268.85,-0
273.24,-0
277.65,-0
282.09,-0
286.55,-0
291.03,-0
295.54,-0
300.07,-0
304.62,-0
309.2,-0
313.8,-0
318.41,-0
323.06,-0
327.72,-0
332.4,-0
337.11,-0
341.83,-0
346.58,-0
351.35,-0
356.13,-0
360.94,-0
365.77,-0
370.62,-0
375.48,-0
380.37,-0
385.27,-0
390.19,-0
395.13,-0
400.09,-0
405.07,-0
410.06,-0
415.07,-0
420.1,-0
425.15,-0
430.21,-0
435.29,-0
440.38,-0
445.49,-0
450.62,-0
455.76,-0
460.91,-0
466.08,-0
471.27,-0
476.47,-0
481.68,-0
486.91,-0
492.15,-0
497.41,-0
502.68,-0
507.96,-0
513.25,-0
518.56,-0
523.87,-0
529.2,-0
534.54,-0
539.9,-0
545.26,-0
550.63,-0
556.02,-0
561.41,-0
566.82,-0
572.23,-0
577.66,-0
583.09,-0
588.53,-0
593.98,-0
599.44,-0
604.91,-0
610.38,-0
615.86,-0
621.35,-0
626.85,-0
632.35,-0
637.86,-0
643.38,-0
648.9,-0
654.43,-0
659.96,-0
665.5,-0
671.05,-0
676.59,-0
682.15,-0
687.7,-0
693.26,-0
698.83,-0
704.39,-0
709.96,-0
715.54,-0
721.11,-0
726.69,-0
732.27,-0
737.85,-0
743.43,-0
749.02,-0
754.6,-0
760.18,-0
765.77,-0
771.35,-0
776.94,-0
782.52,-0
788.11,-0
793.69,-0
799.27,-0
804.85,-0
810.43,-0
816,-0
821.57,-0
827.14,-0
832.71,-0
838.28,-0
843.84,-0
849.39,-0
854.94,-0
860.49,-0
866.04,-0
871.57,-0
877.11,-0
882.64,-0
888.16,-0
893.67,-0
899.18,-0
904.69,-0
910.18,-0
915.67,-0
921.16,-0
926.63,-0
932.1,-0
937.56,-0
943.01,-0
948.45,-0
953.88,-0
959.31,-0
964.72,-0
970.13,-0
975.52,-0
980.91,-0
986.28,-0
991.64,-0
996.99,-0
1002.3,-0
1007.7,-0
1013,-0
1018.3,-0
1023.6,-0
1028.9,-0
1034.1,-0
1039.4,-0
1044.6,-0
1049.9,-0
1055.1,-0
1060.3,-0
1065.5,-0
1070.6,-0
1075.8,-0
1080.9,-0
1086,-0
1091.2,-0
1096.3,-0
1101.3,-0
1106.4,-0
1111.4,-0
1116.5,-0
1121.5,-0
1126.5,-0
1131.4,-0
1136.4,-0
1141.3,-0
1146.3,-0
1151.2,-0
1156.1,-0
1160.9,-0
1165.8,-0
1170.6,-0
1175.4,-0
1180.2,-0
1185,-0
1189.7,-0
1194.4,-0
1199.1,-0
1203.8,-0
1208.5,-0
1213.1,-0
1217.7,-0
1222.3,-0
1226.9,-0
1231.5,-0
1236,-0
1240.5,-0
1245,-0
1249.4,-0
1253.9,-0
1258.3,-0
1262.7,-0
1267.1,-0
1271.4,-0
1275.7,-0
1280,-0
1284.3,-0
1288.5,-0
1292.7,-0
1296.9,-0
1301.1,-0
1305.2,-0
1309.3,-0
1313.4,-0
1317.5,-0
1321.5,-0
1325.5,-1.4729e-05
1329.5,-7.4821e-05
1333.4,-0.00014994
1337.3,-0.00021358
1341.2,-0.00028666
1345.1,-0.00033679
1348.9,-0.00041866
1352.8,-0.00044243
1356.5,-0.00046941
1360.3,-0.00044548
1364,-0.00044208
1367.7,-0.00042383
1371.4,-0.00040865
1375,-0.0004758
1378.6,-0.00055907
1382.2,-0.00061809
1385.7,-0.00058941
1389.2,-0.00065635
1392.7,-0.00073861
1396.2,-0.0010744
1399.6,-0.0017443
1403,-0.002674
1406.4,-0.0033621
1409.7,-0.0041777
1413,-0.0050853
1416.2,-0.0060634
1419.5,-0.0073747
1422.7,-0.0086446
1425.9,-0.01041
1429,-0.012343
1432.1,-0.014194
1435.2,-0.015843
1438.2,-0.017708
1441.2,-0.019489
1444.2,-0.021343
1447.2,-0.023389
1450.1,-0.025367
1452.9,-0.027347
1455.8,-0.029185
1458.6,-0.031205
1461.4,-0.033138
1464.1,-0.035003
1466.8,-0.03656
1469.5,-0.038322
1472.1,-0.040214
1474.7,-0.042433
1477.3,-0.045306
1479.8,-0.048611
1482.3,-0.052804
1484.8,-0.057516
1487.2,-0.063117
1489.6,-0.069594
1492,-0.077439
1494.3,-0.083671
1496.6,-0.091339
1498.9,-0.099088
1501.1,-0.10751
1503.3,-0.11664
1505.4,-0.12607
1507.5,-0.13636
1509.6,-0.14677
1511.6,-0.15774
1513.6,-0.16953
1515.6,-0.18156
1517.5,-0.19369
1519.4,-0.206
1521.3,-0.21806
1523.1,-0.2278
1524.9,-0.23479
1526.6,-0.23901
1528.3,-0.24016
1530,-0.23825
1531.6,-0.23271
1533.2,-0.22431
1534.8,-0.21224
1536.3,-0.19963
1537.8,-0.18681
1539.2,-0.17251
1540.6,-0.15651
1542,-0.13913
1543.3,-0.1209
1544.6,-0.10283
1545.9,-0.08536
1547.1,-0.0693
1548.3,-0.055466
1549.4,-0.043026
1550.5,-0.033271
1551.6,-0.025347
1552.6,-0.018933
1553.6,-0.013878
1554.6,-0.0096336
1555.5,-0.0064817
1556.4,-0.0038878
1557.2,-0.0022178
1558,-0.00099955
1558.7,-0.00022887
1559.5,-1.3189e-05
1560.1,-0
1560.8,-0
1561.4,-0
1562,-0
1562.5,-0
1563,-0
1563.4,-0
1563.8,-0
1564.2,-0
1564.5,-0
1564.8,-0
1565.1,-0
1565.3,-0
1565.5,-0
1565.6,-0
1565.7,-0
1565.7,-0
1565.8,-0


==> CSV/Q_23931.csv <==
X,Y
-39.33,-0
-39.311,-0
-39.252,-0
-39.155,-0
-39.018,-0
-38.843,-0
-38.629,-0
-38.375,-0
-38.083,-0
-37.752,-0
-37.382,-0
-36.973,-0
-36.525,-0
-36.038,-0
-35.512,-0
-34.948,-0
-34.345,-0
-33.703,-0
-33.022,-0
-32.303,-0
-31.545,-0
-30.748,-0
-29.913,3.0334e-06
-29.039,3.0666e-05
-28.127,0.00010441
-27.177,0.00026261
-26.187,0.0004862
-25.16,0.00084219
-24.094,0.001463
-22.99,0.002422
-21.848,0.0038842
-20.668,0.006049
-19.45,0.0091386
-18.193,0.013265
-16.899,0.018553
-15.567,0.025034
-14.197,0.032609
-12.789,0.040707
-11.343,0.048727
-9.8604,0.055957
-8.3397,0.061792
-6.7815,0.065136
-5.1859,0.065502
-3.553,0.063003
-1.8828,0.058769
-0.17551,0.053643
1.5689,0.047867
3.3503,0.04181
5.1686,0.035874
7.0237,0.030404
8.9156,0.025645
10.844,0.021556
12.809,0.017851
14.811,0.014622
16.849,0.01178
18.923,0.0093155
21.033,0.0072613
23.179,0.0056616
25.361,0.0043016
27.58,0.0032595
29.833,0.0024556
32.123,0.001823
34.448,0.0012769
36.808,0.00082543
39.204,0.00052321
41.634,0.00030627
44.1,0.00016917
46.601,7.9474e-05
49.137,4.0729e-05
51.707,1.5475e-05
54.312,4.6191e-06
56.951,4.9971e-07
59.624,-0
62.332,-0
65.074,-0
67.849,-0
70.659,-0
73.502,-0
76.378,-0
79.288,-0
82.231,-0
85.207,-0
88.216,-0
91.258,-0
94.333,-0
97.44,-0
100.58,-0
103.75,-0
106.95,-0
110.19,-0
113.46,-0
116.75,-0
120.08,-0
123.45,-0
126.84,-0
130.26,-0
133.71,-0
137.2,-0
140.71,-0
144.26,-0
147.83,-0
151.44,-0
155.07,-0
158.74,-0
162.43,-0
166.15,-0
169.91,-0
173.69,-0
177.49,-0
181.33,-0
185.2,-0
189.09,-0
193.01,-0
196.96,-0
200.94,-0
204.94,-0
208.97,-0
213.03,-0
217.12,-0
221.23,-0
225.37,-0
229.53,-0
233.72,-0
237.93,-0
242.17,-0
246.44,-0
250.73,-0
255.05,-0
259.39,-0
263.75,-0
268.14,-0
272.55,-0
276.99,-0
281.45,-0
285.93,-0
290.44,-0
294.97,-0
299.52,-0
304.1,-0
308.7,-0
313.32,-0
317.96,-0
322.62,-0
327.3,-0
332.01,-0
336.73,-0
341.48,-0
346.25,-0
351.04,-0
355.84,-0
360.67,-0
365.52,-0
370.38,-0
375.27,-0
380.17,-0
385.09,-0
390.03,-0
394.99,-0
399.97,-0
404.96,-0
409.97,-0
415,-0
420.05,-0
425.11,-0
430.19,-0
435.28,-0
440.39,-0
445.52,-0
450.66,-0
455.81,-0
460.98,-0
466.17,-0
471.37,-0
476.58,-0
481.81,-0
487.05,-0
492.31,-0
497.58,-0
502.86,-0
508.15,-0
513.46,-0
518.77,-0
524.1,-0
529.44,-0
534.8,-0
540.16,-0
545.53,-0
550.92,-0
556.31,-0
561.72,-0
567.13,-0
572.56,-0
577.99,-0
583.43,-0
588.88,-0
594.34,-0
599.81,-0
605.28,-0
610.76,-0
616.25,-0
621.75,-0
627.25,-0
632.76,-0
638.28,-0
643.8,-0
649.33,-0
654.86,-0
660.4,-0
665.95,-0
671.49,-0
677.05,-0
682.6,-0
688.16,-0
693.73,-0
699.29,-0
704.86,-0
710.44,-0
716.01,-0
721.59,-0
727.17,-0
732.75,-0
738.33,-0
743.92,-0
749.5,-0
755.08,-0
760.67,-0
766.25,-0
771.84,-0
777.42,-0
783.01,-0
788.59,-0
794.17,-0
799.75,-0
805.33,-0
810.9,-0
816.47,-0
822.04,-0
827.61,-0
833.18,-0
838.74,-0
844.29,-0
849.84,-0
855.39,-0
860.94,-0
866.47,-0
872.01,-0
877.54,-0
883.06,-0
888.57,-0
894.08,-0
899.59,-0
905.09,-0
910.57,-0
916.06,-0
921.53,-0
927,-0
932.46,-0
937.91,-0
943.35,-0
948.78,-0
954.21,-0
959.62,-0
965.03,-0
970.42,-0
975.81,-0
981.18,-0
986.54,-0
991.9,-0
997.24,-0
1002.6,-0
1007.9,-0
1013.2,-0
1018.5,-0
1023.8,-0
1029,-0
1034.3,-0
1039.5,-0
1044.8,-0
1050,-0
1055.2,-0
1060.4,-0
1065.5,-0
1070.7,-0
1075.8,-0
1080.9,-0
1086.1,-0
1091.2,-0
1096.2,-0
1101.3,-0
1106.3,-0
1111.4,-0
1116.4,-0
1121.4,-0
1126.3,-0
1131.3,-0
1136.2,-0
1141.2,-0
1146.1,-0
1151,-0
1155.8,-0
1160.7,-0
1165.5,-0
1170.3,-0
1175.1,-0
1179.9,-0
1184.6,-0
1189.3,-0
1194,-0
1198.7,-0
1203.4,-0
1208,-0
1212.6,-0
1217.2,-0
1221.8,-0
1226.4,-0
1230.9,-0
1235.4,-0
1239.9,-0
1244.3,-0
1248.8,-0
1253.2,-0
1257.6,-0
1262,-0
1266.3,-0
1270.6,-0
1274.9,-0
1279.2,-0
1283.4,-0
1287.6,-0
1291.8,-0
1296,-0
1300.1,-0
1304.2,-0
1308.3,-0
1312.4,-0
1316.4,-0
1320.4,-0
1324.4,-0
1328.3,-0
1332.2,-0
1336.1,-0
1340,-0
1343.8,-0
1347.7,-0
1351.4,-0
1355.2,-0
1358.9,-0
1362.6,-0
1366.3,-0
1369.9,-0
1373.5,-0
1377.1,-0
1380.6,-0
1384.1,-0
1387.6,-0
1391.1,-0
1394.5,-0
1397.9,-0
1401.3,-0
1404.6,-0
1407.9,-0
1411.2,-0
1414.4,-0
1417.6,-0
1420.8,-0
1423.9,-0
1427,-0
1430.1,7.157e-06
1433.1,2.7243e-05
1436.1,5.7105e-05
1439.1,8.6747e-05
1442.1,0.0001163
1445,0.00015316
1447.8,0.0002036
1450.7,0.00026878
1453.5,0.00032637
1456.3,0.00038565
1459,0.00044188
1461.7,0.00050142
1464.4,0.00055034
1467,0.00061298
1469.6,0.00070217
1472.2,0.00079743
1474.7,0.0008918
1477.2,0.00097147
1479.7,0.001039
1482.1,0.0010968
1484.5,0.0012261
1486.9,0.0014155
1489.2,0.0017324
1491.5,0.0022199
1493.8,0.0028913
1496,0.0038409
1498.2,0.0050663
1500.3,0.0067272
1502.4,0.0088277
1504.5,0.011291
1506.5,0.014329
1508.5,0.018168
1510.5,0.02285
1512.4,0.028726
1514.3,0.035478
1516.2,0.043047
1518,0.051362
1519.8,0.05958
1521.5,0.067447
1523.2,0.074236
1524.9,0.079269
1526.5,0.081649
1528.1,0.080307
1529.7,0.07529
1531.2,0.067521
1532.7,0.058156
1534.1,0.047989
1535.5,0.037828
1536.9,0.028749
1538.2,0.021188
1539.5,0.015191
1540.8,0.010502
1542,0.0069961
1543.2,0.0045544
1544.3,0.0028602
1545.4,0.0017356
1546.5,0.0010362
1547.5,0.00058611
1548.5,0.0002992
1549.5,0.00011667
1550.4,2.8149e-05
1551.3,1.5972e-06
1552.1,-0
1552.9,-0
1553.6,-0
1554.4,-0
1555,-0
1555.7,-0
1556.3,-0
1556.9,-0
1557.4,-0
1557.9,-0
1558.3,-0
1558.7,-0
1559.1,-0
1559.4,-0
1559.7,-0
1560,-0
1560.2,-0
1560.4,-0
1560.5,-0
1560.6,-0
1560.7,-0
1560.7,-0


==> CSV/Q_23932.csv <==
X,Y
-39.33,-0
-39.311,-0
-39.252,-0
-39.155,-0
-39.018,-0
-38.843,-0
-38.629,-0
-38.375,-0
-38.083,-0
-37.752,-0
-37.382,-0
-36.973,-0
-36.525,-0
-36.038,-0
-35.512,-0
-34.948,-0
-34.345,-0
-33.703,-0
-33.022,-0
-32.303,-0
-31.545,-0
-30.748,-0
-29.913,-0
-29.039,-0
-28.127,-0
-27.177,-0
-26.187,-0
-25.16,-0
-24.094,-0
-22.99,-0
-21.848,-0
-20.668,-0
-19.45,-0
-18.193,-0
-16.899,-0
-15.567,-0
-14.197,-0
-12.789,-0
-11.343,-2.2295e-05
-9.8604,-0.00051332
-8.3397,-0.0030427
-6.7815,-0.0080334
-5.1859,-0.014754
-3.553,-0.021902
-1.8828,-0.028624
-0.17551,-0.0348
1.5689,-0.04004
3.3503,-0.043806
5.1686,-0.045654
7.0237,-0.045777
8.9156,-0.044303
10.844,-0.041835
12.809,-0.038745
14.811,-0.034876
16.849,-0.030129
18.923,-0.025275
21.033,-0.021021
23.179,-0.017562
25.361,-0.014796
27.58,-0.012195
29.833,-0.0096309
32.123,-0.007284
34.448,-0.0054206
36.808,-0.0040233
39.204,-0.0028924
41.634,-0.0019561
44.1,-0.0012352
46.601,-0.00068959
49.137,-0.00040786
51.707,-0.000242
54.312,-0.00010865
56.951,-4.9094e-05
59.624,-1.2789e-05
62.332,-0
65.074,-0
67.849,-0
70.659,-0
73.502,-0
76.378,-0
79.288,-0
82.231,-0
85.207,-0
88.216,-0
91.258,-0
94.333,-0
97.44,-0
100.58,-0
103.75,-0
106.95,-0
110.19,-0
113.46,-0
116.75,-0
120.08,-0
123.45,-0
126.84,-0
130.26,-0
133.71,-0
137.2,-0
140.71,-0
144.26,-0
147.83,-0
151.44,-0
155.07,-0
158.74,-0
162.43,-0
166.15,-0
169.91,-0
173.69,-0
177.49,-0
181.33,-0
185.2,-0
189.09,-0
193.01,-0
196.96,-0
200.94,-0
204.94,-0
208.97,-0
213.03,-0
217.12,-0
221.23,-0
225.37,-0
229.53,-0
233.72,-0
237.93,-0
242.17,-0
246.44,-0
250.73,-0
255.05,-0
259.39,-0
263.75,-0
268.14,-0
272.55,-0
276.99,-0
281.45,-0
285.93,-0
290.44,-0
294.97,-0
299.52,-0
304.1,-0
308.7,-0
313.32,-0
317.96,-0
322.62,-0
327.3,-0
332.01,-0
336.73,-0
341.48,-0
346.25,-0
351.04,-0
355.84,-0
360.67,-0
365.52,-0
370.38,-0
375.27,-0
380.17,-0
385.09,-0
390.03,-0
394.99,-0
399.97,-0
404.96,-0
409.97,-0
415,-0
420.05,-0
425.11,-0
430.19,-0
435.28,-0
440.39,-0
445.52,-0
450.66,-0
455.81,-0
460.98,-0
466.17,-0
471.37,-0
476.58,-0
481.81,-0
487.05,-0
492.31,-0
497.58,-0
502.86,-0
508.15,-0
513.46,-0
518.77,-0
524.1,-0
529.44,-0
534.8,-0
540.16,-0
545.53,-0
550.92,-0
556.31,-0
561.72,-0
567.13,-0
572.56,-0
577.99,-0
583.43,-0
588.88,-0
594.34,-0
599.81,-0
605.28,-0
610.76,-0
616.25,-0
621.75,-0
627.25,-0
632.76,-0
638.28,-0
643.8,-0
649.33,-0
654.86,-0
660.4,-0
665.95,-0
671.49,-0
677.05,-0
682.6,-0
688.16,-0
693.73,-0
699.29,-0
704.86,-0
710.44,-0
716.01,-0
721.59,-0
727.17,-0
732.75,-0
738.33,-0
743.92,-0
749.5,-0
755.08,-0
760.67,-0
766.25,-0
771.84,-0
777.42,-0
783.01,-0
788.59,-0
794.17,-0
799.75,-0
805.33,-0
810.9,-0
816.47,-0
822.04,-0
827.61,-0
833.18,-0
838.74,-0
844.29,-0
849.84,-0
855.39,-0
860.94,-0
866.47,-0
872.01,-0
877.54,-0
883.06,-0
888.57,-0
894.08,-0
899.59,-0
905.09,-0
910.57,-0
916.06,-0
921.53,-0
927,-0
932.46,-0
937.91,-0
943.35,-0
948.78,-0
954.21,-0
959.62,-0
965.03,-0
970.42,-0
975.81,-0
981.18,-0
986.54,-0
991.9,-0
997.24,-0
1002.6,-0
1007.9,-0
1013.2,-0
1018.5,-0
1023.8,-0
1029,-0
1034.3,-0
1039.5,-0
1044.8,-0
1050,-0
1055.2,-0
1060.4,-0
1065.5,-0
1070.7,-0
1075.8,-0
1080.9,-0
1086.1,-0
1091.2,-0
1096.2,-0
1101.3,-0
1106.3,-0
1111.4,-0
1116.4,-0
1121.4,-0
1126.3,-0
1131.3,-0
1136.2,-0
1141.2,-0
1146.1,-0
1151,-0
1155.8,-0
1160.7,-0
1165.5,-0
1170.3,-0
1175.1,-0
1179.9,-0
1184.6,-0
1189.3,-0
1194,-0
1198.7,-0
1203.4,-0
1208,-0
1212.6,-0
1217.2,-0
1221.8,-0
1226.4,-0
1230.9,-0
1235.4,-0
1239.9,-0
1244.3,-0
1248.8,-0
1253.2,-0
1257.6,-0
1262,-0
1266.3,-0
1270.6,-0
1274.9,-0
1279.2,-0
1283.4,-0
1287.6,-0
1291.8,-0
1296,-0
1300.1,-0
1304.2,-0
1308.3,-0
1312.4,-0
1316.4,-0
1320.4,-0
1324.4,-0
1328.3,-0
1332.2,-0
1336.1,-0
1340,-0
1343.8,-0
1347.7,-0
1351.4,-0
1355.2,-0
1358.9,-0
1362.6,-0
1366.3,-0
1369.9,-0
1373.5,-0
1377.1,-0
1380.6,-0
1384.1,-0
1387.6,-0
1391.1,-0
1394.5,-0
1397.9,-0
1401.3,-0
1404.6,-0
1407.9,-0
1411.2,-0
1414.4,-0
1417.6,-0
1420.8,-0
1423.9,-0
1427,-9.5597e-06
1430.1,-3.6484e-05
1433.1,-8.7234e-05
1436.1,-0.0001669
1439.1,-0.00028172
1442.1,-0.00039526
1445,-0.00052227
1447.8,-0.00068244
1450.7,-0.00082749
1453.5,-0.00096697
1456.3,-0.0011006
1459,-0.0012637
1461.7,-0.0014692
1464.4,-0.0017221
1467,-0.0020407
1469.6,-0.0024255
1472.2,-0.0028739
1474.7,-0.0034573
1477.2,-0.0041206
1479.7,-0.0048111
1482.1,-0.005669
1484.5,-0.006695
1486.9,-0.0079945
1489.2,-0.0095131
1491.5,-0.011322
1493.8,-0.013281
1496,-0.015182
1498.2,-0.01695
1500.3,-0.019087
1502.4,-0.021461
1504.5,-0.024174
1506.5,-0.026815
1508.5,-0.028562
1510.5,-0.029454
1512.4,-0.029962
1514.3,-0.030087
1516.2,-0.0297
1518,-0.028493
1519.8,-0.026507
1521.5,-0.023612
1523.2,-0.020095
1524.9,-0.016186
1526.5,-0.012127
1528.1,-0.0078933
1529.7,-0.0042824
1531.2,-0.0019184
1532.7,-0.00083118
1534.1,-0.00046264
1535.5,-0.00027673
1536.9,-0.00015182
1538.2,-8.2969e-05
1539.5,-4.4689e-05
1540.8,-2.9976e-05
1542,-2.187e-05
1543.2,-1.3086e-05
1544.3,-7.0831e-06
1545.4,-5.0308e-07
1546.5,-0
1547.5,-0
1548.5,-0
1549.5,-0
1550.4,-0
1551.3,-0
1552.1,-0
1552.9,-0
1553.6,-0
1554.4,-0
1555,-0
1555.7,-0
1556.3,-0
1556.9,-0
1557.4,-0
1557.9,-0
1558.3,-0
1558.7,-0
1559.1,-0
1559.4,-0
1559.7,-0
1560,-0
1560.2,-0
1560.4,-0
1560.5,-0
1560.6,-0
1560.7,-0
1560.7,-0


==> CSV/Q_23933.csv <==
X,Y
-39.33,-0
-39.311,-0
-39.252,-0
-39.155,-0
-39.018,-0
-38.843,-0
-38.629,-0
-38.375,-0
-38.083,-0
-37.752,-0
-37.382,-0
-36.973,-0
-36.525,-0
-36.038,-0
-35.512,-0
-34.948,-0
-34.345,-0
-33.703,-0
-33.022,-0
-32.303,-0
-31.545,-0
-30.748,-0
-29.913,-0
-29.039,-0
-28.127,-0
-27.177,-0
-26.187,-0
-25.16,-0
-24.094,5.0308e-07
-22.99,7.0831e-06
-21.848,1.3086e-05
-20.668,2.187e-05
-19.45,2.9976e-05
-18.193,4.4689e-05
-16.899,8.2969e-05
-15.567,0.00015182
-14.197,0.00027673
-12.789,0.00046264
-11.343,0.00083118
-9.8604,0.0019184
-8.3397,0.0042824
-6.7815,0.0078933
-5.1859,0.012127
-3.553,0.016186
-1.8828,0.020095
-0.17551,0.023612
1.5689,0.026507
3.3503,0.028493
5.1686,0.0297
7.0237,0.030087
8.9156,0.029962
10.844,0.029454
12.809,0.028562
14.811,0.026815
16.849,0.024174
18.923,0.021461
21.033,0.019087
23.179,0.01695
25.361,0.015182
27.58,0.013281
29.833,0.011322
32.123,0.0095131
34.448,0.0079945
36.808,0.006695
39.204,0.005669
41.634,0.0048111
44.1,0.0041206
46.601,0.0034573
49.137,0.0028739
51.707,0.0024255
54.312,0.0020407
56.951,0.0017221
59.624,0.0014692
62.332,0.0012637
65.074,0.0011006
67.849,0.00096697
70.659,0.00082749
73.502,0.00068244
76.378,0.00052227
79.288,0.00039526
82.231,0.00028172
85.207,0.0001669
88.216,8.7234e-05
91.258,3.6484e-05
94.333,9.5597e-06
97.44,-0
100.58,-0
103.75,-0
106.95,-0
110.19,-0
113.46,-0
116.75,-0
120.08,-0
123.45,-0
126.84,-0
130.26,-0
133.71,-0
137.2,-0
140.71,-0
144.26,-0
147.83,-0
151.44,-0
155.07,-0
158.74,-0
162.43,-0
166.15,-0
169.91,-0
173.69,-0
177.49,-0
181.33,-0
185.2,-0
189.09,-0
193.01,-0
196.96,-0
200.94,-0
204.94,-0
208.97,-0
213.03,-0
217.12,-0
221.23,-0
225.37,-0
229.53,-0
233.72,-0
237.93,-0
242.17,-0
246.44,-0
250.73,-0
255.05,-0
259.39,-0
263.75,-0
268.14,-0
272.55,-0
276.99,-0
281.45,-0
285.93,-0
290.44,-0
294.97,-0
299.52,-0
304.1,-0
308.7,-0
313.32,-0
317.96,-0
322.62,-0
327.3,-0
332.01,-0
336.73,-0
341.48,-0
346.25,-0
351.04,-0
355.84,-0
360.67,-0
365.52,-0
370.38,-0
375.27,-0
380.17,-0
385.09,-0
390.03,-0
394.99,-0
399.97,-0
404.96,-0
409.97,-0
415,-0
420.05,-0
425.11,-0
430.19,-0
435.28,-0
440.39,-0
445.52,-0
450.66,-0
455.81,-0
460.98,-0
466.17,-0
471.37,-0
476.58,-0
481.81,-0
487.05,-0
492.31,-0
497.58,-0
502.86,-0
508.15,-0
513.46,-0
518.77,-0
524.1,-0
529.44,-0
534.8,-0
540.16,-0
545.53,-0
550.92,-0
556.31,-0
561.72,-0
567.13,-0
572.56,-0
577.99,-0
583.43,-0
588.88,-0
594.34,-0
599.81,-0
605.28,-0
610.76,-0
616.25,-0
621.75,-0
627.25,-0
632.76,-0
638.28,-0
643.8,-0
649.33,-0
654.86,-0
660.4,-0
665.95,-0
671.49,-0
677.05,-0
682.6,-0
688.16,-0
693.73,-0
699.29,-0
704.86,-0
710.44,-0
716.01,-0
721.59,-0
727.17,-0
732.75,-0
738.33,-0
743.92,-0
749.5,-0
755.08,-0
760.67,-0
766.25,-0
771.84,-0
777.42,-0
783.01,-0
788.59,-0
794.17,-0
799.75,-0
805.33,-0
810.9,-0
816.47,-0
822.04,-0
827.61,-0
833.18,-0
838.74,-0
844.29,-0
849.84,-0
855.39,-0
860.94,-0
866.47,-0
872.01,-0
877.54,-0
883.06,-0
888.57,-0
894.08,-0
899.59,-0
905.09,-0
910.57,-0
916.06,-0
921.53,-0
927,-0
932.46,-0
937.91,-0
943.35,-0
948.78,-0
954.21,-0
959.62,-0
965.03,-0
970.42,-0
975.81,-0
981.18,-0
986.54,-0
991.9,-0
997.24,-0
1002.6,-0
1007.9,-0
1013.2,-0
1018.5,-0
1023.8,-0
1029,-0
1034.3,-0
1039.5,-0
1044.8,-0
1050,-0
1055.2,-0
1060.4,-0
1065.5,-0
1070.7,-0
1075.8,-0
1080.9,-0
1086.1,-0
1091.2,-0
1096.2,-0
1101.3,-0
1106.3,-0
1111.4,-0
1116.4,-0
1121.4,-0
1126.3,-0
1131.3,-0
1136.2,-0
1141.2,-0
1146.1,-0
1151,-0
1155.8,-0
1160.7,-0
1165.5,-0
1170.3,-0
1175.1,-0
1179.9,-0
1184.6,-0
1189.3,-0
1194,-0
1198.7,-0
1203.4,-0
1208,-0
1212.6,-0
1217.2,-0
1221.8,-0
1226.4,-0
1230.9,-0
1235.4,-0
1239.9,-0
1244.3,-0
1248.8,-0
1253.2,-0
1257.6,-0
1262,-0
1266.3,-0
1270.6,-0
1274.9,-0
1279.2,-0
1283.4,-0
1287.6,-0
1291.8,-0
1296,-0
1300.1,-0
1304.2,-0
1308.3,-0
1312.4,-0
1316.4,-0
1320.4,-0
1324.4,-0
1328.3,-0
1332.2,-0
1336.1,-0
1340,-0
1343.8,-0
1347.7,-0
1351.4,-0
1355.2,-0
1358.9,-0
1362.6,-0
1366.3,-0
1369.9,-0
1373.5,-0
1377.1,-0
1380.6,-0
1384.1,-0
1387.6,-0
1391.1,-0
1394.5,-0
1397.9,-0
1401.3,-0
1404.6,-0
1407.9,-0
1411.2,-0
1414.4,-0
1417.6,-0
1420.8,-0
1423.9,-0
1427,-0
1430.1,-0
1433.1,-0
1436.1,-0
1439.1,-0
1442.1,-0
1445,-0
1447.8,-0
1450.7,-0
1453.5,-0
1456.3,-0
1459,-0
1461.7,1.2789e-05
1464.4,4.9094e-05
1467,0.00010865
1469.6,0.000242
1472.2,0.00040786
1474.7,0.00068959
1477.2,0.0012352
1479.7,0.0019561
1482.1,0.0028924
1484.5,0.0040233
1486.9,0.0054206
1489.2,0.007284
1491.5,0.0096309
1493.8,0.012195
1496,0.014796
1498.2,0.017562
1500.3,0.021021
1502.4,0.025275
1504.5,0.030129
1506.5,0.034876
1508.5,0.038745
1510.5,0.041835
1512.4,0.044303
1514.3,0.045777
1516.2,0.045654
1518,0.043806
1519.8,0.04004
1521.5,0.0348
1523.2,0.028624
1524.9,0.021902
1526.5,0.014754
1528.1,0.0080334
1529.7,0.0030427
1531.2,0.00051332
1532.7,2.2295e-05
1534.1,-0
1535.5,-0
1536.9,-0
1538.2,-0
1539.5,-0
1540.8,-0
1542,-0
1543.2,-0
1544.3,-0
1545.4,-0
1546.5,-0
1547.5,-0
1548.5,-0
1549.5,-0
1550.4,-0
1551.3,-0
1552.1,-0
1552.9,-0
1553.6,-0
1554.4,-0
1555,-0
1555.7,-0
1556.3,-0
1556.9,-0
1557.4,-0
1557.9,-0
1558.3,-0
1558.7,-0
1559.1,-0
1559.4,-0
1559.7,-0
1560,-0
1560.2,-0
1560.4,-0
1560.5,-0
1560.6,-0
1560.7,-0
1560.7,-0


==> CSV/Q_23934.csv <==
X,Y
-39.33,-0
-39.311,-0
-39.252,-0
-39.155,-0
-39.018,-0
-38.843,-0
-38.629,-0
-38.375,-0
-38.083,-0
-37.752,-0
-37.382,-0
-36.973,-0
-36.525,-0
-36.038,-0
-35.512,-0
-34.948,-0
-34.345,-0
-33.703,-0
-33.022,-0
-32.303,-0
-31.545,-0
-30.748,-0
-29.913,-1.5972e-06
-29.039,-2.8149e-05
-28.127,-0.00011667
-27.177,-0.0002992
-26.187,-0.00058611
-25.16,-0.0010362
-24.094,-0.0017356
-22.99,-0.0028602
-21.848,-0.0045544
-20.668,-0.0069961
-19.45,-0.010502
-18.193,-0.015191
-16.899,-0.021188
-15.567,-0.028749
-14.197,-0.037828
-12.789,-0.047989
-11.343,-0.058156
-9.8604,-0.067521
-8.3397,-0.07529
-6.7815,-0.080307
-5.1859,-0.081649
-3.553,-0.079269
-1.8828,-0.074236
-0.17551,-0.067447
1.5689,-0.05958
3.3503,-0.051362
5.1686,-0.043047
7.0237,-0.035478
8.9156,-0.028726
10.844,-0.02285
12.809,-0.018168
14.811,-0.014329
16.849,-0.011291
18.923,-0.0088277
21.033,-0.0067272
23.179,-0.0050663
25.361,-0.0038409
27.58,-0.0028913
29.833,-0.0022199
32.123,-0.0017324
34.448,-0.0014155
36.808,-0.0012261
39.204,-0.0010968
41.634,-0.001039
44.1,-0.00097147
46.601,-0.0008918
49.137,-0.00079743
51.707,-0.00070217
54.312,-0.00061298
56.951,-0.00055034
59.624,-0.00050142
62.332,-0.00044188
65.074,-0.00038565
67.849,-0.00032637
70.659,-0.00026878
73.502,-0.0002036
76.378,-0.00015316
79.288,-0.0001163
82.231,-8.6747e-05
85.207,-5.7105e-05
88.216,-2.7243e-05
91.258,-7.157e-06
94.333,-0
97.44,-0
100.58,-0
103.75,-0
106.95,-0
110.19,-0
113.46,-0
116.75,-0
120.08,-0
123.45,-0
126.84,-0
130.26,-0
133.71,-0
137.2,-0
140.71,-0
144.26,-0
147.83,-0
151.44,-0
155.07,-0
158.74,-0
162.43,-0
166.15,-0
169.91,-0
173.69,-0
177.49,-0
181.33,-0
185.2,-0
189.09,-0
193.01,-0
196.96,-0
200.94,-0
204.94,-0
208.97,-0
213.03,-0
217.12,-0
221.23,-0
225.37,-0
229.53,-0
233.72,-0
237.93,-0
242.17,-0
246.44,-0
250.73,-0
255.05,-0
259.39,-0
263.75,-0
268.14,-0
272.55,-0
276.99,-0
281.45,-0
285.93,-0
290.44,-0
294.97,-0
299.52,-0
304.1,-0
308.7,-0
313.32,-0
317.96,-0
322.62,-0
327.3,-0
332.01,-0
336.73,-0
341.48,-0
346.25,-0
351.04,-0
355.84,-0
360.67,-0
365.52,-0
370.38,-0
375.27,-0
380.17,-0
385.09,-0
390.03,-0
394.99,-0
399.97,-0
404.96,-0
409.97,-0
415,-0
420.05,-0
425.11,-0
430.19,-0
435.28,-0
440.39,-0
445.52,-0
450.66,-0
455.81,-0
460.98,-0
466.17,-0
471.37,-0
476.58,-0
481.81,-0
487.05,-0
492.31,-0
497.58,-0
502.86,-0
508.15,-0
513.46,-0
518.77,-0
524.1,-0
529.44,-0
534.8,-0
540.16,-0
545.53,-0
550.92,-0
556.31,-0
561.72,-0
567.13,-0
572.56,-0
577.99,-0
583.43,-0
588.88,-0
594.34,-0
599.81,-0
605.28,-0
610.76,-0
616.25,-0
621.75,-0
627.25,-0
632.76,-0
638.28,-0
643.8,-0
649.33,-0
654.86,-0
660.4,-0
665.95,-0
671.49,-0
677.05,-0
682.6,-0
688.16,-0
693.73,-0
699.29,-0
704.86,-0
710.44,-0
716.01,-0
721.59,-0
727.17,-0
732.75,-0
738.33,-0
743.92,-0
749.5,-0
755.08,-0
760.67,-0
766.25,-0
771.84,-0
777.42,-0
783.01,-0
788.59,-0
794.17,-0
799.75,-0
805.33,-0
810.9,-0
816.47,-0
822.04,-0
827.61,-0
833.18,-0
838.74,-0
844.29,-0
849.84,-0
855.39,-0
860.94,-0
866.47,-0
872.01,-0
877.54,-0
883.06,-0
888.57,-0
894.08,-0
899.59,-0
905.09,-0
910.57,-0
916.06,-0
921.53,-0
927,-0
932.46,-0
937.91,-0
943.35,-0
948.78,-0
954.21,-0
959.62,-0
965.03,-0
970.42,-0
975.81,-0
981.18,-0
986.54,-0
991.9,-0
997.24,-0
1002.6,-0
1007.9,-0
1013.2,-0
1018.5,-0
1023.8,-0
1029,-0
1034.3,-0
1039.5,-0
1044.8,-0
1050,-0
1055.2,-0
1060.4,-0
1065.5,-0
1070.7,-0
1075.8,-0
1080.9,-0
1086.1,-0
1091.2,-0
1096.2,-0
1101.3,-0
1106.3,-0
1111.4,-0
1116.4,-0
1121.4,-0
1126.3,-0
1131.3,-0
1136.2,-0
1141.2,-0
1146.1,-0
1151,-0
1155.8,-0
1160.7,-0
1165.5,-0
1170.3,-0
1175.1,-0
1179.9,-0
1184.6,-0
1189.3,-0
1194,-0
1198.7,-0
1203.4,-0
1208,-0
1212.6,-0
1217.2,-0
1221.8,-0
1226.4,-0
1230.9,-0
1235.4,-0
1239.9,-0
1244.3,-0
1248.8,-0
1253.2,-0
1257.6,-0
1262,-0
1266.3,-0
1270.6,-0
1274.9,-0
1279.2,-0
1283.4,-0
1287.6,-0
1291.8,-0
1296,-0
1300.1,-0
1304.2,-0
1308.3,-0
1312.4,-0
1316.4,-0
1320.4,-0
1324.4,-0
1328.3,-0
1332.2,-0
1336.1,-0
1340,-0
1343.8,-0
1347.7,-0
1351.4,-0
1355.2,-0
1358.9,-0
1362.6,-0
1366.3,-0
1369.9,-0
1373.5,-0
1377.1,-0
1380.6,-0
1384.1,-0
1387.6,-0
1391.1,-0
1394.5,-0
1397.9,-0
1401.3,-0
1404.6,-0
1407.9,-0
1411.2,-0
1414.4,-0
1417.6,-0
1420.8,-0
1423.9,-0
1427,-0
1430.1,-0
1433.1,-0
1436.1,-0
1439.1,-0
1442.1,-0
1445,-0
1447.8,-0
1450.7,-0
1453.5,-0
1456.3,-0
1459,-0
1461.7,-0
1464.4,-4.9971e-07
1467,-4.6191e-06
1469.6,-1.5475e-05
1472.2,-4.0729e-05
1474.7,-7.9474e-05
1477.2,-0.00016917
1479.7,-0.00030627
1482.1,-0.00052321
1484.5,-0.00082543
1486.9,-0.0012769
1489.2,-0.001823
1491.5,-0.0024556
1493.8,-0.0032595
1496,-0.0043016
1498.2,-0.0056616
1500.3,-0.0072613
1502.4,-0.0093155
1504.5,-0.01178
1506.5,-0.014622
1508.5,-0.017851
1510.5,-0.021556
1512.4,-0.025645
1514.3,-0.030404
1516.2,-0.035874
1518,-0.04181
1519.8,-0.047867
1521.5,-0.053643
1523.2,-0.058769
1524.9,-0.063003
1526.5,-0.065502
1528.1,-0.065136
1529.7,-0.061792
1531.2,-0.055957
1532.7,-0.048727
1534.1,-0.040707
1535.5,-0.032609
1536.9,-0.025034
1538.2,-0.018553
1539.5,-0.013265
1540.8,-0.0091386
1542,-0.006049
1543.2,-0.0038842
1544.3,-0.002422
1545.4,-0.001463
1546.5,-0.00084219
1547.5,-0.0004862
1548.5,-0.00026261
1549.5,-0.00010441
1550.4,-3.0666e-05
1551.3,-3.0334e-06
1552.1,-0
1552.9,-0
1553.6,-0
1554.4,-0
1555,-0
1555.7,-0
1556.3,-0
1556.9,-0
1557.4,-0
1557.9,-0
1558.3,-0
1558.7,-0
1559.1,-0
1559.4,-0
1559.7,-0
1560,-0
1560.2,-0
1560.4,-0
1560.5,-0
1560.6,-0
1560.7,-0
1560.7,-0


==> CSV/Q_2393_in1.csv <==
X,Y
-39.33,-0
-39.311,-0
-39.252,-0
-39.155,-0
-39.018,-0
-38.843,-0
-38.629,-0
-38.375,-0
-38.083,-0
-37.752,-0
-37.382,-0
-36.973,-0
-36.525,-0
-36.038,-0
-35.512,-0
-34.948,-0
-34.345,-0
-33.703,-0
-33.022,-0
-32.303,-0
-31.545,-0
-30.748,-0
-29.913,-0
-29.039,-0
-28.127,1.352e-05
-27.177,4.4554e-05
-26.187,9.6166e-05
-25.16,0.0002535
-24.094,0.00048056
-22.99,0.0008269
-21.848,0.0013916
-20.668,0.0021815
-19.45,0.0032868
-18.193,0.0049818
-16.899,0.0072897
-15.567,0.010186
-14.197,0.013761
-12.789,0.01788
-11.343,0.022139
-9.8604,0.026107
-8.3397,0.030096
-6.7815,0.033749
-5.1859,0.036333
-3.553,0.037657
-1.8828,0.036882
-0.17551,0.034976
1.5689,0.032533
3.3503,0.029906
5.1686,0.026836
7.0237,0.023692
8.9156,0.020536
10.844,0.017776
12.809,0.015311
14.811,0.012716
16.849,0.01018
18.923,0.0078535
21.033,0.006118
23.179,0.0047093
25.361,0.0036192
27.58,0.0027546
29.833,0.002042
32.123,0.0014151
34.448,0.00090305
36.808,0.00056462
39.204,0.00033084
41.634,0.00017752
44.1,7.8424e-05
46.601,3.0316e-05
49.137,1.2705e-05
51.707,2.7295e-06
54.312,-0
56.951,-0
59.624,-0
62.332,-0
65.074,-0
67.849,-0
70.659,-0
73.502,-0
76.378,-0
79.288,-0
82.231,-0
85.207,-0
88.216,-0
91.258,-0
94.333,-0
97.44,-0
100.58,-0
103.75,-0
106.95,-0
110.19,-0
113.46,-0
116.75,-0
120.08,-0
123.45,-0
126.84,-0
130.26,-0
133.71,-0
137.2,-0
140.71,-0
144.26,-0
147.83,-0
151.44,-0
155.07,-0
158.74,-0
162.43,-0
166.15,-0
169.91,-0
173.69,-0
177.49,-0
181.33,-0
185.2,-0
189.09,-0
193.01,-0
196.96,-0
200.94,-0
204.94,-0
208.97,-0
213.03,-0
217.12,-0
221.23,-0
225.37,-0
229.53,-0
233.72,-0
237.93,-0
242.17,-0
246.44,-0
250.73,-0
255.05,-0
259.39,-0
263.75,-0
268.14,-0
272.55,-0
276.99,-0
281.45,-0
285.93,-0
290.44,-0
294.97,-0
299.52,-0
304.1,-0
308.7,-0
313.32,-0
317.96,-0
322.62,-0
327.3,-0
332.01,-0
336.73,-0
341.48,-0
346.25,-0
351.04,-0
355.84,-0
360.67,-0
365.52,-0
370.38,-0
375.27,-0
380.17,-0
385.09,-0
390.03,-0
394.99,-0
399.97,-0
404.96,-0
409.97,-0
415,-0
420.05,-0
425.11,-0
430.19,-0
435.28,-0
440.39,-0
445.52,-0
450.66,-0
455.81,-0
460.98,-0
466.17,-0
471.37,-0
476.58,-0
481.81,-0
487.05,-0
492.31,-0
497.58,-0
502.86,-0
508.15,-0
513.46,-0
518.77,-0
524.1,-0
529.44,-0
534.8,-0
540.16,-0
545.53,-0
550.92,-0
556.31,-0
561.72,-0
567.13,-0
572.56,-0
577.99,-0
583.43,-0
588.88,-0
594.34,-0
599.81,-0
605.28,-0
610.76,-0
616.25,-0
621.75,-0
627.25,-0
632.76,-0
638.28,-0
643.8,-0
649.33,-0
654.86,-0
660.4,-0
665.95,-0
671.49,-0
677.05,-0
682.6,-0
688.16,-0
693.73,-0
699.29,-0
704.86,-0
710.44,-0
716.01,-0
721.59,-0
727.17,-0
732.75,-0
738.33,-0
743.92,-0
749.5,-0
755.08,-0
760.67,-0
766.25,-0
771.84,-0
777.42,-0
783.01,-0
788.59,-0
794.17,-0
799.75,-0
805.33,-0
810.9,-0
816.47,-0
822.04,-0
827.61,-0
833.18,-0
838.74,-0
844.29,-0
849.84,-0
855.39,-0
860.94,-0
866.47,-0
872.01,-0
877.54,-0
883.06,-0
888.57,-0
894.08,-0
899.59,-0
905.09,-0
910.57,-0
916.06,-0
921.53,-0
927,-0
932.46,-0
937.91,-0
943.35,-0
948.78,-0
954.21,-0
959.62,-0
965.03,-0
970.42,-0
975.81,-0
981.18,-0
986.54,-0
991.9,-0
997.24,-0
1002.6,-0
1007.9,-0
1013.2,-0
1018.5,-0
1023.8,-0
1029,-0
1034.3,-0
1039.5,-0
1044.8,-0
1050,-0
1055.2,-0
1060.4,-0
1065.5,-0
1070.7,-0
1075.8,-0
1080.9,-0
1086.1,-0
1091.2,-0
1096.2,-0
1101.3,-0
1106.3,-0
1111.4,-0
1116.4,-0
1121.4,-0
1126.3,-0
1131.3,-0
1136.2,-0
1141.2,-0
1146.1,-0
1151,-0
1155.8,-0
1160.7,-0
1165.5,-0
1170.3,-0
1175.1,-0
1179.9,-0
1184.6,-0
1189.3,-0
1194,-0
1198.7,-0
1203.4,-0
1208,-0
1212.6,-0
1217.2,-0
1221.8,-0
1226.4,-0
1230.9,-0
1235.4,-0
1239.9,-0
1244.3,-0
1248.8,-0
1253.2,-0
1257.6,-0
1262,-0
1266.3,-0
1270.6,-0
1274.9,-0
1279.2,-0
1283.4,-0
1287.6,-0
1291.8,-0
1296,-0
1300.1,-0
1304.2,-0
1308.3,-0
1312.4,-0
1316.4,-0
1320.4,-0
1324.4,-0
1328.3,-0
1332.2,-0
1336.1,-0
1340,-0
1343.8,-0
1347.7,-0
1351.4,-0
1355.2,-0
1358.9,-0
1362.6,-0
1366.3,-0
1369.9,-0
1373.5,-0
1377.1,-0
1380.6,-0
1384.1,-0
1387.6,-0
1391.1,-0
1394.5,-0
1397.9,-0
1401.3,-0
1404.6,-0
1407.9,-0
1411.2,-0
1414.4,-0
1417.6,-0
1420.8,-0
1423.9,-0
1427,-0
1430.1,5.3682e-07
1433.1,9.3503e-06
1436.1,3.2905e-05
1439.1,6.241e-05
1442.1,9.7292e-05
1445,0.00013162
1447.8,0.00016923
1450.7,0.00022508
1453.5,0.00029187
1456.3,0.00035266
1459,0.00040834
1461.7,0.00046378
1464.4,0.00051634
1467,0.00055571
1469.6,0.00061279
1472.2,0.00067757
1474.7,0.00075729
1477.2,0.00084516
1479.7,0.00090542
1482.1,0.00095778
1484.5,0.0010092
1486.9,0.0011703
1489.2,0.0014515
1491.5,0.0018756
1493.8,0.0024833
1496,0.0033162
1498.2,0.0043829
1500.3,0.0057558
1502.4,0.0076293
1504.5,0.0099307
1506.5,0.012582
1508.5,0.015588
1510.5,0.018821
1512.4,0.022825
1514.3,0.02778
1516.2,0.032734
1518,0.037393
1519.8,0.041621
1521.5,0.045439
1523.2,0.048556
1524.9,0.050101
1526.5,0.048725
1528.1,0.045414
1529.7,0.040504
1531.2,0.03476
1532.7,0.029029
1534.1,0.023226
1535.5,0.017864
1536.9,0.013219
1538.2,0.009527
1539.5,0.0066401
1540.8,0.0044561
1542,0.0029687
1543.2,0.0019373
1544.3,0.0012203
1545.4,0.00072226
1546.5,0.0004083
1547.5,0.0001885
1548.5,4.842e-05
1549.5,3.9742e-06
1550.4,-0
1551.3,-0
1552.1,-0
1552.9,-0
1553.6,-0
1554.4,-0
1555,-0
1555.7,-0
1556.3,-0
1556.9,-0
1557.4,-0
1557.9,-0
1558.3,-0
1558.7,-0
1559.1,-0
1559.4,-0
1559.7,-0
1560,-0
1560.2,-0
1560.4,-0
1560.5,-0
1560.6,-0
1560.7,-0
1560.7,-0


==> CSV/Q_2393_in2.csv <==
X,Y
-39.33,-0
-39.311,-0
-39.252,-0
-39.155,-0
-39.018,-0
-38.843,-0
-38.629,-0
-38.375,-0
-38.083,-0
-37.752,-0
-37.382,-0
-36.973,-0
-36.525,-0
-36.038,-0
-35.512,-0
-34.948,-0
-34.345,-0
-33.703,-0
-33.022,-0
-32.303,-0
-31.545,-0
-30.748,-0
-29.913,-0
-29.039,-0
-28.127,-0
-27.177,-0
-26.187,-0
-25.16,-0
-24.094,-0
-22.99,-0
-21.848,-2.8846e-06
-20.668,-1.1617e-05
-19.45,-3.0803e-05
-18.193,-7.7513e-05
-16.899,-0.000196
-15.567,-0.00044293
-14.197,-0.0010277
-12.789,-0.0023764
-11.343,-0.0049409
-9.8604,-0.0090551
-8.3397,-0.014508
-6.7815,-0.021127
-5.1859,-0.028176
-3.553,-0.034618
-1.8828,-0.040555
-0.17551,-0.045151
1.5689,-0.048355
3.3503,-0.04994
5.1686,-0.049905
7.0237,-0.048564
8.9156,-0.04609
10.844,-0.042843
12.809,-0.039078
14.811,-0.034838
16.849,-0.030004
18.923,-0.025072
21.033,-0.020793
23.179,-0.017321
25.361,-0.014468
27.58,-0.011819
29.833,-0.0092698
32.123,-0.0069786
34.448,-0.0051788
36.808,-0.003795
39.204,-0.0026545
41.634,-0.0017379
44.1,-0.00098872
46.601,-0.00054012
49.137,-0.00030329
51.707,-0.00015367
54.312,-4.3773e-05
56.951,-1.3162e-05
59.624,-0
62.332,-0
65.074,-0
67.849,-0
70.659,-0
73.502,-0
76.378,-0
79.288,-0
82.231,-0
85.207,-0
88.216,-0
91.258,-0
94.333,-0
97.44,-0
100.58,-0
103.75,-0
106.95,-0
110.19,-0
113.46,-0
116.75,-0
120.08,-0
123.45,-0
126.84,-0
130.26,-0
133.71,-0
137.2,-0
140.71,-0
144.26,-0
147.83,-0
151.44,-0
155.07,-0
158.74,-0
162.43,-0
166.15,-0
169.91,-0
173.69,-0
177.49,-0
181.33,-0
185.2,-0
189.09,-0
193.01,-0
196.96,-0
200.94,-0
204.94,-0
208.97,-0
213.03,-0
217.12,-0
221.23,-0
225.37,-0
229.53,-0
233.72,-0
237.93,-0
242.17,-0
246.44,-0
250.73,-0
255.05,-0
259.39,-0
263.75,-0
268.14,-0
272.55,-0
276.99,-0
281.45,-0
285.93,-0
290.44,-0
294.97,-0
299.52,-0
304.1,-0
308.7,-0
313.32,-0
317.96,-0
322.62,-0
327.3,-0
332.01,-0
336.73,-0
341.48,-0
346.25,-0
351.04,-0
355.84,-0
360.67,-0
365.52,-0
370.38,-0
375.27,-0
380.17,-0
385.09,-0
390.03,-0
394.99,-0
399.97,-0
404.96,-0
409.97,-0
415,-0
420.05,-0
425.11,-0
430.19,-0
435.28,-0
440.39,-0
445.52,-0
450.66,-0
455.81,-0
460.98,-0
466.17,-0
471.37,-0
476.58,-0
481.81,-0
487.05,-0
492.31,-0
497.58,-0
502.86,-0
508.15,-0
513.46,-0
518.77,-0
524.1,-0
529.44,-0
534.8,-0
540.16,-0
545.53,-0
550.92,-0
556.31,-0
561.72,-0
567.13,-0
572.56,-0
577.99,-0
583.43,-0
588.88,-0
594.34,-0
599.81,-0
605.28,-0
610.76,-0
616.25,-0
621.75,-0
627.25,-0
632.76,-0
638.28,-0
643.8,-0
649.33,-0
654.86,-0
660.4,-0
665.95,-0
671.49,-0
677.05,-0
682.6,-0
688.16,-0
693.73,-0
699.29,-0
704.86,-0
710.44,-0
716.01,-0
721.59,-0
727.17,-0
732.75,-0
738.33,-0
743.92,-0
749.5,-0
755.08,-0
760.67,-0
766.25,-0
771.84,-0
777.42,-0
783.01,-0
788.59,-0
794.17,-0
799.75,-0
805.33,-0
810.9,-0
816.47,-0
822.04,-0
827.61,-0
833.18,-0
838.74,-0
844.29,-0
849.84,-0
855.39,-0
860.94,-0
866.47,-0
872.01,-0
877.54,-0
883.06,-0
888.57,-0
894.08,-0
899.59,-0
905.09,-0
910.57,-0
916.06,-0
921.53,-0
927,-0
932.46,-0
937.91,-0
943.35,-0
948.78,-0
954.21,-0
959.62,-0
965.03,-0
970.42,-0
975.81,-0
981.18,-0
986.54,-0
991.9,-0
997.24,-0
1002.6,-0
1007.9,-0
1013.2,-0
1018.5,-0
1023.8,-0
1029,-0
1034.3,-0
1039.5,-0
1044.8,-0
1050,-0
1055.2,-0
1060.4,-0
1065.5,-0
1070.7,-0
1075.8,-0
1080.9,-0
1086.1,-0
1091.2,-0
1096.2,-0
1101.3,-0
1106.3,-0
1111.4,-0
1116.4,-0
1121.4,-0
1126.3,-0
1131.3,-0
1136.2,-0
1141.2,-0
1146.1,-0
1151,-0
1155.8,-0
1160.7,-0
1165.5,-0
1170.3,-0
1175.1,-0
1179.9,-0
1184.6,-0
1189.3,-0
1194,-0
1198.7,-0
1203.4,-0
1208,-0
1212.6,-0
1217.2,-0
1221.8,-0
1226.4,-0
1230.9,-0
1235.4,-0
1239.9,-0
1244.3,-0
1248.8,-0
1253.2,-0
1257.6,-0
1262,-0
1266.3,-0
1270.6,-0
1274.9,-0
1279.2,-0
1283.4,-0
1287.6,-0
1291.8,-0
1296,-0
1300.1,-0
1304.2,-0
1308.3,-0
1312.4,-0
1316.4,-0
1320.4,-0
1324.4,-0
1328.3,-0
1332.2,-0
1336.1,-0
1340,-0
1343.8,-0
1347.7,-0
1351.4,-0
1355.2,-0
1358.9,-0
1362.6,-0
1366.3,-0
1369.9,-0
1373.5,-0
1377.1,-0
1380.6,-0
1384.1,-0
1387.6,-0
1391.1,-0
1394.5,-0
1397.9,-0
1401.3,-0
1404.6,-0
1407.9,-0
1411.2,-0
1414.4,-0
1417.6,-0
1420.8,-0
1423.9,-0
1427,-0
1430.1,-4.3329e-06
1433.1,-1.9765e-05
1436.1,-5.7923e-05
1439.1,-0.00011964
1442.1,-0.00023198
1445,-0.00033892
1447.8,-0.00046885
1450.7,-0.00064245
1453.5,-0.0007954
1456.3,-0.00093681
1459,-0.0010875
1461.7,-0.0012815
1464.4,-0.0015109
1467,-0.0017963
1469.6,-0.0021404
1472.2,-0.002574
1474.7,-0.0031018
1477.2,-0.0037617
1479.7,-0.0044082
1482.1,-0.0052136
1484.5,-0.006212
1486.9,-0.00748
1489.2,-0.0090145
1491.5,-0.010792
1493.8,-0.012771
1496,-0.014782
1498.2,-0.016682
1500.3,-0.018892
1502.4,-0.021368
1504.5,-0.024209
1506.5,-0.027057
1508.5,-0.029168
1510.5,-0.030855
1512.4,-0.032045
1514.3,-0.032961
1516.2,-0.033636
1518,-0.03388
1519.8,-0.0334
1521.5,-0.031917
1523.2,-0.029575
1524.9,-0.02637
1526.5,-0.022641
1528.1,-0.018094
1529.7,-0.013756
1531.2,-0.0098854
1532.7,-0.0066678
1534.1,-0.0042008
1535.5,-0.0025061
1536.9,-0.0015557
1538.2,-0.00097326
1539.5,-0.00058216
1540.8,-0.00033766
1542,-0.00019808
1543.2,-0.00011899
1544.3,-7.7455e-05
1545.4,-4.4595e-05
1546.5,-2.5667e-05
1547.5,-8.676e-06
1548.5,-0
1549.5,-0
1550.4,-0
1551.3,-0
1552.1,-0
1552.9,-0
1553.6,-0
1554.4,-0
1555,-0
1555.7,-0
1556.3,-0
1556.9,-0
1557.4,-0
1557.9,-0
1558.3,-0
1558.7,-0
1559.1,-0
1559.4,-0
1559.7,-0
1560,-0
1560.2,-0
1560.4,-0
1560.5,-0
1560.6,-0
1560.7,-0
1560.7,-0


==> CSV/Q_2393_in3.csv <==
X,Y
-39.33,-0
-39.311,-0
-39.252,-0
-39.155,-0
-39.018,-0
-38.843,-0
-38.629,-0
-38.375,-0
-38.083,-0
-37.752,-0
-37.382,-0
-36.973,-0
-36.525,-0
-36.038,-0
-35.512,-0
-34.948,-0
-34.345,-0
-33.703,-0
-33.022,-0
-32.303,-0
-31.545,-0
-30.748,-0
-29.913,-0
-29.039,-0
-28.127,-0
-27.177,-0
-26.187,8.676e-06
-25.16,2.5667e-05
-24.094,4.4595e-05
-22.99,7.7455e-05
-21.848,0.00011899
-20.668,0.00019752
-19.45,0.00033635
-18.193,0.00057776
-16.899,0.00096715
-15.567,0.0015356
-14.197,0.0024335
-12.789,0.0040515
-11.343,0.0063932
-9.8604,0.0094752
-8.3397,0.013136
-6.7815,0.017313
-5.1859,0.021717
-3.553,0.02549
-1.8828,0.028672
-0.17551,0.03094
1.5689,0.032488
3.3503,0.03318
5.1686,0.033022
7.0237,0.032394
8.9156,0.031639
10.844,0.030511
12.809,0.028888
14.811,0.026855
16.849,0.024077
18.923,0.021246
21.033,0.018768
23.179,0.016564
25.361,0.014703
27.58,0.012753
29.833,0.010792
32.123,0.0090145
34.448,0.00748
36.808,0.006212
39.204,0.0052136
41.634,0.0044082
44.1,0.0037617
46.601,0.0031018
49.137,0.002574
51.707,0.0021404
54.312,0.0017963
56.951,0.0015109
59.624,0.0012815
62.332,0.0010875
65.074,0.00093681
67.849,0.0007954
70.659,0.00064245
73.502,0.00046885
76.378,0.00033892
79.288,0.00023198
82.231,0.00011964
85.207,5.7923e-05
88.216,1.9765e-05
91.258,4.3329e-06
94.333,-0
97.44,-0
100.58,-0
103.75,-0
106.95,-0
110.19,-0
113.46,-0
116.75,-0
120.08,-0
123.45,-0
126.84,-0
130.26,-0
133.71,-0
137.2,-0
140.71,-0
144.26,-0
147.83,-0
151.44,-0
155.07,-0
158.74,-0
162.43,-0
166.15,-0
169.91,-0
173.69,-0
177.49,-0
181.33,-0
185.2,-0
189.09,-0
193.01,-0
196.96,-0
200.94,-0
204.94,-0
208.97,-0
213.03,-0
217.12,-0
221.23,-0
225.37,-0
229.53,-0
233.72,-0
237.93,-0
242.17,-0
246.44,-0
250.73,-0
255.05,-0
259.39,-0
263.75,-0
268.14,-0
272.55,-0
276.99,-0
281.45,-0
285.93,-0
290.44,-0
294.97,-0
299.52,-0
304.1,-0
308.7,-0
313.32,-0
317.96,-0
322.62,-0
327.3,-0
332.01,-0
336.73,-0
341.48,-0
346.25,-0
351.04,-0
355.84,-0
360.67,-0
365.52,-0
370.38,-0
375.27,-0
380.17,-0
385.09,-0
390.03,-0
394.99,-0
399.97,-0
404.96,-0
409.97,-0
415,-0
420.05,-0
425.11,-0
430.19,-0
435.28,-0
440.39,-0
445.52,-0
450.66,-0
455.81,-0
460.98,-0
466.17,-0
471.37,-0
476.58,-0
481.81,-0
487.05,-0
492.31,-0
497.58,-0
502.86,-0
508.15,-0
513.46,-0
518.77,-0
524.1,-0
529.44,-0
534.8,-0
540.16,-0
545.53,-0
550.92,-0
556.31,-0
561.72,-0
567.13,-0
572.56,-0
577.99,-0
583.43,-0
588.88,-0
594.34,-0
599.81,-0
605.28,-0
610.76,-0
616.25,-0
621.75,-0
627.25,-0
632.76,-0
638.28,-0
643.8,-0
649.33,-0
654.86,-0
660.4,-0
665.95,-0
671.49,-0
677.05,-0
682.6,-0
688.16,-0
693.73,-0
699.29,-0
704.86,-0
710.44,-0
716.01,-0
721.59,-0
727.17,-0
732.75,-0
738.33,-0
743.92,-0
749.5,-0
755.08,-0
760.67,-0
766.25,-0
771.84,-0
777.42,-0
783.01,-0
788.59,-0
794.17,-0
799.75,-0
805.33,-0
810.9,-0
816.47,-0
822.04,-0
827.61,-0
833.18,-0
838.74,-0
844.29,-0
849.84,-0
855.39,-0
860.94,-0
866.47,-0
872.01,-0
877.54,-0
883.06,-0
888.57,-0
894.08,-0
899.59,-0
905.09,-0
910.57,-0
916.06,-0
921.53,-0
927,-0
932.46,-0
937.91,-0
943.35,-0
948.78,-0
954.21,-0
959.62,-0
965.03,-0
970.42,-0
975.81,-0
981.18,-0
986.54,-0
991.9,-0
997.24,-0
1002.6,-0
1007.9,-0
1013.2,-0
1018.5,-0
1023.8,-0
1029,-0
1034.3,-0
1039.5,-0
1044.8,-0
1050,-0
1055.2,-0
1060.4,-0
1065.5,-0
1070.7,-0
1075.8,-0
1080.9,-0
1086.1,-0
1091.2,-0
1096.2,-0
1101.3,-0
1106.3,-0
1111.4,-0
1116.4,-0
1121.4,-0
1126.3,-0
1131.3,-0
1136.2,-0
1141.2,-0
1146.1,-0
1151,-0
1155.8,-0
1160.7,-0
1165.5,-0
1170.3,-0
1175.1,-0
1179.9,-0
1184.6,-0
1189.3,-0
1194,-0
1198.7,-0
1203.4,-0
1208,-0
1212.6,-0
1217.2,-0
1221.8,-0
1226.4,-0
1230.9,-0
1235.4,-0
1239.9,-0
1244.3,-0
1248.8,-0
1253.2,-0
1257.6,-0
1262,-0
1266.3,-0
1270.6,-0
1274.9,-0
1279.2,-0
1283.4,-0
1287.6,-0
1291.8,-0
1296,-0
1300.1,-0
1304.2,-0
1308.3,-0
1312.4,-0
1316.4,-0
1320.4,-0
1324.4,-0
1328.3,-0
1332.2,-0
1336.1,-0
1340,-0
1343.8,-0
1347.7,-0
1351.4,-0
1355.2,-0
1358.9,-0
1362.6,-0
1366.3,-0
1369.9,-0
1373.5,-0
1377.1,-0
1380.6,-0
1384.1,-0
1387.6,-0
1391.1,-0
1394.5,-0
1397.9,-0
1401.3,-0
1404.6,-0
1407.9,-0
1411.2,-0
1414.4,-0
1417.6,-0
1420.8,-0
1423.9,-0
1427,-0
1430.1,-0
1433.1,-0
1436.1,-0
1439.1,-0
1442.1,-0
1445,-0
1447.8,-0
1450.7,-0
1453.5,-0
1456.3,-0
1459,-0
1461.7,-0
1464.4,1.3162e-05
1467,4.3773e-05
1469.6,0.00015367
1472.2,0.00030329
1474.7,0.00054012
1477.2,0.00098872
1479.7,0.0017379
1482.1,0.0026545
1484.5,0.003795
1486.9,0.0051788
1489.2,0.0069786
1491.5,0.0092698
1493.8,0.011821
1496,0.014497
1498.2,0.017349
1500.3,0.020846
1502.4,0.025145
1504.5,0.030108
1506.5,0.035007
1508.5,0.039337
1510.5,0.043239
1512.4,0.046522
1514.3,0.048977
1516.2,0.050334
1518,0.050421
1519.8,0.048867
1521.5,0.045553
1523.2,0.04088
1524.9,0.034912
1526.5,0.028375
1528.1,0.021206
1529.7,0.014538
1531.2,0.0090628
1532.7,0.0049458
1534.1,0.0023764
1535.5,0.0010277
1536.9,0.00044293
1538.2,0.000196
1539.5,7.7513e-05
1540.8,3.0803e-05
1542,1.1617e-05
1543.2,2.8846e-06
1544.3,-0
1545.4,-0
1546.5,-0
1547.5,-0
1548.5,-0
1549.5,-0
1550.4,-0
1551.3,-0
1552.1,-0
1552.9,-0
1553.6,-0
1554.4,-0
1555,-0
1555.7,-0
1556.3,-0
1556.9,-0
1557.4,-0
1557.9,-0
1558.3,-0
1558.7,-0
1559.1,-0
1559.4,-0
1559.7,-0
1560,-0
1560.2,-0
1560.4,-0
1560.5,-0
1560.6,-0
1560.7,-0
1560.7,-0


==> CSV/Q_2393_in4.csv <==
X,Y
-39.33,-0
-39.311,-0
-39.252,-0
-39.155,-0
-39.018,-0
-38.843,-0
-38.629,-0
-38.375,-0
-38.083,-0
-37.752,-0
-37.382,-0
-36.973,-0
-36.525,-0
-36.038,-0
-35.512,-0
-34.948,-0
-34.345,-0
-33.703,-0
-33.022,-0
-32.303,-0
-31.545,-0
-30.748,-0
-29.913,-0
-29.039,-0
-28.127,-3.9742e-06
-27.177,-4.842e-05
-26.187,-0.0001885
-25.16,-0.0004083
-24.094,-0.00072226
-22.99,-0.0012203
-21.848,-0.0019373
-20.668,-0.0029687
-19.45,-0.0044561
-18.193,-0.0066401
-16.899,-0.009527
-15.567,-0.013219
-14.197,-0.017864
-12.789,-0.023226
-11.343,-0.029029
-9.8604,-0.03476
-8.3397,-0.040504
-6.7815,-0.045414
-5.1859,-0.048725
-3.553,-0.050101
-1.8828,-0.048556
-0.17551,-0.045439
1.5689,-0.041621
3.3503,-0.037393
5.1686,-0.032734
7.0237,-0.02778
8.9156,-0.022825
10.844,-0.018821
12.809,-0.015588
14.811,-0.012582
16.849,-0.0099307
18.923,-0.0076293
21.033,-0.0057558
23.179,-0.0043829
25.361,-0.0033162
27.58,-0.0024833
29.833,-0.0018756
32.123,-0.0014515
34.448,-0.0011703
36.808,-0.0010092
39.204,-0.00095778
41.634,-0.00090542
44.1,-0.00084516
46.601,-0.00075729
49.137,-0.00067757
51.707,-0.00061279
54.312,-0.00055571
56.951,-0.00051634
59.624,-0.00046378
62.332,-0.00040834
65.074,-0.00035266
67.849,-0.00029187
70.659,-0.00022508
73.502,-0.00016923
76.378,-0.00013162
79.288,-9.7292e-05
82.231,-6.241e-05
85.207,-3.2905e-05
88.216,-9.3503e-06
91.258,-5.3682e-07
94.333,-0
97.44,-0
100.58,-0
103.75,-0
106.95,-0
110.19,-0
113.46,-0
116.75,-0
120.08,-0
123.45,-0
126.84,-0
130.26,-0
133.71,-0
137.2,-0
140.71,-0
144.26,-0
147.83,-0
151.44,-0
155.07,-0
158.74,-0
162.43,-0
166.15,-0
169.91,-0
173.69,-0
177.49,-0
181.33,-0
185.2,-0
189.09,-0
193.01,-0
196.96,-0
200.94,-0
204.94,-0
208.97,-0
213.03,-0
217.12,-0
221.23,-0
225.37,-0
229.53,-0
233.72,-0
237.93,-0
242.17,-0
246.44,-0
250.73,-0
255.05,-0
259.39,-0
263.75,-0
268.14,-0
272.55,-0
276.99,-0
281.45,-0
285.93,-0
290.44,-0
294.97,-0
299.52,-0
304.1,-0
308.7,-0
313.32,-0
317.96,-0
322.62,-0
327.3,-0
332.01,-0
336.73,-0
341.48,-0
346.25,-0
351.04,-0
355.84,-0
360.67,-0
365.52,-0
370.38,-0
375.27,-0
380.17,-0
385.09,-0
390.03,-0
394.99,-0
399.97,-0
404.96,-0
409.97,-0
415,-0
420.05,-0
425.11,-0
430.19,-0
435.28,-0
440.39,-0
445.52,-0
450.66,-0
455.81,-0
460.98,-0
466.17,-0
471.37,-0
476.58,-0
481.81,-0
487.05,-0
492.31,-0
497.58,-0
502.86,-0
508.15,-0
513.46,-0
518.77,-0
524.1,-0
529.44,-0
534.8,-0
540.16,-0
545.53,-0
550.92,-0
556.31,-0
561.72,-0
567.13,-0
572.56,-0
577.99,-0
583.43,-0
588.88,-0
594.34,-0
599.81,-0
605.28,-0
610.76,-0
616.25,-0
621.75,-0
627.25,-0
632.76,-0
638.28,-0
643.8,-0
649.33,-0
654.86,-0
660.4,-0
665.95,-0
671.49,-0
677.05,-0
682.6,-0
688.16,-0
693.73,-0
699.29,-0
704.86,-0
710.44,-0
716.01,-0
721.59,-0
727.17,-0
732.75,-0
738.33,-0
743.92,-0
749.5,-0
755.08,-0
760.67,-0
766.25,-0
771.84,-0
777.42,-0
783.01,-0
788.59,-0
794.17,-0
799.75,-0
805.33,-0
810.9,-0
816.47,-0
822.04,-0
827.61,-0
833.18,-0
838.74,-0
844.29,-0
849.84,-0
855.39,-0
860.94,-0
866.47,-0
872.01,-0
877.54,-0
883.06,-0
888.57,-0
894.08,-0
899.59,-0
905.09,-0
910.57,-0
916.06,-0
921.53,-0
927,-0
932.46,-0
937.91,-0
943.35,-0
948.78,-0
954.21,-0
959.62,-0
965.03,-0
970.42,-0
975.81,-0
981.18,-0
986.54,-0
991.9,-0
997.24,-0
1002.6,-0
1007.9,-0
1013.2,-0
1018.5,-0
1023.8,-0
1029,-0
1034.3,-0
1039.5,-0
1044.8,-0
1050,-0
1055.2,-0
1060.4,-0
1065.5,-0
1070.7,-0
1075.8,-0
1080.9,-0
1086.1,-0
1091.2,-0
1096.2,-0
1101.3,-0
1106.3,-0
1111.4,-0
1116.4,-0
1121.4,-0
1126.3,-0
1131.3,-0
1136.2,-0
1141.2,-0
1146.1,-0
1151,-0
1155.8,-0
1160.7,-0
1165.5,-0
1170.3,-0
1175.1,-0
1179.9,-0
1184.6,-0
1189.3,-0
1194,-0
1198.7,-0
1203.4,-0
1208,-0
1212.6,-0
1217.2,-0
1221.8,-0
1226.4,-0
1230.9,-0
1235.4,-0
1239.9,-0
1244.3,-0
1248.8,-0
1253.2,-0
1257.6,-0
1262,-0
1266.3,-0
1270.6,-0
1274.9,-0
1279.2,-0
1283.4,-0
1287.6,-0
1291.8,-0
1296,-0
1300.1,-0
1304.2,-0
1308.3,-0
1312.4,-0
1316.4,-0
1320.4,-0
1324.4,-0
1328.3,-0
1332.2,-0
1336.1,-0
1340,-0
1343.8,-0
1347.7,-0
1351.4,-0
1355.2,-0
1358.9,-0
1362.6,-0
1366.3,-0
1369.9,-0
1373.5,-0
1377.1,-0
1380.6,-0
1384.1,-0
1387.6,-0
1391.1,-0
1394.5,-0
1397.9,-0
1401.3,-0
1404.6,-0
1407.9,-0
1411.2,-0
1414.4,-0
1417.6,-0
1420.8,-0
1423.9,-0
1427,-0
1430.1,-0
1433.1,-0
1436.1,-0
1439.1,-0
1442.1,-0
1445,-0
1447.8,-0
1450.7,-0
1453.5,-0
1456.3,-0
1459,-0
1461.7,-0
1464.4,-0
1467,-0
1469.6,-2.7295e-06
1472.2,-1.2705e-05
1474.7,-3.0316e-05
1477.2,-7.8424e-05
1479.7,-0.00017752
1482.1,-0.00033084
1484.5,-0.00056462
1486.9,-0.00090305
1489.2,-0.0014151
1491.5,-0.002042
1493.8,-0.0027546
1496,-0.0036192
1498.2,-0.0047093
1500.3,-0.006118
1502.4,-0.0078535
1504.5,-0.01018
1506.5,-0.012716
1508.5,-0.015311
1510.5,-0.017776
1512.4,-0.020536
1514.3,-0.023692
1516.2,-0.026836
1518,-0.029906
1519.8,-0.032533
1521.5,-0.034976
1523.2,-0.036882
1524.9,-0.037657
1526.5,-0.036333
1528.1,-0.033749
1529.7,-0.030096
1531.2,-0.026107
1532.7,-0.022139
1534.1,-0.01788
1535.5,-0.013761
1536.9,-0.010186
1538.2,-0.0072897
1539.5,-0.0049818
1540.8,-0.0032868
1542,-0.0021815
1543.2,-0.0013916
1544.3,-0.0008269
1545.4,-0.00048056
1546.5,-0.0002535
1547.5,-9.6166e-05
1548.5,-4.4554e-05
1549.5,-1.352e-05
1550.4,-0
1551.3,-0
1552.1,-0
1552.9,-0
1553.6,-0
1554.4,-0
1555,-0
1555.7,-0
1556.3,-0
1556.9,-0
1557.4,-0
1557.9,-0
1558.3,-0
1558.7,-0
1559.1,-0
1559.4,-0
1559.7,-0
1560,-0
1560.2,-0
1560.4,-0
1560.5,-0
1560.6,-0
1560.7,-0
1560.7,-0


==> CSV/Q_24261.csv <==
X,Y
-45.161,-0
-45.142,-0
-45.083,-0
-44.986,-0
-44.849,-0
-44.674,-0
-44.459,-0
-44.206,-0
-43.914,-0
-43.583,-0
-43.212,-0
-42.803,-0
-42.355,-0
-41.869,-0
-41.343,-0
-40.779,-0
-40.176,-0
-39.534,-0
-38.853,-0
-38.134,-0
-37.376,6.7371e-06
-36.579,3.7625e-05
-35.744,8.6498e-05
-34.87,0.00016339
-33.958,0.00026529
-33.007,0.00041272
-32.018,0.00060619
-30.991,0.00090657
-29.925,0.0013431
-28.821,0.0020135
-27.679,0.0030189
-26.499,0.0044922
-25.281,0.0065706
-24.024,0.0093071
-22.73,0.013087
-21.398,0.018185
-20.028,0.024524
-18.62,0.031935
-17.174,0.040357
-15.691,0.049725
-14.171,0.059758
-12.612,0.070287
-11.017,0.080682
-9.3839,0.090441
-7.7137,0.098806
-6.0064,0.10519
-4.262,0.10898
-2.4806,0.10952
-0.6623,0.10687
1.1928,0.10138
3.0847,0.093788
5.0132,0.084593
6.9783,0.074333
8.9798,0.063965
11.018,0.05363
13.092,0.044111
15.202,0.036016
17.348,0.029641
19.531,0.024858
21.749,0.021097
24.002,0.018036
26.292,0.015542
28.617,0.013528
30.977,0.011898
33.373,0.010518
35.804,0.0093059
38.269,0.0082479
40.77,0.0073201
43.306,0.0065
45.876,0.0057812
48.481,0.0051093
51.12,0.0045093
53.793,0.0039421
56.501,0.0033595
59.243,0.0028574
62.018,0.0024301
64.828,0.0020401
67.671,0.0016165
70.547,0.0012446
73.457,0.00085827
76.4,0.00053338
79.376,0.00033448
82.386,0.00016659
85.427,0.00010104
88.502,5.6934e-05
91.609,-0
94.748,-0
97.919,-0
101.12,-0
104.36,-0
107.63,-0
110.92,-0
114.25,-0
117.61,-0
121.01,-0
124.43,-0
127.88,-0
131.37,-0
134.88,-0
138.43,-0
142,-0
145.61,-0
149.24,-0
152.91,-0
156.6,-0
160.32,-0
164.07,-0
167.85,-0
171.66,-0
175.5,-0
179.37,-0
183.26,-0
187.18,-0
191.13,-0
195.11,-0
199.11,-0
203.14,-0
207.2,-0
211.29,-0
215.4,-0
219.53,-0
223.7,-0
227.89,-0
232.1,-0
236.34,-0
240.61,-0
244.9,-0
249.22,-0
253.56,-0
257.92,-0
262.31,-0
266.72,-0
271.16,-0
275.62,-0
280.1,-0
284.61,-0
289.14,-0
293.69,-0
298.27,-0
302.87,-0
307.48,-0
312.13,-0
316.79,-0
321.47,-0
326.18,-0
330.9,-0
335.65,-0
340.42,-0
345.2,-0
350.01,-0
354.84,-0
359.69,-0
364.55,-0
369.44,-0
374.34,-0
379.26,-0
384.2,-0
389.16,-0
394.14,-0
399.13,-0
404.14,-0
409.17,-0
414.22,-0
419.28,-0
424.36,-0
429.45,-0
434.56,-0
439.69,-0
444.83,-0
449.98,-0
455.15,-0
460.34,-0
465.54,-0
470.75,-0
475.98,-0
481.22,-0
486.48,-0
491.75,-0
497.03,-0
502.32,-0
507.63,-0
512.94,-0
518.27,-0
523.61,-0
528.97,-0
534.33,-0
539.7,-0
545.09,-0
550.48,-0
555.89,-0
561.3,-0
566.73,-0
572.16,-0
577.6,-0
583.05,-0
588.51,-0
593.98,-0
599.45,-0
604.93,-0
610.42,-0
615.92,-0
621.42,-0
626.93,-0
632.45,-0
637.97,-0
643.5,-0
649.03,-0
654.57,-0
660.12,-0
665.66,-0
671.22,-0
676.77,-0
682.33,-0
687.9,-0
693.46,-0
699.03,-0
704.61,-0
710.18,-0
715.76,-0
721.34,-0
726.92,-0
732.5,-0
738.08,-0
743.67,-0
749.25,-0
754.84,-0
760.42,-0
766.01,-0
771.59,-0
777.18,-0
782.76,-0
788.34,-0
793.92,-0
799.5,-0
805.07,-0
810.64,-0
816.21,-0
821.78,-0
827.34,-0
832.91,-0
838.46,-0
844.01,-0
849.56,-0
855.11,-0
860.64,-0
866.18,-0
871.71,-0
877.23,-0
882.74,-0
888.25,-0
893.76,-0
899.25,-0
904.74,-0
910.23,-0
915.7,-0
921.17,-0
926.63,-0
932.08,-0
937.52,-0
942.95,-0
948.38,-0
953.79,-0
959.2,-0
964.59,-0
969.97,-0
975.35,-0
980.71,-0
986.06,-0
991.41,-0
996.73,-0
1002.1,-0
1007.4,-0
1012.7,-0
1017.9,-0
1023.2,-0
1028.5,-0
1033.7,-0
1038.9,-0
1044.1,-0
1049.3,-0
1054.5,-0
1059.7,-0
1064.9,-0
1070,-0
1075.1,-0
1080.2,-0
1085.3,-0
1090.4,-0
1095.5,-0
1100.5,-0
1105.5,-0
1110.5,-0
1115.5,-0
1120.5,-0
1125.5,-0
1130.4,-0
1135.3,-0
1140.2,-0
1145.1,-0
1150,-0
1154.8,-0
1159.7,-0
1164.5,-0
1169.3,-0
1174,-0
1178.8,-0
1183.5,-0
1188.2,-0
1192.9,-0
1197.6,-0
1202.2,-0
1206.8,-0
1211.4,-0
1216,-0
1220.5,-0
1225.1,-0
1229.6,-0
1234.1,-0
1238.5,-0
1243,-0
1247.4,-0
1251.8,-0
1256.1,-0
1260.5,-0
1264.8,-0
1269.1,-0
1273.3,-0
1277.6,-0
1281.8,-0
1286,-0
1290.1,-0
1294.3,-0
1298.4,-0
1302.5,-0
1306.5,-0
1310.6,-0
1314.6,-0
1318.5,-0
1322.5,-0
1326.4,-0
1330.3,-0
1334.2,-0
1338,-0
1341.8,-0
1345.6,-0
1349.4,-0
1353.1,-0
1356.8,-0
1360.4,-0
1364.1,-0
1367.7,-0
1371.2,-0
1374.8,-0
1378.3,-0
1381.8,-0
1385.2,-0
1388.7,-0
1392.1,-0
1395.4,-0
1398.8,-0
1402.1,-0
1405.3,-0
1408.6,-0
1411.8,-0
1414.9,-0
1418.1,-0
1421.2,-0
1424.3,-0
1427.3,-0
1430.3,-0
1433.3,7.6509e-05
1436.2,0.00014624
1439.1,0.00023841
1442,0.00038574
1444.8,0.00053373
1447.7,0.00069502
1450.4,0.00085254
1453.2,0.0010545
1455.9,0.0014059
1458.6,0.0017471
1461.2,0.002107
1463.8,0.0026701
1466.4,0.0033264
1468.9,0.0040495
1471.4,0.004854
1473.9,0.0058561
1476.3,0.0070167
1478.7,0.0083548
1481.1,0.010101
1483.4,0.01226
1485.7,0.01533
1487.9,0.019265
1490.1,0.024021
1492.3,0.030087
1494.5,0.038025
1496.6,0.047693
1498.7,0.058536
1500.7,0.070739
1502.7,0.083436
1504.7,0.095811
1506.6,0.10692
1508.5,0.11617
1510.3,0.1226
1512.2,0.12558
1513.9,0.12464
1515.7,0.11994
1517.4,0.11186
1519.1,0.10136
1520.7,0.089526
1522.3,0.077316
1523.8,0.06541
1525.4,0.054213
1526.9,0.044025
1528.3,0.034802
1529.7,0.026711
1531.1,0.019996
1532.4,0.014493
1533.7,0.010329
1535,0.0072447
1536.2,0.0050199
1537.4,0.0034161
1538.5,0.0023221
1539.6,0.0015586
1540.7,0.0010083
1541.7,0.0006473
1542.7,0.00038409
1543.6,0.00020911
1544.5,8.9636e-05
1545.4,4.1503e-05
1546.3,1.5847e-05
1547.1,8.1913e-07
1547.8,-0
1548.5,-0
1549.2,-0
1549.9,-0
1550.5,-0
1551,-0
1551.5,-0
1552,-0
1552.5,-0
1552.9,-0
1553.3,-0
1553.6,-0
1553.9,-0
1554.1,-0
1554.4,-0
1554.5,-0
1554.7,-0
1554.8,-0
1554.8,-0
1554.8,-0


==> CSV/Q_24262.csv <==
X,Y
-45.161,-0
-45.142,-0
-45.083,-0
-44.986,-0
-44.849,-0
-44.674,-0
-44.459,-0
-44.206,-0
-43.914,-0
-43.583,-0
-43.212,-0
-42.803,-0
-42.355,-0
-41.869,-0
-41.343,-0
-40.779,-0
-40.176,-0
-39.534,-0
-38.853,-0
-38.134,-0
-37.376,-0
-36.579,-0
-35.744,-0
-34.87,-0
-33.958,-0
-33.007,-0
-32.018,-0
-30.991,-0
-29.925,-0
-28.821,-0
-27.679,-0
-26.499,-0
-25.281,-0
-24.024,-0
-22.73,-0
-21.398,-0
-20.028,-0
-18.62,-0
-17.174,-0
-15.691,-0
-14.171,-0
-12.612,-1.7441e-06
-11.017,-9.1909e-05
-9.3839,-0.0010018
-7.7137,-0.0034606
-6.0064,-0.0073101
-4.262,-0.012185
-2.4806,-0.017835
-0.6623,-0.02496
1.1928,-0.0325
3.0847,-0.039952
5.0132,-0.047135
6.9783,-0.053271
8.9798,-0.057377
11.018,-0.058621
13.092,-0.056534
15.202,-0.052308
17.348,-0.047479
19.531,-0.042248
21.749,-0.036288
24.002,-0.029223
26.292,-0.022418
28.617,-0.016767
30.977,-0.012119
33.373,-0.0084066
35.804,-0.0054719
38.269,-0.0036157
40.77,-0.0020989
43.306,-0.0011861
45.876,-0.00047167
48.481,-2.093e-05
51.12,-0
53.793,-0
56.501,-0
59.243,-0
62.018,-0
64.828,-0
67.671,-0
70.547,-0
73.457,-0
76.4,-0
79.376,-0
82.386,-0
85.427,-0
88.502,-0
91.609,-0
94.748,-0
97.919,-0
101.12,-0
104.36,-0
107.63,-0
110.92,-0
114.25,-0
117.61,-0
121.01,-0
124.43,-0
127.88,-0
131.37,-0
134.88,-0
138.43,-0
142,-0
145.61,-0
149.24,-0
152.91,-0
156.6,-0
160.32,-0
164.07,-0
167.85,-0
171.66,-0
175.5,-0
179.37,-0
183.26,-0
187.18,-0
191.13,-0
195.11,-0
199.11,-0
203.14,-0
207.2,-0
211.29,-0
215.4,-0
219.53,-0
223.7,-0
227.89,-0
232.1,-0
236.34,-0
240.61,-0
244.9,-0
249.22,-0
253.56,-0
257.92,-0
262.31,-0
266.72,-0
271.16,-0
275.62,-0
280.1,-0
284.61,-0
289.14,-0
293.69,-0
298.27,-0
302.87,-0
307.48,-0
312.13,-0
316.79,-0
321.47,-0
326.18,-0
330.9,-0
335.65,-0
340.42,-0
345.2,-0
350.01,-0
354.84,-0
359.69,-0
364.55,-0
369.44,-0
374.34,-0
379.26,-0
384.2,-0
389.16,-0
394.14,-0
399.13,-0
404.14,-0
409.17,-0
414.22,-0
419.28,-0
424.36,-0
429.45,-0
434.56,-0
439.69,-0
444.83,-0
449.98,-0
455.15,-0
460.34,-0
465.54,-0
470.75,-0
475.98,-0
481.22,-0
486.48,-0
491.75,-0
497.03,-0
502.32,-0
507.63,-0
512.94,-0
518.27,-0
523.61,-0
528.97,-0
534.33,-0
539.7,-0
545.09,-0
550.48,-0
555.89,-0
561.3,-0
566.73,-0
572.16,-0
577.6,-0
583.05,-0
588.51,-0
593.98,-0
599.45,-0
604.93,-0
610.42,-0
615.92,-0
621.42,-0
626.93,-0
632.45,-0
637.97,-0
643.5,-0
649.03,-0
654.57,-0
660.12,-0
665.66,-0
671.22,-0
676.77,-0
682.33,-0
687.9,-0
693.46,-0
699.03,-0
704.61,-0
710.18,-0
715.76,-0
721.34,-0
726.92,-0
732.5,-0
738.08,-0
743.67,-0
749.25,-0
754.84,-0
760.42,-0
766.01,-0
771.59,-0
777.18,-0
782.76,-0
788.34,-0
793.92,-0
799.5,-0
805.07,-0
810.64,-0
816.21,-0
821.78,-0
827.34,-0
832.91,-0
838.46,-0
844.01,-0
849.56,-0
855.11,-0
860.64,-0
866.18,-0
871.71,-0
877.23,-0
882.74,-0
888.25,-0
893.76,-0
899.25,-0
904.74,-0
910.23,-0
915.7,-0
921.17,-0
926.63,-0
932.08,-0
937.52,-0
942.95,-0
948.38,-0
953.79,-0
959.2,-0
964.59,-0
969.97,-0
975.35,-0
980.71,-0
986.06,-0
991.41,-0
996.73,-0
1002.1,-0
1007.4,-0
1012.7,-0
1017.9,-0
1023.2,-0
1028.5,-0
1033.7,-0
1038.9,-0
1044.1,-0
1049.3,-0
1054.5,-0
1059.7,-0
1064.9,-0
1070,-0
1075.1,-0
1080.2,-0
1085.3,-0
1090.4,-0
1095.5,-0
1100.5,-0
1105.5,-0
1110.5,-0
1115.5,-0
1120.5,-0
1125.5,-0
1130.4,-0
1135.3,-0
1140.2,-0
1145.1,-0
1150,-0
1154.8,-0
1159.7,-0
1164.5,-0
1169.3,-0
1174,-0
1178.8,-0
1183.5,-0
1188.2,-0
1192.9,-0
1197.6,-0
1202.2,-0
1206.8,-0
1211.4,-0
1216,-0
1220.5,-0
1225.1,-0
1229.6,-0
1234.1,-0
1238.5,-0
1243,-0
1247.4,-0
1251.8,-0
1256.1,-0
1260.5,-0
1264.8,-0
1269.1,-0
1273.3,-0
1277.6,-0
1281.8,-0
1286,-0
1290.1,-0
1294.3,-0
1298.4,-0
1302.5,-0
1306.5,-0
1310.6,-0
1314.6,-0
1318.5,-0
1322.5,-0
1326.4,-0
1330.3,-0
1334.2,-0
1338,-0
1341.8,-0
1345.6,-0
1349.4,-0
1353.1,-0
1356.8,-0
1360.4,-0
1364.1,-0
1367.7,-0
1371.2,-0
1374.8,-0
1378.3,-0
1381.8,-0
1385.2,-0
1388.7,-0
1392.1,-0
1395.4,-0
1398.8,-0
1402.1,-2.4606e-06
1405.3,-1.8504e-05
1408.6,-2.9903e-05
1411.8,-3.618e-05
1414.9,-3.5314e-05
1418.1,-3.0599e-05
1421.2,-1.4955e-05
1424.3,-0
1427.3,-0
1430.3,-0
1433.3,-0
1436.2,-1.6396e-06
1439.1,-1.168e-05
1442,-2.1977e-05
1444.8,-5.1445e-05
1447.7,-0.00014116
1450.4,-0.00029317
1453.2,-0.00056403
1455.9,-0.00099716
1458.6,-0.0016185
1461.2,-0.00229
1463.8,-0.0031194
1466.4,-0.0041149
1468.9,-0.0052609
1471.4,-0.0064889
1473.9,-0.0079002
1476.3,-0.0095536
1478.7,-0.011616
1481.1,-0.014063
1483.4,-0.017198
1485.7,-0.020902
1487.9,-0.025099
1490.1,-0.028417
1492.3,-0.030819
1494.5,-0.033285
1496.6,-0.035399
1498.7,-0.036493
1500.7,-0.035852
1502.7,-0.034082
1504.7,-0.030966
1506.6,-0.026964
1508.5,-0.022688
1510.3,-0.018021
1512.2,-0.013396
1513.9,-0.0095285
1515.7,-0.0063258
1517.4,-0.0036626
1519.1,-0.0017647
1520.7,-0.00057543
1522.3,-8.7182e-05
1523.8,-1.6611e-06
1525.4,-0
1526.9,-0
1528.3,-0
1529.7,-0
1531.1,-0
1532.4,-0
1533.7,-0
1535,-0
1536.2,-0
1537.4,-0
1538.5,-0
1539.6,-0
1540.7,-0
1541.7,-0
1542.7,-0
1543.6,-0
1544.5,-0
1545.4,-0
1546.3,-0
1547.1,-0
1547.8,-0
1548.5,-0
1549.2,-0
1549.9,-0
1550.5,-0
1551,-0
1551.5,-0
1552,-0
1552.5,-0
1552.9,-0
1553.3,-0
1553.6,-0
1553.9,-0
1554.1,-0
1554.4,-0
1554.5,-0
1554.7,-0
1554.8,-0
1554.8,-0
1554.8,-0


==> CSV/Q_24263.csv <==
X,Y
-45.161,-0
-45.142,-0
-45.083,-0
-44.986,-0
-44.849,-0
-44.674,-0
-44.459,-0
-44.206,-0
-43.914,-0
-43.583,-0
-43.212,-0
-42.803,-0
-42.355,-0
-41.869,-0
-41.343,-0
-40.779,-0
-40.176,-0
-39.534,-0
-38.853,-0
-38.134,-0
-37.376,-0
-36.579,-0
-35.744,-0
-34.87,-0
-33.958,-0
-33.007,-0
-32.018,-0
-30.991,-0
-29.925,-0
-28.821,-0
-27.679,-0
-26.499,-0
-25.281,-0
-24.024,-0
-22.73,-0
-21.398,-0
-20.028,-0
-18.62,-0
-17.174,-0
-15.691,-0
-14.171,1.6611e-06
-12.612,8.7182e-05
-11.017,0.00057543
-9.3839,0.0017647
-7.7137,0.0036626
-6.0064,0.0063258
-4.262,0.0095285
-2.4806,0.013396
-0.6623,0.018021
1.1928,0.022688
3.0847,0.026964
5.0132,0.030966
6.9783,0.034082
8.9798,0.035852
11.018,0.036493
13.092,0.035399
15.202,0.033285
17.348,0.030819
19.531,0.028417
21.749,0.025099
24.002,0.020902
26.292,0.017198
28.617,0.014063
30.977,0.011616
33.373,0.0095536
35.804,0.0079002
38.269,0.0064889
40.77,0.0052609
43.306,0.0041149
45.876,0.0031194
48.481,0.00229
51.12,0.0016185
53.793,0.00099716
56.501,0.00056403
59.243,0.00029317
62.018,0.00014116
64.828,5.1445e-05
67.671,2.1977e-05
70.547,1.168e-05
73.457,1.6396e-06
76.4,-0
79.376,-0
82.386,-0
85.427,-0
88.502,1.4955e-05
91.609,3.0599e-05
94.748,3.5314e-05
97.919,3.618e-05
101.12,2.9903e-05
104.36,1.8504e-05
107.63,2.4606e-06
110.92,-0
114.25,-0
117.61,-0
121.01,-0
124.43,-0
127.88,-0
131.37,-0
134.88,-0
138.43,-0
142,-0
145.61,-0
149.24,-0
152.91,-0
156.6,-0
160.32,-0
164.07,-0
167.85,-0
171.66,-0
175.5,-0
179.37,-0
183.26,-0
187.18,-0
191.13,-0
195.11,-0
199.11,-0
203.14,-0
207.2,-0
211.29,-0
215.4,-0
219.53,-0
223.7,-0
227.89,-0
232.1,-0
236.34,-0
240.61,-0
244.9,-0
249.22,-0
253.56,-0
257.92,-0
262.31,-0
266.72,-0
271.16,-0
275.62,-0
280.1,-0
284.61,-0
289.14,-0
293.69,-0
298.27,-0
302.87,-0
307.48,-0
312.13,-0
316.79,-0
321.47,-0
326.18,-0
330.9,-0
335.65,-0
340.42,-0
345.2,-0
350.01,-0
354.84,-0
359.69,-0
364.55,-0
369.44,-0
374.34,-0
379.26,-0
384.2,-0
389.16,-0
394.14,-0
399.13,-0
404.14,-0
409.17,-0
414.22,-0
419.28,-0
424.36,-0
429.45,-0
434.56,-0
439.69,-0
444.83,-0
449.98,-0
455.15,-0
460.34,-0
465.54,-0
470.75,-0
475.98,-0
481.22,-0
486.48,-0
491.75,-0
497.03,-0
502.32,-0
507.63,-0
512.94,-0
518.27,-0
523.61,-0
528.97,-0
534.33,-0
539.7,-0
545.09,-0
550.48,-0
555.89,-0
561.3,-0
566.73,-0
572.16,-0
577.6,-0
583.05,-0
588.51,-0
593.98,-0
599.45,-0
604.93,-0
610.42,-0
615.92,-0
621.42,-0
626.93,-0
632.45,-0
637.97,-0
643.5,-0
649.03,-0
654.57,-0
660.12,-0
665.66,-0
671.22,-0
676.77,-0
682.33,-0
687.9,-0
693.46,-0
699.03,-0
704.61,-0
710.18,-0
715.76,-0
721.34,-0
726.92,-0
732.5,-0
738.08,-0
743.67,-0
749.25,-0
754.84,-0
760.42,-0
766.01,-0
771.59,-0
777.18,-0
782.76,-0
788.34,-0
793.92,-0
799.5,-0
805.07,-0
810.64,-0
816.21,-0
821.78,-0
827.34,-0
832.91,-0
838.46,-0
844.01,-0
849.56,-0
855.11,-0
860.64,-0
866.18,-0
871.71,-0
877.23,-0
882.74,-0
888.25,-0
893.76,-0
899.25,-0
904.74,-0
910.23,-0
915.7,-0
921.17,-0
926.63,-0
932.08,-0
937.52,-0
942.95,-0
948.38,-0
953.79,-0
959.2,-0
964.59,-0
969.97,-0
975.35,-0
980.71,-0
986.06,-0
991.41,-0
996.73,-0
1002.1,-0
1007.4,-0
1012.7,-0
1017.9,-0
1023.2,-0
1028.5,-0
1033.7,-0
1038.9,-0
1044.1,-0
1049.3,-0
1054.5,-0
1059.7,-0
1064.9,-0
1070,-0
1075.1,-0
1080.2,-0
1085.3,-0
1090.4,-0
1095.5,-0
1100.5,-0
1105.5,-0
1110.5,-0
1115.5,-0
1120.5,-0
1125.5,-0
1130.4,-0
1135.3,-0
1140.2,-0
1145.1,-0
1150,-0
1154.8,-0
1159.7,-0
1164.5,-0
1169.3,-0
1174,-0
1178.8,-0
1183.5,-0
1188.2,-0
1192.9,-0
1197.6,-0
1202.2,-0
1206.8,-0
1211.4,-0
1216,-0
1220.5,-0
1225.1,-0
1229.6,-0
1234.1,-0
1238.5,-0
1243,-0
1247.4,-0
1251.8,-0
1256.1,-0
1260.5,-0
1264.8,-0
1269.1,-0
1273.3,-0
1277.6,-0
1281.8,-0
1286,-0
1290.1,-0
1294.3,-0
1298.4,-0
1302.5,-0
1306.5,-0
1310.6,-0
1314.6,-0
1318.5,-0
1322.5,-0
1326.4,-0
1330.3,-0
1334.2,-0
1338,-0
1341.8,-0
1345.6,-0
1349.4,-0
1353.1,-0
1356.8,-0
1360.4,-0
1364.1,-0
1367.7,-0
1371.2,-0
1374.8,-0
1378.3,-0
1381.8,-0
1385.2,-0
1388.7,-0
1392.1,-0
1395.4,-0
1398.8,-0
1402.1,-0
1405.3,-0
1408.6,-0
1411.8,-0
1414.9,-0
1418.1,-0
1421.2,-0
1424.3,-0
1427.3,-0
1430.3,-0
1433.3,-0
1436.2,-0
1439.1,-0
1442,-0
1444.8,-0
1447.7,-0
1450.4,-0
1453.2,-0
1455.9,-0
1458.6,-0
1461.2,2.093e-05
1463.8,0.00047167
1466.4,0.0011861
1468.9,0.0020989
1471.4,0.0036157
1473.9,0.0054719
1476.3,0.0084066
1478.7,0.012119
1481.1,0.016767
1483.4,0.022418
1485.7,0.029223
1487.9,0.036288
1490.1,0.042248
1492.3,0.047479
1494.5,0.052308
1496.6,0.056534
1498.7,0.058621
1500.7,0.057377
1502.7,0.053271
1504.7,0.047135
1506.6,0.039952
1508.5,0.0325
1510.3,0.02496
1512.2,0.017835
1513.9,0.012185
1515.7,0.0073101
1517.4,0.0034606
1519.1,0.0010018
1520.7,9.1909e-05
1522.3,1.7441e-06
1523.8,-0
1525.4,-0
1526.9,-0
1528.3,-0
1529.7,-0
1531.1,-0
1532.4,-0
1533.7,-0
1535,-0
1536.2,-0
1537.4,-0
1538.5,-0
1539.6,-0
1540.7,-0
1541.7,-0
1542.7,-0
1543.6,-0
1544.5,-0
1545.4,-0
1546.3,-0
1547.1,-0
1547.8,-0
1548.5,-0
1549.2,-0
1549.9,-0
1550.5,-0
1551,-0
1551.5,-0
1552,-0
1552.5,-0
1552.9,-0
1553.3,-0
1553.6,-0
1553.9,-0
1554.1,-0
1554.4,-0
1554.5,-0
1554.7,-0
1554.8,-0
1554.8,-0
1554.8,-0


==> CSV/Q_24264.csv <==
X,Y
-45.161,-0
-45.142,-0
-45.083,-0
-44.986,-0
-44.849,-0
-44.674,-0
-44.459,-0
-44.206,-0
-43.914,-0
-43.583,-0
-43.212,-0
-42.803,-0
-42.355,-0
-41.869,-0
-41.343,-0
-40.779,-0
-40.176,-0
-39.534,-0
-38.853,-0
-38.134,-0
-37.376,-8.1913e-07
-36.579,-1.5847e-05
-35.744,-4.1503e-05
-34.87,-8.9636e-05
-33.958,-0.00020911
-33.007,-0.00038409
-32.018,-0.0006473
-30.991,-0.0010083
-29.925,-0.0015586
-28.821,-0.0023221
-27.679,-0.0034161
-26.499,-0.0050199
-25.281,-0.0072447
-24.024,-0.010329
-22.73,-0.014493
-21.398,-0.019996
-20.028,-0.026711
-18.62,-0.034802
-17.174,-0.044025
-15.691,-0.054213
-14.171,-0.06541
-12.612,-0.077316
-11.017,-0.089526
-9.3839,-0.10136
-7.7137,-0.11186
-6.0064,-0.11994
-4.262,-0.12464
-2.4806,-0.12558
-0.6623,-0.1226
1.1928,-0.11617
3.0847,-0.10692
5.0132,-0.095811
6.9783,-0.083436
8.9798,-0.070739
11.018,-0.058536
13.092,-0.047693
15.202,-0.038025
17.348,-0.030087
19.531,-0.024021
21.749,-0.019265
24.002,-0.01533
26.292,-0.01226
28.617,-0.010101
30.977,-0.0083548
33.373,-0.0070167
35.804,-0.0058561
38.269,-0.004854
40.77,-0.0040495
43.306,-0.0033264
45.876,-0.0026701
48.481,-0.002107
51.12,-0.0017471
53.793,-0.0014059
56.501,-0.0010545
59.243,-0.00085254
62.018,-0.00069502
64.828,-0.00053373
67.671,-0.00038574
70.547,-0.00023841
73.457,-0.00014624
76.4,-7.6509e-05
79.376,-0
82.386,-0
85.427,-0
88.502,-0
91.609,-0
94.748,-0
97.919,-0
101.12,-0
104.36,-0
107.63,-0
110.92,-0
114.25,-0
117.61,-0
121.01,-0
124.43,-0
127.88,-0
131.37,-0
134.88,-0
138.43,-0
142,-0
145.61,-0
149.24,-0
152.91,-0
156.6,-0
160.32,-0
164.07,-0
167.85,-0
171.66,-0
175.5,-0
179.37,-0
183.26,-0
187.18,-0
191.13,-0
195.11,-0
199.11,-0
203.14,-0
207.2,-0
211.29,-0
215.4,-0
219.53,-0
223.7,-0
227.89,-0
232.1,-0
236.34,-0
240.61,-0
244.9,-0
249.22,-0
253.56,-0
257.92,-0
262.31,-0
266.72,-0
271.16,-0
275.62,-0
280.1,-0
284.61,-0
289.14,-0
293.69,-0
298.27,-0
302.87,-0
307.48,-0
312.13,-0
316.79,-0
321.47,-0
326.18,-0
330.9,-0
335.65,-0
340.42,-0
345.2,-0
350.01,-0
354.84,-0
359.69,-0
364.55,-0
369.44,-0
374.34,-0
379.26,-0
384.2,-0
389.16,-0
394.14,-0
399.13,-0
404.14,-0
409.17,-0
414.22,-0
419.28,-0
424.36,-0
429.45,-0
434.56,-0
439.69,-0
444.83,-0
449.98,-0
455.15,-0
460.34,-0
465.54,-0
470.75,-0
475.98,-0
481.22,-0
486.48,-0
491.75,-0
497.03,-0
502.32,-0
507.63,-0
512.94,-0
518.27,-0
523.61,-0
528.97,-0
534.33,-0
539.7,-0
545.09,-0
550.48,-0
555.89,-0
561.3,-0
566.73,-0
572.16,-0
577.6,-0
583.05,-0
588.51,-0
593.98,-0
599.45,-0
604.93,-0
610.42,-0
615.92,-0
621.42,-0
626.93,-0
632.45,-0
637.97,-0
643.5,-0
649.03,-0
654.57,-0
660.12,-0
665.66,-0
671.22,-0
676.77,-0
682.33,-0
687.9,-0
693.46,-0
699.03,-0
704.61,-0
710.18,-0
715.76,-0
721.34,-0
726.92,-0
732.5,-0
738.08,-0
743.67,-0
749.25,-0
754.84,-0
760.42,-0
766.01,-0
771.59,-0
777.18,-0
782.76,-0
788.34,-0
793.92,-0
799.5,-0
805.07,-0
810.64,-0
816.21,-0
821.78,-0
827.34,-0
832.91,-0
838.46,-0
844.01,-0
849.56,-0
855.11,-0
860.64,-0
866.18,-0
871.71,-0
877.23,-0
882.74,-0
888.25,-0
893.76,-0
899.25,-0
904.74,-0
910.23,-0
915.7,-0
921.17,-0
926.63,-0
932.08,-0
937.52,-0
942.95,-0
948.38,-0
953.79,-0
959.2,-0
964.59,-0
969.97,-0
975.35,-0
980.71,-0
986.06,-0
991.41,-0
996.73,-0
1002.1,-0
1007.4,-0
1012.7,-0
1017.9,-0
1023.2,-0
1028.5,-0
1033.7,-0
1038.9,-0
1044.1,-0
1049.3,-0
1054.5,-0
1059.7,-0
1064.9,-0
1070,-0
1075.1,-0
1080.2,-0
1085.3,-0
1090.4,-0
1095.5,-0
1100.5,-0
1105.5,-0
1110.5,-0
1115.5,-0
1120.5,-0
1125.5,-0
1130.4,-0
1135.3,-0
1140.2,-0
1145.1,-0
1150,-0
1154.8,-0
1159.7,-0
1164.5,-0
1169.3,-0
1174,-0
1178.8,-0
1183.5,-0
1188.2,-0
1192.9,-0
1197.6,-0
1202.2,-0
1206.8,-0
1211.4,-0
1216,-0
1220.5,-0
1225.1,-0
1229.6,-0
1234.1,-0
1238.5,-0
1243,-0
1247.4,-0
1251.8,-0
1256.1,-0
1260.5,-0
1264.8,-0
1269.1,-0
1273.3,-0
1277.6,-0
1281.8,-0
1286,-0
1290.1,-0
1294.3,-0
1298.4,-0
1302.5,-0
1306.5,-0
1310.6,-0
1314.6,-0
1318.5,-0
1322.5,-0
1326.4,-0
1330.3,-0
1334.2,-0
1338,-0
1341.8,-0
1345.6,-0
1349.4,-0
1353.1,-0
1356.8,-0
1360.4,-0
1364.1,-0
1367.7,-0
1371.2,-0
1374.8,-0
1378.3,-0
1381.8,-0
1385.2,-0
1388.7,-0
1392.1,-0
1395.4,-0
1398.8,-0
1402.1,-0
1405.3,-0
1408.6,-0
1411.8,-0
1414.9,-0
1418.1,-0
1421.2,-5.6934e-05
1424.3,-0.00010104
1427.3,-0.00016659
1430.3,-0.00033448
1433.3,-0.00053338
1436.2,-0.00085827
1439.1,-0.0012446
1442,-0.0016165
1444.8,-0.0020401
1447.7,-0.0024301
1450.4,-0.0028574
1453.2,-0.0033595
1455.9,-0.0039421
1458.6,-0.0045093
1461.2,-0.0051093
1463.8,-0.0057812
1466.4,-0.0065
1468.9,-0.0073201
1471.4,-0.0082479
1473.9,-0.0093059
1476.3,-0.010518
1478.7,-0.011898
1481.1,-0.013528
1483.4,-0.015542
1485.7,-0.018036
1487.9,-0.021097
1490.1,-0.024858
1492.3,-0.029641
1494.5,-0.036016
1496.6,-0.044111
1498.7,-0.05363
1500.7,-0.063965
1502.7,-0.074333
1504.7,-0.084593
1506.6,-0.093788
1508.5,-0.10138
1510.3,-0.10687
1512.2,-0.10952
1513.9,-0.10898
1515.7,-0.10519
1517.4,-0.098806
1519.1,-0.090441
1520.7,-0.080682
1522.3,-0.070287
1523.8,-0.059758
1525.4,-0.049725
1526.9,-0.040357
1528.3,-0.031935
1529.7,-0.024524
1531.1,-0.018185
1532.4,-0.013087
1533.7,-0.0093071
1535,-0.0065706
1536.2,-0.0044922
1537.4,-0.0030189
1538.5,-0.0020135
1539.6,-0.0013431
1540.7,-0.00090657
1541.7,-0.00060619
1542.7,-0.00041272
1543.6,-0.00026529
1544.5,-0.00016339
1545.4,-8.6498e-05
1546.3,-3.7625e-05
1547.1,-6.7371e-06
1547.8,-0
1548.5,-0
1549.2,-0
1549.9,-0
1550.5,-0
1551,-0
1551.5,-0
1552,-0
1552.5,-0
1552.9,-0
1553.3,-0
1553.6,-0
1553.9,-0
1554.1,-0
1554.4,-0
1554.5,-0
1554.7,-0
1554.8,-0
1554.8,-0
1554.8,-0


==> CSV/Q_2426_in1.csv <==
X,Y
-45.161,-0
-45.142,-0
-45.083,-0
-44.986,-0
-44.849,-0
-44.674,-0
-44.459,-0
-44.206,-0
-43.914,-0
-43.583,-0
-43.212,-0
-42.803,-0
-42.355,-0
-41.869,-0
-41.343,-0
-40.779,-0
-40.176,-0
-39.534,-0
-38.853,-0
-38.134,-0
-37.376,-0
-36.579,-0
-35.744,1.8553e-05
-34.87,6.3667e-05
-33.958,0.00013065
-33.007,0.00021186
-32.018,0.0003152
-30.991,0.00044716
-29.925,0.00061562
-28.821,0.00082659
-27.679,0.0011025
-26.499,0.0015456
-25.281,0.0023357
-24.024,0.0033869
-22.73,0.0048521
-21.398,0.0066544
-20.028,0.009041
-18.62,0.012105
-17.174,0.015682
-15.691,0.01978
-14.171,0.024516
-12.612,0.029601
-11.017,0.034802
-9.3839,0.040328
-7.7137,0.045594
-6.0064,0.050529
-4.262,0.05467
-2.4806,0.058671
-0.6623,0.061377
1.1928,0.062731
3.0847,0.06252
5.0132,0.060737
6.9783,0.057224
8.9798,0.052131
11.018,0.045705
13.092,0.039076
15.202,0.033161
17.348,0.027944
19.531,0.023932
21.749,0.020704
24.002,0.01765
26.292,0.015148
28.617,0.013228
30.977,0.011609
33.373,0.010268
35.804,0.009068
38.269,0.0080094
40.77,0.0070891
43.306,0.0062724
45.876,0.0055241
48.481,0.0048559
51.12,0.0042941
53.793,0.0036565
56.501,0.0031189
59.243,0.0026229
62.018,0.0022165
64.828,0.0017864
67.671,0.0013771
70.547,0.00098767
73.457,0.00063973
76.4,0.00040591
79.376,0.00021448
82.386,0.0001167
85.427,6.6884e-05
88.502,8.5881e-06
91.609,-0
94.748,-0
97.919,-0
101.12,-0
104.36,-0
107.63,-0
110.92,-0
114.25,-0
117.61,-0
121.01,-0
124.43,-0
127.88,-0
131.37,-0
134.88,-0
138.43,-0
142,-0
145.61,-0
149.24,-0
152.91,-0
156.6,-0
160.32,-0
164.07,-0
167.85,-0
171.66,-0
175.5,-0
179.37,-0
183.26,-0
187.18,-0
191.13,-0
195.11,-0
199.11,-0
203.14,-0
207.2,-0
211.29,-0
215.4,-0
219.53,-0
223.7,-0
227.89,-0
232.1,-0
236.34,-0
240.61,-0
244.9,-0
249.22,-0
253.56,-0
257.92,-0
262.31,-0
266.72,-0
271.16,-0
275.62,-0
280.1,-0
284.61,-0
289.14,-0
293.69,-0
298.27,-0
302.87,-0
307.48,-0
312.13,-0
316.79,-0
321.47,-0
326.18,-0
330.9,-0
335.65,-0
340.42,-0
345.2,-0
350.01,-0
354.84,-0
359.69,-0
364.55,-0
369.44,-0
374.34,-0
379.26,-0
384.2,-0
389.16,-0
394.14,-0
399.13,-0
404.14,-0
409.17,-0
414.22,-0
419.28,-0
424.36,-0
429.45,-0
434.56,-0
439.69,-0
444.83,-0
449.98,-0
455.15,-0
460.34,-0
465.54,-0
470.75,-0
475.98,-0
481.22,-0
486.48,-0
491.75,-0
497.03,-0
502.32,-0
507.63,-0
512.94,-0
518.27,-0
523.61,-0
528.97,-0
534.33,-0
539.7,-0
545.09,-0
550.48,-0
555.89,-0
561.3,-0
566.73,-0
572.16,-0
577.6,-0
583.05,-0
588.51,-0
593.98,-0
599.45,-0
604.93,-0
610.42,-0
615.92,-0
621.42,-0
626.93,-0
632.45,-0
637.97,-0
643.5,-0
649.03,-0
654.57,-0
660.12,-0
665.66,-0
671.22,-0
676.77,-0
682.33,-0
687.9,-0
693.46,-0
699.03,-0
704.61,-0
710.18,-0
715.76,-0
721.34,-0
726.92,-0
732.5,-0
738.08,-0
743.67,-0
749.25,-0
754.84,-0
760.42,-0
766.01,-0
771.59,-0
777.18,-0
782.76,-0
788.34,-0
793.92,-0
799.5,-0
805.07,-0
810.64,-0
816.21,-0
821.78,-0
827.34,-0
832.91,-0
838.46,-0
844.01,-0
849.56,-0
855.11,-0
860.64,-0
866.18,-0
871.71,-0
877.23,-0
882.74,-0
888.25,-0
893.76,-0
899.25,-0
904.74,-0
910.23,-0
915.7,-0
921.17,-0
926.63,-0
932.08,-0
937.52,-0
942.95,-0
948.38,-0
953.79,-0
959.2,-0
964.59,-0
969.97,-0
975.35,-0
980.71,-0
986.06,-0
991.41,-0
996.73,-0
1002.1,-0
1007.4,-0
1012.7,-0
1017.9,-0
1023.2,-0
1028.5,-0
1033.7,-0
1038.9,-0
1044.1,-0
1049.3,-0
1054.5,-0
1059.7,-0
1064.9,-0
1070,-0
1075.1,-0
1080.2,-0
1085.3,-0
1090.4,-0
1095.5,-0
1100.5,-0
1105.5,-0
1110.5,-0
1115.5,-0
1120.5,-0
1125.5,-0
1130.4,-0
1135.3,-0
1140.2,-0
1145.1,-0
1150,-0
1154.8,-0
1159.7,-0
1164.5,-0
1169.3,-0
1174,-0
1178.8,-0
1183.5,-0
1188.2,-0
1192.9,-0
1197.6,-0
1202.2,-0
1206.8,-0
1211.4,-0
1216,-0
1220.5,-0
1225.1,-0
1229.6,-0
1234.1,-0
1238.5,-0
1243,-0
1247.4,-0
1251.8,-0
1256.1,-0
1260.5,-0
1264.8,-0
1269.1,-0
1273.3,-0
1277.6,-0
1281.8,-0
1286,-0
1290.1,-0
1294.3,-0
1298.4,-0
1302.5,-0
1306.5,-0
1310.6,-0
1314.6,-0
1318.5,-0
1322.5,-0
1326.4,-0
1330.3,-0
1334.2,-0
1338,-0
1341.8,-0
1345.6,-0
1349.4,-0
1353.1,-0
1356.8,-0
1360.4,-0
1364.1,-0
1367.7,-0
1371.2,-0
1374.8,-0
1378.3,-0
1381.8,-0
1385.2,-0
1388.7,-0
1392.1,-0
1395.4,-0
1398.8,-0
1402.1,-0
1405.3,-0
1408.6,-0
1411.8,-0
1414.9,-0
1418.1,-0
1421.2,-0
1424.3,-0
1427.3,-0
1430.3,-0
1433.3,3.4023e-05
1436.2,0.00011548
1439.1,0.00019761
1442,0.00032981
1444.8,0.00048284
1447.7,0.00064662
1450.4,0.00081753
1453.2,0.00099043
1455.9,0.0012833
1458.6,0.0016712
1461.2,0.0020011
1463.8,0.0025007
1466.4,0.0031888
1468.9,0.0038994
1471.4,0.0047196
1473.9,0.0056834
1476.3,0.0068657
1478.7,0.0081755
1481.1,0.0098744
1483.4,0.011954
1485.7,0.014915
1487.9,0.018921
1490.1,0.023032
1492.3,0.02825
1494.5,0.034664
1496.6,0.042181
1498.7,0.050018
1500.7,0.057712
1502.7,0.064537
1504.7,0.07024
1506.6,0.073876
1508.5,0.075067
1510.3,0.073852
1512.2,0.071086
1513.9,0.066432
1515.7,0.061104
1517.4,0.054471
1519.1,0.047474
1520.7,0.040429
1522.3,0.034089
1523.8,0.028114
1525.4,0.022719
1526.9,0.018077
1528.3,0.013858
1529.7,0.01051
1531.1,0.0077819
1532.4,0.0057235
1533.7,0.004086
1535,0.0028727
1536.2,0.0020377
1537.4,0.0014445
1538.5,0.0010012
1539.6,0.00069569
1540.7,0.00045703
1541.7,0.00027852
1542.7,0.00015084
1543.6,4.9551e-05
1544.5,1.9926e-05
1545.4,3.5188e-06
1546.3,-0
1547.1,-0
1547.8,-0
1548.5,-0
1549.2,-0
1549.9,-0
1550.5,-0
1551,-0
1551.5,-0
1552,-0
1552.5,-0
1552.9,-0
1553.3,-0
1553.6,-0
1553.9,-0
1554.1,-0
1554.4,-0
1554.5,-0
1554.7,-0
1554.8,-0
1554.8,-0
1554.8,-0


==> CSV/Q_2426_in2.csv <==
X,Y
-45.161,-0
-45.142,-0
-45.083,-0
-44.986,-0
-44.849,-0
-44.674,-0
-44.459,-0
-44.206,-0
-43.914,-0
-43.583,-0
-43.212,-0
-42.803,-0
-42.355,-0
-41.869,-0
-41.343,-0
-40.779,-0
-40.176,-0
-39.534,-0
-38.853,-0
-38.134,-0
-37.376,-0
-36.579,-0
-35.744,-0
-34.87,-0
-33.958,-0
-33.007,-0
-32.018,-0
-30.991,-0
-29.925,-0
-28.821,-0
-27.679,-0
-26.499,-7.421e-06
-25.281,-1.498e-05
-24.024,-2.2944e-05
-22.73,-3.0765e-05
-21.398,-8.3926e-05
-20.028,-0.00024428
-18.62,-0.00060289
-17.174,-0.0012717
-15.691,-0.00261
-14.171,-0.0046232
-12.612,-0.0075788
-11.017,-0.011797
-9.3839,-0.016674
-7.7137,-0.021851
-6.0064,-0.027065
-4.262,-0.032183
-2.4806,-0.037274
-0.6623,-0.042652
1.1928,-0.047902
3.0847,-0.052808
5.0132,-0.057382
6.9783,-0.061023
8.9798,-0.062846
11.018,-0.0624
13.092,-0.058833
15.202,-0.053422
17.348,-0.047892
19.531,-0.042284
21.749,-0.035996
24.002,-0.028915
26.292,-0.022148
28.617,-0.01645
30.977,-0.011869
33.373,-0.0081404
35.804,-0.0052806
38.269,-0.0033938
40.77,-0.0018954
43.306,-0.0010409
45.876,-0.00037664
48.481,-3.462e-06
51.12,-0
53.793,-0
56.501,-0
59.243,-0
62.018,-0
64.828,-0
67.671,-0
70.547,-0
73.457,-0
76.4,-0
79.376,-0
82.386,-0
85.427,-0
88.502,-0
91.609,-0
94.748,-0
97.919,-0
101.12,-0
104.36,-0
107.63,-0
110.92,-0
114.25,-0
117.61,-0
121.01,-0
124.43,-0
127.88,-0
131.37,-0
134.88,-0
138.43,-0
142,-0
145.61,-0
149.24,-0
152.91,-0
156.6,-0
160.32,-0
164.07,-0
167.85,-0
171.66,-0
175.5,-0
179.37,-0
183.26,-0
187.18,-0
191.13,-0
195.11,-0
199.11,-0
203.14,-0
207.2,-0
211.29,-0
215.4,-0
219.53,-0
223.7,-0
227.89,-0
232.1,-0
236.34,-0
240.61,-0
244.9,-0
249.22,-0
253.56,-0
257.92,-0
262.31,-0
266.72,-0
271.16,-0
275.62,-0
280.1,-0
284.61,-0
289.14,-0
293.69,-0
298.27,-0
302.87,-0
307.48,-0
312.13,-0
316.79,-0
321.47,-0
326.18,-0
330.9,-0
335.65,-0
340.42,-0
345.2,-0
350.01,-0
354.84,-0
359.69,-0
364.55,-0
369.44,-0
374.34,-0
379.26,-0
384.2,-0
389.16,-0
394.14,-0
399.13,-0
404.14,-0
409.17,-0
414.22,-0
419.28,-0
424.36,-0
429.45,-0
434.56,-0
439.69,-0
444.83,-0
449.98,-0
455.15,-0
460.34,-0
465.54,-0
470.75,-0
475.98,-0
481.22,-0
486.48,-0
491.75,-0
497.03,-0
502.32,-0
507.63,-0
512.94,-0
518.27,-0
523.61,-0
528.97,-0
534.33,-0
539.7,-0
545.09,-0
550.48,-0
555.89,-0
561.3,-0
566.73,-0
572.16,-0
577.6,-0
583.05,-0
588.51,-0
593.98,-0
599.45,-0
604.93,-0
610.42,-0
615.92,-0
621.42,-0
626.93,-0
632.45,-0
637.97,-0
643.5,-0
649.03,-0
654.57,-0
660.12,-0
665.66,-0
671.22,-0
676.77,-0
682.33,-0
687.9,-0
693.46,-0
699.03,-0
704.61,-0
710.18,-0
715.76,-0
721.34,-0
726.92,-0
732.5,-0
738.08,-0
743.67,-0
749.25,-0
754.84,-0
760.42,-0
766.01,-0
771.59,-0
777.18,-0
782.76,-0
788.34,-0
793.92,-0
799.5,-0
805.07,-0
810.64,-0
816.21,-0
821.78,-0
827.34,-0
832.91,-0
838.46,-0
844.01,-0
849.56,-0
855.11,-0
860.64,-0
866.18,-0
871.71,-0
877.23,-0
882.74,-0
888.25,-0
893.76,-0
899.25,-0
904.74,-0
910.23,-0
915.7,-0
921.17,-0
926.63,-0
932.08,-0
937.52,-0
942.95,-0
948.38,-0
953.79,-0
959.2,-0
964.59,-0
969.97,-0
975.35,-0
980.71,-0
986.06,-0
991.41,-0
996.73,-0
1002.1,-0
1007.4,-0
1012.7,-0
1017.9,-0
1023.2,-0
1028.5,-0
1033.7,-0
1038.9,-0
1044.1,-0
1049.3,-0
1054.5,-0
1059.7,-0
1064.9,-0
1070,-0
1075.1,-0
1080.2,-0
1085.3,-0
1090.4,-0
1095.5,-0
1100.5,-0
1105.5,-0
1110.5,-0
1115.5,-0
1120.5,-0
1125.5,-0
1130.4,-0
1135.3,-0
1140.2,-0
1145.1,-0
1150,-0
1154.8,-0
1159.7,-0
1164.5,-0
1169.3,-0
1174,-0
1178.8,-0
1183.5,-0
1188.2,-0
1192.9,-0
1197.6,-0
1202.2,-0
1206.8,-0
1211.4,-0
1216,-0
1220.5,-0
1225.1,-0
1229.6,-0
1234.1,-0
1238.5,-0
1243,-0
1247.4,-0
1251.8,-0
1256.1,-0
1260.5,-0
1264.8,-0
1269.1,-0
1273.3,-0
1277.6,-0
1281.8,-0
1286,-0
1290.1,-0
1294.3,-0
1298.4,-0
1302.5,-0
1306.5,-0
1310.6,-0
1314.6,-0
1318.5,-0
1322.5,-0
1326.4,-0
1330.3,-0
1334.2,-0
1338,-0
1341.8,-0
1345.6,-0
1349.4,-0
1353.1,-0
1356.8,-0
1360.4,-0
1364.1,-0
1367.7,-0
1371.2,-0
1374.8,-0
1378.3,-0
1381.8,-0
1385.2,-0
1388.7,-0
1392.1,-0
1395.4,-0
1398.8,-0
1402.1,-0
1405.3,-6.016e-06
1408.6,-1.5742e-05
1411.8,-2.0339e-05
1414.9,-2.0264e-05
1418.1,-1.564e-05
1421.2,-0
1424.3,-0
1427.3,-0
1430.3,-0
1433.3,-0
1436.2,-0
1439.1,-8.5317e-07
1442,-9.4527e-06
1444.8,-1.729e-05
1447.7,-0.00010609
1450.4,-0.00021481
1453.2,-0.00046582
1455.9,-0.00086796
1458.6,-0.00148
1461.2,-0.0021439
1463.8,-0.0029478
1466.4,-0.0039366
1468.9,-0.0050834
1471.4,-0.006348
1473.9,-0.0077084
1476.3,-0.0093309
1478.7,-0.01139
1481.1,-0.013871
1483.4,-0.017004
1485.7,-0.020713
1487.9,-0.024921
1490.1,-0.028623
1492.3,-0.031366
1494.5,-0.034342
1496.6,-0.037233
1498.7,-0.039415
1500.7,-0.040311
1502.7,-0.040533
1504.7,-0.03953
1506.6,-0.03777
1508.5,-0.03549
1510.3,-0.032287
1512.2,-0.028751
1513.9,-0.025408
1515.7,-0.021606
1517.4,-0.017923
1519.1,-0.013978
1520.7,-0.01049
1522.3,-0.0078146
1523.8,-0.0055801
1525.4,-0.0038179
1526.9,-0.0022974
1528.3,-0.0012797
1529.7,-0.00070402
1531.1,-0.00031099
1532.4,-0.00012918
1533.7,-4.1007e-05
1535,-6.3235e-06
1536.2,-8.7445e-07
1537.4,-0
1538.5,-0
1539.6,-0
1540.7,-0
1541.7,-0
1542.7,-0
1543.6,-0
1544.5,-0
1545.4,-0
1546.3,-0
1547.1,-0
1547.8,-0
1548.5,-0
1549.2,-0
1549.9,-0
1550.5,-0
1551,-0
1551.5,-0
1552,-0
1552.5,-0
1552.9,-0
1553.3,-0
1553.6,-0
1553.9,-0
1554.1,-0
1554.4,-0
1554.5,-0
1554.7,-0
1554.8,-0
1554.8,-0
1554.8,-0


==> CSV/Q_2426_in3.csv <==
X,Y
-45.161,-0
-45.142,-0
-45.083,-0
-44.986,-0
-44.849,-0
-44.674,-0
-44.459,-0
-44.206,-0
-43.914,-0
-43.583,-0
-43.212,-0
-42.803,-0
-42.355,-0
-41.869,-0
-41.343,-0
-40.779,-0
-40.176,-0
-39.534,-0
-38.853,-0
-38.134,-0
-37.376,-0
-36.579,-0
-35.744,-0
-34.87,-0
-33.958,-0
-33.007,-0
-32.018,-0
-30.991,-0
-29.925,-0
-28.821,-0
-27.679,-0
-26.499,8.7445e-07
-25.281,6.3235e-06
-24.024,4.1007e-05
-22.73,0.00012729
-21.398,0.00030708
-20.028,0.00069129
-18.62,0.0012509
-17.174,0.0022458
-15.691,0.0037432
-14.171,0.0054337
-12.612,0.0075736
-11.017,0.010178
-9.3839,0.013542
-7.7137,0.017485
-6.0064,0.021006
-4.262,0.024662
-2.4806,0.027899
-0.6623,0.03139
1.1928,0.034613
3.0847,0.036927
5.0132,0.03879
6.9783,0.039832
8.9798,0.039837
11.018,0.038974
13.092,0.036966
15.202,0.034098
17.348,0.031225
19.531,0.028474
21.749,0.024921
24.002,0.020713
26.292,0.017004
28.617,0.013871
30.977,0.01139
33.373,0.0093309
35.804,0.0077084
38.269,0.006348
40.77,0.0050834
43.306,0.0039366
45.876,0.0029478
48.481,0.0021439
51.12,0.00148
53.793,0.00086796
56.501,0.00046582
59.243,0.00021481
62.018,0.00010609
64.828,1.729e-05
67.671,9.4527e-06
70.547,8.5317e-07
73.457,-0
76.4,-0
79.376,-0
82.386,-0
85.427,-0
88.502,-0
91.609,1.564e-05
94.748,2.0264e-05
97.919,2.0339e-05
101.12,1.5742e-05
104.36,6.016e-06
107.63,-0
110.92,-0
114.25,-0
117.61,-0
121.01,-0
124.43,-0
127.88,-0
131.37,-0
134.88,-0
138.43,-0
142,-0
145.61,-0
149.24,-0
152.91,-0
156.6,-0
160.32,-0
164.07,-0
167.85,-0
171.66,-0
175.5,-0
179.37,-0
183.26,-0
187.18,-0
191.13,-0
195.11,-0
199.11,-0
203.14,-0
207.2,-0
211.29,-0
215.4,-0
219.53,-0
223.7,-0
227.89,-0
232.1,-0
236.34,-0
240.61,-0
244.9,-0
249.22,-0
253.56,-0
257.92,-0
262.31,-0
266.72,-0
271.16,-0
275.62,-0
280.1,-0
284.61,-0
289.14,-0
293.69,-0
298.27,-0
302.87,-0
307.48,-0
312.13,-0
316.79,-0
321.47,-0
326.18,-0
330.9,-0
335.65,-0
340.42,-0
345.2,-0
350.01,-0
354.84,-0
359.69,-0
364.55,-0
369.44,-0
374.34,-0
379.26,-0
384.2,-0
389.16,-0
394.14,-0
399.13,-0
404.14,-0
409.17,-0
414.22,-0
419.28,-0
424.36,-0
429.45,-0
434.56,-0
439.69,-0
444.83,-0
449.98,-0
455.15,-0
460.34,-0
465.54,-0
470.75,-0
475.98,-0
481.22,-0
486.48,-0
491.75,-0
497.03,-0
502.32,-0
507.63,-0
512.94,-0
518.27,-0
523.61,-0
528.97,-0
534.33,-0
539.7,-0
545.09,-0
550.48,-0
555.89,-0
561.3,-0
566.73,-0
572.16,-0
577.6,-0
583.05,-0
588.51,-0
593.98,-0
599.45,-0
604.93,-0
610.42,-0
615.92,-0
621.42,-0
626.93,-0
632.45,-0
637.97,-0
643.5,-0
649.03,-0
654.57,-0
660.12,-0
665.66,-0
671.22,-0
676.77,-0
682.33,-0
687.9,-0
693.46,-0
699.03,-0
704.61,-0
710.18,-0
715.76,-0
721.34,-0
726.92,-0
732.5,-0
738.08,-0
743.67,-0
749.25,-0
754.84,-0
760.42,-0
766.01,-0
771.59,-0
777.18,-0
782.76,-0
788.34,-0
793.92,-0
799.5,-0
805.07,-0
810.64,-0
816.21,-0
821.78,-0
827.34,-0
832.91,-0
838.46,-0
844.01,-0
849.56,-0
855.11,-0
860.64,-0
866.18,-0
871.71,-0
877.23,-0
882.74,-0
888.25,-0
893.76,-0
899.25,-0
904.74,-0
910.23,-0
915.7,-0
921.17,-0
926.63,-0
932.08,-0
937.52,-0
942.95,-0
948.38,-0
953.79,-0
959.2,-0
964.59,-0
969.97,-0
975.35,-0
980.71,-0
986.06,-0
991.41,-0
996.73,-0
1002.1,-0
1007.4,-0
1012.7,-0
1017.9,-0
1023.2,-0
1028.5,-0
1033.7,-0
1038.9,-0
1044.1,-0
1049.3,-0
1054.5,-0
1059.7,-0
1064.9,-0
1070,-0
1075.1,-0
1080.2,-0
1085.3,-0
1090.4,-0
1095.5,-0
1100.5,-0
1105.5,-0
1110.5,-0
1115.5,-0
1120.5,-0
1125.5,-0
1130.4,-0
1135.3,-0
1140.2,-0
1145.1,-0
1150,-0
1154.8,-0
1159.7,-0
1164.5,-0
1169.3,-0
1174,-0
1178.8,-0
1183.5,-0
1188.2,-0
1192.9,-0
1197.6,-0
1202.2,-0
1206.8,-0
1211.4,-0
1216,-0
1220.5,-0
1225.1,-0
1229.6,-0
1234.1,-0
1238.5,-0
1243,-0
1247.4,-0
1251.8,-0
1256.1,-0
1260.5,-0
1264.8,-0
1269.1,-0
1273.3,-0
1277.6,-0
1281.8,-0
1286,-0
1290.1,-0
1294.3,-0
1298.4,-0
1302.5,-0
1306.5,-0
1310.6,-0
1314.6,-0
1318.5,-0
1322.5,-0
1326.4,-0
1330.3,-0
1334.2,-0
1338,-0
1341.8,-0
1345.6,-0
1349.4,-0
1353.1,-0
1356.8,-0
1360.4,-0
1364.1,-0
1367.7,-0
1371.2,-0
1374.8,-0
1378.3,-0
1381.8,-0
1385.2,-0
1388.7,-0
1392.1,-0
1395.4,-0
1398.8,-0
1402.1,-0
1405.3,-0
1408.6,-0
1411.8,-0
1414.9,-0
1418.1,-0
1421.2,-0
1424.3,-0
1427.3,-0
1430.3,-0
1433.3,-0
1436.2,-0
1439.1,-0
1442,-0
1444.8,-0
1447.7,-0
1450.4,-0
1453.2,-0
1455.9,-0
1458.6,-0
1461.2,3.462e-06
1463.8,0.00037664
1466.4,0.0010409
1468.9,0.0018954
1471.4,0.0033938
1473.9,0.0052806
1476.3,0.0081404
1478.7,0.011869
1481.1,0.01645
1483.4,0.022148
1485.7,0.028915
1487.9,0.035996
1490.1,0.042396
1492.3,0.048079
1494.5,0.053643
1496.6,0.05905
1498.7,0.062601
1500.7,0.063184
1502.7,0.061483
1504.7,0.057827
1506.6,0.05319
1508.5,0.048302
1510.3,0.04298
1512.2,0.037509
1513.9,0.032367
1515.7,0.027152
1517.4,0.021905
1519.1,0.016717
1520.7,0.011819
1522.3,0.0075824
1523.8,0.0046232
1525.4,0.00261
1526.9,0.0012717
1528.3,0.00060289
1529.7,0.00024428
1531.1,8.3926e-05
1532.4,3.0765e-05
1533.7,2.2944e-05
1535,1.498e-05
1536.2,7.421e-06
1537.4,-0
1538.5,-0
1539.6,-0
1540.7,-0
1541.7,-0
1542.7,-0
1543.6,-0
1544.5,-0
1545.4,-0
1546.3,-0
1547.1,-0
1547.8,-0
1548.5,-0
1549.2,-0
1549.9,-0
1550.5,-0
1551,-0
1551.5,-0
1552,-0
1552.5,-0
1552.9,-0
1553.3,-0
1553.6,-0
1553.9,-0
1554.1,-0
1554.4,-0
1554.5,-0
1554.7,-0
1554.8,-0
1554.8,-0
1554.8,-0


==> CSV/Q_2426_in4.csv <==
X,Y
-45.161,-0
-45.142,-0
-45.083,-0
-44.986,-0
-44.849,-0
-44.674,-0
-44.459,-0
-44.206,-0
-43.914,-0
-43.583,-0
-43.212,-0
-42.803,-0
-42.355,-0
-41.869,-0
-41.343,-0
-40.779,-0
-40.176,-0
-39.534,-0
-38.853,-0
-38.134,-0
-37.376,-0
-36.579,-0
-35.744,-3.5188e-06
-34.87,-1.9926e-05
-33.958,-4.9551e-05
-33.007,-0.00015084
-32.018,-0.00027852
-30.991,-0.00045703
-29.925,-0.00069569
-28.821,-0.0010012
-27.679,-0.0014445
-26.499,-0.0020377
-25.281,-0.0028727
-24.024,-0.004086
-22.73,-0.0057235
-21.398,-0.0077819
-20.028,-0.01051
-18.62,-0.013858
-17.174,-0.018077
-15.691,-0.022719
-14.171,-0.028114
-12.612,-0.034089
-11.017,-0.040429
-9.3839,-0.047474
-7.7137,-0.054471
-6.0064,-0.061104
-4.262,-0.066432
-2.4806,-0.071086
-0.6623,-0.073852
1.1928,-0.075067
3.0847,-0.073876
5.0132,-0.07024
6.9783,-0.064537
8.9798,-0.057712
11.018,-0.050018
13.092,-0.042181
15.202,-0.034664
17.348,-0.02825
19.531,-0.023032
21.749,-0.018921
24.002,-0.014915
26.292,-0.011954
28.617,-0.0098744
30.977,-0.0081755
33.373,-0.0068657
35.804,-0.0056834
38.269,-0.0047196
40.77,-0.0038994
43.306,-0.0031888
45.876,-0.0025007
48.481,-0.0020011
51.12,-0.0016712
53.793,-0.0012833
56.501,-0.00099043
59.243,-0.00081753
62.018,-0.00064662
64.828,-0.00048284
67.671,-0.00032981
70.547,-0.00019761
73.457,-0.00011548
76.4,-3.4023e-05
79.376,-0
82.386,-0
85.427,-0
88.502,-0
91.609,-0
94.748,-0
97.919,-0
101.12,-0
104.36,-0
107.63,-0
110.92,-0
114.25,-0
117.61,-0
121.01,-0
124.43,-0
127.88,-0
131.37,-0
134.88,-0
138.43,-0
142,-0
145.61,-0
149.24,-0
152.91,-0
156.6,-0
160.32,-0
164.07,-0
167.85,-0
171.66,-0
175.5,-0
179.37,-0
183.26,-0
187.18,-0
191.13,-0
195.11,-0
199.11,-0
203.14,-0
207.2,-0
211.29,-0
215.4,-0
219.53,-0
223.7,-0
227.89,-0
232.1,-0
236.34,-0
240.61,-0
244.9,-0
249.22,-0
253.56,-0
257.92,-0
262.31,-0
266.72,-0
271.16,-0
275.62,-0
280.1,-0
284.61,-0
289.14,-0
293.69,-0
298.27,-0
302.87,-0
307.48,-0
312.13,-0
316.79,-0
321.47,-0
326.18,-0
330.9,-0
335.65,-0
340.42,-0
345.2,-0
350.01,-0
354.84,-0
359.69,-0
364.55,-0
369.44,-0
374.34,-0
379.26,-0
384.2,-0
389.16,-0
394.14,-0
399.13,-0
404.14,-0
409.17,-0
414.22,-0
419.28,-0
424.36,-0
429.45,-0
434.56,-0
439.69,-0
444.83,-0
449.98,-0
455.15,-0
460.34,-0
465.54,-0
470.75,-0
475.98,-0
481.22,-0
486.48,-0
491.75,-0
497.03,-0
502.32,-0
507.63,-0
512.94,-0
518.27,-0
523.61,-0
528.97,-0
534.33,-0
539.7,-0
545.09,-0
550.48,-0
555.89,-0
561.3,-0
566.73,-0
572.16,-0
577.6,-0
583.05,-0
588.51,-0
593.98,-0
599.45,-0
604.93,-0
610.42,-0
615.92,-0
621.42,-0
626.93,-0
632.45,-0
637.97,-0
643.5,-0
649.03,-0
654.57,-0
660.12,-0
665.66,-0
671.22,-0
676.77,-0
682.33,-0
687.9,-0
693.46,-0
699.03,-0
704.61,-0
710.18,-0
715.76,-0
721.34,-0
726.92,-0
732.5,-0
738.08,-0
743.67,-0
749.25,-0
754.84,-0
760.42,-0
766.01,-0
771.59,-0
777.18,-0
782.76,-0
788.34,-0
793.92,-0
799.5,-0
805.07,-0
810.64,-0
816.21,-0
821.78,-0
827.34,-0
832.91,-0
838.46,-0
844.01,-0
849.56,-0
855.11,-0
860.64,-0
866.18,-0
871.71,-0
877.23,-0
882.74,-0
888.25,-0
893.76,-0
899.25,-0
904.74,-0
910.23,-0
915.7,-0
921.17,-0
926.63,-0
932.08,-0
937.52,-0
942.95,-0
948.38,-0
953.79,-0
959.2,-0
964.59,-0
969.97,-0
975.35,-0
980.71,-0
986.06,-0
991.41,-0
996.73,-0
1002.1,-0
1007.4,-0
1012.7,-0
1017.9,-0
1023.2,-0
1028.5,-0
1033.7,-0
1038.9,-0
1044.1,-0
1049.3,-0
1054.5,-0
1059.7,-0
1064.9,-0
1070,-0
1075.1,-0
1080.2,-0
1085.3,-0
1090.4,-0
1095.5,-0
1100.5,-0
1105.5,-0
1110.5,-0
1115.5,-0
1120.5,-0
1125.5,-0
1130.4,-0
1135.3,-0
1140.2,-0
1145.1,-0
1150,-0
1154.8,-0
1159.7,-0
1164.5,-0
1169.3,-0
1174,-0
1178.8,-0
1183.5,-0
1188.2,-0
1192.9,-0
1197.6,-0
1202.2,-0
1206.8,-0
1211.4,-0
1216,-0
1220.5,-0
1225.1,-0
1229.6,-0
1234.1,-0
1238.5,-0
1243,-0
1247.4,-0
1251.8,-0
1256.1,-0
1260.5,-0
1264.8,-0
1269.1,-0
1273.3,-0
1277.6,-0
1281.8,-0
1286,-0
1290.1,-0
1294.3,-0
1298.4,-0
1302.5,-0
1306.5,-0
1310.6,-0
1314.6,-0
1318.5,-0
1322.5,-0
1326.4,-0
1330.3,-0
1334.2,-0
1338,-0
1341.8,-0
1345.6,-0
1349.4,-0
1353.1,-0
1356.8,-0
1360.4,-0
1364.1,-0
1367.7,-0
1371.2,-0
1374.8,-0
1378.3,-0
1381.8,-0
1385.2,-0
1388.7,-0
1392.1,-0
1395.4,-0
1398.8,-0
1402.1,-0
1405.3,-0
1408.6,-0
1411.8,-0
1414.9,-0
1418.1,-0
1421.2,-8.5881e-06
1424.3,-6.6884e-05
1427.3,-0.0001167
1430.3,-0.00021448
1433.3,-0.00040591
1436.2,-0.00063973
1439.1,-0.00098767
1442,-0.0013771
1444.8,-0.0017864
1447.7,-0.0022165
1450.4,-0.0026229
1453.2,-0.0031189
1455.9,-0.0036565
1458.6,-0.0042941
1461.2,-0.0048559
1463.8,-0.0055241
1466.4,-0.0062724
1468.9,-0.0070891
1471.4,-0.0080094
1473.9,-0.009068
1476.3,-0.010268
1478.7,-0.011609
1481.1,-0.013228
1483.4,-0.015148
1485.7,-0.01765
1487.9,-0.020704
1490.1,-0.023932
1492.3,-0.027944
1494.5,-0.033161
1496.6,-0.039076
1498.7,-0.045705
1500.7,-0.052131
1502.7,-0.057224
1504.7,-0.060737
1506.6,-0.06252
1508.5,-0.062731
1510.3,-0.061377
1512.2,-0.058671
1513.9,-0.05467
1515.7,-0.050529
1517.4,-0.045594
1519.1,-0.040328
1520.7,-0.034802
1522.3,-0.029601
1523.8,-0.024516
1525.4,-0.01978
1526.9,-0.015682
1528.3,-0.012105
1529.7,-0.009041
1531.1,-0.0066544
1532.4,-0.0048521
1533.7,-0.0033869
1535,-0.0023357
1536.2,-0.0015456
1537.4,-0.0011025
1538.5,-0.00082659
1539.6,-0.00061562
1540.7,-0.00044716
1541.7,-0.0003152
1542.7,-0.00021186
1543.6,-0.00013065
1544.5,-6.3667e-05
1545.4,-1.8553e-05
1546.3,-0
1547.1,-0
1547.8,-0
1548.5,-0
1549.2,-0
1549.9,-0
1550.5,-0
1551,-0
1551.5,-0
1552,-0
1552.5,-0
1552.9,-0
1553.3,-0
1553.6,-0
1553.9,-0
1554.1,-0
1554.4,-0
1554.5,-0
1554.7,-0
1554.8,-0
1554.8,-0
1554.8,-0


==> CSV/Q_2426_rate1.csv <==
X,Y
-25.8,-0
-25.78,-0
-25.722,-0
-25.624,-0
-25.488,-0
-25.312,-0
-25.098,-0
-24.845,-0
-24.552,-0
-24.221,-0
-23.851,-0
-23.442,-0
-22.994,-0
-22.507,-0
-21.982,-0
-21.417,-0
-20.814,-0
-20.172,-0
-19.491,-0
-18.772,-0
-18.014,-0
-17.217,0.00045135
-16.382,0.0012705
-15.509,0.0029318
-14.596,0.0069662
-13.646,0.013928
-12.657,0.024394
-11.629,0.040598
-10.564,0.062538
-9.4598,0.093203
-8.3177,0.13245
-7.1374,0.17837
-5.9191,0.22692
-4.6627,0.27387
-3.3684,0.3144
-2.0362,0.3415
-0.66613,0.35271
0.74169,0.34558
2.1872,0.31796
3.6703,0.2759
5.191,0.22932
6.7492,0.18169
8.3448,0.13608
9.9777,0.096126
11.648,0.066089
13.355,0.04653
15.1,0.032022
16.881,0.023751
18.699,0.018767
20.554,0.01626
22.446,0.014634
24.375,0.012651
26.34,0.010067
28.341,0.0078881
30.379,0.0058947
32.453,0.0044738
34.564,0.0032551
36.71,0.0024052
38.892,0.0015457
41.11,0.0010333
43.364,0.0005686
45.653,0.00030027
47.978,0.00022591
50.339,0.00016599
52.734,0.00014595
55.165,0.00011241
57.631,9.1481e-05
60.132,-0
62.667,-0
65.238,-0
67.842,-0
70.482,-0
73.155,-0
75.863,-0
78.604,-0
81.38,-0
84.189,-0
87.032,-0
89.909,-0
92.819,-0
95.762,-0
98.738,-0
101.75,-0
104.79,-0
107.86,-0
110.97,-0
114.11,-0
117.28,-0
120.48,-0
123.72,-0
126.99,-0
130.29,-0
133.62,-0
136.98,-0
140.37,-0
143.79,-0
147.25,-0
150.73,-0
154.24,-0
157.79,-0
161.36,-0
164.97,-0
168.6,-0
172.27,-0
175.96,-0
179.68,-0
183.44,-0
187.22,-0
191.03,-0
194.86,-0
198.73,-0
202.62,-0
206.54,-0
210.49,-0
214.47,-0
218.47,-0
222.5,-0
226.56,-0
230.65,-0
234.76,-0
238.9,-0
243.06,-0
247.25,-0
251.46,-0
255.7,-0
259.97,-0
264.26,-0
268.58,-0
272.92,-0
277.28,-0
281.67,-0
286.08,-0
290.52,-0
294.98,-0
299.47,-0
303.97,-0
308.5,-0
313.05,-0
317.63,-0
322.23,-0
326.85,-0
331.49,-0
336.15,-0
340.83,-0
345.54,-0
350.26,-0
355.01,-0
359.78,-0
364.57,-0
369.37,-0
374.2,-0
379.05,-0
383.91,-0
388.8,-0
393.7,-0
398.62,-0
403.56,-0
408.52,-0
413.5,-0
418.49,-0
423.5,-0
428.53,-0
433.58,-0
438.64,-0
443.72,-0
448.81,-0
453.92,-0
459.05,-0
464.19,-0
469.34,-0
474.52,-0
479.7,-0
484.9,-0
490.11,-0
495.34,-0
500.58,-0
505.84,-0
511.11,-0
516.39,-0
521.68,-0
526.99,-0
532.3,-0
537.63,-0
542.97,-0
548.33,-0
553.69,-0
559.06,-0
564.45,-0
569.84,-0
575.25,-0
580.66,-0
586.09,-0
591.52,-0
596.96,-0
602.41,-0
607.87,-0
613.34,-0
618.81,-0
624.3,-0
629.79,-0
635.28,-0
640.79,-0
646.3,-0
651.81,-0
657.33,-0
662.86,-0
668.4,-0
673.93,-0
679.48,-0
685.03,-0
690.58,-0
696.13,-0
701.69,-0
707.26,-0
712.83,-0
718.4,-0
723.97,-0
729.54,-0
735.12,-0
740.7,-0
746.28,-0
751.86,-0
757.45,-0
763.03,-0
768.62,-0
774.2,-0
779.79,-0
785.37,-0
790.95,-0
796.54,-0
802.12,-0
807.7,-0
813.28,-0
818.86,-0
824.43,-0
830.01,-0
835.58,-0
841.14,-0
846.71,-0
852.27,-0
857.82,-0
863.38,-0
868.92,-0
874.47,-0
880.01,-0
885.54,-0
891.07,-0
896.59,-0
902.11,-0
907.62,-0
913.12,-0
918.62,-0
924.11,-0
929.59,-0
935.06,-0
940.53,-0
945.99,-0
951.44,-0
956.88,-0
962.31,-0
967.74,-0
973.15,-0
978.56,-0
983.95,-0
989.34,-0
994.71,-0
1000.1,-0
1005.4,-0
1010.8,-0
1016.1,-0
1021.4,-0
1026.7,-0
1032,-0
1037.3,-0
1042.6,-0
1047.8,-0
1053.1,-0
1058.3,-0
1063.5,-0
1068.7,-0
1073.9,-0
1079.1,-0
1084.2,-0
1089.4,-0
1094.5,-0
1099.6,-0
1104.7,-0
1109.8,-0
1114.8,-0
1119.9,-0
1124.9,-0
1129.9,-0
1134.9,-0
1139.9,-0
1144.8,-0
1149.8,-0
1154.7,-0
1159.6,-0
1164.5,-0
1169.4,-0
1174.2,-0
1179,-0
1183.8,-0
1188.6,-0
1193.4,-0
1198.1,-0
1202.9,-0
1207.6,-0
1212.3,-0
1216.9,-0
1221.6,-0
1226.2,-0
1230.8,-0
1235.3,-0
1239.9,-0
1244.4,-0
1248.9,-0
1253.4,-0
1257.9,-0
1262.3,-0
1266.7,-0
1271.1,-0
1275.5,-0
1279.8,-0
1284.1,-0
1288.4,-0
1292.7,-0
1296.9,-0
1301.2,-0
1305.3,-0
1309.5,-0
1313.6,-0
1317.8,-0
1321.8,-0
1325.9,-0
1329.9,-0
1333.9,-0
1337.9,-0
1341.9,-0
1345.8,-0
1349.7,-0
1353.5,-0
1357.4,-0
1361.2,-0
1365,-0
1368.7,-0
1372.4,-0
1376.1,-0
1379.8,-0
1383.4,-0
1387,-0
1390.6,-0
1394.2,-0
1397.7,-0
1401.2,-0
1404.6,-0
1408,-0
1411.4,-0
1414.8,-0
1418.1,-0
1421.4,-0
1424.7,-0
1427.9,-0
1431.1,-0
1434.3,-0
1437.4,-0
1440.5,-0
1443.6,-0
1446.7,-0
1449.7,-0
1452.6,-0
1455.6,-0
1458.5,-0
1461.4,-0
1464.2,-0
1467,-0
1469.8,-0
1472.5,-0
1475.2,-0
1477.9,-0
1480.6,-0
1483.2,-0
1485.7,-0
1488.3,-0
1490.8,-0
1493.2,-0
1495.7,-0
1498.1,-0
1500.4,-0
1502.7,1.2959e-05
1505,0.00022946
1507.3,0.0004876
1509.5,0.0008466
1511.7,0.0013677
1513.8,0.0022383
1515.9,0.0039968
1518,0.0066865
1520.1,0.010299
1522.1,0.01518
1524,0.021283
1526,0.028522
1527.8,0.03668
1529.7,0.046936
1531.5,0.061598
1533.3,0.082714
1535,0.11267
1536.8,0.15151
1538.4,0.19882
1540.1,0.25111
1541.7,0.30496
1543.2,0.3591
1544.7,0.40825
1546.2,0.44708
1547.7,0.46807
1549.1,0.46569
1550.4,0.43997
1551.8,0.39552
1553.1,0.33755
1554.3,0.27388
1555.5,0.2101
1556.7,0.15387
1557.9,0.1076
1559,0.071123
1560,0.043496
1561.1,0.024441
1562,0.012604
1563,0.0062981
1563.9,0.0033512
1564.8,0.0017109
1565.6,0.00066671
1566.4,4.6144e-05
1567.2,-0
1567.9,-0
1568.6,-0
1569.2,-0
1569.8,-0
1570.4,-0
1570.9,-0
1571.4,-0
1571.8,-0
1572.3,-0
1572.6,-0
1573,-0
1573.2,-0
1573.5,-0
1573.7,-0
1573.9,-0
1574,-0
1574.1,-0
1574.2,-0
1574.2,-0


==> CSV/Q_2426_rate2.csv <==
X,Y
-25.8,-0
-25.78,-0
-25.722,-0
-25.624,-0
-25.488,-0
-25.312,-0
-25.098,-0
-24.845,-0
-24.552,-0
-24.221,-0
-23.851,-0
-23.442,-0
-22.994,-0
-22.507,-0
-21.982,-0
-21.417,-0
-20.814,-0
-20.172,-0
-19.491,-0
-18.772,-0
-18.014,-0
-17.217,-0
-16.382,-0
-15.509,-0
-14.596,-0
-13.646,-0
-12.657,-0
-11.629,-0
-10.564,-0
-9.4598,-0
-8.3177,-0
-7.1374,-0
-5.9191,-0
-4.6627,-0
-3.3684,-0.00050961
-2.0362,-0.011037
-0.66613,-0.04113
0.74169,-0.086757
2.1872,-0.13728
3.6703,-0.18346
5.191,-0.22409
6.7492,-0.25219
8.3448,-0.26417
9.9777,-0.25863
11.648,-0.2357
13.355,-0.1974
15.1,-0.1561
16.881,-0.11682
18.699,-0.082453
20.554,-0.054503
22.446,-0.033797
24.375,-0.020461
26.34,-0.012086
28.341,-0.0067219
30.379,-0.0028229
32.453,-0.00031193
34.564,-0
36.71,-0
38.892,-0
41.11,-0
43.364,-0
45.653,-0
47.978,-0
50.339,-0
52.734,-0
55.165,-0
57.631,-0
60.132,-0
62.667,-0
65.238,-0
67.842,-0
70.482,-0
73.155,-0
75.863,-0
78.604,-0
81.38,-0
84.189,-0
87.032,-0
89.909,-0
92.819,-0
95.762,-0
98.738,-0
101.75,-0
104.79,-0
107.86,-0
110.97,-0
114.11,-0
117.28,-0
120.48,-0
123.72,-0
126.99,-0
130.29,-0
133.62,-0
136.98,-0
140.37,-0
143.79,-0
147.25,-0
150.73,-0
154.24,-0
157.79,-0
161.36,-0
164.97,-0
168.6,-0
172.27,-0
175.96,-0
179.68,-0
183.44,-0
187.22,-0
191.03,-0
194.86,-0
198.73,-0
202.62,-0
206.54,-0
210.49,-0
214.47,-0
218.47,-0
222.5,-0
226.56,-0
230.65,-0
234.76,-0
238.9,-0
243.06,-0
247.25,-0
251.46,-0
255.7,-0
259.97,-0
264.26,-0
268.58,-0
272.92,-0
277.28,-0
281.67,-0
286.08,-0
290.52,-0
294.98,-0
299.47,-0
303.97,-0
308.5,-0
313.05,-0
317.63,-0
322.23,-0
326.85,-0
331.49,-0
336.15,-0
340.83,-0
345.54,-0
350.26,-0
355.01,-0
359.78,-0
364.57,-0
369.37,-0
374.2,-0
379.05,-0
383.91,-0
388.8,-0
393.7,-0
398.62,-0
403.56,-0
408.52,-0
413.5,-0
418.49,-0
423.5,-0
428.53,-0
433.58,-0
438.64,-0
443.72,-0
448.81,-0
453.92,-0
459.05,-0
464.19,-0
469.34,-0
474.52,-0
479.7,-0
484.9,-0
490.11,-0
495.34,-0
500.58,-0
505.84,-0
511.11,-0
516.39,-0
521.68,-0
526.99,-0
532.3,-0
537.63,-0
542.97,-0
548.33,-0
553.69,-0
559.06,-0
564.45,-0
569.84,-0
575.25,-0
580.66,-0
586.09,-0
591.52,-0
596.96,-0
602.41,-0
607.87,-0
613.34,-0
618.81,-0
624.3,-0
629.79,-0
635.28,-0
640.79,-0
646.3,-0
651.81,-0
657.33,-0
662.86,-0
668.4,-0
673.93,-0
679.48,-0
685.03,-0
690.58,-0
696.13,-0
701.69,-0
707.26,-0
712.83,-0
718.4,-0
723.97,-0
729.54,-0
735.12,-0
740.7,-0
746.28,-0
751.86,-0
757.45,-0
763.03,-0
768.62,-0
774.2,-0
779.79,-0
785.37,-0
790.95,-0
796.54,-0
802.12,-0
807.7,-0
813.28,-0
818.86,-0
824.43,-0
830.01,-0
835.58,-0
841.14,-0
846.71,-0
852.27,-0
857.82,-0
863.38,-0
868.92,-0
874.47,-0
880.01,-0
885.54,-0
891.07,-0
896.59,-0
902.11,-0
907.62,-0
913.12,-0
918.62,-0
924.11,-0
929.59,-0
935.06,-0
940.53,-0
945.99,-0
951.44,-0
956.88,-0
962.31,-0
967.74,-0
973.15,-0
978.56,-0
983.95,-0
989.34,-0
994.71,-0
1000.1,-0
1005.4,-0
1010.8,-0
1016.1,-0
1021.4,-0
1026.7,-0
1032,-0
1037.3,-0
1042.6,-0
1047.8,-0
1053.1,-0
1058.3,-0
1063.5,-0
1068.7,-0
1073.9,-0
1079.1,-0
1084.2,-0
1089.4,-0
1094.5,-0
1099.6,-0
1104.7,-0
1109.8,-0
1114.8,-0
1119.9,-0
1124.9,-0
1129.9,-0
1134.9,-0
1139.9,-0
1144.8,-0
1149.8,-0
1154.7,-0
1159.6,-0
1164.5,-0
1169.4,-0
1174.2,-0
1179,-0
1183.8,-0
1188.6,-0
1193.4,-0
1198.1,-0
1202.9,-0
1207.6,-0
1212.3,-0
1216.9,-0
1221.6,-0
1226.2,-0
1230.8,-0
1235.3,-0
1239.9,-0
1244.4,-0
1248.9,-0
1253.4,-0
1257.9,-0
1262.3,-0
1266.7,-0
1271.1,-0
1275.5,-0
1279.8,-0
1284.1,-0
1288.4,-0
1292.7,-0
1296.9,-0
1301.2,-0
1305.3,-0
1309.5,-0
1313.6,-0
1317.8,-0
1321.8,-0
1325.9,-0
1329.9,-0
1333.9,-0
1337.9,-0
1341.9,-0
1345.8,-0
1349.7,-0
1353.5,-0
1357.4,-0
1361.2,-0
1365,-0
1368.7,-0
1372.4,-0
1376.1,-0
1379.8,-0
1383.4,-0
1387,-0
1390.6,-0
1394.2,-0
1397.7,-0
1401.2,-0
1404.6,-0
1408,-0
1411.4,-0
1414.8,-0
1418.1,-0
1421.4,-0
1424.7,-0
1427.9,-0
1431.1,-0
1434.3,-0
1437.4,-0
1440.5,-0
1443.6,-0
1446.7,-0
1449.7,-0
1452.6,-0
1455.6,-0
1458.5,-0
1461.4,-0
1464.2,-0
1467,-1.9534e-05
1469.8,-4.5867e-05
1472.5,-5.9753e-05
1475.2,-4.5875e-05
1477.9,-2.5939e-05
1480.6,-0
1483.2,-0
1485.7,-0
1488.3,-0
1490.8,-7.8861e-05
1493.2,-0.0001995
1495.7,-0.00036501
1498.1,-0.00069582
1500.4,-0.0013089
1502.7,-0.0020398
1505,-0.0029894
1507.3,-0.0045894
1509.5,-0.0063208
1511.7,-0.0085508
1513.8,-0.011669
1515.9,-0.015437
1518,-0.02016
1520.1,-0.025031
1522.1,-0.031195
1524,-0.037966
1526,-0.046631
1527.8,-0.057634
1529.7,-0.072213
1531.5,-0.089685
1533.3,-0.10888
1535,-0.12952
1536.8,-0.14776
1538.4,-0.16019
1540.1,-0.16356
1541.7,-0.15661
1543.2,-0.14192
1544.7,-0.12139
1546.2,-0.097678
1547.7,-0.070731
1549.1,-0.04267
1550.4,-0.019746
1551.8,-0.0062381
1553.1,-0.0019835
1554.3,-0.0013154
1555.5,-0.0010334
1556.7,-0.0007044
1557.9,-0.00041471
1559,-0.00027998
1560,-0.00024176
1561.1,-0.00019175
1562,-0.00013637
1563,-8.9572e-05
1563.9,-2.6348e-05
1564.8,-0
1565.6,-0
1566.4,-0
1567.2,-0
1567.9,-0
1568.6,-0
1569.2,-0
1569.8,-0
1570.4,-0
1570.9,-0
1571.4,-0
1571.8,-0
1572.3,-0
1572.6,-0
1573,-0
1573.2,-0
1573.5,-0
1573.7,-0
1573.9,-0
1574,-0
1574.1,-0
1574.2,-0
1574.2,-0


==> CSV/Q_2426_rate3.csv <==
X,Y
-25.8,-0
-25.78,-0
-25.722,-0
-25.624,-0
-25.488,-0
-25.312,-0
-25.098,-0
-24.845,-0
-24.552,-0
-24.221,-0
-23.851,-0
-23.442,-0
-22.994,-0
-22.507,-0
-21.982,-0
-21.417,-0
-20.814,-0
-20.172,-0
-19.491,-0
-18.772,-0
-18.014,-0
-17.217,-0
-16.382,-0
-15.509,2.6348e-05
-14.596,8.9572e-05
-13.646,0.00013637
-12.657,0.00019175
-11.629,0.00024176
-10.564,0.00027998
-9.4598,0.00041471
-8.3177,0.0007044
-7.1374,0.0010334
-5.9191,0.0013154
-4.6627,0.0019835
-3.3684,0.0062381
-2.0362,0.019746
-0.66613,0.04267
0.74169,0.070731
2.1872,0.097678
3.6703,0.12139
5.191,0.14192
6.7492,0.15661
8.3448,0.16356
9.9777,0.16019
11.648,0.14776
13.355,0.12952
15.1,0.10888
16.881,0.089685
18.699,0.072213
20.554,0.057634
22.446,0.046631
24.375,0.037966
26.34,0.031195
28.341,0.025031
30.379,0.02016
32.453,0.015437
34.564,0.011669
36.71,0.0085508
38.892,0.0063208
41.11,0.0045894
43.364,0.0029894
45.653,0.0020398
47.978,0.0013089
50.339,0.00069582
52.734,0.00036501
55.165,0.0001995
57.631,7.8861e-05
60.132,-0
62.667,-0
65.238,-0
67.842,-0
70.482,2.5939e-05
73.155,4.5875e-05
75.863,5.9753e-05
78.604,4.5867e-05
81.38,1.9534e-05
84.189,-0
87.032,-0
89.909,-0
92.819,-0
95.762,-0
98.738,-0
101.75,-0
104.79,-0
107.86,-0
110.97,-0
114.11,-0
117.28,-0
120.48,-0
123.72,-0
126.99,-0
130.29,-0
133.62,-0
136.98,-0
140.37,-0
143.79,-0
147.25,-0
150.73,-0
154.24,-0
157.79,-0
161.36,-0
164.97,-0
168.6,-0
172.27,-0
175.96,-0
179.68,-0
183.44,-0
187.22,-0
191.03,-0
194.86,-0
198.73,-0
202.62,-0
206.54,-0
210.49,-0
214.47,-0
218.47,-0
222.5,-0
226.56,-0
230.65,-0
234.76,-0
238.9,-0
243.06,-0
247.25,-0
251.46,-0
255.7,-0
259.97,-0
264.26,-0
268.58,-0
272.92,-0
277.28,-0
281.67,-0
286.08,-0
290.52,-0
294.98,-0
299.47,-0
303.97,-0
308.5,-0
313.05,-0
317.63,-0
322.23,-0
326.85,-0
331.49,-0
336.15,-0
340.83,-0
345.54,-0
350.26,-0
355.01,-0
359.78,-0
364.57,-0
369.37,-0
374.2,-0
379.05,-0
383.91,-0
388.8,-0
393.7,-0
398.62,-0
403.56,-0
408.52,-0
413.5,-0
418.49,-0
423.5,-0
428.53,-0
433.58,-0
438.64,-0
443.72,-0
448.81,-0
453.92,-0
459.05,-0
464.19,-0
469.34,-0
474.52,-0
479.7,-0
484.9,-0
490.11,-0
495.34,-0
500.58,-0
505.84,-0
511.11,-0
516.39,-0
521.68,-0
526.99,-0
532.3,-0
537.63,-0
542.97,-0
548.33,-0
553.69,-0
559.06,-0
564.45,-0
569.84,-0
575.25,-0
580.66,-0
586.09,-0
591.52,-0
596.96,-0
602.41,-0
607.87,-0
613.34,-0
618.81,-0
624.3,-0
629.79,-0
635.28,-0
640.79,-0
646.3,-0
651.81,-0
657.33,-0
662.86,-0
668.4,-0
673.93,-0
679.48,-0
685.03,-0
690.58,-0
696.13,-0
701.69,-0
707.26,-0
712.83,-0
718.4,-0
723.97,-0
729.54,-0
735.12,-0
740.7,-0
746.28,-0
751.86,-0
757.45,-0
763.03,-0
768.62,-0
774.2,-0
779.79,-0
785.37,-0
790.95,-0
796.54,-0
802.12,-0
807.7,-0
813.28,-0
818.86,-0
824.43,-0
830.01,-0
835.58,-0
841.14,-0
846.71,-0
852.27,-0
857.82,-0
863.38,-0
868.92,-0
874.47,-0
880.01,-0
885.54,-0
891.07,-0
896.59,-0
902.11,-0
907.62,-0
913.12,-0
918.62,-0
924.11,-0
929.59,-0
935.06,-0
940.53,-0
945.99,-0
951.44,-0
956.88,-0
962.31,-0
967.74,-0
973.15,-0
978.56,-0
983.95,-0
989.34,-0
994.71,-0
1000.1,-0
1005.4,-0
1010.8,-0
1016.1,-0
1021.4,-0
1026.7,-0
1032,-0
1037.3,-0
1042.6,-0
1047.8,-0
1053.1,-0
1058.3,-0
1063.5,-0
1068.7,-0
1073.9,-0
1079.1,-0
1084.2,-0
1089.4,-0
1094.5,-0
1099.6,-0
1104.7,-0
1109.8,-0
1114.8,-0
1119.9,-0
1124.9,-0
1129.9,-0
1134.9,-0
1139.9,-0
1144.8,-0
1149.8,-0
1154.7,-0
1159.6,-0
1164.5,-0
1169.4,-0
1174.2,-0
1179,-0
1183.8,-0
1188.6,-0
1193.4,-0
1198.1,-0
1202.9,-0
1207.6,-0
1212.3,-0
1216.9,-0
1221.6,-0
1226.2,-0
1230.8,-0
1235.3,-0
1239.9,-0
1244.4,-0
1248.9,-0
1253.4,-0
1257.9,-0
1262.3,-0
1266.7,-0
1271.1,-0
1275.5,-0
1279.8,-0
1284.1,-0
1288.4,-0
1292.7,-0
1296.9,-0
1301.2,-0
1305.3,-0
1309.5,-0
1313.6,-0
1317.8,-0
1321.8,-0
1325.9,-0
1329.9,-0
1333.9,-0
1337.9,-0
1341.9,-0
1345.8,-0
1349.7,-0
1353.5,-0
1357.4,-0
1361.2,-0
1365,-0
1368.7,-0
1372.4,-0
1376.1,-0
1379.8,-0
1383.4,-0
1387,-0
1390.6,-0
1394.2,-0
1397.7,-0
1401.2,-0
1404.6,-0
1408,-0
1411.4,-0
1414.8,-0
1418.1,-0
1421.4,-0
1424.7,-0
1427.9,-0
1431.1,-0
1434.3,-0
1437.4,-0
1440.5,-0
1443.6,-0
1446.7,-0
1449.7,-0
1452.6,-0
1455.6,-0
1458.5,-0
1461.4,-0
1464.2,-0
1467,-0
1469.8,-0
1472.5,-0
1475.2,-0
1477.9,-0
1480.6,-0
1483.2,-0
1485.7,-0
1488.3,-0
1490.8,-0
1493.2,-0
1495.7,-0
1498.1,-0
1500.4,-0
1502.7,-0
1505,-0
1507.3,-0
1509.5,-0
1511.7,-0
1513.8,-0
1515.9,0.00031193
1518,0.0028229
1520.1,0.0067219
1522.1,0.012086
1524,0.020461
1526,0.033797
1527.8,0.054503
1529.7,0.082453
1531.5,0.11682
1533.3,0.1561
1535,0.1974
1536.8,0.2357
1538.4,0.25863
1540.1,0.26417
1541.7,0.25219
1543.2,0.22409
1544.7,0.18346
1546.2,0.13728
1547.7,0.086757
1549.1,0.04113
1550.4,0.011037
1551.8,0.00050961
1553.1,-0
1554.3,-0
1555.5,-0
1556.7,-0
1557.9,-0
1559,-0
1560,-0
1561.1,-0
1562,-0
1563,-0
1563.9,-0
1564.8,-0
1565.6,-0
1566.4,-0
1567.2,-0
1567.9,-0
1568.6,-0
1569.2,-0
1569.8,-0
1570.4,-0
1570.9,-0
1571.4,-0
1571.8,-0
1572.3,-0
1572.6,-0
1573,-0
1573.2,-0
1573.5,-0
1573.7,-0
1573.9,-0
1574,-0
1574.1,-0
1574.2,-0
1574.2,-0


==> CSV/Q_2426_rate4.csv <==
X,Y
-25.8,-0
-25.78,-0
-25.722,-0
-25.624,-0
-25.488,-0
-25.312,-0
-25.098,-0
-24.845,-0
-24.552,-0
-24.221,-0
-23.851,-0
-23.442,-0
-22.994,-0
-22.507,-0
-21.982,-0
-21.417,-0
-20.814,-0
-20.172,-0
-19.491,-0
-18.772,-0
-18.014,-4.6144e-05
-17.217,-0.00066671
-16.382,-0.0017109
-15.509,-0.0033512
-14.596,-0.0062981
-13.646,-0.012604
-12.657,-0.024441
-11.629,-0.043496
-10.564,-0.071123
-9.4598,-0.1076
-8.3177,-0.15387
-7.1374,-0.2101
-5.9191,-0.27388
-4.6627,-0.33755
-3.3684,-0.39552
-2.0362,-0.43997
-0.66613,-0.46569
0.74169,-0.46807
2.1872,-0.44708
3.6703,-0.40825
5.191,-0.3591
6.7492,-0.30496
8.3448,-0.25111
9.9777,-0.19882
11.648,-0.15151
13.355,-0.11267
15.1,-0.082714
16.881,-0.061598
18.699,-0.046936
20.554,-0.03668
22.446,-0.028522
24.375,-0.021283
26.34,-0.01518
28.341,-0.010299
30.379,-0.0066865
32.453,-0.0039968
34.564,-0.0022383
36.71,-0.0013677
38.892,-0.0008466
41.11,-0.0004876
43.364,-0.00022946
45.653,-1.2959e-05
47.978,-0
50.339,-0
52.734,-0
55.165,-0
57.631,-0
60.132,-0
62.667,-0
65.238,-0
67.842,-0
70.482,-0
73.155,-0
75.863,-0
78.604,-0
81.38,-0
84.189,-0
87.032,-0
89.909,-0
92.819,-0
95.762,-0
98.738,-0
101.75,-0
104.79,-0
107.86,-0
110.97,-0
114.11,-0
117.28,-0
120.48,-0
123.72,-0
126.99,-0
130.29,-0
133.62,-0
136.98,-0
140.37,-0
143.79,-0
147.25,-0
150.73,-0
154.24,-0
157.79,-0
161.36,-0
164.97,-0
168.6,-0
172.27,-0
175.96,-0
179.68,-0
183.44,-0
187.22,-0
191.03,-0
194.86,-0
198.73,-0
202.62,-0
206.54,-0
210.49,-0
214.47,-0
218.47,-0
222.5,-0
226.56,-0
230.65,-0
234.76,-0
238.9,-0
243.06,-0
247.25,-0
251.46,-0
255.7,-0
259.97,-0
264.26,-0
268.58,-0
272.92,-0
277.28,-0
281.67,-0
286.08,-0
290.52,-0
294.98,-0
299.47,-0
303.97,-0
308.5,-0
313.05,-0
317.63,-0
322.23,-0
326.85,-0
331.49,-0
336.15,-0
340.83,-0
345.54,-0
350.26,-0
355.01,-0
359.78,-0
364.57,-0
369.37,-0
374.2,-0
379.05,-0
383.91,-0
388.8,-0
393.7,-0
398.62,-0
403.56,-0
408.52,-0
413.5,-0
418.49,-0
423.5,-0
428.53,-0
433.58,-0
438.64,-0
443.72,-0
448.81,-0
453.92,-0
459.05,-0
464.19,-0
469.34,-0
474.52,-0
479.7,-0
484.9,-0
490.11,-0
495.34,-0
500.58,-0
505.84,-0
511.11,-0
516.39,-0
521.68,-0
526.99,-0
532.3,-0
537.63,-0
542.97,-0
548.33,-0
553.69,-0
559.06,-0
564.45,-0
569.84,-0
575.25,-0
580.66,-0
586.09,-0
591.52,-0
596.96,-0
602.41,-0
607.87,-0
613.34,-0
618.81,-0
624.3,-0
629.79,-0
635.28,-0
640.79,-0
646.3,-0
651.81,-0
657.33,-0
662.86,-0
668.4,-0
673.93,-0
679.48,-0
685.03,-0
690.58,-0
696.13,-0
701.69,-0
707.26,-0
712.83,-0
718.4,-0
723.97,-0
729.54,-0
735.12,-0
740.7,-0
746.28,-0
751.86,-0
757.45,-0
763.03,-0
768.62,-0
774.2,-0
779.79,-0
785.37,-0
790.95,-0
796.54,-0
802.12,-0
807.7,-0
813.28,-0
818.86,-0
824.43,-0
830.01,-0
835.58,-0
841.14,-0
846.71,-0
852.27,-0
857.82,-0
863.38,-0
868.92,-0
874.47,-0
880.01,-0
885.54,-0
891.07,-0
896.59,-0
902.11,-0
907.62,-0
913.12,-0
918.62,-0
924.11,-0
929.59,-0
935.06,-0
940.53,-0
945.99,-0
951.44,-0
956.88,-0
962.31,-0
967.74,-0
973.15,-0
978.56,-0
983.95,-0
989.34,-0
994.71,-0
1000.1,-0
1005.4,-0
1010.8,-0
1016.1,-0
1021.4,-0
1026.7,-0
1032,-0
1037.3,-0
1042.6,-0
1047.8,-0
1053.1,-0
1058.3,-0
1063.5,-0
1068.7,-0
1073.9,-0
1079.1,-0
1084.2,-0
1089.4,-0
1094.5,-0
1099.6,-0
1104.7,-0
1109.8,-0
1114.8,-0
1119.9,-0
1124.9,-0
1129.9,-0
1134.9,-0
1139.9,-0
1144.8,-0
1149.8,-0
1154.7,-0
1159.6,-0
1164.5,-0
1169.4,-0
1174.2,-0
1179,-0
1183.8,-0
1188.6,-0
1193.4,-0
1198.1,-0
1202.9,-0
1207.6,-0
1212.3,-0
1216.9,-0
1221.6,-0
1226.2,-0
1230.8,-0
1235.3,-0
1239.9,-0
1244.4,-0
1248.9,-0
1253.4,-0
1257.9,-0
1262.3,-0
1266.7,-0
1271.1,-0
1275.5,-0
1279.8,-0
1284.1,-0
1288.4,-0
1292.7,-0
1296.9,-0
1301.2,-0
1305.3,-0
1309.5,-0
1313.6,-0
1317.8,-0
1321.8,-0
1325.9,-0
1329.9,-0
1333.9,-0
1337.9,-0
1341.9,-0
1345.8,-0
1349.7,-0
1353.5,-0
1357.4,-0
1361.2,-0
1365,-0
1368.7,-0
1372.4,-0
1376.1,-0
1379.8,-0
1383.4,-0
1387,-0
1390.6,-0
1394.2,-0
1397.7,-0
1401.2,-0
1404.6,-0
1408,-0
1411.4,-0
1414.8,-0
1418.1,-0
1421.4,-0
1424.7,-0
1427.9,-0
1431.1,-0
1434.3,-0
1437.4,-0
1440.5,-0
1443.6,-0
1446.7,-0
1449.7,-0
1452.6,-0
1455.6,-0
1458.5,-0
1461.4,-0
1464.2,-0
1467,-0
1469.8,-0
1472.5,-0
1475.2,-0
1477.9,-0
1480.6,-0
1483.2,-0
1485.7,-0
1488.3,-0
1490.8,-9.1481e-05
1493.2,-0.00011241
1495.7,-0.00014595
1498.1,-0.00016599
1500.4,-0.00022591
1502.7,-0.00030027
1505,-0.0005686
1507.3,-0.0010333
1509.5,-0.0015457
1511.7,-0.0024052
1513.8,-0.0032551
1515.9,-0.0044738
1518,-0.0058947
1520.1,-0.0078881
1522.1,-0.010067
1524,-0.012651
1526,-0.014634
1527.8,-0.01626
1529.7,-0.018767
1531.5,-0.023751
1533.3,-0.032022
1535,-0.04653
1536.8,-0.066089
1538.4,-0.096126
1540.1,-0.13608
1541.7,-0.18169
1543.2,-0.22932
1544.7,-0.2759
1546.2,-0.31796
1547.7,-0.34558
1549.1,-0.35271
1550.4,-0.3415
1551.8,-0.3144
1553.1,-0.27387
1554.3,-0.22692
1555.5,-0.17837
1556.7,-0.13245
1557.9,-0.093203
1559,-0.062538
1560,-0.040598
1561.1,-0.024394
1562,-0.013928
1563,-0.0069662
1563.9,-0.0029318
1564.8,-0.0012705
1565.6,-0.00045135
1566.4,-0
1567.2,-0
1567.9,-0
1568.6,-0
1569.2,-0
1569.8,-0
1570.4,-0
1570.9,-0
1571.4,-0
1571.8,-0
1572.3,-0
1572.6,-0
1573,-0
1573.2,-0
1573.5,-0
1573.7,-0
1573.9,-0
1574,-0
1574.1,-0
1574.2,-0
1574.2,-0


==> CSV/Q_2426_rate5.csv <==
X,Y
-45.161,-0
-45.142,-0
-45.083,-0
-44.986,-0
-44.849,-0
-44.674,-0
-44.459,-0
-44.206,-0
-43.914,-0
-43.583,-0
-43.212,-0
-42.803,-0
-42.355,-0
-41.869,-0
-41.343,-0
-40.779,-0
-40.176,-0
-39.534,-0
-38.853,-0
-38.134,-0
-37.376,2.4702e-05
-36.579,0.00013795
-35.744,0.00031715
-34.87,0.00059905
-33.958,0.00097267
-33.007,0.0015132
-32.018,0.0022226
-30.991,0.0033239
-29.925,0.0049243
-28.821,0.0073823
-27.679,0.011069
-26.499,0.016471
-25.281,0.024091
-24.024,0.034125
-22.73,0.047985
-21.398,0.066674
-20.028,0.089919
-18.62,0.11709
-17.174,0.14797
-15.691,0.18232
-14.171,0.2191
-12.612,0.25771
-11.017,0.29582
-9.3839,0.3316
-7.7137,0.36227
-6.0064,0.3857
-4.262,0.39957
-2.4806,0.40157
-0.6623,0.39183
1.1928,0.37171
3.0847,0.34387
5.0132,0.31016
6.9783,0.27254
8.9798,0.23453
11.018,0.19663
13.092,0.16173
15.202,0.13205
17.348,0.10868
19.531,0.091141
21.749,0.077354
24.002,0.066129
26.292,0.056986
28.617,0.049599
30.977,0.043626
33.373,0.038565
35.804,0.03412
38.269,0.030241
40.77,0.026839
43.306,0.023832
45.876,0.021197
48.481,0.018733
51.12,0.016533
53.793,0.014454
56.501,0.012318
59.243,0.010477
62.018,0.00891
64.828,0.0074799
67.671,0.0059269
70.547,0.0045635
73.457,0.0031469
76.4,0.0019556
79.376,0.0012264
82.386,0.00061082
85.427,0.00037047
88.502,0.00020875
91.609,-0
94.748,-0
97.919,-0
101.12,-0
104.36,-0
107.63,-0
110.92,-0
114.25,-0
117.61,-0
121.01,-0
124.43,-0
127.88,-0
131.37,-0
134.88,-0
138.43,-0
142,-0
145.61,-0
149.24,-0
152.91,-0
156.6,-0
160.32,-0
164.07,-0
167.85,-0
171.66,-0
175.5,-0
179.37,-0
183.26,-0
187.18,-0
191.13,-0
195.11,-0
199.11,-0
203.14,-0
207.2,-0
211.29,-0
215.4,-0
219.53,-0
223.7,-0
227.89,-0
232.1,-0
236.34,-0
240.61,-0
244.9,-0
249.22,-0
253.56,-0
257.92,-0
262.31,-0
266.72,-0
271.16,-0
275.62,-0
280.1,-0
284.61,-0
289.14,-0
293.69,-0
298.27,-0
302.87,-0
307.48,-0
312.13,-0
316.79,-0
321.47,-0
326.18,-0
330.9,-0
335.65,-0
340.42,-0
345.2,-0
350.01,-0
354.84,-0
359.69,-0
364.55,-0
369.44,-0
374.34,-0
379.26,-0
384.2,-0
389.16,-0
394.14,-0
399.13,-0
404.14,-0
409.17,-0
414.22,-0
419.28,-0
424.36,-0
429.45,-0
434.56,-0
439.69,-0
444.83,-0
449.98,-0
455.15,-0
460.34,-0
465.54,-0
470.75,-0
475.98,-0
481.22,-0
486.48,-0
491.75,-0
497.03,-0
502.32,-0
507.63,-0
512.94,-0
518.27,-0
523.61,-0
528.97,-0
534.33,-0
539.7,-0
545.09,-0
550.48,-0
555.89,-0
561.3,-0
566.73,-0
572.16,-0
577.6,-0
583.05,-0
588.51,-0
593.98,-0
599.45,-0
604.93,-0
610.42,-0
615.92,-0
621.42,-0
626.93,-0
632.45,-0
637.97,-0
643.5,-0
649.03,-0
654.57,-0
660.12,-0
665.66,-0
671.22,-0
676.77,-0
682.33,-0
687.9,-0
693.46,-0
699.03,-0
704.61,-0
710.18,-0
715.76,-0
721.34,-0
726.92,-0
732.5,-0
738.08,-0
743.67,-0
749.25,-0
754.84,-0
760.42,-0
766.01,-0
771.59,-0
777.18,-0
782.76,-0
788.34,-0
793.92,-0
799.5,-0
805.07,-0
810.64,-0
816.21,-0
821.78,-0
827.34,-0
832.91,-0
838.46,-0
844.01,-0
849.56,-0
855.11,-0
860.64,-0
866.18,-0
871.71,-0
877.23,-0
882.74,-0
888.25,-0
893.76,-0
899.25,-0
904.74,-0
910.23,-0
915.7,-0
921.17,-0
926.63,-0
932.08,-0
937.52,-0
942.95,-0
948.38,-0
953.79,-0
959.2,-0
964.59,-0
969.97,-0
975.35,-0
980.71,-0
986.06,-0
991.41,-0
996.73,-0
1002.1,-0
1007.4,-0
1012.7,-0
1017.9,-0
1023.2,-0
1028.5,-0
1033.7,-0
1038.9,-0
1044.1,-0
1049.3,-0
1054.5,-0
1059.7,-0
1064.9,-0
1070,-0
1075.1,-0
1080.2,-0
1085.3,-0
1090.4,-0
1095.5,-0
1100.5,-0
1105.5,-0
1110.5,-0
1115.5,-0
1120.5,-0
1125.5,-0
1130.4,-0
1135.3,-0
1140.2,-0
1145.1,-0
1150,-0
1154.8,-0
1159.7,-0
1164.5,-0
1169.3,-0
1174,-0
1178.8,-0
1183.5,-0
1188.2,-0
1192.9,-0
1197.6,-0
1202.2,-0
1206.8,-0
1211.4,-0
1216,-0
1220.5,-0
1225.1,-0
1229.6,-0
1234.1,-0
1238.5,-0
1243,-0
1247.4,-0
1251.8,-0
1256.1,-0
1260.5,-0
1264.8,-0
1269.1,-0
1273.3,-0
1277.6,-0
1281.8,-0
1286,-0
1290.1,-0
1294.3,-0
1298.4,-0
1302.5,-0
1306.5,-0
1310.6,-0
1314.6,-0
1318.5,-0
1322.5,-0
1326.4,-0
1330.3,-0
1334.2,-0
1338,-0
1341.8,-0
1345.6,-0
1349.4,-0
1353.1,-0
1356.8,-0
1360.4,-0
1364.1,-0
1367.7,-0
1371.2,-0
1374.8,-0
1378.3,-0
1381.8,-0
1385.2,-0
1388.7,-0
1392.1,-0
1395.4,-0
1398.8,-0
1402.1,-0
1405.3,-0
1408.6,-0
1411.8,-0
1414.9,-0
1418.1,-0
1421.2,-0
1424.3,-0
1427.3,-0
1430.3,-0
1433.3,0.00028052
1436.2,0.00053618
1439.1,0.00087414
1442,0.0014143
1444.8,0.0019569
1447.7,0.0025483
1450.4,0.0031258
1453.2,0.0038665
1455.9,0.0051547
1458.6,0.0064057
1461.2,0.0077252
1463.8,0.0097899
1466.4,0.012196
1468.9,0.014847
1471.4,0.017797
1473.9,0.021471
1476.3,0.025727
1478.7,0.030633
1481.1,0.037037
1483.4,0.04495
1485.7,0.056207
1487.9,0.070635
1490.1,0.088071
1492.3,0.11031
1494.5,0.13942
1496.6,0.17486
1498.7,0.21462
1500.7,0.25937
1502.7,0.30592
1504.7,0.35129
1506.6,0.39204
1508.5,0.42595
1510.3,0.44953
1512.2,0.46042
1513.9,0.45698
1515.7,0.43974
1517.4,0.41015
1519.1,0.37162
1520.7,0.32825
1522.3,0.28348
1523.8,0.23982
1525.4,0.19877
1526.9,0.16142
1528.3,0.1276
1529.7,0.097934
1531.1,0.073315
1532.4,0.053138
1533.7,0.037872
1535,0.026563
1536.2,0.018406
1537.4,0.012525
1538.5,0.0085139
1539.6,0.0057147
1540.7,0.0036968
1541.7,0.0023733
1542.7,0.0014083
1543.6,0.00076669
1544.5,0.00032865
1545.4,0.00015217
1546.3,5.8103e-05
1547.1,3.0033e-06
1547.8,-0
1548.5,-0
1549.2,-0
1549.9,-0
1550.5,-0
1551,-0
1551.5,-0
1552,-0
1552.5,-0
1552.9,-0
1553.3,-0
1553.6,-0
1553.9,-0
1554.1,-0
1554.4,-0
1554.5,-0
1554.7,-0
1554.8,-0
1554.8,-0
1554.8,-0


==> CSV/Q_2426_rate6.csv <==
X,Y
-45.161,-0
-45.142,-0
-45.083,-0
-44.986,-0
-44.849,-0
-44.674,-0
-44.459,-0
-44.206,-0
-43.914,-0
-43.583,-0
-43.212,-0
-42.803,-0
-42.355,-0
-41.869,-0
-41.343,-0
-40.779,-0
-40.176,-0
-39.534,-0
-38.853,-0
-38.134,-0
-37.376,-0
-36.579,-0
-35.744,-0
-34.87,-0
-33.958,-0
-33.007,-0
-32.018,-0
-30.991,-0
-29.925,-0
-28.821,-0
-27.679,-0
-26.499,-0
-25.281,-0
-24.024,-0
-22.73,-0
-21.398,-0
-20.028,-0
-18.62,-0
-17.174,-0
-15.691,-0
-14.171,-0
-12.612,-6.3946e-06
-11.017,-0.00033699
-9.3839,-0.003673
-7.7137,-0.012688
-6.0064,-0.026802
-4.262,-0.044676
-2.4806,-0.065391
-0.6623,-0.091518
1.1928,-0.11916
3.0847,-0.14648
5.0132,-0.17282
6.9783,-0.19532
8.9798,-0.21037
11.018,-0.21494
13.092,-0.20728
15.202,-0.19179
17.348,-0.17408
19.531,-0.1549
21.749,-0.13305
24.002,-0.10715
26.292,-0.082196
28.617,-0.061477
30.977,-0.044434
33.373,-0.030823
35.804,-0.020063
38.269,-0.013257
40.77,-0.0076957
43.306,-0.0043488
45.876,-0.0017294
48.481,-7.6741e-05
51.12,-0
53.793,-0
56.501,-0
59.243,-0
62.018,-0
64.828,-0
67.671,-0
70.547,-0
73.457,-0
76.4,-0
79.376,-0
82.386,-0
85.427,-0
88.502,-0
91.609,-0
94.748,-0
97.919,-0
101.12,-0
104.36,-0
107.63,-0
110.92,-0
114.25,-0
117.61,-0
121.01,-0
124.43,-0
127.88,-0
131.37,-0
134.88,-0
138.43,-0
142,-0
145.61,-0
149.24,-0
152.91,-0
156.6,-0
160.32,-0
164.07,-0
167.85,-0
171.66,-0
175.5,-0
179.37,-0
183.26,-0
187.18,-0
191.13,-0
195.11,-0
199.11,-0
203.14,-0
207.2,-0
211.29,-0
215.4,-0
219.53,-0
223.7,-0
227.89,-0
232.1,-0
236.34,-0
240.61,-0
244.9,-0
249.22,-0
253.56,-0
257.92,-0
262.31,-0
266.72,-0
271.16,-0
275.62,-0
280.1,-0
284.61,-0
289.14,-0
293.69,-0
298.27,-0
302.87,-0
307.48,-0
312.13,-0
316.79,-0
321.47,-0
326.18,-0
330.9,-0
335.65,-0
340.42,-0
345.2,-0
350.01,-0
354.84,-0
359.69,-0
364.55,-0
369.44,-0
374.34,-0
379.26,-0
384.2,-0
389.16,-0
394.14,-0
399.13,-0
404.14,-0
409.17,-0
414.22,-0
419.28,-0
424.36,-0
429.45,-0
434.56,-0
439.69,-0
444.83,-0
449.98,-0
455.15,-0
460.34,-0
465.54,-0
470.75,-0
475.98,-0
481.22,-0
486.48,-0
491.75,-0
497.03,-0
502.32,-0
507.63,-0
512.94,-0
518.27,-0
523.61,-0
528.97,-0
534.33,-0
539.7,-0
545.09,-0
550.48,-0
555.89,-0
561.3,-0
566.73,-0
572.16,-0
577.6,-0
583.05,-0
588.51,-0
593.98,-0
599.45,-0
604.93,-0
610.42,-0
615.92,-0
621.42,-0
626.93,-0
632.45,-0
637.97,-0
643.5,-0
649.03,-0
654.57,-0
660.12,-0
665.66,-0
671.22,-0
676.77,-0
682.33,-0
687.9,-0
693.46,-0
699.03,-0
704.61,-0
710.18,-0
715.76,-0
721.34,-0
726.92,-0
732.5,-0
738.08,-0
743.67,-0
749.25,-0
754.84,-0
760.42,-0
766.01,-0
771.59,-0
777.18,-0
782.76,-0
788.34,-0
793.92,-0
799.5,-0
805.07,-0
810.64,-0
816.21,-0
821.78,-0
827.34,-0
832.91,-0
838.46,-0
844.01,-0
849.56,-0
855.11,-0
860.64,-0
866.18,-0
871.71,-0
877.23,-0
882.74,-0
888.25,-0
893.76,-0
899.25,-0
904.74,-0
910.23,-0
915.7,-0
921.17,-0
926.63,-0
932.08,-0
937.52,-0
942.95,-0
948.38,-0
953.79,-0
959.2,-0
964.59,-0
969.97,-0
975.35,-0
980.71,-0
986.06,-0
991.41,-0
996.73,-0
1002.1,-0
1007.4,-0
1012.7,-0
1017.9,-0
1023.2,-0
1028.5,-0
1033.7,-0
1038.9,-0
1044.1,-0
1049.3,-0
1054.5,-0
1059.7,-0
1064.9,-0
1070,-0
1075.1,-0
1080.2,-0
1085.3,-0
1090.4,-0
1095.5,-0
1100.5,-0
1105.5,-0
1110.5,-0
1115.5,-0
1120.5,-0
1125.5,-0
1130.4,-0
1135.3,-0
1140.2,-0
1145.1,-0
1150,-0
1154.8,-0
1159.7,-0
1164.5,-0
1169.3,-0
1174,-0
1178.8,-0
1183.5,-0
1188.2,-0
1192.9,-0
1197.6,-0
1202.2,-0
1206.8,-0
1211.4,-0
1216,-0
1220.5,-0
1225.1,-0
1229.6,-0
1234.1,-0
1238.5,-0
1243,-0
1247.4,-0
1251.8,-0
1256.1,-0
1260.5,-0
1264.8,-0
1269.1,-0
1273.3,-0
1277.6,-0
1281.8,-0
1286,-0
1290.1,-0
1294.3,-0
1298.4,-0
1302.5,-0
1306.5,-0
1310.6,-0
1314.6,-0
1318.5,-0
1322.5,-0
1326.4,-0
1330.3,-0
1334.2,-0
1338,-0
1341.8,-0
1345.6,-0
1349.4,-0
1353.1,-0
1356.8,-0
1360.4,-0
1364.1,-0
1367.7,-0
1371.2,-0
1374.8,-0
1378.3,-0
1381.8,-0
1385.2,-0
1388.7,-0
1392.1,-0
1395.4,-0
1398.8,-0
1402.1,-9.0218e-06
1405.3,-6.7845e-05
1408.6,-0.00010964
1411.8,-0.00013265
1414.9,-0.00012948
1418.1,-0.00011219
1421.2,-5.4834e-05
1424.3,-0
1427.3,-0
1430.3,-0
1433.3,-0
1436.2,-6.0116e-06
1439.1,-4.2826e-05
1442,-8.058e-05
1444.8,-0.00018862
1447.7,-0.00051757
1450.4,-0.0010749
1453.2,-0.002068
1455.9,-0.0036561
1458.6,-0.0059341
1461.2,-0.0083964
1463.8,-0.011437
1466.4,-0.015087
1468.9,-0.019289
1471.4,-0.023792
1473.9,-0.028966
1476.3,-0.035028
1478.7,-0.042591
1481.1,-0.051561
1483.4,-0.063056
1485.7,-0.076637
1487.9,-0.092026
1490.1,-0.10419
1492.3,-0.113
1494.5,-0.12204
1496.6,-0.12979
1498.7,-0.1338
1500.7,-0.13145
1502.7,-0.12496
1504.7,-0.11354
1506.6,-0.098864
1508.5,-0.083187
1510.3,-0.066075
1512.2,-0.049115
1513.9,-0.034936
1515.7,-0.023193
1517.4,-0.013429
1519.1,-0.0064703
1520.7,-0.0021098
1522.3,-0.00031965
1523.8,-6.0905e-06
1525.4,-0
1526.9,-0
1528.3,-0
1529.7,-0
1531.1,-0
1532.4,-0
1533.7,-0
1535,-0
1536.2,-0
1537.4,-0
1538.5,-0
1539.6,-0
1540.7,-0
1541.7,-0
1542.7,-0
1543.6,-0
1544.5,-0
1545.4,-0
1546.3,-0
1547.1,-0
1547.8,-0
1548.5,-0
1549.2,-0
1549.9,-0
1550.5,-0
1551,-0
1551.5,-0
1552,-0
1552.5,-0
1552.9,-0
1553.3,-0
1553.6,-0
1553.9,-0
1554.1,-0
1554.4,-0
1554.5,-0
1554.7,-0
1554.8,-0
1554.8,-0
1554.8,-0


==> CSV/Q_2426_rate7.csv <==
X,Y
-45.161,-0
-45.142,-0
-45.083,-0
-44.986,-0
-44.849,-0
-44.674,-0
-44.459,-0
-44.206,-0
-43.914,-0
-43.583,-0
-43.212,-0
-42.803,-0
-42.355,-0
-41.869,-0
-41.343,-0
-40.779,-0
-40.176,-0
-39.534,-0
-38.853,-0
-38.134,-0
-37.376,-0
-36.579,-0
-35.744,-0
-34.87,-0
-33.958,-0
-33.007,-0
-32.018,-0
-30.991,-0
-29.925,-0
-28.821,-0
-27.679,-0
-26.499,-0
-25.281,-0
-24.024,-0
-22.73,-0
-21.398,-0
-20.028,-0
-18.62,-0
-17.174,-0
-15.691,-0
-14.171,6.0905e-06
-12.612,0.00031965
-11.017,0.0021098
-9.3839,0.0064703
-7.7137,0.013429
-6.0064,0.023193
-4.262,0.034936
-2.4806,0.049115
-0.6623,0.066075
1.1928,0.083187
3.0847,0.098864
5.0132,0.11354
6.9783,0.12496
8.9798,0.13145
11.018,0.1338
13.092,0.12979
15.202,0.12204
17.348,0.113
19.531,0.10419
21.749,0.092026
24.002,0.076637
26.292,0.063056
28.617,0.051561
30.977,0.042591
33.373,0.035028
35.804,0.028966
38.269,0.023792
40.77,0.019289
43.306,0.015087
45.876,0.011437
48.481,0.0083964
51.12,0.0059341
53.793,0.0036561
56.501,0.002068
59.243,0.0010749
62.018,0.00051757
64.828,0.00018862
67.671,8.058e-05
70.547,4.2826e-05
73.457,6.0116e-06
76.4,-0
79.376,-0
82.386,-0
85.427,-0
88.502,5.4834e-05
91.609,0.00011219
94.748,0.00012948
97.919,0.00013265
101.12,0.00010964
104.36,6.7845e-05
107.63,9.0218e-06
110.92,-0
114.25,-0
117.61,-0
121.01,-0
124.43,-0
127.88,-0
131.37,-0
134.88,-0
138.43,-0
142,-0
145.61,-0
149.24,-0
152.91,-0
156.6,-0
160.32,-0
164.07,-0
167.85,-0
171.66,-0
175.5,-0
179.37,-0
183.26,-0
187.18,-0
191.13,-0
195.11,-0
199.11,-0
203.14,-0
207.2,-0
211.29,-0
215.4,-0
219.53,-0
223.7,-0
227.89,-0
232.1,-0
236.34,-0
240.61,-0
244.9,-0
249.22,-0
253.56,-0
257.92,-0
262.31,-0
266.72,-0
271.16,-0
275.62,-0
280.1,-0
284.61,-0
289.14,-0
293.69,-0
298.27,-0
302.87,-0
307.48,-0
312.13,-0
316.79,-0
321.47,-0
326.18,-0
330.9,-0
335.65,-0
340.42,-0
345.2,-0
350.01,-0
354.84,-0
359.69,-0
364.55,-0
369.44,-0
374.34,-0
379.26,-0
384.2,-0
389.16,-0
394.14,-0
399.13,-0
404.14,-0
409.17,-0
414.22,-0
419.28,-0
424.36,-0
429.45,-0
434.56,-0
439.69,-0
444.83,-0
449.98,-0
455.15,-0
460.34,-0
465.54,-0
470.75,-0
475.98,-0
481.22,-0
486.48,-0
491.75,-0
497.03,-0
502.32,-0
507.63,-0
512.94,-0
518.27,-0
523.61,-0
528.97,-0
534.33,-0
539.7,-0
545.09,-0
550.48,-0
555.89,-0
561.3,-0
566.73,-0
572.16,-0
577.6,-0
583.05,-0
588.51,-0
593.98,-0
599.45,-0
604.93,-0
610.42,-0
615.92,-0
621.42,-0
626.93,-0
632.45,-0
637.97,-0
643.5,-0
649.03,-0
654.57,-0
660.12,-0
665.66,-0
671.22,-0
676.77,-0
682.33,-0
687.9,-0
693.46,-0
699.03,-0
704.61,-0
710.18,-0
715.76,-0
721.34,-0
726.92,-0
732.5,-0
738.08,-0
743.67,-0
749.25,-0
754.84,-0
760.42,-0
766.01,-0
771.59,-0
777.18,-0
782.76,-0
788.34,-0
793.92,-0
799.5,-0
805.07,-0
810.64,-0
816.21,-0
821.78,-0
827.34,-0
832.91,-0
838.46,-0
844.01,-0
849.56,-0
855.11,-0
860.64,-0
866.18,-0
871.71,-0
877.23,-0
882.74,-0
888.25,-0
893.76,-0
899.25,-0
904.74,-0
910.23,-0
915.7,-0
921.17,-0
926.63,-0
932.08,-0
937.52,-0
942.95,-0
948.38,-0
953.79,-0
959.2,-0
964.59,-0
969.97,-0
975.35,-0
980.71,-0
986.06,-0
991.41,-0
996.73,-0
1002.1,-0
1007.4,-0
1012.7,-0
1017.9,-0
1023.2,-0
1028.5,-0
1033.7,-0
1038.9,-0
1044.1,-0
1049.3,-0
1054.5,-0
1059.7,-0
1064.9,-0
1070,-0
1075.1,-0
1080.2,-0
1085.3,-0
1090.4,-0
1095.5,-0
1100.5,-0
1105.5,-0
1110.5,-0
1115.5,-0
1120.5,-0
1125.5,-0
1130.4,-0
1135.3,-0
1140.2,-0
1145.1,-0
1150,-0
1154.8,-0
1159.7,-0
1164.5,-0
1169.3,-0
1174,-0
1178.8,-0
1183.5,-0
1188.2,-0
1192.9,-0
1197.6,-0
1202.2,-0
1206.8,-0
1211.4,-0
1216,-0
1220.5,-0
1225.1,-0
1229.6,-0
1234.1,-0
1238.5,-0
1243,-0
1247.4,-0
1251.8,-0
1256.1,-0
1260.5,-0
1264.8,-0
1269.1,-0
1273.3,-0
1277.6,-0
1281.8,-0
1286,-0
1290.1,-0
1294.3,-0
1298.4,-0
1302.5,-0
1306.5,-0
1310.6,-0
1314.6,-0
1318.5,-0
1322.5,-0
1326.4,-0
1330.3,-0
1334.2,-0
1338,-0
1341.8,-0
1345.6,-0
1349.4,-0
1353.1,-0
1356.8,-0
1360.4,-0
1364.1,-0
1367.7,-0
1371.2,-0
1374.8,-0
1378.3,-0
1381.8,-0
1385.2,-0
1388.7,-0
1392.1,-0
1395.4,-0
1398.8,-0
1402.1,-0
1405.3,-0
1408.6,-0
1411.8,-0
1414.9,-0
1418.1,-0
1421.2,-0
1424.3,-0
1427.3,-0
1430.3,-0
1433.3,-0
1436.2,-0
1439.1,-0
1442,-0
1444.8,-0
1447.7,-0
1450.4,-0
1453.2,-0
1455.9,-0
1458.6,-0
1461.2,7.6741e-05
1463.8,0.0017294
1466.4,0.0043488
1468.9,0.0076957
1471.4,0.013257
1473.9,0.020063
1476.3,0.030823
1478.7,0.044434
1481.1,0.061477
1483.4,0.082196
1485.7,0.10715
1487.9,0.13305
1490.1,0.1549
1492.3,0.17408
1494.5,0.19179
1496.6,0.20728
1498.7,0.21494
1500.7,0.21037
1502.7,0.19532
1504.7,0.17282
1506.6,0.14648
1508.5,0.11916
1510.3,0.091518
1512.2,0.065391
1513.9,0.044676
1515.7,0.026802
1517.4,0.012688
1519.1,0.003673
1520.7,0.00033699
1522.3,6.3946e-06
1523.8,-0
1525.4,-0
1526.9,-0
1528.3,-0
1529.7,-0
1531.1,-0
1532.4,-0
1533.7,-0
1535,-0
1536.2,-0
1537.4,-0
1538.5,-0
1539.6,-0
1540.7,-0
1541.7,-0
1542.7,-0
1543.6,-0
1544.5,-0
1545.4,-0
1546.3,-0
1547.1,-0
1547.8,-0
1548.5,-0
1549.2,-0
1549.9,-0
1550.5,-0
1551,-0
1551.5,-0
1552,-0
1552.5,-0
1552.9,-0
1553.3,-0
1553.6,-0
1553.9,-0
1554.1,-0
1554.4,-0
1554.5,-0
1554.7,-0
1554.8,-0
1554.8,-0
1554.8,-0


==> CSV/Q_2426_rate8.csv <==
X,Y
-45.161,-0
-45.142,-0
-45.083,-0
-44.986,-0
-44.849,-0
-44.674,-0
-44.459,-0
-44.206,-0
-43.914,-0
-43.583,-0
-43.212,-0
-42.803,-0
-42.355,-0
-41.869,-0
-41.343,-0
-40.779,-0
-40.176,-0
-39.534,-0
-38.853,-0
-38.134,-0
-37.376,-3.0033e-06
-36.579,-5.8103e-05
-35.744,-0.00015217
-34.87,-0.00032865
-33.958,-0.00076669
-33.007,-0.0014083
-32.018,-0.0023733
-30.991,-0.0036968
-29.925,-0.0057147
-28.821,-0.0085139
-27.679,-0.012525
-26.499,-0.018406
-25.281,-0.026563
-24.024,-0.037872
-22.73,-0.053138
-21.398,-0.073315
-20.028,-0.097934
-18.62,-0.1276
-17.174,-0.16142
-15.691,-0.19877
-14.171,-0.23982
-12.612,-0.28348
-11.017,-0.32825
-9.3839,-0.37162
-7.7137,-0.41015
-6.0064,-0.43974
-4.262,-0.45698
-2.4806,-0.46042
-0.6623,-0.44953
1.1928,-0.42595
3.0847,-0.39204
5.0132,-0.35129
6.9783,-0.30592
8.9798,-0.25937
11.018,-0.21462
13.092,-0.17486
15.202,-0.13942
17.348,-0.11031
19.531,-0.088071
21.749,-0.070635
24.002,-0.056207
26.292,-0.04495
28.617,-0.037037
30.977,-0.030633
33.373,-0.025727
35.804,-0.021471
38.269,-0.017797
40.77,-0.014847
43.306,-0.012196
45.876,-0.0097899
48.481,-0.0077252
51.12,-0.0064057
53.793,-0.0051547
56.501,-0.0038665
59.243,-0.0031258
62.018,-0.0025483
64.828,-0.0019569
67.671,-0.0014143
70.547,-0.00087414
73.457,-0.00053618
76.4,-0.00028052
79.376,-0
82.386,-0
85.427,-0
88.502,-0
91.609,-0
94.748,-0
97.919,-0
101.12,-0
104.36,-0
107.63,-0
110.92,-0
114.25,-0
117.61,-0
121.01,-0
124.43,-0
127.88,-0
131.37,-0
134.88,-0
138.43,-0
142,-0
145.61,-0
149.24,-0
152.91,-0
156.6,-0
160.32,-0
164.07,-0
167.85,-0
171.66,-0
175.5,-0
179.37,-0
183.26,-0
187.18,-0
191.13,-0
195.11,-0
199.11,-0
203.14,-0
207.2,-0
211.29,-0
215.4,-0
219.53,-0
223.7,-0
227.89,-0
232.1,-0
236.34,-0
240.61,-0
244.9,-0
249.22,-0
253.56,-0
257.92,-0
262.31,-0
266.72,-0
271.16,-0
275.62,-0
280.1,-0
284.61,-0
289.14,-0
293.69,-0
298.27,-0
302.87,-0
307.48,-0
312.13,-0
316.79,-0
321.47,-0
326.18,-0
330.9,-0
335.65,-0
340.42,-0
345.2,-0
350.01,-0
354.84,-0
359.69,-0
364.55,-0
369.44,-0
374.34,-0
379.26,-0
384.2,-0
389.16,-0
394.14,-0
399.13,-0
404.14,-0
409.17,-0
414.22,-0
419.28,-0
424.36,-0
429.45,-0
434.56,-0
439.69,-0
444.83,-0
449.98,-0
455.15,-0
460.34,-0
465.54,-0
470.75,-0
475.98,-0
481.22,-0
486.48,-0
491.75,-0
497.03,-0
502.32,-0
507.63,-0
512.94,-0
518.27,-0
523.61,-0
528.97,-0
534.33,-0
539.7,-0
545.09,-0
550.48,-0
555.89,-0
561.3,-0
566.73,-0
572.16,-0
577.6,-0
583.05,-0
588.51,-0
593.98,-0
599.45,-0
604.93,-0
610.42,-0
615.92,-0
621.42,-0
626.93,-0
632.45,-0
637.97,-0
643.5,-0
649.03,-0
654.57,-0
660.12,-0
665.66,-0
671.22,-0
676.77,-0
682.33,-0
687.9,-0
693.46,-0
699.03,-0
704.61,-0
710.18,-0
715.76,-0
721.34,-0
726.92,-0
732.5,-0
738.08,-0
743.67,-0
749.25,-0
754.84,-0
760.42,-0
766.01,-0
771.59,-0
777.18,-0
782.76,-0
788.34,-0
793.92,-0
799.5,-0
805.07,-0
810.64,-0
816.21,-0
821.78,-0
827.34,-0
832.91,-0
838.46,-0
844.01,-0
849.56,-0
855.11,-0
860.64,-0
866.18,-0
871.71,-0
877.23,-0
882.74,-0
888.25,-0
893.76,-0
899.25,-0
904.74,-0
910.23,-0
915.7,-0
921.17,-0
926.63,-0
932.08,-0
937.52,-0
942.95,-0
948.38,-0
953.79,-0
959.2,-0
964.59,-0
969.97,-0
975.35,-0
980.71,-0
986.06,-0
991.41,-0
996.73,-0
1002.1,-0
1007.4,-0
1012.7,-0
1017.9,-0
1023.2,-0
1028.5,-0
1033.7,-0
1038.9,-0
1044.1,-0
1049.3,-0
1054.5,-0
1059.7,-0
1064.9,-0
1070,-0
1075.1,-0
1080.2,-0
1085.3,-0
1090.4,-0
1095.5,-0
1100.5,-0
1105.5,-0
1110.5,-0
1115.5,-0
1120.5,-0
1125.5,-0
1130.4,-0
1135.3,-0
1140.2,-0
1145.1,-0
1150,-0
1154.8,-0
1159.7,-0
1164.5,-0
1169.3,-0
1174,-0
1178.8,-0
1183.5,-0
1188.2,-0
1192.9,-0
1197.6,-0
1202.2,-0
1206.8,-0
1211.4,-0
1216,-0
1220.5,-0
1225.1,-0
1229.6,-0
1234.1,-0
1238.5,-0
1243,-0
1247.4,-0
1251.8,-0
1256.1,-0
1260.5,-0
1264.8,-0
1269.1,-0
1273.3,-0
1277.6,-0
1281.8,-0
1286,-0
1290.1,-0
1294.3,-0
1298.4,-0
1302.5,-0
1306.5,-0
1310.6,-0
1314.6,-0
1318.5,-0
1322.5,-0
1326.4,-0
1330.3,-0
1334.2,-0
1338,-0
1341.8,-0
1345.6,-0
1349.4,-0
1353.1,-0
1356.8,-0
1360.4,-0
1364.1,-0
1367.7,-0
1371.2,-0
1374.8,-0
1378.3,-0
1381.8,-0
1385.2,-0
1388.7,-0
1392.1,-0
1395.4,-0
1398.8,-0
1402.1,-0
1405.3,-0
1408.6,-0
1411.8,-0
1414.9,-0
1418.1,-0
1421.2,-0.00020875
1424.3,-0.00037047
1427.3,-0.00061082
1430.3,-0.0012264
1433.3,-0.0019556
1436.2,-0.0031469
1439.1,-0.0045635
1442,-0.0059269
1444.8,-0.0074799
1447.7,-0.00891
1450.4,-0.010477
1453.2,-0.012318
1455.9,-0.014454
1458.6,-0.016533
1461.2,-0.018733
1463.8,-0.021197
1466.4,-0.023832
1468.9,-0.026839
1471.4,-0.030241
1473.9,-0.03412
1476.3,-0.038565
1478.7,-0.043626
1481.1,-0.049599
1483.4,-0.056986
1485.7,-0.066129
1487.9,-0.077354
1490.1,-0.091141
1492.3,-0.10868
1494.5,-0.13205
1496.6,-0.16173
1498.7,-0.19663
1500.7,-0.23453
1502.7,-0.27254
1504.7,-0.31016
1506.6,-0.34387
1508.5,-0.37171
1510.3,-0.39183
1512.2,-0.40157
1513.9,-0.39957
1515.7,-0.3857
1517.4,-0.36227
1519.1,-0.3316
1520.7,-0.29582
1522.3,-0.25771
1523.8,-0.2191
1525.4,-0.18232
1526.9,-0.14797
1528.3,-0.11709
1529.7,-0.089919
1531.1,-0.066674
1532.4,-0.047985
1533.7,-0.034125
1535,-0.024091
1536.2,-0.016471
1537.4,-0.011069
1538.5,-0.0073823
1539.6,-0.0049243
1540.7,-0.0033239
1541.7,-0.0022226
1542.7,-0.0015132
1543.6,-0.00097267
1544.5,-0.00059905
1545.4,-0.00031715
1546.3,-0.00013795
1547.1,-2.4702e-05
1547.8,-0
1548.5,-0
1549.2,-0
1549.9,-0
1550.5,-0
1551,-0
1551.5,-0
1552,-0
1552.5,-0
1552.9,-0
1553.3,-0
1553.6,-0
1553.9,-0
1554.1,-0
1554.4,-0
1554.5,-0
1554.7,-0
1554.8,-0
1554.8,-0
1554.8,-0


==> CSV/Q_2426_rate_in1.csv <==
X,Y
-25.8,-0
-25.78,-0
-25.722,-0
-25.624,-0
-25.488,-0
-25.312,-0
-25.098,-0
-24.845,-0
-24.552,-0
-24.221,-0
-23.851,-0
-23.442,-0
-22.994,-0
-22.507,-0
-21.982,-0
-21.417,-0
-20.814,-0
-20.172,-0
-19.491,-0
-18.772,-0
-18.014,-0
-17.217,-0
-16.382,0.00033147
-15.509,0.00096525
-14.596,0.0019439
-13.646,0.0042026
-12.657,0.0083472
-11.629,0.015855
-10.564,0.027336
-9.4598,0.043595
-8.3177,0.063854
-7.1374,0.087588
-5.9191,0.11456
-4.6627,0.14339
-3.3684,0.16847
-2.0362,0.19457
-0.66613,0.21493
0.74169,0.22505
2.1872,0.22334
3.6703,0.21118
5.191,0.18518
6.7492,0.15412
8.3448,0.1209
9.9777,0.09028
11.648,0.0664
13.355,0.048004
15.1,0.032972
16.881,0.025147
18.699,0.019734
20.554,0.017172
22.446,0.015047
24.375,0.012232
26.34,0.0092776
28.341,0.0071403
30.379,0.0051819
32.453,0.0037991
34.564,0.002709
36.71,0.0017793
38.892,0.0011256
41.11,0.00064851
43.364,0.00025675
45.653,0.00013131
47.978,7.6863e-05
50.339,6.154e-05
52.734,5.375e-05
55.165,3.055e-05
57.631,-0
60.132,-0
62.667,-0
65.238,-0
67.842,-0
70.482,-0
73.155,-0
75.863,-0
78.604,-0
81.38,-0
84.189,-0
87.032,-0
89.909,-0
92.819,-0
95.762,-0
98.738,-0
101.75,-0
104.79,-0
107.86,-0
110.97,-0
114.11,-0
117.28,-0
120.48,-0
123.72,-0
126.99,-0
130.29,-0
133.62,-0
136.98,-0
140.37,-0
143.79,-0
147.25,-0
150.73,-0
154.24,-0
157.79,-0
161.36,-0
164.97,-0
168.6,-0
172.27,-0
175.96,-0
179.68,-0
183.44,-0
187.22,-0
191.03,-0
194.86,-0
198.73,-0
202.62,-0
206.54,-0
210.49,-0
214.47,-0
218.47,-0
222.5,-0
226.56,-0
230.65,-0
234.76,-0
238.9,-0
243.06,-0
247.25,-0
251.46,-0
255.7,-0
259.97,-0
264.26,-0
268.58,-0
272.92,-0
277.28,-0
281.67,-0
286.08,-0
290.52,-0
294.98,-0
299.47,-0
303.97,-0
308.5,-0
313.05,-0
317.63,-0
322.23,-0
326.85,-0
331.49,-0
336.15,-0
340.83,-0
345.54,-0
350.26,-0
355.01,-0
359.78,-0
364.57,-0
369.37,-0
374.2,-0
379.05,-0
383.91,-0
388.8,-0
393.7,-0
398.62,-0
403.56,-0
408.52,-0
413.5,-0
418.49,-0
423.5,-0
428.53,-0
433.58,-0
438.64,-0
443.72,-0
448.81,-0
453.92,-0
459.05,-0
464.19,-0
469.34,-0
474.52,-0
479.7,-0
484.9,-0
490.11,-0
495.34,-0
500.58,-0
505.84,-0
511.11,-0
516.39,-0
521.68,-0
526.99,-0
532.3,-0
537.63,-0
542.97,-0
548.33,-0
553.69,-0
559.06,-0
564.45,-0
569.84,-0
575.25,-0
580.66,-0
586.09,-0
591.52,-0
596.96,-0
602.41,-0
607.87,-0
613.34,-0
618.81,-0
624.3,-0
629.79,-0
635.28,-0
640.79,-0
646.3,-0
651.81,-0
657.33,-0
662.86,-0
668.4,-0
673.93,-0
679.48,-0
685.03,-0
690.58,-0
696.13,-0
701.69,-0
707.26,-0
712.83,-0
718.4,-0
723.97,-0
729.54,-0
735.12,-0
740.7,-0
746.28,-0
751.86,-0
757.45,-0
763.03,-0
768.62,-0
774.2,-0
779.79,-0
785.37,-0
790.95,-0
796.54,-0
802.12,-0
807.7,-0
813.28,-0
818.86,-0
824.43,-0
830.01,-0
835.58,-0
841.14,-0
846.71,-0
852.27,-0
857.82,-0
863.38,-0
868.92,-0
874.47,-0
880.01,-0
885.54,-0
891.07,-0
896.59,-0
902.11,-0
907.62,-0
913.12,-0
918.62,-0
924.11,-0
929.59,-0
935.06,-0
940.53,-0
945.99,-0
951.44,-0
956.88,-0
962.31,-0
967.74,-0
973.15,-0
978.56,-0
983.95,-0
989.34,-0
994.71,-0
1000.1,-0
1005.4,-0
1010.8,-0
1016.1,-0
1021.4,-0
1026.7,-0
1032,-0
1037.3,-0
1042.6,-0
1047.8,-0
1053.1,-0
1058.3,-0
1063.5,-0
1068.7,-0
1073.9,-0
1079.1,-0
1084.2,-0
1089.4,-0
1094.5,-0
1099.6,-0
1104.7,-0
1109.8,-0
1114.8,-0
1119.9,-0
1124.9,-0
1129.9,-0
1134.9,-0
1139.9,-0
1144.8,-0
1149.8,-0
1154.7,-0
1159.6,-0
1164.5,-0
1169.4,-0
1174.2,-0
1179,-0
1183.8,-0
1188.6,-0
1193.4,-0
1198.1,-0
1202.9,-0
1207.6,-0
1212.3,-0
1216.9,-0
1221.6,-0
1226.2,-0
1230.8,-0
1235.3,-0
1239.9,-0
1244.4,-0
1248.9,-0
1253.4,-0
1257.9,-0
1262.3,-0
1266.7,-0
1271.1,-0
1275.5,-0
1279.8,-0
1284.1,-0
1288.4,-0
1292.7,-0
1296.9,-0
1301.2,-0
1305.3,-0
1309.5,-0
1313.6,-0
1317.8,-0
1321.8,-0
1325.9,-0
1329.9,-0
1333.9,-0
1337.9,-0
1341.9,-0
1345.8,-0
1349.7,-0
1353.5,-0
1357.4,-0
1361.2,-0
1365,-0
1368.7,-0
1372.4,-0
1376.1,-0
1379.8,-0
1383.4,-0
1387,-0
1390.6,-0
1394.2,-0
1397.7,-0
1401.2,-0
1404.6,-0
1408,-0
1411.4,-0
1414.8,-0
1418.1,-0
1421.4,-0
1424.7,-0
1427.9,-0
1431.1,-0
1434.3,-0
1437.4,-0
1440.5,-0
1443.6,-0
1446.7,-0
1449.7,-0
1452.6,-0
1455.6,-0
1458.5,-0
1461.4,-0
1464.2,-0
1467,-0
1469.8,-0
1472.5,-0
1475.2,-0
1477.9,-0
1480.6,-0
1483.2,-0
1485.7,-0
1488.3,-0
1490.8,-0
1493.2,-0
1495.7,-0
1498.1,-0
1500.4,-0
1502.7,-0
1505,0.00012594
1507.3,0.00043271
1509.5,0.00081706
1511.7,0.0013396
1513.8,0.0021602
1515.9,0.0039195
1518,0.0068018
1520.1,0.010656
1522.1,0.016031
1524,0.022801
1526,0.031066
1527.8,0.040103
1529.7,0.05126
1531.5,0.066954
1533.3,0.089764
1535,0.12013
1536.8,0.15859
1538.4,0.19937
1540.1,0.23924
1541.7,0.27768
1543.2,0.30788
1544.7,0.33304
1546.2,0.33994
1547.7,0.33031
1549.1,0.30449
1550.4,0.26892
1551.8,0.22774
1553.1,0.18885
1554.3,0.14913
1555.5,0.1122
1556.7,0.07883
1557.9,0.050864
1559,0.029785
1560,0.015904
1561.1,0.0084186
1562,0.0048225
1563,0.0027844
1563.9,0.0015296
1564.8,0.00054102
1565.6,7.8662e-06
1566.4,-0
1567.2,-0
1567.9,-0
1568.6,-0
1569.2,-0
1569.8,-0
1570.4,-0
1570.9,-0
1571.4,-0
1571.8,-0
1572.3,-0
1572.6,-0
1573,-0
1573.2,-0
1573.5,-0
1573.7,-0
1573.9,-0
1574,-0
1574.1,-0
1574.2,-0
1574.2,-0


==> CSV/Q_2426_rate_in2.csv <==
X,Y
-25.8,-0
-25.78,-0
-25.722,-0
-25.624,-0
-25.488,-0
-25.312,-0
-25.098,-0
-24.845,-0
-24.552,-0
-24.221,-0
-23.851,-0
-23.442,-0
-22.994,-0
-22.507,-0
-21.982,-0
-21.417,-0
-20.814,-0
-20.172,-0
-19.491,-0
-18.772,-0
-18.014,-3.964e-05
-17.217,-0.00012933
-16.382,-0.00029839
-15.509,-0.00040885
-14.596,-0.00053106
-13.646,-0.00068238
-12.657,-0.00079727
-11.629,-0.00091894
-10.564,-0.00098049
-9.4598,-0.001067
-8.3177,-0.0011819
-7.1374,-0.0015792
-5.9191,-0.0044777
-4.6627,-0.018311
-3.3684,-0.048346
-2.0362,-0.087257
-0.66613,-0.13351
0.74169,-0.18614
2.1872,-0.23466
3.6703,-0.27088
5.191,-0.30172
6.7492,-0.3182
8.3448,-0.32017
9.9777,-0.30331
11.648,-0.26967
13.355,-0.22304
15.1,-0.17523
16.881,-0.12999
18.699,-0.091179
20.554,-0.059832
22.446,-0.0369
24.375,-0.021962
26.34,-0.013021
28.341,-0.0071372
30.379,-0.0026141
32.453,-0.00027121
34.564,-0
36.71,-0
38.892,-0
41.11,-0
43.364,-0
45.653,-0
47.978,-0
50.339,-0
52.734,-0
55.165,-0
57.631,-0
60.132,-0
62.667,-0
65.238,-0
67.842,-0
70.482,-0
73.155,-0
75.863,-0
78.604,-0
81.38,-0
84.189,-0
87.032,-0
89.909,-0
92.819,-0
95.762,-0
98.738,-0
101.75,-0
104.79,-0
107.86,-0
110.97,-0
114.11,-0
117.28,-0
120.48,-0
123.72,-0
126.99,-0
130.29,-0
133.62,-0
136.98,-0
140.37,-0
143.79,-0
147.25,-0
150.73,-0
154.24,-0
157.79,-0
161.36,-0
164.97,-0
168.6,-0
172.27,-0
175.96,-0
179.68,-0
183.44,-0
187.22,-0
191.03,-0
194.86,-0
198.73,-0
202.62,-0
206.54,-0
210.49,-0
214.47,-0
218.47,-0
222.5,-0
226.56,-0
230.65,-0
234.76,-0
238.9,-0
243.06,-0
247.25,-0
251.46,-0
255.7,-0
259.97,-0
264.26,-0
268.58,-0
272.92,-0
277.28,-0
281.67,-0
286.08,-0
290.52,-0
294.98,-0
299.47,-0
303.97,-0
308.5,-0
313.05,-0
317.63,-0
322.23,-0
326.85,-0
331.49,-0
336.15,-0
340.83,-0
345.54,-0
350.26,-0
355.01,-0
359.78,-0
364.57,-0
369.37,-0
374.2,-0
379.05,-0
383.91,-0
388.8,-0
393.7,-0
398.62,-0
403.56,-0
408.52,-0
413.5,-0
418.49,-0
423.5,-0
428.53,-0
433.58,-0
438.64,-0
443.72,-0
448.81,-0
453.92,-0
459.05,-0
464.19,-0
469.34,-0
474.52,-0
479.7,-0
484.9,-0
490.11,-0
495.34,-0
500.58,-0
505.84,-0
511.11,-0
516.39,-0
521.68,-0
526.99,-0
532.3,-0
537.63,-0
542.97,-0
548.33,-0
553.69,-0
559.06,-0
564.45,-0
569.84,-0
575.25,-0
580.66,-0
586.09,-0
591.52,-0
596.96,-0
602.41,-0
607.87,-0
613.34,-0
618.81,-0
624.3,-0
629.79,-0
635.28,-0
640.79,-0
646.3,-0
651.81,-0
657.33,-0
662.86,-0
668.4,-0
673.93,-0
679.48,-0
685.03,-0
690.58,-0
696.13,-0
701.69,-0
707.26,-0
712.83,-0
718.4,-0
723.97,-0
729.54,-0
735.12,-0
740.7,-0
746.28,-0
751.86,-0
757.45,-0
763.03,-0
768.62,-0
774.2,-0
779.79,-0
785.37,-0
790.95,-0
796.54,-0
802.12,-0
807.7,-0
813.28,-0
818.86,-0
824.43,-0
830.01,-0
835.58,-0
841.14,-0
846.71,-0
852.27,-0
857.82,-0
863.38,-0
868.92,-0
874.47,-0
880.01,-0
885.54,-0
891.07,-0
896.59,-0
902.11,-0
907.62,-0
913.12,-0
918.62,-0
924.11,-0
929.59,-0
935.06,-0
940.53,-0
945.99,-0
951.44,-0
956.88,-0
962.31,-0
967.74,-0
973.15,-0
978.56,-0
983.95,-0
989.34,-0
994.71,-0
1000.1,-0
1005.4,-0
1010.8,-0
1016.1,-0
1021.4,-0
1026.7,-0
1032,-0
1037.3,-0
1042.6,-0
1047.8,-0
1053.1,-0
1058.3,-0
1063.5,-0
1068.7,-0
1073.9,-0
1079.1,-0
1084.2,-0
1089.4,-0
1094.5,-0
1099.6,-0
1104.7,-0
1109.8,-0
1114.8,-0
1119.9,-0
1124.9,-0
1129.9,-0
1134.9,-0
1139.9,-0
1144.8,-0
1149.8,-0
1154.7,-0
1159.6,-0
1164.5,-0
1169.4,-0
1174.2,-0
1179,-0
1183.8,-0
1188.6,-0
1193.4,-0
1198.1,-0
1202.9,-0
1207.6,-0
1212.3,-0
1216.9,-0
1221.6,-0
1226.2,-0
1230.8,-0
1235.3,-0
1239.9,-0
1244.4,-0
1248.9,-0
1253.4,-0
1257.9,-0
1262.3,-0
1266.7,-0
1271.1,-0
1275.5,-0
1279.8,-0
1284.1,-0
1288.4,-0
1292.7,-0
1296.9,-0
1301.2,-0
1305.3,-0
1309.5,-0
1313.6,-0
1317.8,-0
1321.8,-0
1325.9,-0
1329.9,-0
1333.9,-0
1337.9,-0
1341.9,-0
1345.8,-0
1349.7,-0
1353.5,-0
1357.4,-0
1361.2,-0
1365,-0
1368.7,-0
1372.4,-0
1376.1,-0
1379.8,-0
1383.4,-0
1387,-0
1390.6,-0
1394.2,-0
1397.7,-0
1401.2,-0
1404.6,-0
1408,-0
1411.4,-0
1414.8,-0
1418.1,-0
1421.4,-0
1424.7,-0
1427.9,-0
1431.1,-0
1434.3,-0
1437.4,-0
1440.5,-0
1443.6,-0
1446.7,-0
1449.7,-0
1452.6,-0
1455.6,-0
1458.5,-0
1461.4,-0
1464.2,-0
1467,-0
1469.8,-0
1472.5,-2.2933e-05
1475.2,-0
1477.9,-0
1480.6,-0
1483.2,-0
1485.7,-0
1488.3,-0
1490.8,-0
1493.2,-8.4667e-05
1495.7,-0.00023475
1498.1,-0.00051166
1500.4,-0.0010057
1502.7,-0.0017935
1505,-0.0028242
1507.3,-0.0044121
1509.5,-0.0062894
1511.7,-0.0086777
1513.8,-0.011969
1515.9,-0.016231
1518,-0.021425
1520.1,-0.026998
1522.1,-0.033937
1524,-0.041438
1526,-0.051057
1527.8,-0.063431
1529.7,-0.079849
1531.5,-0.099683
1533.3,-0.12234
1535,-0.14729
1536.8,-0.17058
1538.4,-0.19073
1540.1,-0.2022
1541.7,-0.2034
1543.2,-0.19812
1544.7,-0.18413
1546.2,-0.16844
1547.7,-0.1444
1549.1,-0.11425
1550.4,-0.08546
1551.8,-0.059396
1553.1,-0.035282
1554.3,-0.016504
1555.5,-0.0068139
1556.7,-0.00396
1557.9,-0.0029785
1559,-0.0024627
1560,-0.0019233
1561.1,-0.0014285
1562,-0.0011503
1563,-0.00087096
1563.9,-0.00060393
1564.8,-0.00040339
1565.6,-0.0001836
1566.4,-3.872e-05
1567.2,-0
1567.9,-0
1568.6,-0
1569.2,-0
1569.8,-0
1570.4,-0
1570.9,-0
1571.4,-0
1571.8,-0
1572.3,-0
1572.6,-0
1573,-0
1573.2,-0
1573.5,-0
1573.7,-0
1573.9,-0
1574,-0
1574.1,-0
1574.2,-0
1574.2,-0


==> CSV/Q_2426_rate_in3.csv <==
X,Y
-25.8,-0
-25.78,-0
-25.722,-0
-25.624,-0
-25.488,-0
-25.312,-0
-25.098,-0
-24.845,-0
-24.552,-0
-24.221,-0
-23.851,-0
-23.442,-0
-22.994,-0
-22.507,-0
-21.982,-0
-21.417,-0
-20.814,-0
-20.172,-0
-19.491,-0
-18.772,-0
-18.014,3.872e-05
-17.217,0.0001836
-16.382,0.00040339
-15.509,0.00060393
-14.596,0.00087096
-13.646,0.0011503
-12.657,0.0014285
-11.629,0.0019233
-10.564,0.0024627
-9.4598,0.0029541
-8.3177,0.0039168
-7.1374,0.0067425
-5.9191,0.016137
-4.6627,0.034296
-3.3684,0.057549
-2.0362,0.082549
-0.66613,0.11012
0.74169,0.13906
2.1872,0.163
3.6703,0.17941
5.191,0.19304
6.7492,0.19981
8.3448,0.19916
9.9777,0.18908
11.648,0.16982
13.355,0.14676
15.1,0.12191
16.881,0.09949
18.699,0.079849
20.554,0.063431
22.446,0.051057
24.375,0.041438
26.34,0.033937
28.341,0.026998
30.379,0.021425
32.453,0.016231
34.564,0.011969
36.71,0.0086777
38.892,0.0062894
41.11,0.0044121
43.364,0.0028242
45.653,0.0017935
47.978,0.0010057
50.339,0.00051166
52.734,0.00023475
55.165,8.4667e-05
57.631,-0
60.132,-0
62.667,-0
65.238,-0
67.842,-0
70.482,-0
73.155,-0
75.863,2.2933e-05
78.604,-0
81.38,-0
84.189,-0
87.032,-0
89.909,-0
92.819,-0
95.762,-0
98.738,-0
101.75,-0
104.79,-0
107.86,-0
110.97,-0
114.11,-0
117.28,-0
120.48,-0
123.72,-0
126.99,-0
130.29,-0
133.62,-0
136.98,-0
140.37,-0
143.79,-0
147.25,-0
150.73,-0
154.24,-0
157.79,-0
161.36,-0
164.97,-0
168.6,-0
172.27,-0
175.96,-0
179.68,-0
183.44,-0
187.22,-0
191.03,-0
194.86,-0
198.73,-0
202.62,-0
206.54,-0
210.49,-0
214.47,-0
218.47,-0
222.5,-0
226.56,-0
230.65,-0
234.76,-0
238.9,-0
243.06,-0
247.25,-0
251.46,-0
255.7,-0
259.97,-0
264.26,-0
268.58,-0
272.92,-0
277.28,-0
281.67,-0
286.08,-0
290.52,-0
294.98,-0
299.47,-0
303.97,-0
308.5,-0
313.05,-0
317.63,-0
322.23,-0
326.85,-0
331.49,-0
336.15,-0
340.83,-0
345.54,-0
350.26,-0
355.01,-0
359.78,-0
364.57,-0
369.37,-0
374.2,-0
379.05,-0
383.91,-0
388.8,-0
393.7,-0
398.62,-0
403.56,-0
408.52,-0
413.5,-0
418.49,-0
423.5,-0
428.53,-0
433.58,-0
438.64,-0
443.72,-0
448.81,-0
453.92,-0
459.05,-0
464.19,-0
469.34,-0
474.52,-0
479.7,-0
484.9,-0
490.11,-0
495.34,-0
500.58,-0
505.84,-0
511.11,-0
516.39,-0
521.68,-0
526.99,-0
532.3,-0
537.63,-0
542.97,-0
548.33,-0
553.69,-0
559.06,-0
564.45,-0
569.84,-0
575.25,-0
580.66,-0
586.09,-0
591.52,-0
596.96,-0
602.41,-0
607.87,-0
613.34,-0
618.81,-0
624.3,-0
629.79,-0
635.28,-0
640.79,-0
646.3,-0
651.81,-0
657.33,-0
662.86,-0
668.4,-0
673.93,-0
679.48,-0
685.03,-0
690.58,-0
696.13,-0
701.69,-0
707.26,-0
712.83,-0
718.4,-0
723.97,-0
729.54,-0
735.12,-0
740.7,-0
746.28,-0
751.86,-0
757.45,-0
763.03,-0
768.62,-0
774.2,-0
779.79,-0
785.37,-0
790.95,-0
796.54,-0
802.12,-0
807.7,-0
813.28,-0
818.86,-0
824.43,-0
830.01,-0
835.58,-0
841.14,-0
846.71,-0
852.27,-0
857.82,-0
863.38,-0
868.92,-0
874.47,-0
880.01,-0
885.54,-0
891.07,-0
896.59,-0
902.11,-0
907.62,-0
913.12,-0
918.62,-0
924.11,-0
929.59,-0
935.06,-0
940.53,-0
945.99,-0
951.44,-0
956.88,-0
962.31,-0
967.74,-0
973.15,-0
978.56,-0
983.95,-0
989.34,-0
994.71,-0
1000.1,-0
1005.4,-0
1010.8,-0
1016.1,-0
1021.4,-0
1026.7,-0
1032,-0
1037.3,-0
1042.6,-0
1047.8,-0
1053.1,-0
1058.3,-0
1063.5,-0
1068.7,-0
1073.9,-0
1079.1,-0
1084.2,-0
1089.4,-0
1094.5,-0
1099.6,-0
1104.7,-0
1109.8,-0
1114.8,-0
1119.9,-0
1124.9,-0
1129.9,-0
1134.9,-0
1139.9,-0
1144.8,-0
1149.8,-0
1154.7,-0
1159.6,-0
1164.5,-0
1169.4,-0
1174.2,-0
1179,-0
1183.8,-0
1188.6,-0
1193.4,-0
1198.1,-0
1202.9,-0
1207.6,-0
1212.3,-0
1216.9,-0
1221.6,-0
1226.2,-0
1230.8,-0
1235.3,-0
1239.9,-0
1244.4,-0
1248.9,-0
1253.4,-0
1257.9,-0
1262.3,-0
1266.7,-0
1271.1,-0
1275.5,-0
1279.8,-0
1284.1,-0
1288.4,-0
1292.7,-0
1296.9,-0
1301.2,-0
1305.3,-0
1309.5,-0
1313.6,-0
1317.8,-0
1321.8,-0
1325.9,-0
1329.9,-0
1333.9,-0
1337.9,-0
1341.9,-0
1345.8,-0
1349.7,-0
1353.5,-0
1357.4,-0
1361.2,-0
1365,-0
1368.7,-0
1372.4,-0
1376.1,-0
1379.8,-0
1383.4,-0
1387,-0
1390.6,-0
1394.2,-0
1397.7,-0
1401.2,-0
1404.6,-0
1408,-0
1411.4,-0
1414.8,-0
1418.1,-0
1421.4,-0
1424.7,-0
1427.9,-0
1431.1,-0
1434.3,-0
1437.4,-0
1440.5,-0
1443.6,-0
1446.7,-0
1449.7,-0
1452.6,-0
1455.6,-0
1458.5,-0
1461.4,-0
1464.2,-0
1467,-0
1469.8,-0
1472.5,-0
1475.2,-0
1477.9,-0
1480.6,-0
1483.2,-0
1485.7,-0
1488.3,-0
1490.8,-0
1493.2,-0
1495.7,-0
1498.1,-0
1500.4,-0
1502.7,-0
1505,-0
1507.3,-0
1509.5,-0
1511.7,-0
1513.8,-0
1515.9,0.00027121
1518,0.0026141
1520.1,0.0071372
1522.1,0.013021
1524,0.021962
1526,0.0369
1527.8,0.059832
1529.7,0.091179
1531.5,0.13002
1533.3,0.17533
1535,0.22329
1536.8,0.27021
1538.4,0.30402
1540.1,0.32132
1541.7,0.31943
1543.2,0.30314
1544.7,0.27165
1546.2,0.23517
1547.7,0.18638
1549.1,0.13359
1550.4,0.087257
1551.8,0.048354
1553.1,0.018311
1554.3,0.0044777
1555.5,0.0015792
1556.7,0.0011819
1557.9,0.001067
1559,0.00098049
1560,0.00091894
1561.1,0.00079727
1562,0.00068238
1563,0.00053106
1563.9,0.00040885
1564.8,0.00029839
1565.6,0.00012933
1566.4,3.964e-05
1567.2,-0
1567.9,-0
1568.6,-0
1569.2,-0
1569.8,-0
1570.4,-0
1570.9,-0
1571.4,-0
1571.8,-0
1572.3,-0
1572.6,-0
1573,-0
1573.2,-0
1573.5,-0
1573.7,-0
1573.9,-0
1574,-0
1574.1,-0
1574.2,-0
1574.2,-0


==> CSV/Q_2426_rate_in4.csv <==
X,Y
-25.8,-0
-25.78,-0
-25.722,-0
-25.624,-0
-25.488,-0
-25.312,-0
-25.098,-0
-24.845,-0
-24.552,-0
-24.221,-0
-23.851,-0
-23.442,-0
-22.994,-0
-22.507,-0
-21.982,-0
-21.417,-0
-20.814,-0
-20.172,-0
-19.491,-0
-18.772,-0
-18.014,-0
-17.217,-7.8662e-06
-16.382,-0.00054102
-15.509,-0.0015296
-14.596,-0.0027844
-13.646,-0.0048225
-12.657,-0.0084186
-11.629,-0.015904
-10.564,-0.029785
-9.4598,-0.050864
-8.3177,-0.07883
-7.1374,-0.1122
-5.9191,-0.14913
-4.6627,-0.18885
-3.3684,-0.22774
-2.0362,-0.26892
-0.66613,-0.30449
0.74169,-0.33031
2.1872,-0.33994
3.6703,-0.33304
5.191,-0.30788
6.7492,-0.27768
8.3448,-0.23924
9.9777,-0.19937
11.648,-0.15859
13.355,-0.12013
15.1,-0.089764
16.881,-0.066954
18.699,-0.05126
20.554,-0.040103
22.446,-0.031066
24.375,-0.022801
26.34,-0.016031
28.341,-0.010656
30.379,-0.0068018
32.453,-0.0039195
34.564,-0.0021602
36.71,-0.0013396
38.892,-0.00081706
41.11,-0.00043271
43.364,-0.00012594
45.653,-0
47.978,-0
50.339,-0
52.734,-0
55.165,-0
57.631,-0
60.132,-0
62.667,-0
65.238,-0
67.842,-0
70.482,-0
73.155,-0
75.863,-0
78.604,-0
81.38,-0
84.189,-0
87.032,-0
89.909,-0
92.819,-0
95.762,-0
98.738,-0
101.75,-0
104.79,-0
107.86,-0
110.97,-0
114.11,-0
117.28,-0
120.48,-0
123.72,-0
126.99,-0
130.29,-0
133.62,-0
136.98,-0
140.37,-0
143.79,-0
147.25,-0
150.73,-0
154.24,-0
157.79,-0
161.36,-0
164.97,-0
168.6,-0
172.27,-0
175.96,-0
179.68,-0
183.44,-0
187.22,-0
191.03,-0
194.86,-0
198.73,-0
202.62,-0
206.54,-0
210.49,-0
214.47,-0
218.47,-0
222.5,-0
226.56,-0
230.65,-0
234.76,-0
238.9,-0
243.06,-0
247.25,-0
251.46,-0
255.7,-0
259.97,-0
264.26,-0
268.58,-0
272.92,-0
277.28,-0
281.67,-0
286.08,-0
290.52,-0
294.98,-0
299.47,-0
303.97,-0
308.5,-0
313.05,-0
317.63,-0
322.23,-0
326.85,-0
331.49,-0
336.15,-0
340.83,-0
345.54,-0
350.26,-0
355.01,-0
359.78,-0
364.57,-0
369.37,-0
374.2,-0
379.05,-0
383.91,-0
388.8,-0
393.7,-0
398.62,-0
403.56,-0
408.52,-0
413.5,-0
418.49,-0
423.5,-0
428.53,-0
433.58,-0
438.64,-0
443.72,-0
448.81,-0
453.92,-0
459.05,-0
464.19,-0
469.34,-0
474.52,-0
479.7,-0
484.9,-0
490.11,-0
495.34,-0
500.58,-0
505.84,-0
511.11,-0
516.39,-0
521.68,-0
526.99,-0
532.3,-0
537.63,-0
542.97,-0
548.33,-0
553.69,-0
559.06,-0
564.45,-0
569.84,-0
575.25,-0
580.66,-0
586.09,-0
591.52,-0
596.96,-0
602.41,-0
607.87,-0
613.34,-0
618.81,-0
624.3,-0
629.79,-0
635.28,-0
640.79,-0
646.3,-0
651.81,-0
657.33,-0
662.86,-0
668.4,-0
673.93,-0
679.48,-0
685.03,-0
690.58,-0
696.13,-0
701.69,-0
707.26,-0
712.83,-0
718.4,-0
723.97,-0
729.54,-0
735.12,-0
740.7,-0
746.28,-0
751.86,-0
757.45,-0
763.03,-0
768.62,-0
774.2,-0
779.79,-0
785.37,-0
790.95,-0
796.54,-0
802.12,-0
807.7,-0
813.28,-0
818.86,-0
824.43,-0
830.01,-0
835.58,-0
841.14,-0
846.71,-0
852.27,-0
857.82,-0
863.38,-0
868.92,-0
874.47,-0
880.01,-0
885.54,-0
891.07,-0
896.59,-0
902.11,-0
907.62,-0
913.12,-0
918.62,-0
924.11,-0
929.59,-0
935.06,-0
940.53,-0
945.99,-0
951.44,-0
956.88,-0
962.31,-0
967.74,-0
973.15,-0
978.56,-0
983.95,-0
989.34,-0
994.71,-0
1000.1,-0
1005.4,-0
1010.8,-0
1016.1,-0
1021.4,-0
1026.7,-0
1032,-0
1037.3,-0
1042.6,-0
1047.8,-0
1053.1,-0
1058.3,-0
1063.5,-0
1068.7,-0
1073.9,-0
1079.1,-0
1084.2,-0
1089.4,-0
1094.5,-0
1099.6,-0
1104.7,-0
1109.8,-0
1114.8,-0
1119.9,-0
1124.9,-0
1129.9,-0
1134.9,-0
1139.9,-0
1144.8,-0
1149.8,-0
1154.7,-0
1159.6,-0
1164.5,-0
1169.4,-0
1174.2,-0
1179,-0
1183.8,-0
1188.6,-0
1193.4,-0
1198.1,-0
1202.9,-0
1207.6,-0
1212.3,-0
1216.9,-0
1221.6,-0
1226.2,-0
1230.8,-0
1235.3,-0
1239.9,-0
1244.4,-0
1248.9,-0
1253.4,-0
1257.9,-0
1262.3,-0
1266.7,-0
1271.1,-0
1275.5,-0
1279.8,-0
1284.1,-0
1288.4,-0
1292.7,-0
1296.9,-0
1301.2,-0
1305.3,-0
1309.5,-0
1313.6,-0
1317.8,-0
1321.8,-0
1325.9,-0
1329.9,-0
1333.9,-0
1337.9,-0
1341.9,-0
1345.8,-0
1349.7,-0
1353.5,-0
1357.4,-0
1361.2,-0
1365,-0
1368.7,-0
1372.4,-0
1376.1,-0
1379.8,-0
1383.4,-0
1387,-0
1390.6,-0
1394.2,-0
1397.7,-0
1401.2,-0
1404.6,-0
1408,-0
1411.4,-0
1414.8,-0
1418.1,-0
1421.4,-0
1424.7,-0
1427.9,-0
1431.1,-0
1434.3,-0
1437.4,-0
1440.5,-0
1443.6,-0
1446.7,-0
1449.7,-0
1452.6,-0
1455.6,-0
1458.5,-0
1461.4,-0
1464.2,-0
1467,-0
1469.8,-0
1472.5,-0
1475.2,-0
1477.9,-0
1480.6,-0
1483.2,-0
1485.7,-0
1488.3,-0
1490.8,-0
1493.2,-3.055e-05
1495.7,-5.375e-05
1498.1,-6.154e-05
1500.4,-7.6863e-05
1502.7,-0.00013131
1505,-0.00025675
1507.3,-0.00064851
1509.5,-0.0011256
1511.7,-0.0017793
1513.8,-0.002709
1515.9,-0.0037991
1518,-0.0051819
1520.1,-0.0071403
1522.1,-0.0092776
1524,-0.012232
1526,-0.015047
1527.8,-0.017172
1529.7,-0.019734
1531.5,-0.025147
1533.3,-0.032972
1535,-0.048004
1536.8,-0.0664
1538.4,-0.09028
1540.1,-0.1209
1541.7,-0.15412
1543.2,-0.18518
1544.7,-0.21118
1546.2,-0.22334
1547.7,-0.22505
1549.1,-0.21493
1550.4,-0.19457
1551.8,-0.16847
1553.1,-0.14339
1554.3,-0.11456
1555.5,-0.087588
1556.7,-0.063854
1557.9,-0.043595
1559,-0.027336
1560,-0.015855
1561.1,-0.0083472
1562,-0.0042026
1563,-0.0019439
1563.9,-0.00096525
1564.8,-0.00033147
1565.6,-0
1566.4,-0
1567.2,-0
1567.9,-0
1568.6,-0
1569.2,-0
1569.8,-0
1570.4,-0
1570.9,-0
1571.4,-0
1571.8,-0
1572.3,-0
1572.6,-0
1573,-0
1573.2,-0
1573.5,-0
1573.7,-0
1573.9,-0
1574,-0
1574.1,-0
1574.2,-0
1574.2,-0


==> CSV/Q_2426_rate_in5.csv <==
X,Y
-45.161,-0
-45.142,-0
-45.083,-0
-44.986,-0
-44.849,-0
-44.674,-0
-44.459,-0
-44.206,-0
-43.914,-0
-43.583,-0
-43.212,-0
-42.803,-0
-42.355,-0
-41.869,-0
-41.343,-0
-40.779,-0
-40.176,-0
-39.534,-0
-38.853,-0
-38.134,-0
-37.376,-0
-36.579,-0
-35.744,8.1253e-05
-34.87,0.00027883
-33.958,0.00057218
-33.007,0.00092783
-32.018,0.0013804
-30.991,0.0019584
-29.925,0.0026961
-28.821,0.0036201
-27.679,0.0048286
-26.499,0.0067688
-25.281,0.010229
-24.024,0.014833
-22.73,0.02125
-21.398,0.029143
-20.028,0.039595
-18.62,0.053013
-17.174,0.068681
-15.691,0.086626
-14.171,0.10737
-12.612,0.12964
-11.017,0.15242
-9.3839,0.17662
-7.7137,0.19968
-6.0064,0.22129
-4.262,0.23943
-2.4806,0.25695
-0.6623,0.26881
1.1928,0.27473
3.0847,0.27381
5.0132,0.266
6.9783,0.25061
8.9798,0.22831
11.018,0.20017
13.092,0.17114
15.202,0.14523
17.348,0.12238
19.531,0.10481
21.749,0.090672
24.002,0.077298
26.292,0.066341
28.617,0.057932
30.977,0.050843
33.373,0.044969
35.804,0.039714
38.269,0.035078
40.77,0.031047
43.306,0.02747
45.876,0.024193
48.481,0.021267
51.12,0.018806
53.793,0.016014
56.501,0.013659
59.243,0.011487
62.018,0.0097072
64.828,0.0078236
67.671,0.0060311
70.547,0.0043255
73.457,0.0028017
76.4,0.0017777
79.376,0.00093932
82.386,0.00051108
85.427,0.00029292
88.502,3.7612e-05
91.609,-0
94.748,-0
97.919,-0
101.12,-0
104.36,-0
107.63,-0
110.92,-0
114.25,-0
117.61,-0
121.01,-0
124.43,-0
127.88,-0
131.37,-0
134.88,-0
138.43,-0
142,-0
145.61,-0
149.24,-0
152.91,-0
156.6,-0
160.32,-0
164.07,-0
167.85,-0
171.66,-0
175.5,-0
179.37,-0
183.26,-0
187.18,-0
191.13,-0
195.11,-0
199.11,-0
203.14,-0
207.2,-0
211.29,-0
215.4,-0
219.53,-0
223.7,-0
227.89,-0
232.1,-0
236.34,-0
240.61,-0
244.9,-0
249.22,-0
253.56,-0
257.92,-0
262.31,-0
266.72,-0
271.16,-0
275.62,-0
280.1,-0
284.61,-0
289.14,-0
293.69,-0
298.27,-0
302.87,-0
307.48,-0
312.13,-0
316.79,-0
321.47,-0
326.18,-0
330.9,-0
335.65,-0
340.42,-0
345.2,-0
350.01,-0
354.84,-0
359.69,-0
364.55,-0
369.44,-0
374.34,-0
379.26,-0
384.2,-0
389.16,-0
394.14,-0
399.13,-0
404.14,-0
409.17,-0
414.22,-0
419.28,-0
424.36,-0
429.45,-0
434.56,-0
439.69,-0
444.83,-0
449.98,-0
455.15,-0
460.34,-0
465.54,-0
470.75,-0
475.98,-0
481.22,-0
486.48,-0
491.75,-0
497.03,-0
502.32,-0
507.63,-0
512.94,-0
518.27,-0
523.61,-0
528.97,-0
534.33,-0
539.7,-0
545.09,-0
550.48,-0
555.89,-0
561.3,-0
566.73,-0
572.16,-0
577.6,-0
583.05,-0
588.51,-0
593.98,-0
599.45,-0
604.93,-0
610.42,-0
615.92,-0
621.42,-0
626.93,-0
632.45,-0
637.97,-0
643.5,-0
649.03,-0
654.57,-0
660.12,-0
665.66,-0
671.22,-0
676.77,-0
682.33,-0
687.9,-0
693.46,-0
699.03,-0
704.61,-0
710.18,-0
715.76,-0
721.34,-0
726.92,-0
732.5,-0
738.08,-0
743.67,-0
749.25,-0
754.84,-0
760.42,-0
766.01,-0
771.59,-0
777.18,-0
782.76,-0
788.34,-0
793.92,-0
799.5,-0
805.07,-0
810.64,-0
816.21,-0
821.78,-0
827.34,-0
832.91,-0
838.46,-0
844.01,-0
849.56,-0
855.11,-0
860.64,-0
866.18,-0
871.71,-0
877.23,-0
882.74,-0
888.25,-0
893.76,-0
899.25,-0
904.74,-0
910.23,-0
915.7,-0
921.17,-0
926.63,-0
932.08,-0
937.52,-0
942.95,-0
948.38,-0
953.79,-0
959.2,-0
964.59,-0
969.97,-0
975.35,-0
980.71,-0
986.06,-0
991.41,-0
996.73,-0
1002.1,-0
1007.4,-0
1012.7,-0
1017.9,-0
1023.2,-0
1028.5,-0
1033.7,-0
1038.9,-0
1044.1,-0
1049.3,-0
1054.5,-0
1059.7,-0
1064.9,-0
1070,-0
1075.1,-0
1080.2,-0
1085.3,-0
1090.4,-0
1095.5,-0
1100.5,-0
1105.5,-0
1110.5,-0
1115.5,-0
1120.5,-0
1125.5,-0
1130.4,-0
1135.3,-0
1140.2,-0
1145.1,-0
1150,-0
1154.8,-0
1159.7,-0
1164.5,-0
1169.3,-0
1174,-0
1178.8,-0
1183.5,-0
1188.2,-0
1192.9,-0
1197.6,-0
1202.2,-0
1206.8,-0
1211.4,-0
1216,-0
1220.5,-0
1225.1,-0
1229.6,-0
1234.1,-0
1238.5,-0
1243,-0
1247.4,-0
1251.8,-0
1256.1,-0
1260.5,-0
1264.8,-0
1269.1,-0
1273.3,-0
1277.6,-0
1281.8,-0
1286,-0
1290.1,-0
1294.3,-0
1298.4,-0
1302.5,-0
1306.5,-0
1310.6,-0
1314.6,-0
1318.5,-0
1322.5,-0
1326.4,-0
1330.3,-0
1334.2,-0
1338,-0
1341.8,-0
1345.6,-0
1349.4,-0
1353.1,-0
1356.8,-0
1360.4,-0
1364.1,-0
1367.7,-0
1371.2,-0
1374.8,-0
1378.3,-0
1381.8,-0
1385.2,-0
1388.7,-0
1392.1,-0
1395.4,-0
1398.8,-0
1402.1,-0
1405.3,-0
1408.6,-0
1411.8,-0
1414.9,-0
1418.1,-0
1421.2,-0
1424.3,-0
1427.3,-0
1430.3,-0
1433.3,0.00014901
1436.2,0.00050574
1439.1,0.00086546
1442,0.0014444
1444.8,0.0021146
1447.7,0.0028319
1450.4,0.0035804
1453.2,0.0043376
1455.9,0.0056201
1458.6,0.007319
1461.2,0.0087637
1463.8,0.010952
1466.4,0.013966
1468.9,0.017078
1471.4,0.02067
1473.9,0.024891
1476.3,0.030069
1478.7,0.035805
1481.1,0.043245
1483.4,0.052354
1485.7,0.065323
1487.9,0.082866
1490.1,0.10087
1492.3,0.12372
1494.5,0.15181
1496.6,0.18473
1498.7,0.21906
1500.7,0.25275
1502.7,0.28264
1504.7,0.30762
1506.6,0.32354
1508.5,0.32876
1510.3,0.32344
1512.2,0.31132
1513.9,0.29094
1515.7,0.26761
1517.4,0.23856
1519.1,0.20791
1520.7,0.17706
1522.3,0.1493
1523.8,0.12312
1525.4,0.0995
1526.9,0.079167
1528.3,0.06069
1529.7,0.046028
1531.1,0.034081
1532.4,0.025066
1533.7,0.017895
1535,0.012581
1536.2,0.0089243
1537.4,0.0063264
1538.5,0.004385
1539.6,0.0030468
1540.7,0.0020016
1541.7,0.0012198
1542.7,0.00066063
1543.6,0.00021701
1544.5,8.7266e-05
1545.4,1.5411e-05
1546.3,-0
1547.1,-0
1547.8,-0
1548.5,-0
1549.2,-0
1549.9,-0
1550.5,-0
1551,-0
1551.5,-0
1552,-0
1552.5,-0
1552.9,-0
1553.3,-0
1553.6,-0
1553.9,-0
1554.1,-0
1554.4,-0
1554.5,-0
1554.7,-0
1554.8,-0
1554.8,-0
1554.8,-0


==> CSV/Q_2426_rate_in6.csv <==
X,Y
-45.161,-0
-45.142,-0
-45.083,-0
-44.986,-0
-44.849,-0
-44.674,-0
-44.459,-0
-44.206,-0
-43.914,-0
-43.583,-0
-43.212,-0
-42.803,-0
-42.355,-0
-41.869,-0
-41.343,-0
-40.779,-0
-40.176,-0
-39.534,-0
-38.853,-0
-38.134,-0
-37.376,-0
-36.579,-0
-35.744,-0
-34.87,-0
-33.958,-0
-33.007,-0
-32.018,-0
-30.991,-0
-29.925,-0
-28.821,-0
-27.679,-0
-26.499,-3.25e-05
-25.281,-6.5606e-05
-24.024,-0.00010048
-22.73,-0.00013474
-21.398,-0.00036756
-20.028,-0.0010698
-18.62,-0.0026404
-17.174,-0.0055695
-15.691,-0.011431
-14.171,-0.020248
-12.612,-0.033192
-11.017,-0.051667
-9.3839,-0.073026
-7.7137,-0.095695
-6.0064,-0.11853
-4.262,-0.14095
-2.4806,-0.16324
-0.6623,-0.1868
1.1928,-0.20979
3.0847,-0.23127
5.0132,-0.25131
6.9783,-0.26725
8.9798,-0.27524
11.018,-0.27328
13.092,-0.25766
15.202,-0.23396
17.348,-0.20974
19.531,-0.18518
21.749,-0.15765
24.002,-0.12664
26.292,-0.097
28.617,-0.072045
30.977,-0.051979
33.373,-0.035651
35.804,-0.023126
38.269,-0.014864
40.77,-0.0083011
43.306,-0.0045585
45.876,-0.0016495
48.481,-1.5162e-05
51.12,-0
53.793,-0
56.501,-0
59.243,-0
62.018,-0
64.828,-0
67.671,-0
70.547,-0
73.457,-0
76.4,-0
79.376,-0
82.386,-0
85.427,-0
88.502,-0
91.609,-0
94.748,-0
97.919,-0
101.12,-0
104.36,-0
107.63,-0
110.92,-0
114.25,-0
117.61,-0
121.01,-0
124.43,-0
127.88,-0
131.37,-0
134.88,-0
138.43,-0
142,-0
145.61,-0
149.24,-0
152.91,-0
156.6,-0
160.32,-0
164.07,-0
167.85,-0
171.66,-0
175.5,-0
179.37,-0
183.26,-0
187.18,-0
191.13,-0
195.11,-0
199.11,-0
203.14,-0
207.2,-0
211.29,-0
215.4,-0
219.53,-0
223.7,-0
227.89,-0
232.1,-0
236.34,-0
240.61,-0
244.9,-0
249.22,-0
253.56,-0
257.92,-0
262.31,-0
266.72,-0
271.16,-0
275.62,-0
280.1,-0
284.61,-0
289.14,-0
293.69,-0
298.27,-0
302.87,-0
307.48,-0
312.13,-0
316.79,-0
321.47,-0
326.18,-0
330.9,-0
335.65,-0
340.42,-0
345.2,-0
350.01,-0
354.84,-0
359.69,-0
364.55,-0
369.44,-0
374.34,-0
379.26,-0
384.2,-0
389.16,-0
394.14,-0
399.13,-0
404.14,-0
409.17,-0
414.22,-0
419.28,-0
424.36,-0
429.45,-0
434.56,-0
439.69,-0
444.83,-0
449.98,-0
455.15,-0
460.34,-0
465.54,-0
470.75,-0
475.98,-0
481.22,-0
486.48,-0
491.75,-0
497.03,-0
502.32,-0
507.63,-0
512.94,-0
518.27,-0
523.61,-0
528.97,-0
534.33,-0
539.7,-0
545.09,-0
550.48,-0
555.89,-0
561.3,-0
566.73,-0
572.16,-0
577.6,-0
583.05,-0
588.51,-0
593.98,-0
599.45,-0
604.93,-0
610.42,-0
615.92,-0
621.42,-0
626.93,-0
632.45,-0
637.97,-0
643.5,-0
649.03,-0
654.57,-0
660.12,-0
665.66,-0
671.22,-0
676.77,-0
682.33,-0
687.9,-0
693.46,-0
699.03,-0
704.61,-0
710.18,-0
715.76,-0
721.34,-0
726.92,-0
732.5,-0
738.08,-0
743.67,-0
749.25,-0
754.84,-0
760.42,-0
766.01,-0
771.59,-0
777.18,-0
782.76,-0
788.34,-0
793.92,-0
799.5,-0
805.07,-0
810.64,-0
816.21,-0
821.78,-0
827.34,-0
832.91,-0
838.46,-0
844.01,-0
849.56,-0
855.11,-0
860.64,-0
866.18,-0
871.71,-0
877.23,-0
882.74,-0
888.25,-0
893.76,-0
899.25,-0
904.74,-0
910.23,-0
915.7,-0
921.17,-0
926.63,-0
932.08,-0
937.52,-0
942.95,-0
948.38,-0
953.79,-0
959.2,-0
964.59,-0
969.97,-0
975.35,-0
980.71,-0
986.06,-0
991.41,-0
996.73,-0
1002.1,-0
1007.4,-0
1012.7,-0
1017.9,-0
1023.2,-0
1028.5,-0
1033.7,-0
1038.9,-0
1044.1,-0
1049.3,-0
1054.5,-0
1059.7,-0
1064.9,-0
1070,-0
1075.1,-0
1080.2,-0
1085.3,-0
1090.4,-0
1095.5,-0
1100.5,-0
1105.5,-0
1110.5,-0
1115.5,-0
1120.5,-0
1125.5,-0
1130.4,-0
1135.3,-0
1140.2,-0
1145.1,-0
1150,-0
1154.8,-0
1159.7,-0
1164.5,-0
1169.3,-0
1174,-0
1178.8,-0
1183.5,-0
1188.2,-0
1192.9,-0
1197.6,-0
1202.2,-0
1206.8,-0
1211.4,-0
1216,-0
1220.5,-0
1225.1,-0
1229.6,-0
1234.1,-0
1238.5,-0
1243,-0
1247.4,-0
1251.8,-0
1256.1,-0
1260.5,-0
1264.8,-0
1269.1,-0
1273.3,-0
1277.6,-0
1281.8,-0
1286,-0
1290.1,-0
1294.3,-0
1298.4,-0
1302.5,-0
1306.5,-0
1310.6,-0
1314.6,-0
1318.5,-0
1322.5,-0
1326.4,-0
1330.3,-0
1334.2,-0
1338,-0
1341.8,-0
1345.6,-0
1349.4,-0
1353.1,-0
1356.8,-0
1360.4,-0
1364.1,-0
1367.7,-0
1371.2,-0
1374.8,-0
1378.3,-0
1381.8,-0
1385.2,-0
1388.7,-0
1392.1,-0
1395.4,-0
1398.8,-0
1402.1,-0
1405.3,-2.6347e-05
1408.6,-6.8942e-05
1411.8,-8.9074e-05
1414.9,-8.8746e-05
1418.1,-6.8497e-05
1421.2,-0
1424.3,-0
1427.3,-0
1430.3,-0
1433.3,-0
1436.2,-0
1439.1,-3.7365e-06
1442,-4.1398e-05
1444.8,-7.5724e-05
1447.7,-0.00046462
1450.4,-0.00094079
1453.2,-0.0020401
1455.9,-0.0038013
1458.6,-0.0064817
1461.2,-0.0093893
1463.8,-0.01291
1466.4,-0.017241
1468.9,-0.022263
1471.4,-0.027801
1473.9,-0.033759
1476.3,-0.040865
1478.7,-0.049883
1481.1,-0.060748
1483.4,-0.074469
1485.7,-0.090712
1487.9,-0.10914
1490.1,-0.12535
1492.3,-0.13737
1494.5,-0.1504
1496.6,-0.16306
1498.7,-0.17262
1500.7,-0.17654
1502.7,-0.17752
1504.7,-0.17313
1506.6,-0.16541
1508.5,-0.15543
1510.3,-0.1414
1512.2,-0.12592
1513.9,-0.11127
1515.7,-0.094624
1517.4,-0.078495
1519.1,-0.061218
1520.7,-0.04594
1522.3,-0.034224
1523.8,-0.024438
1525.4,-0.016721
1526.9,-0.010061
1528.3,-0.0056045
1529.7,-0.0030833
1531.1,-0.001362
1532.4,-0.00056575
1533.7,-0.00017959
1535,-2.7694e-05
1536.2,-3.8297e-06
1537.4,-0
1538.5,-0
1539.6,-0
1540.7,-0
1541.7,-0
1542.7,-0
1543.6,-0
1544.5,-0
1545.4,-0
1546.3,-0
1547.1,-0
1547.8,-0
1548.5,-0
1549.2,-0
1549.9,-0
1550.5,-0
1551,-0
1551.5,-0
1552,-0
1552.5,-0
1552.9,-0
1553.3,-0
1553.6,-0
1553.9,-0
1554.1,-0
1554.4,-0
1554.5,-0
1554.7,-0
1554.8,-0
1554.8,-0
1554.8,-0


==> CSV/Q_2426_rate_in7.csv <==
X,Y
-45.161,-0
-45.142,-0
-45.083,-0
-44.986,-0
-44.849,-0
-44.674,-0
-44.459,-0
-44.206,-0
-43.914,-0
-43.583,-0
-43.212,-0
-42.803,-0
-42.355,-0
-41.869,-0
-41.343,-0
-40.779,-0
-40.176,-0
-39.534,-0
-38.853,-0
-38.134,-0
-37.376,-0
-36.579,-0
-35.744,-0
-34.87,-0
-33.958,-0
-33.007,-0
-32.018,-0
-30.991,-0
-29.925,-0
-28.821,-0
-27.679,-0
-26.499,3.8297e-06
-25.281,2.7694e-05
-24.024,0.00017959
-22.73,0.00055746
-21.398,0.0013449
-20.028,0.0030275
-18.62,0.0054783
-17.174,0.0098356
-15.691,0.016393
-14.171,0.023797
-12.612,0.033169
-11.017,0.044575
-9.3839,0.059306
-7.7137,0.076575
-6.0064,0.091995
-4.262,0.10801
-2.4806,0.12218
-0.6623,0.13748
1.1928,0.15159
3.0847,0.16172
5.0132,0.16988
6.9783,0.17445
8.9798,0.17447
11.018,0.17069
13.092,0.16189
15.202,0.14933
17.348,0.13675
19.531,0.1247
21.749,0.10914
24.002,0.090712
26.292,0.074469
28.617,0.060748
30.977,0.049883
33.373,0.040865
35.804,0.033759
38.269,0.027801
40.77,0.022263
43.306,0.017241
45.876,0.01291
48.481,0.0093893
51.12,0.0064817
53.793,0.0038013
56.501,0.0020401
59.243,0.00094079
62.018,0.00046462
64.828,7.5724e-05
67.671,4.1398e-05
70.547,3.7365e-06
73.457,-0
76.4,-0
79.376,-0
82.386,-0
85.427,-0
88.502,-0
91.609,6.8497e-05
94.748,8.8746e-05
97.919,8.9074e-05
101.12,6.8942e-05
104.36,2.6347e-05
107.63,-0
110.92,-0
114.25,-0
117.61,-0
121.01,-0
124.43,-0
127.88,-0
131.37,-0
134.88,-0
138.43,-0
142,-0
145.61,-0
149.24,-0
152.91,-0
156.6,-0
160.32,-0
164.07,-0
167.85,-0
171.66,-0
175.5,-0
179.37,-0
183.26,-0
187.18,-0
191.13,-0
195.11,-0
199.11,-0
203.14,-0
207.2,-0
211.29,-0
215.4,-0
219.53,-0
223.7,-0
227.89,-0
232.1,-0
236.34,-0
240.61,-0
244.9,-0
249.22,-0
253.56,-0
257.92,-0
262.31,-0
266.72,-0
271.16,-0
275.62,-0
280.1,-0
284.61,-0
289.14,-0
293.69,-0
298.27,-0
302.87,-0
307.48,-0
312.13,-0
316.79,-0
321.47,-0
326.18,-0
330.9,-0
335.65,-0
340.42,-0
345.2,-0
350.01,-0
354.84,-0
359.69,-0
364.55,-0
369.44,-0
374.34,-0
379.26,-0
384.2,-0
389.16,-0
394.14,-0
399.13,-0
404.14,-0
409.17,-0
414.22,-0
419.28,-0
424.36,-0
429.45,-0
434.56,-0
439.69,-0
444.83,-0
449.98,-0
455.15,-0
460.34,-0
465.54,-0
470.75,-0
475.98,-0
481.22,-0
486.48,-0
491.75,-0
497.03,-0
502.32,-0
507.63,-0
512.94,-0
518.27,-0
523.61,-0
528.97,-0
534.33,-0
539.7,-0
545.09,-0
550.48,-0
555.89,-0
561.3,-0
566.73,-0
572.16,-0
577.6,-0
583.05,-0
588.51,-0
593.98,-0
599.45,-0
604.93,-0
610.42,-0
615.92,-0
621.42,-0
626.93,-0
632.45,-0
637.97,-0
643.5,-0
649.03,-0
654.57,-0
660.12,-0
665.66,-0
671.22,-0
676.77,-0
682.33,-0
687.9,-0
693.46,-0
699.03,-0
704.61,-0
710.18,-0
715.76,-0
721.34,-0
726.92,-0
732.5,-0
738.08,-0
743.67,-0
749.25,-0
754.84,-0
760.42,-0
766.01,-0
771.59,-0
777.18,-0
782.76,-0
788.34,-0
793.92,-0
799.5,-0
805.07,-0
810.64,-0
816.21,-0
821.78,-0
827.34,-0
832.91,-0
838.46,-0
844.01,-0
849.56,-0
855.11,-0
860.64,-0
866.18,-0
871.71,-0
877.23,-0
882.74,-0
888.25,-0
893.76,-0
899.25,-0
904.74,-0
910.23,-0
915.7,-0
921.17,-0
926.63,-0
932.08,-0
937.52,-0
942.95,-0
948.38,-0
953.79,-0
959.2,-0
964.59,-0
969.97,-0
975.35,-0
980.71,-0
986.06,-0
991.41,-0
996.73,-0
1002.1,-0
1007.4,-0
1012.7,-0
1017.9,-0
1023.2,-0
1028.5,-0
1033.7,-0
1038.9,-0
1044.1,-0
1049.3,-0
1054.5,-0
1059.7,-0
1064.9,-0
1070,-0
1075.1,-0
1080.2,-0
1085.3,-0
1090.4,-0
1095.5,-0
1100.5,-0
1105.5,-0
1110.5,-0
1115.5,-0
1120.5,-0
1125.5,-0
1130.4,-0
1135.3,-0
1140.2,-0
1145.1,-0
1150,-0
1154.8,-0
1159.7,-0
1164.5,-0
1169.3,-0
1174,-0
1178.8,-0
1183.5,-0
1188.2,-0
1192.9,-0
1197.6,-0
1202.2,-0
1206.8,-0
1211.4,-0
1216,-0
1220.5,-0
1225.1,-0
1229.6,-0
1234.1,-0
1238.5,-0
1243,-0
1247.4,-0
1251.8,-0
1256.1,-0
1260.5,-0
1264.8,-0
1269.1,-0
1273.3,-0
1277.6,-0
1281.8,-0
1286,-0
1290.1,-0
1294.3,-0
1298.4,-0
1302.5,-0
1306.5,-0
1310.6,-0
1314.6,-0
1318.5,-0
1322.5,-0
1326.4,-0
1330.3,-0
1334.2,-0
1338,-0
1341.8,-0
1345.6,-0
1349.4,-0
1353.1,-0
1356.8,-0
1360.4,-0
1364.1,-0
1367.7,-0
1371.2,-0
1374.8,-0
1378.3,-0
1381.8,-0
1385.2,-0
1388.7,-0
1392.1,-0
1395.4,-0
1398.8,-0
1402.1,-0
1405.3,-0
1408.6,-0
1411.8,-0
1414.9,-0
1418.1,-0
1421.2,-0
1424.3,-0
1427.3,-0
1430.3,-0
1433.3,-0
1436.2,-0
1439.1,-0
1442,-0
1444.8,-0
1447.7,-0
1450.4,-0
1453.2,-0
1455.9,-0
1458.6,-0
1461.2,1.5162e-05
1463.8,0.0016495
1466.4,0.0045585
1468.9,0.0083011
1471.4,0.014864
1473.9,0.023126
1476.3,0.035651
1478.7,0.051979
1481.1,0.072045
1483.4,0.097
1485.7,0.12664
1487.9,0.15765
1490.1,0.18568
1492.3,0.21056
1494.5,0.23493
1496.6,0.25861
1498.7,0.27416
1500.7,0.27672
1502.7,0.26927
1504.7,0.25325
1506.6,0.23295
1508.5,0.21154
1510.3,0.18823
1512.2,0.16427
1513.9,0.14175
1515.7,0.11891
1517.4,0.095936
1519.1,0.073215
1520.7,0.051761
1522.3,0.033208
1523.8,0.020248
1525.4,0.011431
1526.9,0.0055695
1528.3,0.0026404
1529.7,0.0010698
1531.1,0.00036756
1532.4,0.00013474
1533.7,0.00010048
1535,6.5606e-05
1536.2,3.25e-05
1537.4,-0
1538.5,-0
1539.6,-0
1540.7,-0
1541.7,-0
1542.7,-0
1543.6,-0
1544.5,-0
1545.4,-0
1546.3,-0
1547.1,-0
1547.8,-0
1548.5,-0
1549.2,-0
1549.9,-0
1550.5,-0
1551,-0
1551.5,-0
1552,-0
1552.5,-0
1552.9,-0
1553.3,-0
1553.6,-0
1553.9,-0
1554.1,-0
1554.4,-0
1554.5,-0
1554.7,-0
1554.8,-0
1554.8,-0
1554.8,-0


==> CSV/Q_2426_rate_in8.csv <==
X,Y
-45.161,-0
-45.142,-0
-45.083,-0
-44.986,-0
-44.849,-0
-44.674,-0
-44.459,-0
-44.206,-0
-43.914,-0
-43.583,-0
-43.212,-0
-42.803,-0
-42.355,-0
-41.869,-0
-41.343,-0
-40.779,-0
-40.176,-0
-39.534,-0
-38.853,-0
-38.134,-0
-37.376,-0
-36.579,-0
-35.744,-1.5411e-05
-34.87,-8.7266e-05
-33.958,-0.00021701
-33.007,-0.00066063
-32.018,-0.0012198
-30.991,-0.0020016
-29.925,-0.0030468
-28.821,-0.004385
-27.679,-0.0063264
-26.499,-0.0089243
-25.281,-0.012581
-24.024,-0.017895
-22.73,-0.025066
-21.398,-0.034081
-20.028,-0.046028
-18.62,-0.06069
-17.174,-0.079167
-15.691,-0.0995
-14.171,-0.12312
-12.612,-0.1493
-11.017,-0.17706
-9.3839,-0.20791
-7.7137,-0.23856
-6.0064,-0.26761
-4.262,-0.29094
-2.4806,-0.31132
-0.6623,-0.32344
1.1928,-0.32876
3.0847,-0.32354
5.0132,-0.30762
6.9783,-0.28264
8.9798,-0.25275
11.018,-0.21906
13.092,-0.18473
15.202,-0.15181
17.348,-0.12372
19.531,-0.10087
21.749,-0.082866
24.002,-0.065323
26.292,-0.052354
28.617,-0.043245
30.977,-0.035805
33.373,-0.030069
35.804,-0.024891
38.269,-0.02067
40.77,-0.017078
43.306,-0.013966
45.876,-0.010952
48.481,-0.0087637
51.12,-0.007319
53.793,-0.0056201
56.501,-0.0043376
59.243,-0.0035804
62.018,-0.0028319
64.828,-0.0021146
67.671,-0.0014444
70.547,-0.00086546
73.457,-0.00050574
76.4,-0.00014901
79.376,-0
82.386,-0
85.427,-0
88.502,-0
91.609,-0
94.748,-0
97.919,-0
101.12,-0
104.36,-0
107.63,-0
110.92,-0
114.25,-0
117.61,-0
121.01,-0
124.43,-0
127.88,-0
131.37,-0
134.88,-0
138.43,-0
142,-0
145.61,-0
149.24,-0
152.91,-0
156.6,-0
160.32,-0
164.07,-0
167.85,-0
171.66,-0
175.5,-0
179.37,-0
183.26,-0
187.18,-0
191.13,-0
195.11,-0
199.11,-0
203.14,-0
207.2,-0
211.29,-0
215.4,-0
219.53,-0
223.7,-0
227.89,-0
232.1,-0
236.34,-0
240.61,-0
244.9,-0
249.22,-0
253.56,-0
257.92,-0
262.31,-0
266.72,-0
271.16,-0
275.62,-0
280.1,-0
284.61,-0
289.14,-0
293.69,-0
298.27,-0
302.87,-0
307.48,-0
312.13,-0
316.79,-0
321.47,-0
326.18,-0
330.9,-0
335.65,-0
340.42,-0
345.2,-0
350.01,-0
354.84,-0
359.69,-0
364.55,-0
369.44,-0
374.34,-0
379.26,-0
384.2,-0
389.16,-0
394.14,-0
399.13,-0
404.14,-0
409.17,-0
414.22,-0
419.28,-0
424.36,-0
429.45,-0
434.56,-0
439.69,-0
444.83,-0
449.98,-0
455.15,-0
460.34,-0
465.54,-0
470.75,-0
475.98,-0
481.22,-0
486.48,-0
491.75,-0
497.03,-0
502.32,-0
507.63,-0
512.94,-0
518.27,-0
523.61,-0
528.97,-0
534.33,-0
539.7,-0
545.09,-0
550.48,-0
555.89,-0
561.3,-0
566.73,-0
572.16,-0
577.6,-0
583.05,-0
588.51,-0
593.98,-0
599.45,-0
604.93,-0
610.42,-0
615.92,-0
621.42,-0
626.93,-0
632.45,-0
637.97,-0
643.5,-0
649.03,-0
654.57,-0
660.12,-0
665.66,-0
671.22,-0
676.77,-0
682.33,-0
687.9,-0
693.46,-0
699.03,-0
704.61,-0
710.18,-0
715.76,-0
721.34,-0
726.92,-0
732.5,-0
738.08,-0
743.67,-0
749.25,-0
754.84,-0
760.42,-0
766.01,-0
771.59,-0
777.18,-0
782.76,-0
788.34,-0
793.92,-0
799.5,-0
805.07,-0
810.64,-0
816.21,-0
821.78,-0
827.34,-0
832.91,-0
838.46,-0
844.01,-0
849.56,-0
855.11,-0
860.64,-0
866.18,-0
871.71,-0
877.23,-0
882.74,-0
888.25,-0
893.76,-0
899.25,-0
904.74,-0
910.23,-0
915.7,-0
921.17,-0
926.63,-0
932.08,-0
937.52,-0
942.95,-0
948.38,-0
953.79,-0
959.2,-0
964.59,-0
969.97,-0
975.35,-0
980.71,-0
986.06,-0
991.41,-0
996.73,-0
1002.1,-0
1007.4,-0
1012.7,-0
1017.9,-0
1023.2,-0
1028.5,-0
1033.7,-0
1038.9,-0
1044.1,-0
1049.3,-0
1054.5,-0
1059.7,-0
1064.9,-0
1070,-0
1075.1,-0
1080.2,-0
1085.3,-0
1090.4,-0
1095.5,-0
1100.5,-0
1105.5,-0
1110.5,-0
1115.5,-0
1120.5,-0
1125.5,-0
1130.4,-0
1135.3,-0
1140.2,-0
1145.1,-0
1150,-0
1154.8,-0
1159.7,-0
1164.5,-0
1169.3,-0
1174,-0
1178.8,-0
1183.5,-0
1188.2,-0
1192.9,-0
1197.6,-0
1202.2,-0
1206.8,-0
1211.4,-0
1216,-0
1220.5,-0
1225.1,-0
1229.6,-0
1234.1,-0
1238.5,-0
1243,-0
1247.4,-0
1251.8,-0
1256.1,-0
1260.5,-0
1264.8,-0
1269.1,-0
1273.3,-0
1277.6,-0
1281.8,-0
1286,-0
1290.1,-0
1294.3,-0
1298.4,-0
1302.5,-0
1306.5,-0
1310.6,-0
1314.6,-0
1318.5,-0
1322.5,-0
1326.4,-0
1330.3,-0
1334.2,-0
1338,-0
1341.8,-0
1345.6,-0
1349.4,-0
1353.1,-0
1356.8,-0
1360.4,-0
1364.1,-0
1367.7,-0
1371.2,-0
1374.8,-0
1378.3,-0
1381.8,-0
1385.2,-0
1388.7,-0
1392.1,-0
1395.4,-0
1398.8,-0
1402.1,-0
1405.3,-0
1408.6,-0
1411.8,-0
1414.9,-0
1418.1,-0
1421.2,-3.7612e-05
1424.3,-0.00029292
1427.3,-0.00051108
1430.3,-0.00093932
1433.3,-0.0017777
1436.2,-0.0028017
1439.1,-0.0043255
1442,-0.0060311
1444.8,-0.0078236
1447.7,-0.0097072
1450.4,-0.011487
1453.2,-0.013659
1455.9,-0.016014
1458.6,-0.018806
1461.2,-0.021267
1463.8,-0.024193
1466.4,-0.02747
1468.9,-0.031047
1471.4,-0.035078
1473.9,-0.039714
1476.3,-0.044969
1478.7,-0.050843
1481.1,-0.057932
1483.4,-0.066341
1485.7,-0.077298
1487.9,-0.090672
1490.1,-0.10481
1492.3,-0.12238
1494.5,-0.14523
1496.6,-0.17114
1498.7,-0.20017
1500.7,-0.22831
1502.7,-0.25061
1504.7,-0.266
1506.6,-0.27381
1508.5,-0.27473
1510.3,-0.26881
1512.2,-0.25695
1513.9,-0.23943
1515.7,-0.22129
1517.4,-0.19968
1519.1,-0.17662
1520.7,-0.15242
1522.3,-0.12964
1523.8,-0.10737
1525.4,-0.086626
1526.9,-0.068681
1528.3,-0.053013
1529.7,-0.039595
1531.1,-0.029143
1532.4,-0.02125
1533.7,-0.014833
1535,-0.010229
1536.2,-0.0067688
1537.4,-0.0048286
1538.5,-0.0036201
1539.6,-0.0026961
1540.7,-0.0019584
1541.7,-0.0013804
1542.7,-0.00092783
1543.6,-0.00057218
1544.5,-0.00027883
1545.4,-8.1253e-05
1546.3,-0
1547.1,-0
1547.8,-0
1548.5,-0
1549.2,-0
1549.9,-0
1550.5,-0
1551,-0
1551.5,-0
1552,-0
1552.5,-0
1552.9,-0
1553.3,-0
1553.6,-0
1553.9,-0
1554.1,-0
1554.4,-0
1554.5,-0
1554.7,-0
1554.8,-0
1554.8,-0
1554.8,-0


==> CSV/Q_24271.csv <==
X,Y
-25.8,-0
-25.78,-0
-25.722,-0
-25.624,-0
-25.488,-0
-25.312,-0
-25.098,-0
-24.845,-0
-24.552,-0
-24.221,-0
-23.851,-0
-23.442,-0
-22.994,-0
-22.507,-0
-21.982,-0
-21.417,-0
-20.814,-0
-20.172,-0
-19.491,-0
-18.772,-0
-18.014,-0
-17.217,6.9914e-05
-16.382,0.0001968
-15.509,0.00045413
-14.596,0.0010791
-13.646,0.0021575
-12.657,0.0037786
-11.629,0.0062885
-10.564,0.0096871
-9.4598,0.014437
-8.3177,0.020516
-7.1374,0.02763
-5.9191,0.035149
-4.6627,0.042423
-3.3684,0.0487
-2.0362,0.052899
-0.66613,0.054634
0.74169,0.05353
2.1872,0.049252
3.6703,0.042736
5.191,0.035522
6.7492,0.028143
8.3448,0.021079
9.9777,0.01489
11.648,0.010237
13.355,0.0072075
15.1,0.0049602
16.881,0.0036791
18.699,0.0029069
20.554,0.0025186
22.446,0.0022668
24.375,0.0019596
26.34,0.0015594
28.341,0.0012219
30.379,0.00091309
32.453,0.00069298
34.564,0.00050421
36.71,0.00037257
38.892,0.00023943
41.11,0.00016006
43.364,8.8076e-05
45.653,4.6512e-05
47.978,3.4994e-05
50.339,2.5712e-05
52.734,2.2608e-05
55.165,1.7412e-05
57.631,1.417e-05
60.132,-0
62.667,-0
65.238,-0
67.842,-0
70.482,-0
73.155,-0
75.863,-0
78.604,-0
81.38,-0
84.189,-0
87.032,-0
89.909,-0
92.819,-0
95.762,-0
98.738,-0
101.75,-0
104.79,-0
107.86,-0
110.97,-0
114.11,-0
117.28,-0
120.48,-0
123.72,-0
126.99,-0
130.29,-0
133.62,-0
136.98,-0
140.37,-0
143.79,-0
147.25,-0
150.73,-0
154.24,-0
157.79,-0
161.36,-0
164.97,-0
168.6,-0
172.27,-0
175.96,-0
179.68,-0
183.44,-0
187.22,-0
191.03,-0
194.86,-0
198.73,-0
202.62,-0
206.54,-0
210.49,-0
214.47,-0
218.47,-0
222.5,-0
226.56,-0
230.65,-0
234.76,-0
238.9,-0
243.06,-0
247.25,-0
251.46,-0
255.7,-0
259.97,-0
264.26,-0
268.58,-0
272.92,-0
277.28,-0
281.67,-0
286.08,-0
290.52,-0
294.98,-0
299.47,-0
303.97,-0
308.5,-0
313.05,-0
317.63,-0
322.23,-0
326.85,-0
331.49,-0
336.15,-0
340.83,-0
345.54,-0
350.26,-0
355.01,-0
359.78,-0
364.57,-0
369.37,-0
374.2,-0
379.05,-0
383.91,-0
388.8,-0
393.7,-0
398.62,-0
403.56,-0
408.52,-0
413.5,-0
418.49,-0
423.5,-0
428.53,-0
433.58,-0
438.64,-0
443.72,-0
448.81,-0
453.92,-0
459.05,-0
464.19,-0
469.34,-0
474.52,-0
479.7,-0
484.9,-0
490.11,-0
495.34,-0
500.58,-0
505.84,-0
511.11,-0
516.39,-0
521.68,-0
526.99,-0
532.3,-0
537.63,-0
542.97,-0
548.33,-0
553.69,-0
559.06,-0
564.45,-0
569.84,-0
575.25,-0
580.66,-0
586.09,-0
591.52,-0
596.96,-0
602.41,-0
607.87,-0
613.34,-0
618.81,-0
624.3,-0
629.79,-0
635.28,-0
640.79,-0
646.3,-0
651.81,-0
657.33,-0
662.86,-0
668.4,-0
673.93,-0
679.48,-0
685.03,-0
690.58,-0
696.13,-0
701.69,-0
707.26,-0
712.83,-0
718.4,-0
723.97,-0
729.54,-0
735.12,-0
740.7,-0
746.28,-0
751.86,-0
757.45,-0
763.03,-0
768.62,-0
774.2,-0
779.79,-0
785.37,-0
790.95,-0
796.54,-0
802.12,-0
807.7,-0
813.28,-0
818.86,-0
824.43,-0
830.01,-0
835.58,-0
841.14,-0
846.71,-0
852.27,-0
857.82,-0
863.38,-0
868.92,-0
874.47,-0
880.01,-0
885.54,-0
891.07,-0
896.59,-0
902.11,-0
907.62,-0
913.12,-0
918.62,-0
924.11,-0
929.59,-0
935.06,-0
940.53,-0
945.99,-0
951.44,-0
956.88,-0
962.31,-0
967.74,-0
973.15,-0
978.56,-0
983.95,-0
989.34,-0
994.71,-0
1000.1,-0
1005.4,-0
1010.8,-0
1016.1,-0
1021.4,-0
1026.7,-0
1032,-0
1037.3,-0
1042.6,-0
1047.8,-0
1053.1,-0
1058.3,-0
1063.5,-0
1068.7,-0
1073.9,-0
1079.1,-0
1084.2,-0
1089.4,-0
1094.5,-0
1099.6,-0
1104.7,-0
1109.8,-0
1114.8,-0
1119.9,-0
1124.9,-0
1129.9,-0
1134.9,-0
1139.9,-0
1144.8,-0
1149.8,-0
1154.7,-0
1159.6,-0
1164.5,-0
1169.4,-0
1174.2,-0
1179,-0
1183.8,-0
1188.6,-0
1193.4,-0
1198.1,-0
1202.9,-0
1207.6,-0
1212.3,-0
1216.9,-0
1221.6,-0
1226.2,-0
1230.8,-0
1235.3,-0
1239.9,-0
1244.4,-0
1248.9,-0
1253.4,-0
1257.9,-0
1262.3,-0
1266.7,-0
1271.1,-0
1275.5,-0
1279.8,-0
1284.1,-0
1288.4,-0
1292.7,-0
1296.9,-0
1301.2,-0
1305.3,-0
1309.5,-0
1313.6,-0
1317.8,-0
1321.8,-0
1325.9,-0
1329.9,-0
1333.9,-0
1337.9,-0
1341.9,-0
1345.8,-0
1349.7,-0
1353.5,-0
1357.4,-0
1361.2,-0
1365,-0
1368.7,-0
1372.4,-0
1376.1,-0
1379.8,-0
1383.4,-0
1387,-0
1390.6,-0
1394.2,-0
1397.7,-0
1401.2,-0
1404.6,-0
1408,-0
1411.4,-0
1414.8,-0
1418.1,-0
1421.4,-0
1424.7,-0
1427.9,-0
1431.1,-0
1434.3,-0
1437.4,-0
1440.5,-0
1443.6,-0
1446.7,-0
1449.7,-0
1452.6,-0
1455.6,-0
1458.5,-0
1461.4,-0
1464.2,-0
1467,-0
1469.8,-0
1472.5,-0
1475.2,-0
1477.9,-0
1480.6,-0
1483.2,-0
1485.7,-0
1488.3,-0
1490.8,-0
1493.2,-0
1495.7,-0
1498.1,-0
1500.4,-0
1502.7,2.0074e-06
1505,3.5544e-05
1507.3,7.5528e-05
1509.5,0.00013114
1511.7,0.00021186
1513.8,0.00034671
1515.9,0.0006191
1518,0.0010357
1520.1,0.0015954
1522.1,0.0023514
1524,0.0032967
1526,0.0044181
1527.8,0.0056817
1529.7,0.0072703
1531.5,0.0095414
1533.3,0.012812
1535,0.017453
1536.8,0.023468
1538.4,0.030798
1540.1,0.038897
1541.7,0.047238
1543.2,0.055624
1544.7,0.063238
1546.2,0.069252
1547.7,0.072504
1549.1,0.072135
1550.4,0.068151
1551.8,0.061266
1553.1,0.052286
1554.3,0.042424
1555.5,0.032544
1556.7,0.023834
1557.9,0.016667
1559,0.011017
1560,0.0067375
1561.1,0.0037859
1562,0.0019524
1563,0.00097558
1563.9,0.00051909
1564.8,0.00026502
1565.6,0.00010327
1566.4,7.1476e-06
1567.2,-0
1567.9,-0
1568.6,-0
1569.2,-0
1569.8,-0
1570.4,-0
1570.9,-0
1571.4,-0
1571.8,-0
1572.3,-0
1572.6,-0
1573,-0
1573.2,-0
1573.5,-0
1573.7,-0
1573.9,-0
1574,-0
1574.1,-0
1574.2,-0
1574.2,-0


==> CSV/Q_24272.csv <==
X,Y
-25.8,-0
-25.78,-0
-25.722,-0
-25.624,-0
-25.488,-0
-25.312,-0
-25.098,-0
-24.845,-0
-24.552,-0
-24.221,-0
-23.851,-0
-23.442,-0
-22.994,-0
-22.507,-0
-21.982,-0
-21.417,-0
-20.814,-0
-20.172,-0
-19.491,-0
-18.772,-0
-18.014,-0
-17.217,-0
-16.382,-0
-15.509,-0
-14.596,-0
-13.646,-0
-12.657,-0
-11.629,-0
-10.564,-0
-9.4598,-0
-8.3177,-0
-7.1374,-0
-5.9191,-0
-4.6627,-0
-3.3684,-7.8938e-05
-2.0362,-0.0017096
-0.66613,-0.006371
0.74169,-0.013439
2.1872,-0.021265
3.6703,-0.028419
5.191,-0.034712
6.7492,-0.039064
8.3448,-0.040919
9.9777,-0.040061
11.648,-0.03651
13.355,-0.030577
15.1,-0.02418
16.881,-0.018095
18.699,-0.012772
20.554,-0.0084425
22.446,-0.0052351
24.375,-0.0031693
26.34,-0.0018721
28.341,-0.0010412
30.379,-0.00043726
32.453,-4.8317e-05
34.564,-0
36.71,-0
38.892,-0
41.11,-0
43.364,-0
45.653,-0
47.978,-0
50.339,-0
52.734,-0
55.165,-0
57.631,-0
60.132,-0
62.667,-0
65.238,-0
67.842,-0
70.482,-0
73.155,-0
75.863,-0
78.604,-0
81.38,-0
84.189,-0
87.032,-0
89.909,-0
92.819,-0
95.762,-0
98.738,-0
101.75,-0
104.79,-0
107.86,-0
110.97,-0
114.11,-0
117.28,-0
120.48,-0
123.72,-0
126.99,-0
130.29,-0
133.62,-0
136.98,-0
140.37,-0
143.79,-0
147.25,-0
150.73,-0
154.24,-0
157.79,-0
161.36,-0
164.97,-0
168.6,-0
172.27,-0
175.96,-0
179.68,-0
183.44,-0
187.22,-0
191.03,-0
194.86,-0
198.73,-0
202.62,-0
206.54,-0
210.49,-0
214.47,-0
218.47,-0
222.5,-0
226.56,-0
230.65,-0
234.76,-0
238.9,-0
243.06,-0
247.25,-0
251.46,-0
255.7,-0
259.97,-0
264.26,-0
268.58,-0
272.92,-0
277.28,-0
281.67,-0
286.08,-0
290.52,-0
294.98,-0
299.47,-0
303.97,-0
308.5,-0
313.05,-0
317.63,-0
322.23,-0
326.85,-0
331.49,-0
336.15,-0
340.83,-0
345.54,-0
350.26,-0
355.01,-0
359.78,-0
364.57,-0
369.37,-0
374.2,-0
379.05,-0
383.91,-0
388.8,-0
393.7,-0
398.62,-0
403.56,-0
408.52,-0
413.5,-0
418.49,-0
423.5,-0
428.53,-0
433.58,-0
438.64,-0
443.72,-0
448.81,-0
453.92,-0
459.05,-0
464.19,-0
469.34,-0
474.52,-0
479.7,-0
484.9,-0
490.11,-0
495.34,-0
500.58,-0
505.84,-0
511.11,-0
516.39,-0
521.68,-0
526.99,-0
532.3,-0
537.63,-0
542.97,-0
548.33,-0
553.69,-0
559.06,-0
564.45,-0
569.84,-0
575.25,-0
580.66,-0
586.09,-0
591.52,-0
596.96,-0
602.41,-0
607.87,-0
613.34,-0
618.81,-0
624.3,-0
629.79,-0
635.28,-0
640.79,-0
646.3,-0
651.81,-0
657.33,-0
662.86,-0
668.4,-0
673.93,-0
679.48,-0
685.03,-0
690.58,-0
696.13,-0
701.69,-0
707.26,-0
712.83,-0
718.4,-0
723.97,-0
729.54,-0
735.12,-0
740.7,-0
746.28,-0
751.86,-0
757.45,-0
763.03,-0
768.62,-0
774.2,-0
779.79,-0
785.37,-0
790.95,-0
796.54,-0
802.12,-0
807.7,-0
813.28,-0
818.86,-0
824.43,-0
830.01,-0
835.58,-0
841.14,-0
846.71,-0
852.27,-0
857.82,-0
863.38,-0
868.92,-0
874.47,-0
880.01,-0
885.54,-0
891.07,-0
896.59,-0
902.11,-0
907.62,-0
913.12,-0
918.62,-0
924.11,-0
929.59,-0
935.06,-0
940.53,-0
945.99,-0
951.44,-0
956.88,-0
962.31,-0
967.74,-0
973.15,-0
978.56,-0
983.95,-0
989.34,-0
994.71,-0
1000.1,-0
1005.4,-0
1010.8,-0
1016.1,-0
1021.4,-0
1026.7,-0
1032,-0
1037.3,-0
1042.6,-0
1047.8,-0
1053.1,-0
1058.3,-0
1063.5,-0
1068.7,-0
1073.9,-0
1079.1,-0
1084.2,-0
1089.4,-0
1094.5,-0
1099.6,-0
1104.7,-0
1109.8,-0
1114.8,-0
1119.9,-0
1124.9,-0
1129.9,-0
1134.9,-0
1139.9,-0
1144.8,-0
1149.8,-0
1154.7,-0
1159.6,-0
1164.5,-0
1169.4,-0
1174.2,-0
1179,-0
1183.8,-0
1188.6,-0
1193.4,-0
1198.1,-0
1202.9,-0
1207.6,-0
1212.3,-0
1216.9,-0
1221.6,-0
1226.2,-0
1230.8,-0
1235.3,-0
1239.9,-0
1244.4,-0
1248.9,-0
1253.4,-0
1257.9,-0
1262.3,-0
1266.7,-0
1271.1,-0
1275.5,-0
1279.8,-0
1284.1,-0
1288.4,-0
1292.7,-0
1296.9,-0
1301.2,-0
1305.3,-0
1309.5,-0
1313.6,-0
1317.8,-0
1321.8,-0
1325.9,-0
1329.9,-0
1333.9,-0
1337.9,-0
1341.9,-0
1345.8,-0
1349.7,-0
1353.5,-0
1357.4,-0
1361.2,-0
1365,-0
1368.7,-0
1372.4,-0
1376.1,-0
1379.8,-0
1383.4,-0
1387,-0
1390.6,-0
1394.2,-0
1397.7,-0
1401.2,-0
1404.6,-0
1408,-0
1411.4,-0
1414.8,-0
1418.1,-0
1421.4,-0
1424.7,-0
1427.9,-0
1431.1,-0
1434.3,-0
1437.4,-0
1440.5,-0
1443.6,-0
1446.7,-0
1449.7,-0
1452.6,-0
1455.6,-0
1458.5,-0
1461.4,-0
1464.2,-0
1467,-3.0257e-06
1469.8,-7.1048e-06
1472.5,-9.2556e-06
1475.2,-7.1059e-06
1477.9,-4.018e-06
1480.6,-0
1483.2,-0
1485.7,-0
1488.3,-0
1490.8,-1.2216e-05
1493.2,-3.0902e-05
1495.7,-5.654e-05
1498.1,-0.00010778
1500.4,-0.00020275
1502.7,-0.00031596
1505,-0.00046305
1507.3,-0.00071089
1509.5,-0.00097908
1511.7,-0.0013245
1513.8,-0.0018076
1515.9,-0.0023912
1518,-0.0031228
1520.1,-0.0038772
1522.1,-0.0048321
1524,-0.0058809
1526,-0.0072232
1527.8,-0.0089274
1529.7,-0.011186
1531.5,-0.013892
1533.3,-0.016866
1535,-0.020062
1536.8,-0.022888
1538.4,-0.024814
1540.1,-0.025335
1541.7,-0.024259
1543.2,-0.021983
1544.7,-0.018803
1546.2,-0.01513
1547.7,-0.010956
1549.1,-0.0066095
1550.4,-0.0030587
1551.8,-0.00096627
1553.1,-0.00030725
1554.3,-0.00020376
1555.5,-0.00016008
1556.7,-0.00010911
1557.9,-6.4238e-05
1559,-4.3368e-05
1560,-3.7449e-05
1561.1,-2.9702e-05
1562,-2.1124e-05
1563,-1.3875e-05
1563.9,-4.0813e-06
1564.8,-0
1565.6,-0
1566.4,-0
1567.2,-0
1567.9,-0
1568.6,-0
1569.2,-0
1569.8,-0
1570.4,-0
1570.9,-0
1571.4,-0
1571.8,-0
1572.3,-0
1572.6,-0
1573,-0
1573.2,-0
1573.5,-0
1573.7,-0
1573.9,-0
1574,-0
1574.1,-0
1574.2,-0
1574.2,-0


==> CSV/Q_24273.csv <==
X,Y
-25.8,-0
-25.78,-0
-25.722,-0
-25.624,-0
-25.488,-0
-25.312,-0
-25.098,-0
-24.845,-0
-24.552,-0
-24.221,-0
-23.851,-0
-23.442,-0
-22.994,-0
-22.507,-0
-21.982,-0
-21.417,-0
-20.814,-0
-20.172,-0
-19.491,-0
-18.772,-0
-18.014,-0
-17.217,-0
-16.382,-0
-15.509,4.0813e-06
-14.596,1.3875e-05
-13.646,2.1124e-05
-12.657,2.9702e-05
-11.629,3.7449e-05
-10.564,4.3368e-05
-9.4598,6.4238e-05
-8.3177,0.00010911
-7.1374,0.00016008
-5.9191,0.00020376
-4.6627,0.00030725
-3.3684,0.00096627
-2.0362,0.0030587
-0.66613,0.0066095
0.74169,0.010956
2.1872,0.01513
3.6703,0.018803
5.191,0.021983
6.7492,0.024259
8.3448,0.025335
9.9777,0.024814
11.648,0.022888
13.355,0.020062
15.1,0.016866
16.881,0.013892
18.699,0.011186
20.554,0.0089274
22.446,0.0072232
24.375,0.0058809
26.34,0.0048321
28.341,0.0038772
30.379,0.0031228
32.453,0.0023912
34.564,0.0018076
36.71,0.0013245
38.892,0.00097908
41.11,0.00071089
43.364,0.00046305
45.653,0.00031596
47.978,0.00020275
50.339,0.00010778
52.734,5.654e-05
55.165,3.0902e-05
57.631,1.2216e-05
60.132,-0
62.667,-0
65.238,-0
67.842,-0
70.482,4.018e-06
73.155,7.1059e-06
75.863,9.2556e-06
78.604,7.1048e-06
81.38,3.0257e-06
84.189,-0
87.032,-0
89.909,-0
92.819,-0
95.762,-0
98.738,-0
101.75,-0
104.79,-0
107.86,-0
110.97,-0
114.11,-0
117.28,-0
120.48,-0
123.72,-0
126.99,-0
130.29,-0
133.62,-0
136.98,-0
140.37,-0
143.79,-0
147.25,-0
150.73,-0
154.24,-0
157.79,-0
161.36,-0
164.97,-0
168.6,-0
172.27,-0
175.96,-0
179.68,-0
183.44,-0
187.22,-0
191.03,-0
194.86,-0
198.73,-0
202.62,-0
206.54,-0
210.49,-0
214.47,-0
218.47,-0
222.5,-0
226.56,-0
230.65,-0
234.76,-0
238.9,-0
243.06,-0
247.25,-0
251.46,-0
255.7,-0
259.97,-0
264.26,-0
268.58,-0
272.92,-0
277.28,-0
281.67,-0
286.08,-0
290.52,-0
294.98,-0
299.47,-0
303.97,-0
308.5,-0
313.05,-0
317.63,-0
322.23,-0
326.85,-0
331.49,-0
336.15,-0
340.83,-0
345.54,-0
350.26,-0
355.01,-0
359.78,-0
364.57,-0
369.37,-0
374.2,-0
379.05,-0
383.91,-0
388.8,-0
393.7,-0
398.62,-0
403.56,-0
408.52,-0
413.5,-0
418.49,-0
423.5,-0
428.53,-0
433.58,-0
438.64,-0
443.72,-0
448.81,-0
453.92,-0
459.05,-0
464.19,-0
469.34,-0
474.52,-0
479.7,-0
484.9,-0
490.11,-0
495.34,-0
500.58,-0
505.84,-0
511.11,-0
516.39,-0
521.68,-0
526.99,-0
532.3,-0
537.63,-0
542.97,-0
548.33,-0
553.69,-0
559.06,-0
564.45,-0
569.84,-0
575.25,-0
580.66,-0
586.09,-0
591.52,-0
596.96,-0
602.41,-0
607.87,-0
613.34,-0
618.81,-0
624.3,-0
629.79,-0
635.28,-0
640.79,-0
646.3,-0
651.81,-0
657.33,-0
662.86,-0
668.4,-0
673.93,-0
679.48,-0
685.03,-0
690.58,-0
696.13,-0
701.69,-0
707.26,-0
712.83,-0
718.4,-0
723.97,-0
729.54,-0
735.12,-0
740.7,-0
746.28,-0
751.86,-0
757.45,-0
763.03,-0
768.62,-0
774.2,-0
779.79,-0
785.37,-0
790.95,-0
796.54,-0
802.12,-0
807.7,-0
813.28,-0
818.86,-0
824.43,-0
830.01,-0
835.58,-0
841.14,-0
846.71,-0
852.27,-0
857.82,-0
863.38,-0
868.92,-0
874.47,-0
880.01,-0
885.54,-0
891.07,-0
896.59,-0
902.11,-0
907.62,-0
913.12,-0
918.62,-0
924.11,-0
929.59,-0
935.06,-0
940.53,-0
945.99,-0
951.44,-0
956.88,-0
962.31,-0
967.74,-0
973.15,-0
978.56,-0
983.95,-0
989.34,-0
994.71,-0
1000.1,-0
1005.4,-0
1010.8,-0
1016.1,-0
1021.4,-0
1026.7,-0
1032,-0
1037.3,-0
1042.6,-0
1047.8,-0
1053.1,-0
1058.3,-0
1063.5,-0
1068.7,-0
1073.9,-0
1079.1,-0
1084.2,-0
1089.4,-0
1094.5,-0
1099.6,-0
1104.7,-0
1109.8,-0
1114.8,-0
1119.9,-0
1124.9,-0
1129.9,-0
1134.9,-0
1139.9,-0
1144.8,-0
1149.8,-0
1154.7,-0
1159.6,-0
1164.5,-0
1169.4,-0
1174.2,-0
1179,-0
1183.8,-0
1188.6,-0
1193.4,-0
1198.1,-0
1202.9,-0
1207.6,-0
1212.3,-0
1216.9,-0
1221.6,-0
1226.2,-0
1230.8,-0
1235.3,-0
1239.9,-0
1244.4,-0
1248.9,-0
1253.4,-0
1257.9,-0
1262.3,-0
1266.7,-0
1271.1,-0
1275.5,-0
1279.8,-0
1284.1,-0
1288.4,-0
1292.7,-0
1296.9,-0
1301.2,-0
1305.3,-0
1309.5,-0
1313.6,-0
1317.8,-0
1321.8,-0
1325.9,-0
1329.9,-0
1333.9,-0
1337.9,-0
1341.9,-0
1345.8,-0
1349.7,-0
1353.5,-0
1357.4,-0
1361.2,-0
1365,-0
1368.7,-0
1372.4,-0
1376.1,-0
1379.8,-0
1383.4,-0
1387,-0
1390.6,-0
1394.2,-0
1397.7,-0
1401.2,-0
1404.6,-0
1408,-0
1411.4,-0
1414.8,-0
1418.1,-0
1421.4,-0
1424.7,-0
1427.9,-0
1431.1,-0
1434.3,-0
1437.4,-0
1440.5,-0
1443.6,-0
1446.7,-0
1449.7,-0
1452.6,-0
1455.6,-0
1458.5,-0
1461.4,-0
1464.2,-0
1467,-0
1469.8,-0
1472.5,-0
1475.2,-0
1477.9,-0
1480.6,-0
1483.2,-0
1485.7,-0
1488.3,-0
1490.8,-0
1493.2,-0
1495.7,-0
1498.1,-0
1500.4,-0
1502.7,-0
1505,-0
1507.3,-0
1509.5,-0
1511.7,-0
1513.8,-0
1515.9,4.8317e-05
1518,0.00043726
1520.1,0.0010412
1522.1,0.0018721
1524,0.0031693
1526,0.0052351
1527.8,0.0084425
1529.7,0.012772
1531.5,0.018095
1533.3,0.02418
1535,0.030577
1536.8,0.03651
1538.4,0.040061
1540.1,0.040919
1541.7,0.039064
1543.2,0.034712
1544.7,0.028419
1546.2,0.021265
1547.7,0.013439
1549.1,0.006371
1550.4,0.0017096
1551.8,7.8938e-05
1553.1,-0
1554.3,-0
1555.5,-0
1556.7,-0
1557.9,-0
1559,-0
1560,-0
1561.1,-0
1562,-0
1563,-0
1563.9,-0
1564.8,-0
1565.6,-0
1566.4,-0
1567.2,-0
1567.9,-0
1568.6,-0
1569.2,-0
1569.8,-0
1570.4,-0
1570.9,-0
1571.4,-0
1571.8,-0
1572.3,-0
1572.6,-0
1573,-0
1573.2,-0
1573.5,-0
1573.7,-0
1573.9,-0
1574,-0
1574.1,-0
1574.2,-0
1574.2,-0


==> CSV/Q_24274.csv <==
X,Y
-25.8,-0
-25.78,-0
-25.722,-0
-25.624,-0
-25.488,-0
-25.312,-0
-25.098,-0
-24.845,-0
-24.552,-0
-24.221,-0
-23.851,-0
-23.442,-0
-22.994,-0
-22.507,-0
-21.982,-0
-21.417,-0
-20.814,-0
-20.172,-0
-19.491,-0
-18.772,-0
-18.014,-7.1476e-06
-17.217,-0.00010327
-16.382,-0.00026502
-15.509,-0.00051909
-14.596,-0.00097558
-13.646,-0.0019524
-12.657,-0.0037859
-11.629,-0.0067375
-10.564,-0.011017
-9.4598,-0.016667
-8.3177,-0.023834
-7.1374,-0.032544
-5.9191,-0.042424
-4.6627,-0.052286
-3.3684,-0.061266
-2.0362,-0.068151
-0.66613,-0.072135
0.74169,-0.072504
2.1872,-0.069252
3.6703,-0.063238
5.191,-0.055624
6.7492,-0.047238
8.3448,-0.038897
9.9777,-0.030798
11.648,-0.023468
13.355,-0.017453
15.1,-0.012812
16.881,-0.0095414
18.699,-0.0072703
20.554,-0.0056817
22.446,-0.0044181
24.375,-0.0032967
26.34,-0.0023514
28.341,-0.0015954
30.379,-0.0010357
32.453,-0.0006191
34.564,-0.00034671
36.71,-0.00021186
38.892,-0.00013114
41.11,-7.5528e-05
43.364,-3.5544e-05
45.653,-2.0074e-06
47.978,-0
50.339,-0
52.734,-0
55.165,-0
57.631,-0
60.132,-0
62.667,-0
65.238,-0
67.842,-0
70.482,-0
73.155,-0
75.863,-0
78.604,-0
81.38,-0
84.189,-0
87.032,-0
89.909,-0
92.819,-0
95.762,-0
98.738,-0
101.75,-0
104.79,-0
107.86,-0
110.97,-0
114.11,-0
117.28,-0
120.48,-0
123.72,-0
126.99,-0
130.29,-0
133.62,-0
136.98,-0
140.37,-0
143.79,-0
147.25,-0
150.73,-0
154.24,-0
157.79,-0
161.36,-0
164.97,-0
168.6,-0
172.27,-0
175.96,-0
179.68,-0
183.44,-0
187.22,-0
191.03,-0
194.86,-0
198.73,-0
202.62,-0
206.54,-0
210.49,-0
214.47,-0
218.47,-0
222.5,-0
226.56,-0
230.65,-0
234.76,-0
238.9,-0
243.06,-0
247.25,-0
251.46,-0
255.7,-0
259.97,-0
264.26,-0
268.58,-0
272.92,-0
277.28,-0
281.67,-0
286.08,-0
290.52,-0
294.98,-0
299.47,-0
303.97,-0
308.5,-0
313.05,-0
317.63,-0
322.23,-0
326.85,-0
331.49,-0
336.15,-0
340.83,-0
345.54,-0
350.26,-0
355.01,-0
359.78,-0
364.57,-0
369.37,-0
374.2,-0
379.05,-0
383.91,-0
388.8,-0
393.7,-0
398.62,-0
403.56,-0
408.52,-0
413.5,-0
418.49,-0
423.5,-0
428.53,-0
433.58,-0
438.64,-0
443.72,-0
448.81,-0
453.92,-0
459.05,-0
464.19,-0
469.34,-0
474.52,-0
479.7,-0
484.9,-0
490.11,-0
495.34,-0
500.58,-0
505.84,-0
511.11,-0
516.39,-0
521.68,-0
526.99,-0
532.3,-0
537.63,-0
542.97,-0
548.33,-0
553.69,-0
559.06,-0
564.45,-0
569.84,-0
575.25,-0
580.66,-0
586.09,-0
591.52,-0
596.96,-0
602.41,-0
607.87,-0
613.34,-0
618.81,-0
624.3,-0
629.79,-0
635.28,-0
640.79,-0
646.3,-0
651.81,-0
657.33,-0
662.86,-0
668.4,-0
673.93,-0
679.48,-0
685.03,-0
690.58,-0
696.13,-0
701.69,-0
707.26,-0
712.83,-0
718.4,-0
723.97,-0
729.54,-0
735.12,-0
740.7,-0
746.28,-0
751.86,-0
757.45,-0
763.03,-0
768.62,-0
774.2,-0
779.79,-0
785.37,-0
790.95,-0
796.54,-0
802.12,-0
807.7,-0
813.28,-0
818.86,-0
824.43,-0
830.01,-0
835.58,-0
841.14,-0
846.71,-0
852.27,-0
857.82,-0
863.38,-0
868.92,-0
874.47,-0
880.01,-0
885.54,-0
891.07,-0
896.59,-0
902.11,-0
907.62,-0
913.12,-0
918.62,-0
924.11,-0
929.59,-0
935.06,-0
940.53,-0
945.99,-0
951.44,-0
956.88,-0
962.31,-0
967.74,-0
973.15,-0
978.56,-0
983.95,-0
989.34,-0
994.71,-0
1000.1,-0
1005.4,-0
1010.8,-0
1016.1,-0
1021.4,-0
1026.7,-0
1032,-0
1037.3,-0
1042.6,-0
1047.8,-0
1053.1,-0
1058.3,-0
1063.5,-0
1068.7,-0
1073.9,-0
1079.1,-0
1084.2,-0
1089.4,-0
1094.5,-0
1099.6,-0
1104.7,-0
1109.8,-0
1114.8,-0
1119.9,-0
1124.9,-0
1129.9,-0
1134.9,-0
1139.9,-0
1144.8,-0
1149.8,-0
1154.7,-0
1159.6,-0
1164.5,-0
1169.4,-0
1174.2,-0
1179,-0
1183.8,-0
1188.6,-0
1193.4,-0
1198.1,-0
1202.9,-0
1207.6,-0
1212.3,-0
1216.9,-0
1221.6,-0
1226.2,-0
1230.8,-0
1235.3,-0
1239.9,-0
1244.4,-0
1248.9,-0
1253.4,-0
1257.9,-0
1262.3,-0
1266.7,-0
1271.1,-0
1275.5,-0
1279.8,-0
1284.1,-0
1288.4,-0
1292.7,-0
1296.9,-0
1301.2,-0
1305.3,-0
1309.5,-0
1313.6,-0
1317.8,-0
1321.8,-0
1325.9,-0
1329.9,-0
1333.9,-0
1337.9,-0
1341.9,-0
1345.8,-0
1349.7,-0
1353.5,-0
1357.4,-0
1361.2,-0
1365,-0
1368.7,-0
1372.4,-0
1376.1,-0
1379.8,-0
1383.4,-0
1387,-0
1390.6,-0
1394.2,-0
1397.7,-0
1401.2,-0
1404.6,-0
1408,-0
1411.4,-0
1414.8,-0
1418.1,-0
1421.4,-0
1424.7,-0
1427.9,-0
1431.1,-0
1434.3,-0
1437.4,-0
1440.5,-0
1443.6,-0
1446.7,-0
1449.7,-0
1452.6,-0
1455.6,-0
1458.5,-0
1461.4,-0
1464.2,-0
1467,-0
1469.8,-0
1472.5,-0
1475.2,-0
1477.9,-0
1480.6,-0
1483.2,-0
1485.7,-0
1488.3,-0
1490.8,-1.417e-05
1493.2,-1.7412e-05
1495.7,-2.2608e-05
1498.1,-2.5712e-05
1500.4,-3.4994e-05
1502.7,-4.6512e-05
1505,-8.8076e-05
1507.3,-0.00016006
1509.5,-0.00023943
1511.7,-0.00037257
1513.8,-0.00050421
1515.9,-0.00069298
1518,-0.00091309
1520.1,-0.0012219
1522.1,-0.0015594
1524,-0.0019596
1526,-0.0022668
1527.8,-0.0025186
1529.7,-0.0029069
1531.5,-0.0036791
1533.3,-0.0049602
1535,-0.0072075
1536.8,-0.010237
1538.4,-0.01489
1540.1,-0.021079
1541.7,-0.028143
1543.2,-0.035522
1544.7,-0.042736
1546.2,-0.049252
1547.7,-0.05353
1549.1,-0.054634
1550.4,-0.052899
1551.8,-0.0487
1553.1,-0.042423
1554.3,-0.035149
1555.5,-0.02763
1556.7,-0.020516
1557.9,-0.014437
1559,-0.0096871
1560,-0.0062885
1561.1,-0.0037786
1562,-0.0021575
1563,-0.0010791
1563.9,-0.00045413
1564.8,-0.0001968
1565.6,-6.9914e-05
1566.4,-0
1567.2,-0
1567.9,-0
1568.6,-0
1569.2,-0
1569.8,-0
1570.4,-0
1570.9,-0
1571.4,-0
1571.8,-0
1572.3,-0
1572.6,-0
1573,-0
1573.2,-0
1573.5,-0
1573.7,-0
1573.9,-0
1574,-0
1574.1,-0
1574.2,-0
1574.2,-0


==> CSV/Q_2427_in1.csv <==
X,Y
-25.8,-0
-25.78,-0
-25.722,-0
-25.624,-0
-25.488,-0
-25.312,-0
-25.098,-0
-24.845,-0
-24.552,-0
-24.221,-0
-23.851,-0
-23.442,-0
-22.994,-0
-22.507,-0
-21.982,-0
-21.417,-0
-20.814,-0
-20.172,-0
-19.491,-0
-18.772,-0
-18.014,-0
-17.217,-0
-16.382,4.5378e-05
-15.509,0.00013214
-14.596,0.00026613
-13.646,0.00057535
-12.657,0.0011427
-11.629,0.0021706
-10.564,0.0037424
-9.4598,0.0059682
-8.3177,0.0087418
-7.1374,0.011991
-5.9191,0.015683
-4.6627,0.01963
-3.3684,0.023064
-2.0362,0.026637
-0.66613,0.029425
0.74169,0.030809
2.1872,0.030576
3.6703,0.02891
5.191,0.025352
6.7492,0.0211
8.3448,0.016551
9.9777,0.01236
11.648,0.0090902
13.355,0.0065719
15.1,0.0045139
16.881,0.0034426
18.699,0.0027016
20.554,0.0023509
22.446,0.00206
24.375,0.0016745
26.34,0.0012701
28.341,0.00097751
30.379,0.00070941
32.453,0.0005201
34.564,0.00037086
36.71,0.00024359
38.892,0.0001541
41.11,8.8781e-05
43.364,3.5149e-05
45.653,1.7977e-05
47.978,1.0523e-05
50.339,8.4249e-06
52.734,7.3585e-06
55.165,4.1823e-06
57.631,-0
60.132,-0
62.667,-0
65.238,-0
67.842,-0
70.482,-0
73.155,-0
75.863,-0
78.604,-0
81.38,-0
84.189,-0
87.032,-0
89.909,-0
92.819,-0
95.762,-0
98.738,-0
101.75,-0
104.79,-0
107.86,-0
110.97,-0
114.11,-0
117.28,-0
120.48,-0
123.72,-0
126.99,-0
130.29,-0
133.62,-0
136.98,-0
140.37,-0
143.79,-0
147.25,-0
150.73,-0
154.24,-0
157.79,-0
161.36,-0
164.97,-0
168.6,-0
172.27,-0
175.96,-0
179.68,-0
183.44,-0
187.22,-0
191.03,-0
194.86,-0
198.73,-0
202.62,-0
206.54,-0
210.49,-0
214.47,-0
218.47,-0
222.5,-0
226.56,-0
230.65,-0
234.76,-0
238.9,-0
243.06,-0
247.25,-0
251.46,-0
255.7,-0
259.97,-0
264.26,-0
268.58,-0
272.92,-0
277.28,-0
281.67,-0
286.08,-0
290.52,-0
294.98,-0
299.47,-0
303.97,-0
308.5,-0
313.05,-0
317.63,-0
322.23,-0
326.85,-0
331.49,-0
336.15,-0
340.83,-0
345.54,-0
350.26,-0
355.01,-0
359.78,-0
364.57,-0
369.37,-0
374.2,-0
379.05,-0
383.91,-0
388.8,-0
393.7,-0
398.62,-0
403.56,-0
408.52,-0
413.5,-0
418.49,-0
423.5,-0
428.53,-0
433.58,-0
438.64,-0
443.72,-0
448.81,-0
453.92,-0
459.05,-0
464.19,-0
469.34,-0
474.52,-0
479.7,-0
484.9,-0
490.11,-0
495.34,-0
500.58,-0
505.84,-0
511.11,-0
516.39,-0
521.68,-0
526.99,-0
532.3,-0
537.63,-0
542.97,-0
548.33,-0
553.69,-0
559.06,-0
564.45,-0
569.84,-0
575.25,-0
580.66,-0
586.09,-0
591.52,-0
596.96,-0
602.41,-0
607.87,-0
613.34,-0
618.81,-0
624.3,-0
629.79,-0
635.28,-0
640.79,-0
646.3,-0
651.81,-0
657.33,-0
662.86,-0
668.4,-0
673.93,-0
679.48,-0
685.03,-0
690.58,-0
696.13,-0
701.69,-0
707.26,-0
712.83,-0
718.4,-0
723.97,-0
729.54,-0
735.12,-0
740.7,-0
746.28,-0
751.86,-0
757.45,-0
763.03,-0
768.62,-0
774.2,-0
779.79,-0
785.37,-0
790.95,-0
796.54,-0
802.12,-0
807.7,-0
813.28,-0
818.86,-0
824.43,-0
830.01,-0
835.58,-0
841.14,-0
846.71,-0
852.27,-0
857.82,-0
863.38,-0
868.92,-0
874.47,-0
880.01,-0
885.54,-0
891.07,-0
896.59,-0
902.11,-0
907.62,-0
913.12,-0
918.62,-0
924.11,-0
929.59,-0
935.06,-0
940.53,-0
945.99,-0
951.44,-0
956.88,-0
962.31,-0
967.74,-0
973.15,-0
978.56,-0
983.95,-0
989.34,-0
994.71,-0
1000.1,-0
1005.4,-0
1010.8,-0
1016.1,-0
1021.4,-0
1026.7,-0
1032,-0
1037.3,-0
1042.6,-0
1047.8,-0
1053.1,-0
1058.3,-0
1063.5,-0
1068.7,-0
1073.9,-0
1079.1,-0
1084.2,-0
1089.4,-0
1094.5,-0
1099.6,-0
1104.7,-0
1109.8,-0
1114.8,-0
1119.9,-0
1124.9,-0
1129.9,-0
1134.9,-0
1139.9,-0
1144.8,-0
1149.8,-0
1154.7,-0
1159.6,-0
1164.5,-0
1169.4,-0
1174.2,-0
1179,-0
1183.8,-0
1188.6,-0
1193.4,-0
1198.1,-0
1202.9,-0
1207.6,-0
1212.3,-0
1216.9,-0
1221.6,-0
1226.2,-0
1230.8,-0
1235.3,-0
1239.9,-0
1244.4,-0
1248.9,-0
1253.4,-0
1257.9,-0
1262.3,-0
1266.7,-0
1271.1,-0
1275.5,-0
1279.8,-0
1284.1,-0
1288.4,-0
1292.7,-0
1296.9,-0
1301.2,-0
1305.3,-0
1309.5,-0
1313.6,-0
1317.8,-0
1321.8,-0
1325.9,-0
1329.9,-0
1333.9,-0
1337.9,-0
1341.9,-0
1345.8,-0
1349.7,-0
1353.5,-0
1357.4,-0
1361.2,-0
1365,-0
1368.7,-0
1372.4,-0
1376.1,-0
1379.8,-0
1383.4,-0
1387,-0
1390.6,-0
1394.2,-0
1397.7,-0
1401.2,-0
1404.6,-0
1408,-0
1411.4,-0
1414.8,-0
1418.1,-0
1421.4,-0
1424.7,-0
1427.9,-0
1431.1,-0
1434.3,-0
1437.4,-0
1440.5,-0
1443.6,-0
1446.7,-0
1449.7,-0
1452.6,-0
1455.6,-0
1458.5,-0
1461.4,-0
1464.2,-0
1467,-0
1469.8,-0
1472.5,-0
1475.2,-0
1477.9,-0
1480.6,-0
1483.2,-0
1485.7,-0
1488.3,-0
1490.8,-0
1493.2,-0
1495.7,-0
1498.1,-0
1500.4,-0
1502.7,-0
1505,1.7241e-05
1507.3,5.9238e-05
1509.5,0.00011186
1511.7,0.00018339
1513.8,0.00029574
1515.9,0.00053659
1518,0.00093118
1520.1,0.0014589
1522.1,0.0021946
1524,0.0031215
1526,0.0042529
1527.8,0.0054901
1529.7,0.0070175
1531.5,0.0091662
1533.3,0.012289
1535,0.016446
1536.8,0.021711
1538.4,0.027294
1540.1,0.032752
1541.7,0.038015
1543.2,0.042149
1544.7,0.045594
1546.2,0.046538
1547.7,0.04522
1549.1,0.041685
1550.4,0.036816
1551.8,0.031177
1553.1,0.025853
1554.3,0.020417
1555.5,0.015361
1556.7,0.010792
1557.9,0.0069634
1559,0.0040776
1560,0.0021773
1561.1,0.0011525
1562,0.00066021
1563,0.00038119
1563.9,0.0002094
1564.8,7.4067e-05
1565.6,1.0769e-06
1566.4,-0
1567.2,-0
1567.9,-0
1568.6,-0
1569.2,-0
1569.8,-0
1570.4,-0
1570.9,-0
1571.4,-0
1571.8,-0
1572.3,-0
1572.6,-0
1573,-0
1573.2,-0
1573.5,-0
1573.7,-0
1573.9,-0
1574,-0
1574.1,-0
1574.2,-0
1574.2,-0


==> CSV/Q_2427_in2.csv <==
X,Y
-25.8,-0
-25.78,-0
-25.722,-0
-25.624,-0
-25.488,-0
-25.312,-0
-25.098,-0
-24.845,-0
-24.552,-0
-24.221,-0
-23.851,-0
-23.442,-0
-22.994,-0
-22.507,-0
-21.982,-0
-21.417,-0
-20.814,-0
-20.172,-0
-19.491,-0
-18.772,-0
-18.014,-5.4267e-06
-17.217,-1.7706e-05
-16.382,-4.0851e-05
-15.509,-5.5973e-05
-14.596,-7.2703e-05
-13.646,-9.3419e-05
-12.657,-0.00010915
-11.629,-0.0001258
-10.564,-0.00013423
-9.4598,-0.00014608
-8.3177,-0.00016181
-7.1374,-0.00021619
-5.9191,-0.00061301
-4.6627,-0.0025068
-3.3684,-0.0066186
-2.0362,-0.011946
-0.66613,-0.018277
0.74169,-0.025482
2.1872,-0.032126
3.6703,-0.037084
5.191,-0.041306
6.7492,-0.043562
8.3448,-0.043832
9.9777,-0.041524
11.648,-0.036918
13.355,-0.030534
15.1,-0.02399
16.881,-0.017796
18.699,-0.012482
20.554,-0.0081911
22.446,-0.0050516
24.375,-0.0030067
26.34,-0.0017826
28.341,-0.00097709
30.379,-0.00035787
32.453,-3.713e-05
34.564,-0
36.71,-0
38.892,-0
41.11,-0
43.364,-0
45.653,-0
47.978,-0
50.339,-0
52.734,-0
55.165,-0
57.631,-0
60.132,-0
62.667,-0
65.238,-0
67.842,-0
70.482,-0
73.155,-0
75.863,-0
78.604,-0
81.38,-0
84.189,-0
87.032,-0
89.909,-0
92.819,-0
95.762,-0
98.738,-0
101.75,-0
104.79,-0
107.86,-0
110.97,-0
114.11,-0
117.28,-0
120.48,-0
123.72,-0
126.99,-0
130.29,-0
133.62,-0
136.98,-0
140.37,-0
143.79,-0
147.25,-0
150.73,-0
154.24,-0
157.79,-0
161.36,-0
164.97,-0
168.6,-0
172.27,-0
175.96,-0
179.68,-0
183.44,-0
187.22,-0
191.03,-0
194.86,-0
198.73,-0
202.62,-0
206.54,-0
210.49,-0
214.47,-0
218.47,-0
222.5,-0
226.56,-0
230.65,-0
234.76,-0
238.9,-0
243.06,-0
247.25,-0
251.46,-0
255.7,-0
259.97,-0
264.26,-0
268.58,-0
272.92,-0
277.28,-0
281.67,-0
286.08,-0
290.52,-0
294.98,-0
299.47,-0
303.97,-0
308.5,-0
313.05,-0
317.63,-0
322.23,-0
326.85,-0
331.49,-0
336.15,-0
340.83,-0
345.54,-0
350.26,-0
355.01,-0
359.78,-0
364.57,-0
369.37,-0
374.2,-0
379.05,-0
383.91,-0
388.8,-0
393.7,-0
398.62,-0
403.56,-0
408.52,-0
413.5,-0
418.49,-0
423.5,-0
428.53,-0
433.58,-0
438.64,-0
443.72,-0
448.81,-0
453.92,-0
459.05,-0
464.19,-0
469.34,-0
474.52,-0
479.7,-0
484.9,-0
490.11,-0
495.34,-0
500.58,-0
505.84,-0
511.11,-0
516.39,-0
521.68,-0
526.99,-0
532.3,-0
537.63,-0
542.97,-0
548.33,-0
553.69,-0
559.06,-0
564.45,-0
569.84,-0
575.25,-0
580.66,-0
586.09,-0
591.52,-0
596.96,-0
602.41,-0
607.87,-0
613.34,-0
618.81,-0
624.3,-0
629.79,-0
635.28,-0
640.79,-0
646.3,-0
651.81,-0
657.33,-0
662.86,-0
668.4,-0
673.93,-0
679.48,-0
685.03,-0
690.58,-0
696.13,-0
701.69,-0
707.26,-0
712.83,-0
718.4,-0
723.97,-0
729.54,-0
735.12,-0
740.7,-0
746.28,-0
751.86,-0
757.45,-0
763.03,-0
768.62,-0
774.2,-0
779.79,-0
785.37,-0
790.95,-0
796.54,-0
802.12,-0
807.7,-0
813.28,-0
818.86,-0
824.43,-0
830.01,-0
835.58,-0
841.14,-0
846.71,-0
852.27,-0
857.82,-0
863.38,-0
868.92,-0
874.47,-0
880.01,-0
885.54,-0
891.07,-0
896.59,-0
902.11,-0
907.62,-0
913.12,-0
918.62,-0
924.11,-0
929.59,-0
935.06,-0
940.53,-0
945.99,-0
951.44,-0
956.88,-0
962.31,-0
967.74,-0
973.15,-0
978.56,-0
983.95,-0
989.34,-0
994.71,-0
1000.1,-0
1005.4,-0
1010.8,-0
1016.1,-0
1021.4,-0
1026.7,-0
1032,-0
1037.3,-0
1042.6,-0
1047.8,-0
1053.1,-0
1058.3,-0
1063.5,-0
1068.7,-0
1073.9,-0
1079.1,-0
1084.2,-0
1089.4,-0
1094.5,-0
1099.6,-0
1104.7,-0
1109.8,-0
1114.8,-0
1119.9,-0
1124.9,-0
1129.9,-0
1134.9,-0
1139.9,-0
1144.8,-0
1149.8,-0
1154.7,-0
1159.6,-0
1164.5,-0
1169.4,-0
1174.2,-0
1179,-0
1183.8,-0
1188.6,-0
1193.4,-0
1198.1,-0
1202.9,-0
1207.6,-0
1212.3,-0
1216.9,-0
1221.6,-0
1226.2,-0
1230.8,-0
1235.3,-0
1239.9,-0
1244.4,-0
1248.9,-0
1253.4,-0
1257.9,-0
1262.3,-0
1266.7,-0
1271.1,-0
1275.5,-0
1279.8,-0
1284.1,-0
1288.4,-0
1292.7,-0
1296.9,-0
1301.2,-0
1305.3,-0
1309.5,-0
1313.6,-0
1317.8,-0
1321.8,-0
1325.9,-0
1329.9,-0
1333.9,-0
1337.9,-0
1341.9,-0
1345.8,-0
1349.7,-0
1353.5,-0
1357.4,-0
1361.2,-0
1365,-0
1368.7,-0
1372.4,-0
1376.1,-0
1379.8,-0
1383.4,-0
1387,-0
1390.6,-0
1394.2,-0
1397.7,-0
1401.2,-0
1404.6,-0
1408,-0
1411.4,-0
1414.8,-0
1418.1,-0
1421.4,-0
1424.7,-0
1427.9,-0
1431.1,-0
1434.3,-0
1437.4,-0
1440.5,-0
1443.6,-0
1446.7,-0
1449.7,-0
1452.6,-0
1455.6,-0
1458.5,-0
1461.4,-0
1464.2,-0
1467,-0
1469.8,-0
1472.5,-3.1396e-06
1475.2,-0
1477.9,-0
1480.6,-0
1483.2,-0
1485.7,-0
1488.3,-0
1490.8,-0
1493.2,-1.1591e-05
1495.7,-3.2137e-05
1498.1,-7.0046e-05
1500.4,-0.00013768
1502.7,-0.00024554
1505,-0.00038664
1507.3,-0.00060402
1509.5,-0.00086102
1511.7,-0.001188
1513.8,-0.0016386
1515.9,-0.002222
1518,-0.0029331
1520.1,-0.0036961
1522.1,-0.004646
1524,-0.005673
1526,-0.0069898
1527.8,-0.0086838
1529.7,-0.010931
1531.5,-0.013647
1533.3,-0.016749
1535,-0.020165
1536.8,-0.023353
1538.4,-0.026112
1540.1,-0.027681
1541.7,-0.027846
1543.2,-0.027123
1544.7,-0.025208
1546.2,-0.02306
1547.7,-0.019769
1549.1,-0.01564
1550.4,-0.0117
1551.8,-0.0081314
1553.1,-0.0048302
1554.3,-0.0022594
1555.5,-0.00093283
1556.7,-0.00054213
1557.9,-0.00040776
1559,-0.00033715
1560,-0.0002633
1561.1,-0.00019557
1562,-0.00015748
1563,-0.00011924
1563.9,-8.2678e-05
1564.8,-5.5225e-05
1565.6,-2.5135e-05
1566.4,-5.3009e-06
1567.2,-0
1567.9,-0
1568.6,-0
1569.2,-0
1569.8,-0
1570.4,-0
1570.9,-0
1571.4,-0
1571.8,-0
1572.3,-0
1572.6,-0
1573,-0
1573.2,-0
1573.5,-0
1573.7,-0
1573.9,-0
1574,-0
1574.1,-0
1574.2,-0
1574.2,-0


==> CSV/Q_2427_in3.csv <==
X,Y
-25.8,-0
-25.78,-0
-25.722,-0
-25.624,-0
-25.488,-0
-25.312,-0
-25.098,-0
-24.845,-0
-24.552,-0
-24.221,-0
-23.851,-0
-23.442,-0
-22.994,-0
-22.507,-0
-21.982,-0
-21.417,-0
-20.814,-0
-20.172,-0
-19.491,-0
-18.772,-0
-18.014,5.3009e-06
-17.217,2.5135e-05
-16.382,5.5225e-05
-15.509,8.2678e-05
-14.596,0.00011924
-13.646,0.00015748
-12.657,0.00019557
-11.629,0.0002633
-10.564,0.00033715
-9.4598,0.00040443
-8.3177,0.00053622
-7.1374,0.00092305
-5.9191,0.0022091
-4.6627,0.0046951
-3.3684,0.0078786
-2.0362,0.011301
-0.66613,0.015075
0.74169,0.019037
2.1872,0.022315
3.6703,0.024562
5.191,0.026428
6.7492,0.027355
8.3448,0.027266
9.9777,0.025886
11.648,0.023248
13.355,0.020091
15.1,0.01669
16.881,0.01362
18.699,0.010931
20.554,0.0086838
22.446,0.0069898
24.375,0.005673
26.34,0.004646
28.341,0.0036961
30.379,0.0029331
32.453,0.002222
34.564,0.0016386
36.71,0.001188
38.892,0.00086102
41.11,0.00060402
43.364,0.00038664
45.653,0.00024554
47.978,0.00013768
50.339,7.0046e-05
52.734,3.2137e-05
55.165,1.1591e-05
57.631,-0
60.132,-0
62.667,-0
65.238,-0
67.842,-0
70.482,-0
73.155,-0
75.863,3.1396e-06
78.604,-0
81.38,-0
84.189,-0
87.032,-0
89.909,-0
92.819,-0
95.762,-0
98.738,-0
101.75,-0
104.79,-0
107.86,-0
110.97,-0
114.11,-0
117.28,-0
120.48,-0
123.72,-0
126.99,-0
130.29,-0
133.62,-0
136.98,-0
140.37,-0
143.79,-0
147.25,-0
150.73,-0
154.24,-0
157.79,-0
161.36,-0
164.97,-0
168.6,-0
172.27,-0
175.96,-0
179.68,-0
183.44,-0
187.22,-0
191.03,-0
194.86,-0
198.73,-0
202.62,-0
206.54,-0
210.49,-0
214.47,-0
218.47,-0
222.5,-0
226.56,-0
230.65,-0
234.76,-0
238.9,-0
243.06,-0
247.25,-0
251.46,-0
255.7,-0
259.97,-0
264.26,-0
268.58,-0
272.92,-0
277.28,-0
281.67,-0
286.08,-0
290.52,-0
294.98,-0
299.47,-0
303.97,-0
308.5,-0
313.05,-0
317.63,-0
322.23,-0
326.85,-0
331.49,-0
336.15,-0
340.83,-0
345.54,-0
350.26,-0
355.01,-0
359.78,-0
364.57,-0
369.37,-0
374.2,-0
379.05,-0
383.91,-0
388.8,-0
393.7,-0
398.62,-0
403.56,-0
408.52,-0
413.5,-0
418.49,-0
423.5,-0
428.53,-0
433.58,-0
438.64,-0
443.72,-0
448.81,-0
453.92,-0
459.05,-0
464.19,-0
469.34,-0
474.52,-0
479.7,-0
484.9,-0
490.11,-0
495.34,-0
500.58,-0
505.84,-0
511.11,-0
516.39,-0
521.68,-0
526.99,-0
532.3,-0
537.63,-0
542.97,-0
548.33,-0
553.69,-0
559.06,-0
564.45,-0
569.84,-0
575.25,-0
580.66,-0
586.09,-0
591.52,-0
596.96,-0
602.41,-0
607.87,-0
613.34,-0
618.81,-0
624.3,-0
629.79,-0
635.28,-0
640.79,-0
646.3,-0
651.81,-0
657.33,-0
662.86,-0
668.4,-0
673.93,-0
679.48,-0
685.03,-0
690.58,-0
696.13,-0
701.69,-0
707.26,-0
712.83,-0
718.4,-0
723.97,-0
729.54,-0
735.12,-0
740.7,-0
746.28,-0
751.86,-0
757.45,-0
763.03,-0
768.62,-0
774.2,-0
779.79,-0
785.37,-0
790.95,-0
796.54,-0
802.12,-0
807.7,-0
813.28,-0
818.86,-0
824.43,-0
830.01,-0
835.58,-0
841.14,-0
846.71,-0
852.27,-0
857.82,-0
863.38,-0
868.92,-0
874.47,-0
880.01,-0
885.54,-0
891.07,-0
896.59,-0
902.11,-0
907.62,-0
913.12,-0
918.62,-0
924.11,-0
929.59,-0
935.06,-0
940.53,-0
945.99,-0
951.44,-0
956.88,-0
962.31,-0
967.74,-0
973.15,-0
978.56,-0
983.95,-0
989.34,-0
994.71,-0
1000.1,-0
1005.4,-0
1010.8,-0
1016.1,-0
1021.4,-0
1026.7,-0
1032,-0
1037.3,-0
1042.6,-0
1047.8,-0
1053.1,-0
1058.3,-0
1063.5,-0
1068.7,-0
1073.9,-0
1079.1,-0
1084.2,-0
1089.4,-0
1094.5,-0
1099.6,-0
1104.7,-0
1109.8,-0
1114.8,-0
1119.9,-0
1124.9,-0
1129.9,-0
1134.9,-0
1139.9,-0
1144.8,-0
1149.8,-0
1154.7,-0
1159.6,-0
1164.5,-0
1169.4,-0
1174.2,-0
1179,-0
1183.8,-0
1188.6,-0
1193.4,-0
1198.1,-0
1202.9,-0
1207.6,-0
1212.3,-0
1216.9,-0
1221.6,-0
1226.2,-0
1230.8,-0
1235.3,-0
1239.9,-0
1244.4,-0
1248.9,-0
1253.4,-0
1257.9,-0
1262.3,-0
1266.7,-0
1271.1,-0
1275.5,-0
1279.8,-0
1284.1,-0
1288.4,-0
1292.7,-0
1296.9,-0
1301.2,-0
1305.3,-0
1309.5,-0
1313.6,-0
1317.8,-0
1321.8,-0
1325.9,-0
1329.9,-0
1333.9,-0
1337.9,-0
1341.9,-0
1345.8,-0
1349.7,-0
1353.5,-0
1357.4,-0
1361.2,-0
1365,-0
1368.7,-0
1372.4,-0
1376.1,-0
1379.8,-0
1383.4,-0
1387,-0
1390.6,-0
1394.2,-0
1397.7,-0
1401.2,-0
1404.6,-0
1408,-0
1411.4,-0
1414.8,-0
1418.1,-0
1421.4,-0
1424.7,-0
1427.9,-0
1431.1,-0
1434.3,-0
1437.4,-0
1440.5,-0
1443.6,-0
1446.7,-0
1449.7,-0
1452.6,-0
1455.6,-0
1458.5,-0
1461.4,-0
1464.2,-0
1467,-0
1469.8,-0
1472.5,-0
1475.2,-0
1477.9,-0
1480.6,-0
1483.2,-0
1485.7,-0
1488.3,-0
1490.8,-0
1493.2,-0
1495.7,-0
1498.1,-0
1500.4,-0
1502.7,-0
1505,-0
1507.3,-0
1509.5,-0
1511.7,-0
1513.8,-0
1515.9,3.713e-05
1518,0.00035787
1520.1,0.00097709
1522.1,0.0017826
1524,0.0030067
1526,0.0050516
1527.8,0.0081911
1529.7,0.012482
1531.5,0.017801
1533.3,0.024003
1535,0.030569
1536.8,0.036993
1538.4,0.041621
1540.1,0.043989
1541.7,0.04373
1543.2,0.0415
1544.7,0.037189
1546.2,0.032195
1547.7,0.025516
1549.1,0.018289
1550.4,0.011946
1551.8,0.0066197
1553.1,0.0025068
1554.3,0.00061301
1555.5,0.00021619
1556.7,0.00016181
1557.9,0.00014608
1559,0.00013423
1560,0.0001258
1561.1,0.00010915
1562,9.3419e-05
1563,7.2703e-05
1563.9,5.5973e-05
1564.8,4.0851e-05
1565.6,1.7706e-05
1566.4,5.4267e-06
1567.2,-0
1567.9,-0
1568.6,-0
1569.2,-0
1569.8,-0
1570.4,-0
1570.9,-0
1571.4,-0
1571.8,-0
1572.3,-0
1572.6,-0
1573,-0
1573.2,-0
1573.5,-0
1573.7,-0
1573.9,-0
1574,-0
1574.1,-0
1574.2,-0
1574.2,-0


==> CSV/Q_2427_in4.csv <==
X,Y
-25.8,-0
-25.78,-0
-25.722,-0
-25.624,-0
-25.488,-0
-25.312,-0
-25.098,-0
-24.845,-0
-24.552,-0
-24.221,-0
-23.851,-0
-23.442,-0
-22.994,-0
-22.507,-0
-21.982,-0
-21.417,-0
-20.814,-0
-20.172,-0
-19.491,-0
-18.772,-0
-18.014,-0
-17.217,-1.0769e-06
-16.382,-7.4067e-05
-15.509,-0.0002094
-14.596,-0.00038119
-13.646,-0.00066021
-12.657,-0.0011525
-11.629,-0.0021773
-10.564,-0.0040776
-9.4598,-0.0069634
-8.3177,-0.010792
-7.1374,-0.015361
-5.9191,-0.020417
-4.6627,-0.025853
-3.3684,-0.031177
-2.0362,-0.036816
-0.66613,-0.041685
0.74169,-0.04522
2.1872,-0.046538
3.6703,-0.045594
5.191,-0.042149
6.7492,-0.038015
8.3448,-0.032752
9.9777,-0.027294
11.648,-0.021711
13.355,-0.016446
15.1,-0.012289
16.881,-0.0091662
18.699,-0.0070175
20.554,-0.0054901
22.446,-0.0042529
24.375,-0.0031215
26.34,-0.0021946
28.341,-0.0014589
30.379,-0.00093118
32.453,-0.00053659
34.564,-0.00029574
36.71,-0.00018339
38.892,-0.00011186
41.11,-5.9238e-05
43.364,-1.7241e-05
45.653,-0
47.978,-0
50.339,-0
52.734,-0
55.165,-0
57.631,-0
60.132,-0
62.667,-0
65.238,-0
67.842,-0
70.482,-0
73.155,-0
75.863,-0
78.604,-0
81.38,-0
84.189,-0
87.032,-0
89.909,-0
92.819,-0
95.762,-0
98.738,-0
101.75,-0
104.79,-0
107.86,-0
110.97,-0
114.11,-0
117.28,-0
120.48,-0
123.72,-0
126.99,-0
130.29,-0
133.62,-0
136.98,-0
140.37,-0
143.79,-0
147.25,-0
150.73,-0
154.24,-0
157.79,-0
161.36,-0
164.97,-0
168.6,-0
172.27,-0
175.96,-0
179.68,-0
183.44,-0
187.22,-0
191.03,-0
194.86,-0
198.73,-0
202.62,-0
206.54,-0
210.49,-0
214.47,-0
218.47,-0
222.5,-0
226.56,-0
230.65,-0
234.76,-0
238.9,-0
243.06,-0
247.25,-0
251.46,-0
255.7,-0
259.97,-0
264.26,-0
268.58,-0
272.92,-0
277.28,-0
281.67,-0
286.08,-0
290.52,-0
294.98,-0
299.47,-0
303.97,-0
308.5,-0
313.05,-0
317.63,-0
322.23,-0
326.85,-0
331.49,-0
336.15,-0
340.83,-0
345.54,-0
350.26,-0
355.01,-0
359.78,-0
364.57,-0
369.37,-0
374.2,-0
379.05,-0
383.91,-0
388.8,-0
393.7,-0
398.62,-0
403.56,-0
408.52,-0
413.5,-0
418.49,-0
423.5,-0
428.53,-0
433.58,-0
438.64,-0
443.72,-0
448.81,-0
453.92,-0
459.05,-0
464.19,-0
469.34,-0
474.52,-0
479.7,-0
484.9,-0
490.11,-0
495.34,-0
500.58,-0
505.84,-0
511.11,-0
516.39,-0
521.68,-0
526.99,-0
532.3,-0
537.63,-0
542.97,-0
548.33,-0
553.69,-0
559.06,-0
564.45,-0
569.84,-0
575.25,-0
580.66,-0
586.09,-0
591.52,-0
596.96,-0
602.41,-0
607.87,-0
613.34,-0
618.81,-0
624.3,-0
629.79,-0
635.28,-0
640.79,-0
646.3,-0
651.81,-0
657.33,-0
662.86,-0
668.4,-0
673.93,-0
679.48,-0
685.03,-0
690.58,-0
696.13,-0
701.69,-0
707.26,-0
712.83,-0
718.4,-0
723.97,-0
729.54,-0
735.12,-0
740.7,-0
746.28,-0
751.86,-0
757.45,-0
763.03,-0
768.62,-0
774.2,-0
779.79,-0
785.37,-0
790.95,-0
796.54,-0
802.12,-0
807.7,-0
813.28,-0
818.86,-0
824.43,-0
830.01,-0
835.58,-0
841.14,-0
846.71,-0
852.27,-0
857.82,-0
863.38,-0
868.92,-0
874.47,-0
880.01,-0
885.54,-0
891.07,-0
896.59,-0
902.11,-0
907.62,-0
913.12,-0
918.62,-0
924.11,-0
929.59,-0
935.06,-0
940.53,-0
945.99,-0
951.44,-0
956.88,-0
962.31,-0
967.74,-0
973.15,-0
978.56,-0
983.95,-0
989.34,-0
994.71,-0
1000.1,-0
1005.4,-0
1010.8,-0
1016.1,-0
1021.4,-0
1026.7,-0
1032,-0
1037.3,-0
1042.6,-0
1047.8,-0
1053.1,-0
1058.3,-0
1063.5,-0
1068.7,-0
1073.9,-0
1079.1,-0
1084.2,-0
1089.4,-0
1094.5,-0
1099.6,-0
1104.7,-0
1109.8,-0
1114.8,-0
1119.9,-0
1124.9,-0
1129.9,-0
1134.9,-0
1139.9,-0
1144.8,-0
1149.8,-0
1154.7,-0
1159.6,-0
1164.5,-0
1169.4,-0
1174.2,-0
1179,-0
1183.8,-0
1188.6,-0
1193.4,-0
1198.1,-0
1202.9,-0
1207.6,-0
1212.3,-0
1216.9,-0
1221.6,-0
1226.2,-0
1230.8,-0
1235.3,-0
1239.9,-0
1244.4,-0
1248.9,-0
1253.4,-0
1257.9,-0
1262.3,-0
1266.7,-0
1271.1,-0
1275.5,-0
1279.8,-0
1284.1,-0
1288.4,-0
1292.7,-0
1296.9,-0
1301.2,-0
1305.3,-0
1309.5,-0
1313.6,-0
1317.8,-0
1321.8,-0
1325.9,-0
1329.9,-0
1333.9,-0
1337.9,-0
1341.9,-0
1345.8,-0
1349.7,-0
1353.5,-0
1357.4,-0
1361.2,-0
1365,-0
1368.7,-0
1372.4,-0
1376.1,-0
1379.8,-0
1383.4,-0
1387,-0
1390.6,-0
1394.2,-0
1397.7,-0
1401.2,-0
1404.6,-0
1408,-0
1411.4,-0
1414.8,-0
1418.1,-0
1421.4,-0
1424.7,-0
1427.9,-0
1431.1,-0
1434.3,-0
1437.4,-0
1440.5,-0
1443.6,-0
1446.7,-0
1449.7,-0
1452.6,-0
1455.6,-0
1458.5,-0
1461.4,-0
1464.2,-0
1467,-0
1469.8,-0
1472.5,-0
1475.2,-0
1477.9,-0
1480.6,-0
1483.2,-0
1485.7,-0
1488.3,-0
1490.8,-0
1493.2,-4.1823e-06
1495.7,-7.3585e-06
1498.1,-8.4249e-06
1500.4,-1.0523e-05
1502.7,-1.7977e-05
1505,-3.5149e-05
1507.3,-8.8781e-05
1509.5,-0.0001541
1511.7,-0.00024359
1513.8,-0.00037086
1515.9,-0.0005201
1518,-0.00070941
1520.1,-0.00097751
1522.1,-0.0012701
1524,-0.0016745
1526,-0.00206
1527.8,-0.0023509
1529.7,-0.0027016
1531.5,-0.0034426
1533.3,-0.0045139
1535,-0.0065719
1536.8,-0.0090902
1538.4,-0.01236
1540.1,-0.016551
1541.7,-0.0211
1543.2,-0.025352
1544.7,-0.02891
1546.2,-0.030576
1547.7,-0.030809
1549.1,-0.029425
1550.4,-0.026637
1551.8,-0.023064
1553.1,-0.01963
1554.3,-0.015683
1555.5,-0.011991
1556.7,-0.0087418
1557.9,-0.0059682
1559,-0.0037424
1560,-0.0021706
1561.1,-0.0011427
1562,-0.00057535
1563,-0.00026613
1563.9,-0.00013214
1564.8,-4.5378e-05
1565.6,-0
1566.4,-0
1567.2,-0
1567.9,-0
1568.6,-0
1569.2,-0
1569.8,-0
1570.4,-0
1570.9,-0
1571.4,-0
1571.8,-0
1572.3,-0
1572.6,-0
1573,-0
1573.2,-0
1573.5,-0
1573.7,-0
1573.9,-0
1574,-0
1574.1,-0
1574.2,-0
1574.2,-0


==> CSV/Smooth_largest_Restress1.csv <==
X,Y
0,-1.4108e-32
0.019361,-3.6134e-09
0.077444,-2.3256e-07
0.17425,-2.6711e-06
0.30976,-1.5179e-05
0.48399,-5.87e-05
0.69691,-0.00017791
0.94852,-0.00045534
1.2388,-0.001028
1.5678,-0.0021037
1.9354,-0.0039725
2.3416,-0.0070064
2.7864,-0.01164
3.2698,-0.018329
3.7918,-0.027493
4.3523,-0.039449
4.9514,-0.054346
5.5889,-0.072131
6.2648,-0.092541
6.9792,-0.11513
7.732,-0.1393
8.5231,-0.1644
9.3525,-0.18978
10.22,-0.21481
11.126,-0.23899
12.07,-0.26191
13.052,-0.28329
14.073,-0.30296
15.131,-0.32086
16.227,-0.33697
17.362,-0.35136
18.534,-0.36413
19.744,-0.37538
20.991,-0.38525
22.277,-0.39388
23.6,-0.40138
24.961,-0.40788
26.359,-0.41349
27.794,-0.41832
29.267,-0.42244
30.777,-0.42595
32.325,-0.42892
33.91,-0.43141
35.531,-0.43347
37.19,-0.43516
38.885,-0.43651
40.618,-0.43758
42.387,-0.43839
44.193,-0.43897
46.035,-0.43934
47.914,-0.43953
49.829,-0.43955
51.781,-0.43941
53.769,-0.43913
55.792,-0.43874
57.852,-0.43826
59.948,-0.43769
62.08,-0.43704
64.247,-0.43632
66.45,-0.43553
68.688,-0.43465
70.962,-0.43371
73.271,-0.4327
75.615,-0.43165
77.994,-0.43056
80.408,-0.42944
82.857,-0.42827
85.34,-0.42705
87.858,-0.42578
90.411,-0.42446
92.998,-0.42312
95.619,-0.42175
98.274,-0.42034
100.96,-0.41888
103.69,-0.4174
106.44,-0.41588
109.23,-0.41435
112.06,-0.41279
114.91,-0.4112
117.8,-0.40957
120.73,-0.40791
123.68,-0.40622
126.67,-0.40449
129.69,-0.40274
132.74,-0.40095
135.83,-0.39913
138.95,-0.39728
142.1,-0.39539
145.28,-0.39347
148.49,-0.39153
151.74,-0.38957
155.01,-0.38759
158.32,-0.38558
161.66,-0.38357
165.03,-0.38154
168.42,-0.37947
171.86,-0.37736
175.32,-0.37522
178.81,-0.37305
182.33,-0.37088
185.88,-0.3687
189.46,-0.3665
193.07,-0.36428
196.71,-0.36203
200.37,-0.35976
204.07,-0.35748
207.8,-0.35518
211.55,-0.35286
215.33,-0.35052
219.14,-0.34817
222.98,-0.3458
226.85,-0.34341
230.75,-0.341
234.67,-0.33855
238.62,-0.33608
242.59,-0.33358
246.6,-0.33107
250.63,-0.32856
254.68,-0.32603
258.77,-0.32348
262.87,-0.3209
267.01,-0.31832
271.17,-0.31575
275.36,-0.31316
279.57,-0.31054
283.8,-0.3079
288.07,-0.30524
292.35,-0.30254
296.66,-0.29981
301,-0.29704
305.36,-0.29424
309.74,-0.29141
314.15,-0.28857
318.57,-0.28572
323.03,-0.28286
327.5,-0.27998
332,-0.27709
336.52,-0.27419
341.07,-0.27126
345.63,-0.26833
350.22,-0.26538
354.83,-0.26242
359.46,-0.25944
364.11,-0.25645
368.78,-0.25345
373.48,-0.25044
378.19,-0.24742
382.93,-0.24438
387.68,-0.24134
392.45,-0.2383
397.25,-0.23524
402.06,-0.23218
406.89,-0.22909
411.75,-0.22599
416.62,-0.22287
421.5,-0.21973
426.41,-0.21656
431.33,-0.21337
436.28,-0.21016
441.24,-0.20694
446.21,-0.20371
451.21,-0.20047
456.22,-0.19723
461.24,-0.19398
466.29,-0.19072
471.35,-0.18746
476.42,-0.18418
481.51,-0.18091
486.62,-0.17763
491.74,-0.17436
496.87,-0.17108
502.02,-0.16779
507.19,-0.16449
512.37,-0.16118
517.56,-0.15787
522.76,-0.15455
527.98,-0.15123
533.21,-0.14791
538.46,-0.14458
543.72,-0.14125
548.98,-0.13792
554.27,-0.13458
559.56,-0.13124
564.86,-0.1279
570.18,-0.12455
575.5,-0.1212
580.84,-0.11785
586.19,-0.1145
591.55,-0.11114
596.91,-0.10778
602.29,-0.10441
607.68,-0.10103
613.07,-0.09765
618.48,-0.094267
623.89,-0.090882
629.31,-0.087497
634.74,-0.084113
640.18,-0.080729
645.62,-0.077346
651.08,-0.073967
656.53,-0.070588
662,-0.067205
667.47,-0.063818
672.95,-0.060428
678.43,-0.057034
683.92,-0.053638
689.42,-0.050238
694.92,-0.046837
700.43,-0.043437
705.94,-0.040039
711.45,-0.036642
716.97,-0.033247
722.49,-0.029857
728.02,-0.026469
733.54,-0.023084
739.08,-0.019701
744.61,-0.016321
750.15,-0.012944
755.69,-0.0095688
761.23,-0.0061957
766.77,-0.0028234
772.31,0.00054972
777.86,0.0039271
783.4,0.0073086
788.95,0.010693
794.5,0.014078


==> CSV/Smooth_largest_Restress2.csv <==
X,Y
0,5.7893e-28
0.019361,6.1725e-05
0.077444,0.00097408
0.17425,0.0048145
0.30976,0.014718
0.48399,0.034443
0.69691,0.067869
0.94852,0.11848
1.2388,0.18895
1.5678,0.28077
1.9354,0.39417
2.3416,0.52803
2.7864,0.68014
3.2698,0.84745
3.7918,1.0265
4.3523,1.2138
4.9514,1.4062
5.5889,1.6009
6.2648,1.7959
6.9792,1.9896
7.732,2.1809
8.5231,2.3688
9.3525,2.5523
10.22,2.7308
11.126,2.9031
12.07,3.0684
13.052,3.2257
14.073,3.3743
15.131,3.5134
16.227,3.6424
17.362,3.7612
18.534,3.8694
19.744,3.9672
20.991,4.0548
22.277,4.1325
23.6,4.2009
24.961,4.2604
26.359,4.3117
27.794,4.3554
29.267,4.392
30.777,4.4221
32.325,4.4463
33.91,4.4651
35.531,4.4789
37.19,4.4882
38.885,4.4933
40.618,4.4948
42.387,4.4928
44.193,4.4877
46.035,4.4797
47.914,4.4691
49.829,4.456
51.781,4.4407
53.769,4.4233
55.792,4.4042
57.852,4.3833
59.948,4.3608
62.08,4.3369
64.247,4.3116
66.45,4.2852
68.688,4.258
70.962,4.2301
73.271,4.2018
75.615,4.173
77.994,4.144
80.408,4.1149
82.857,4.0858
85.34,4.0568
87.858,4.0279
90.411,3.9991
92.998,3.9702
95.619,3.9414
98.274,3.9126
100.96,3.8837
103.69,3.8548
106.44,3.826
109.23,3.7974
112.06,3.7692
114.91,3.7413
117.8,3.7138
120.73,3.6867
123.68,3.6599
126.67,3.6334
129.69,3.6073
132.74,3.5814
135.83,3.5555
138.95,3.5297
142.1,3.5039
145.28,3.4781
148.49,3.4524
151.74,3.4269
155.01,3.4016
158.32,3.3763
161.66,3.351
165.03,3.3257
168.42,3.3005
171.86,3.2757
175.32,3.2512
178.81,3.2271
182.33,3.2033
185.88,3.18
189.46,3.1572
193.07,3.1349
196.71,3.1129
200.37,3.0911
204.07,3.0696
207.8,3.0483
211.55,3.0273
215.33,3.0066
219.14,2.9862
222.98,2.9662
226.85,2.9465
230.75,2.9271
234.67,2.9077
238.62,2.8881
242.59,2.8682
246.6,2.848
250.63,2.8275
254.68,2.8069
258.77,2.7861
262.87,2.7654
267.01,2.7446
271.17,2.7238
275.36,2.7029
279.57,2.682
283.8,2.6612
288.07,2.6405
292.35,2.6198
296.66,2.5988
301,2.5776
305.36,2.5562
309.74,2.5344
314.15,2.5124
318.57,2.4901
323.03,2.4675
327.5,2.4447
332,2.4217
336.52,2.3985
341.07,2.3752
345.63,2.3518
350.22,2.3284
354.83,2.3049
359.46,2.2815
364.11,2.2583
368.78,2.2354
373.48,2.2128
378.19,2.1904
382.93,2.1681
387.68,2.1459
392.45,2.1239
397.25,2.102
402.06,2.0802
406.89,2.0586
411.75,2.0371
416.62,2.0156
421.5,1.994
426.41,1.972
431.33,1.9496
436.28,1.9269
441.24,1.9038
446.21,1.8807
451.21,1.8577
456.22,1.8351
461.24,1.8129
466.29,1.7911
471.35,1.7698
476.42,1.7487
481.51,1.7275
486.62,1.7059
491.74,1.684
496.87,1.6617
502.02,1.6391
507.19,1.6162
512.37,1.5933
517.56,1.5705
522.76,1.5476
527.98,1.5248
533.21,1.5019
538.46,1.479
543.72,1.4563
548.98,1.4339
554.27,1.412
559.56,1.3905
564.86,1.3694
570.18,1.3486
575.5,1.3281
580.84,1.308
586.19,1.288
591.55,1.2682
596.91,1.2487
602.29,1.2295
607.68,1.2105
613.07,1.1919
618.48,1.1739
623.89,1.1564
629.31,1.1395
634.74,1.1231
640.18,1.1072
645.62,1.0917
651.08,1.0767
656.53,1.062
662,1.0476
667.47,1.0337
672.95,1.0201
678.43,1.0069
683.92,0.99414
689.42,0.98188
694.92,0.97015
700.43,0.95902
705.94,0.94851
711.45,0.93858
716.97,0.92924
722.49,0.92056
728.02,0.91261
733.54,0.90544
739.08,0.89902
744.61,0.89335
750.15,0.88841
755.69,0.88418
761.23,0.88066
766.77,0.87782
772.31,0.87566
777.86,0.8741
783.4,0.87309
788.95,0.87257
794.5,0.87253


==> CSV/Smooth_largest_Restress3.csv <==
X,Y
0,2.9985e-30
0.019361,4.803e-11
0.077444,1.2096e-08
0.17425,3.011e-07
0.30976,2.8858e-06
0.48399,1.6315e-05
0.69691,6.5799e-05
0.94852,0.00020952
1.2388,0.00055981
1.5678,0.0013056
1.9354,0.0027308
2.3416,0.0052247
2.7864,0.0092791
3.2698,0.015473
3.7918,0.024449
4.3523,0.036874
4.9514,0.053413
5.5889,0.074689
6.2648,0.10126
6.9792,0.13358
7.732,0.17203
8.5231,0.21683
9.3525,0.26808
10.22,0.32576
11.126,0.38968
12.07,0.45952
13.052,0.53482
14.073,0.61499
15.131,0.69935
16.227,0.78716
17.362,0.87759
18.534,0.96984
19.744,1.0631
20.991,1.1565
22.277,1.2493
23.6,1.3409
24.961,1.4307
26.359,1.518
27.794,1.6025
29.267,1.6837
30.777,1.7615
32.325,1.8354
33.91,1.9055
35.531,1.9715
37.19,2.0334
38.885,2.0912
40.618,2.1449
42.387,2.1946
44.193,2.2404
46.035,2.2823
47.914,2.3206
49.829,2.3553
51.781,2.3867
53.769,2.4149
55.792,2.4402
57.852,2.4627
59.948,2.4825
62.08,2.4998
64.247,2.5148
66.45,2.5276
68.688,2.5384
70.962,2.5472
73.271,2.5544
75.615,2.5599
77.994,2.5639
80.408,2.5667
82.857,2.5682
85.34,2.5687
87.858,2.5682
90.411,2.5668
92.998,2.5645
95.619,2.5615
98.274,2.5578
100.96,2.5534
103.69,2.5484
106.44,2.5428
109.23,2.5366
112.06,2.5299
114.91,2.5228
117.8,2.5153
120.73,2.5074
123.68,2.4993
126.67,2.4909
129.69,2.4824
132.74,2.4736
135.83,2.4648
138.95,2.4558
142.1,2.4467
145.28,2.4374
148.49,2.428
151.74,2.4185
155.01,2.4089
158.32,2.3991
161.66,2.3892
165.03,2.3792
168.42,2.3691
171.86,2.3588
175.32,2.3485
178.81,2.3379
182.33,2.3272
185.88,2.3162
189.46,2.305
193.07,2.2937
196.71,2.2822
200.37,2.2707
204.07,2.2592
207.8,2.2477
211.55,2.2361
215.33,2.2245
219.14,2.2129
222.98,2.2012
226.85,2.1894
230.75,2.1776
234.67,2.1657
238.62,2.1538
242.59,2.1418
246.6,2.1298
250.63,2.1179
254.68,2.1058
258.77,2.0938
262.87,2.0816
267.01,2.0693
271.17,2.0568
275.36,2.0442
279.57,2.0313
283.8,2.0182
288.07,2.0049
292.35,1.9914
296.66,1.9777
301,1.9638
305.36,1.9497
309.74,1.9355
314.15,1.9211
318.57,1.9066
323.03,1.8919
327.5,1.877
332,1.8621
336.52,1.8471
341.07,1.8321
345.63,1.8172
350.22,1.8022
354.83,1.7872
359.46,1.7722
364.11,1.7573
368.78,1.7423
373.48,1.7274
378.19,1.7125
382.93,1.6976
387.68,1.6828
392.45,1.668
397.25,1.6533
402.06,1.6387
406.89,1.6242
411.75,1.6097
416.62,1.5953
421.5,1.581
426.41,1.5668
431.33,1.5526
436.28,1.5383
441.24,1.5241
446.21,1.5098
451.21,1.4955
456.22,1.4812
461.24,1.4669
466.29,1.4526
471.35,1.4382
476.42,1.4238
481.51,1.4094
486.62,1.3951
491.74,1.3809
496.87,1.3668
502.02,1.3527
507.19,1.3388
512.37,1.3251
517.56,1.3114
522.76,1.2978
527.98,1.2843
533.21,1.2711
538.46,1.258
543.72,1.2452
548.98,1.2325
554.27,1.22
559.56,1.2076
564.86,1.1954
570.18,1.1832
575.5,1.1712
580.84,1.1592
586.19,1.1474
591.55,1.1358
596.91,1.1244
602.29,1.1132
607.68,1.1023
613.07,1.0916
618.48,1.0812
623.89,1.071
629.31,1.0611
634.74,1.0514
640.18,1.042
645.62,1.0329
651.08,1.024
656.53,1.0154
662,1.0071
667.47,0.9989
672.95,0.99098
678.43,0.98332
683.92,0.97593
689.42,0.96885
694.92,0.96211
700.43,0.95572
705.94,0.94971
711.45,0.94408
716.97,0.93883
722.49,0.93394
728.02,0.92939
733.54,0.92518
739.08,0.92129
744.61,0.91776
750.15,0.91459
755.69,0.91182
761.23,0.90946
766.77,0.90751
772.31,0.90598
777.86,0.90486
783.4,0.90417
788.95,0.9039
794.5,0.90406


==> CSV/Smooth_largest_Restress4.csv <==
X,Y
0,2.5699e-25
0.019361,0.00014472
0.077444,0.0023127
0.17425,0.011684
0.30976,0.036829
0.48399,0.089637
0.69691,0.18523
0.94852,0.34185
1.2388,0.58051
1.5678,0.92435
1.9354,1.3972
2.3416,2.021
2.7864,2.8128
3.2698,3.7798
3.7918,4.9163
4.3523,6.2007
4.9514,7.5963
5.5889,9.0538
6.2648,10.517
6.9792,11.93
7.732,13.242
8.5231,14.413
9.3525,15.416
10.22,16.236
11.126,16.871
12.07,17.328
13.052,17.619
14.073,17.763
15.131,17.778
16.227,17.684
17.362,17.501
18.534,17.245
19.744,16.934
20.991,16.581
22.277,16.198
23.6,15.796
24.961,15.383
26.359,14.966
27.794,14.553
29.267,14.146
30.777,13.75
32.325,13.367
33.91,13
35.531,12.65
37.19,12.317
38.885,12.003
40.618,11.706
42.387,11.427
44.193,11.164
46.035,10.919
47.914,10.689
49.829,10.474
51.781,10.273
53.769,10.085
55.792,9.9092
57.852,9.7445
59.948,9.5903
62.08,9.4459
64.247,9.3108
66.45,9.1842
68.688,9.0656
70.962,8.9545
73.271,8.8503
75.615,8.7524
77.994,8.6602
80.408,8.5731
82.857,8.4906
85.34,8.4123
87.858,8.3381
90.411,8.2674
92.998,8.1999
95.619,8.1352
98.274,8.0731
100.96,8.0132
103.69,7.9554
106.44,7.8996
109.23,7.8456
112.06,7.7935
114.91,7.7431
117.8,7.6939
120.73,7.6457
123.68,7.5982
126.67,7.5512
129.69,7.5047
132.74,7.4586
135.83,7.4127
138.95,7.367
142.1,7.3214
145.28,7.2759
148.49,7.2306
151.74,7.1854
155.01,7.1402
158.32,7.095
161.66,7.0495
165.03,7.0036
168.42,6.9574
171.86,6.9107
175.32,6.8637
178.81,6.8168
182.33,6.77
185.88,6.7235
189.46,6.6773
193.07,6.6312
196.71,6.5852
200.37,6.5391
204.07,6.4929
207.8,6.4468
211.55,6.4009
215.33,6.355
219.14,6.3091
222.98,6.2633
226.85,6.2179
230.75,6.173
234.67,6.1285
238.62,6.0842
242.59,6.0399
246.6,5.9956
250.63,5.9512
254.68,5.9066
258.77,5.8617
262.87,5.8166
267.01,5.7715
271.17,5.7263
275.36,5.6809
279.57,5.6352
283.8,5.5892
288.07,5.5429
292.35,5.4963
296.66,5.4491
301,5.4012
305.36,5.3526
309.74,5.3032
314.15,5.2531
318.57,5.2025
323.03,5.1513
327.5,5.0999
332,5.0481
336.52,4.996
341.07,4.9438
345.63,4.8913
350.22,4.8385
354.83,4.7854
359.46,4.732
364.11,4.6786
368.78,4.6251
373.48,4.5717
378.19,4.5185
382.93,4.4656
387.68,4.4131
392.45,4.3608
397.25,4.3089
402.06,4.2574
406.89,4.2061
411.75,4.1551
416.62,4.1042
421.5,4.0534
426.41,4.0028
431.33,3.9527
436.28,3.9029
441.24,3.8535
446.21,3.8044
451.21,3.7556
456.22,3.7072
461.24,3.659
466.29,3.6109
471.35,3.5628
476.42,3.5145
481.51,3.4658
486.62,3.4168
491.74,3.3675
496.87,3.3179
502.02,3.2684
507.19,3.219
512.37,3.1698
517.56,3.1209
522.76,3.0721
527.98,3.0235
533.21,2.9749
538.46,2.9263
543.72,2.8776
548.98,2.8291
554.27,2.7809
559.56,2.7333
564.86,2.6862
570.18,2.6398
575.5,2.594
580.84,2.5489
586.19,2.5044
591.55,2.4603
596.91,2.4168
602.29,2.3738
607.68,2.3311
613.07,2.2887
618.48,2.2467
623.89,2.2052
629.31,2.1642
634.74,2.1241
640.18,2.085
645.62,2.0469
651.08,2.0098
656.53,1.9738
662,1.9388
667.47,1.905
672.95,1.8725
678.43,1.8415
683.92,1.8119
689.42,1.7839
694.92,1.7574
700.43,1.7324
705.94,1.7086
711.45,1.6863
716.97,1.6652
722.49,1.6456
728.02,1.6274
733.54,1.6107
739.08,1.5955
744.61,1.5819
750.15,1.5698
755.69,1.5593
761.23,1.5503
766.77,1.543
772.31,1.5373
777.86,1.5331
783.4,1.5304
788.95,1.5292
794.5,1.5295


==> Figure/2289_uu1.csv <==
X,Y
-53.318,6.4507e-26
-53.298,1.1037e-06
-53.236,1.6962e-05
-53.134,8.0316e-05
-52.99,0.00023144
-52.806,0.00050294
-52.58,0.00090785
-52.314,0.0014349
-52.006,0.0020518
-51.658,0.0027139
-51.269,0.0033752
-50.839,0.0039977
-50.368,0.0045568
-49.856,0.0050429
-49.303,0.0054591
-48.709,0.0058194
-48.075,0.0061425
-47.4,0.0064506
-46.684,0.0067671
-45.928,0.007115
-45.13,0.0075189
-44.293,0.0080029
-43.414,0.0085994
-42.496,0.0093487
-41.536,0.010307
-40.536,0.011549
-39.496,0.013182
-38.416,0.015337
-37.295,0.018225
-36.134,0.022146
-34.933,0.027522
-33.692,0.034935
-32.41,0.045183
-31.089,0.05923
-29.728,0.078247
-28.327,0.10368
-26.886,0.13732
-25.405,0.18146
-23.885,0.2385
-22.325,0.31068
-20.726,0.39996
-19.087,0.50821
-17.409,0.63678
-15.692,0.78616
-13.936,0.95641
-12.14,1.1465
-10.306,1.3539
-8.4321,1.5753
-6.5199,1.8055
-4.5689,2.0374
-2.5792,2.2624
-0.55108,2.4746
1.5155,2.6699
3.6204,2.8443
5.7636,2.9949
7.9449,3.1208
10.164,3.2233
12.421,3.3049
14.716,3.3676
17.049,3.415
19.419,3.4492
21.827,3.472
24.272,3.4861
26.755,3.488
29.274,3.4797
31.83,3.4663
34.424,3.4506
37.054,3.4332
39.72,3.4153
42.423,3.3967
45.163,3.3781
47.938,3.3592
50.75,3.3405
53.598,3.3219
56.481,3.3036
59.4,3.2857
62.355,3.2684
65.344,3.2516
68.37,3.2352
71.43,3.2189
74.525,3.2028
77.655,3.1868
80.82,3.1711
84.019,3.1556
87.252,3.1406
90.519,3.1258
93.821,3.1112
97.156,3.0967
100.53,3.0821
103.93,3.0677
107.36,3.0534
110.83,3.0391
114.33,3.0245
117.87,3.0093
121.44,2.9937
125.04,2.9777
128.67,2.9614
132.33,2.9447
136.03,2.9274
139.76,2.9095
143.52,2.8914
147.31,2.8729
151.13,2.8541
154.99,2.8351
158.87,2.8161
162.78,2.797
166.73,2.7777
170.71,2.7581
174.71,2.7382
178.75,2.718
182.81,2.6976
186.91,2.6771
191.03,2.6565
195.18,2.6356
199.37,2.6145
203.58,2.5933
207.82,2.5721
212.09,2.5507
216.38,2.5291
220.7,2.507
225.06,2.4847
229.43,2.4619
233.84,2.439
238.27,2.416
242.73,2.3931
247.22,2.37
251.73,2.3466
256.27,2.3229
260.84,2.2993
265.43,2.2759
270.04,2.2529
274.68,2.23
279.35,2.2073
284.04,2.1845
288.75,2.1619
293.49,2.1393
298.26,2.1168
303.05,2.0943
307.86,2.0717
312.69,2.0489
317.55,2.0261
322.43,2.0032
327.34,1.9802
332.26,1.9569
337.21,1.9334
342.18,1.9096
347.17,1.8858
352.19,1.8621
357.22,1.8386
362.28,1.8154
367.35,1.7926
372.45,1.7701
377.57,1.7477
382.7,1.7256
387.86,1.7036
393.04,1.6816
398.23,1.6596
403.45,1.6378
408.68,1.6165
413.93,1.5953
419.2,1.5742
424.49,1.5533
429.8,1.5324
435.12,1.5115
440.46,1.4904
445.82,1.4691
451.19,1.4477
456.58,1.4266
461.99,1.4057
467.41,1.385
472.85,1.3645
478.3,1.3444
483.77,1.3245
489.26,1.3047
494.75,1.285
500.27,1.2652
505.79,1.2456
511.33,1.226
516.89,1.2064
522.45,1.1868
528.03,1.1674
533.63,1.1481
539.23,1.1286
544.85,1.109
550.48,1.0894
556.12,1.0698
561.77,1.0501
567.43,1.0302
573.11,1.0104
578.79,0.99082
584.48,0.97154
590.19,0.95259
595.9,0.93394
601.62,0.91559
607.36,0.89754
613.1,0.87979
618.85,0.86231
624.61,0.84504
630.37,0.82798
636.14,0.8111
641.93,0.79446
647.71,0.77816
653.51,0.76229
659.31,0.74691
665.12,0.73208
670.93,0.71779
676.75,0.70404
682.57,0.69085
688.4,0.67825
694.24,0.66627
700.08,0.65488
705.92,0.64411
711.77,0.63396
717.62,0.62446
723.48,0.61562
729.33,0.60746
735.19,0.59994
741.06,0.59309
746.92,0.58691
752.79,0.58147
758.66,0.57677
764.53,0.57285
770.4,0.56976
776.28,0.56754
782.15,0.56619
788.02,0.56575
793.9,0.56619
799.77,0.56754
805.64,0.56976
811.51,0.57285
817.38,0.57677
823.25,0.58147
829.12,0.58691
834.99,0.59309
840.85,0.59994
846.71,0.60746
852.57,0.61562
858.42,0.62446
864.28,0.63396
870.12,0.64411
875.97,0.65488
881.81,0.66627
887.64,0.67825
893.47,0.69085
899.3,0.70404
905.11,0.71779
910.93,0.73208
916.74,0.74691
922.54,0.76229
928.33,0.77816
934.12,0.79446
939.9,0.8111
945.67,0.82798
951.44,0.84504
957.2,0.86231
962.95,0.87979
968.69,0.89754
974.42,0.91559
980.14,0.93394
985.86,0.95259
991.56,0.97154
997.26,0.99082
1002.9,1.0104
1008.6,1.0302
1014.3,1.0501
1019.9,1.0698
1025.6,1.0894
1031.2,1.109
1036.8,1.1286
1042.4,1.1481
1048,1.1674
1053.6,1.1868
1059.2,1.2064
1064.7,1.226
1070.3,1.2456
1075.8,1.2652
1081.3,1.285
1086.8,1.3047
1092.3,1.3245
1097.7,1.3444
1103.2,1.3645
1108.6,1.385
1114.1,1.4057
1119.5,1.4266
1124.9,1.4477
1130.2,1.4691
1135.6,1.4904
1140.9,1.5115
1146.2,1.5324
1151.6,1.5533
1156.8,1.5742
1162.1,1.5953
1167.4,1.6165
1172.6,1.6378
1177.8,1.6596
1183,1.6816
1188.2,1.7036
1193.3,1.7256
1198.5,1.7477
1203.6,1.7701
1208.7,1.7926
1213.8,1.8154
1218.8,1.8386
1223.9,1.8621
1228.9,1.8858
1233.9,1.9096
1238.8,1.9334
1243.8,1.9569
1248.7,1.9802
1253.6,2.0032
1258.5,2.0261
1263.4,2.0489
1268.2,2.0717
1273,2.0943
1277.8,2.1168
1282.6,2.1393
1287.3,2.1619
1292,2.1845
1296.7,2.2073
1301.4,2.23
1306,2.2529
1310.6,2.2759
1315.2,2.2993
1319.8,2.3229
1324.3,2.3466
1328.8,2.37
1333.3,2.3931
1337.8,2.416
1342.2,2.439
1346.6,2.4619
1351,2.4847
1355.3,2.507
1359.7,2.5291
1364,2.5507
1368.2,2.5721
1372.5,2.5933
1376.7,2.6145
1380.9,2.6356
1385,2.6565
1389.1,2.6771
1393.2,2.6976
1397.3,2.718
1401.3,2.7382
1405.3,2.7581
1409.3,2.7777
1413.3,2.797
1417.2,2.8161
1421.1,2.8351
1424.9,2.8541
1428.7,2.8729
1432.5,2.8914
1436.3,2.9095
1440,2.9274
1443.7,2.9447
1447.4,2.9614
1451,2.9777
1454.6,2.9937
1458.2,3.0093
1461.7,3.0245
1465.2,3.0391
1468.7,3.0534
1472.1,3.0677
1475.5,3.0821
1478.9,3.0967
1482.2,3.1112
1485.5,3.1258
1488.8,3.1406
1492,3.1556
1495.2,3.1711
1498.4,3.1868
1501.5,3.2028
1504.6,3.2189
1507.7,3.2352
1510.7,3.2516
1513.7,3.2684
1516.6,3.2857
1519.6,3.3036
1522.4,3.3219
1525.3,3.3405
1528.1,3.3592
1530.9,3.3781
1533.6,3.3967
1536.3,3.4153
1539,3.4332
1541.6,3.4506
1544.2,3.4663
1546.8,3.4797
1549.3,3.488
1551.8,3.4861
1554.2,3.472
1556.6,3.4492
1559,3.415
1561.3,3.3676
1563.6,3.3049
1565.9,3.2233
1568.1,3.1208
1570.3,2.9949
1572.4,2.8443
1574.5,2.6699
1576.6,2.4746
1578.6,2.2624
1580.6,2.0374
1582.6,1.8055
1584.5,1.5753
1586.4,1.3539
1588.2,1.1465
1590,0.95641
1591.7,0.78616
1593.5,0.63678
1595.1,0.50821
1596.8,0.39996
1598.4,0.31068
1599.9,0.2385
1601.5,0.18146
1602.9,0.13732
1604.4,0.10368
1605.8,0.078247
1607.1,0.05923
1608.5,0.045183
1609.7,0.034935
1611,0.027522
1612.2,0.022146
1613.3,0.018225
1614.5,0.015337
1615.5,0.013182
1616.6,0.011549
1617.6,0.010307
1618.5,0.0093487
1619.5,0.0085994
1620.3,0.0080029
1621.2,0.0075189
1622,0.007115
1622.7,0.0067671
1623.4,0.0064506
1624.1,0.0061425
1624.8,0.0058194
1625.3,0.0054591
1625.9,0.0050429
1626.4,0.0045568
1626.9,0.0039977
1627.3,0.0033752
1627.7,0.0027139
1628.1,0.0020518
1628.4,0.0014349
1628.6,0.00090785
1628.9,0.00050294
1629,0.00023144
1629.2,8.0316e-05
1629.3,1.6962e-05
1629.3,1.1037e-06
1629.4,6.4507e-26


==> Figure/2289_uu2.csv <==
X,Y
-53.318,9.3566e-31
-53.298,5.1078e-09
-53.236,6.2354e-08
-53.134,2.3954e-07
-52.99,6.1644e-07
-52.806,1.3055e-06
-52.58,2.4005e-06
-52.314,3.9502e-06
-52.006,5.9668e-06
-51.658,8.4491e-06
-51.269,1.1408e-05
-50.839,1.4894e-05
-50.368,1.9006e-05
-49.856,2.4008e-05
-49.303,3.0315e-05
-48.709,3.8829e-05
-48.075,5.0709e-05
-47.4,6.7079e-05
-46.684,8.9203e-05
-45.928,0.00011814
-45.13,0.00015506
-44.293,0.00020016
-43.414,0.00025295
-42.496,0.00031339
-41.536,0.00038406
-40.536,0.00047241
-39.496,0.00060118
-38.416,0.00080443
-37.295,0.0011383
-36.134,0.0017019
-34.933,0.0026791
-33.692,0.0043815
-32.41,0.007361
-31.089,0.012521
-29.728,0.021166
-28.327,0.035232
-26.886,0.057424
-25.405,0.091304
-23.885,0.14152
-22.325,0.21348
-20.726,0.31244
-19.087,0.44206
-17.409,0.60447
-15.692,0.79968
-13.936,1.0235
-12.14,1.2662
-10.306,1.5133
-8.4321,1.7467
-6.5199,1.9505
-4.5689,2.1067
-2.5792,2.204
-0.55108,2.237
1.5155,2.2006
3.6204,2.1008
5.7636,1.9502
7.9449,1.7688
10.164,1.5688
12.421,1.3596
14.716,1.1555
17.049,0.96178
19.419,0.78458
21.827,0.62409
24.272,0.45633
26.755,0.35048
29.274,0.28584
31.83,0.24252
34.424,0.21211
37.054,0.18983
39.72,0.17316
42.423,0.16044
45.163,0.15064
47.938,0.14303
50.75,0.13715
53.598,0.13267
56.481,0.12932
59.4,0.12689
62.355,0.12525
65.344,0.12426
68.37,0.12386
71.43,0.12397
74.525,0.12451
77.655,0.12535
80.82,0.12643
84.019,0.12768
87.252,0.12904
90.519,0.13051
93.821,0.13209
97.156,0.13374
100.53,0.13541
103.93,0.13709
107.36,0.13876
110.83,0.14042
114.33,0.14206
117.87,0.14367
121.44,0.14523
125.04,0.14669
128.67,0.14803
132.33,0.14926
136.03,0.15043
139.76,0.15156
143.52,0.15265
147.31,0.15369
151.13,0.15464
154.99,0.15549
158.87,0.15619
162.78,0.15671
166.73,0.15701
170.71,0.15708
174.71,0.15692
178.75,0.15655
182.81,0.15599
186.91,0.15526
191.03,0.15437
195.18,0.15334
199.37,0.15217
203.58,0.15086
207.82,0.14944
212.09,0.14796
216.38,0.14645
220.7,0.14493
225.06,0.14337
229.43,0.14179
233.84,0.14015
238.27,0.13842
242.73,0.1366
247.22,0.13472
251.73,0.13276
256.27,0.13073
260.84,0.12865
265.43,0.12652
270.04,0.12433
274.68,0.12209
279.35,0.11979
284.04,0.11746
288.75,0.11506
293.49,0.1126
298.26,0.11006
303.05,0.10745
307.86,0.10479
312.69,0.10211
317.55,0.099416
322.43,0.096731
327.34,0.094074
332.26,0.091465
337.21,0.088903
342.18,0.086388
347.17,0.083902
352.19,0.081444
357.22,0.079
362.28,0.076591
367.35,0.074223
372.45,0.07191
377.57,0.06967
382.7,0.067541
387.86,0.065521
393.04,0.06361
398.23,0.06177
403.45,0.059981
408.68,0.058205
413.93,0.056455
419.2,0.054718
424.49,0.053007
429.8,0.051304
435.12,0.049639
440.46,0.048007
445.82,0.046435
451.19,0.044911
456.58,0.043462
461.99,0.042064
467.41,0.04073
472.85,0.039427
478.3,0.038178
483.77,0.036949
489.26,0.035759
494.75,0.034571
500.27,0.033406
505.79,0.03224
511.33,0.031096
516.89,0.029946
522.45,0.028819
528.03,0.027702
533.63,0.026626
539.23,0.02557
544.85,0.02456
550.48,0.023573
556.12,0.022633
561.77,0.021711
567.43,0.020831
573.11,0.019966
578.79,0.019138
584.48,0.018313
590.19,0.017512
595.9,0.016712
601.62,0.015941
607.36,0.015177
613.1,0.014443
618.85,0.013718
624.61,0.013017
630.37,0.012321
636.14,0.011653
641.93,0.011
647.71,0.010387
653.51,0.0097988
659.31,0.0092551
665.12,0.0087331
670.93,0.0082485
676.75,0.0077757
682.57,0.0073279
688.4,0.0068831
694.24,0.0064619
700.08,0.0060488
705.92,0.0056674
711.77,0.0052978
717.62,0.0049596
723.48,0.0046318
729.33,0.0043354
735.19,0.0040515
741.06,0.0038081
746.92,0.0035875
752.79,0.0034079
758.66,0.0032464
764.53,0.0031213
770.4,0.0030151
776.28,0.002947
782.15,0.0028987
788.02,0.0028889
793.9,0.0028987
799.77,0.002947
805.64,0.0030151
811.51,0.0031213
817.38,0.0032464
823.25,0.0034079
829.12,0.0035875
834.99,0.0038081
840.85,0.0040515
846.71,0.0043354
852.57,0.0046318
858.42,0.0049596
864.28,0.0052978
870.12,0.0056674
875.97,0.0060488
881.81,0.0064619
887.64,0.0068831
893.47,0.0073279
899.3,0.0077757
905.11,0.0082485
910.93,0.0087331
916.74,0.0092551
922.54,0.0097988
928.33,0.010387
934.12,0.011
939.9,0.011653
945.67,0.012321
951.44,0.013017
957.2,0.013718
962.95,0.014443
968.69,0.015177
974.42,0.015941
980.14,0.016712
985.86,0.017512
991.56,0.018313
997.26,0.019138
1002.9,0.019966
1008.6,0.020831
1014.3,0.021711
1019.9,0.022633
1025.6,0.023573
1031.2,0.02456
1036.8,0.02557
1042.4,0.026626
1048,0.027702
1053.6,0.028819
1059.2,0.029946
1064.7,0.031096
1070.3,0.03224
1075.8,0.033406
1081.3,0.034571
1086.8,0.035759
1092.3,0.036949
1097.7,0.038178
1103.2,0.039427
1108.6,0.04073
1114.1,0.042064
1119.5,0.043462
1124.9,0.044911
1130.2,0.046435
1135.6,0.048007
1140.9,0.049639
1146.2,0.051304
1151.6,0.053007
1156.8,0.054718
1162.1,0.056455
1167.4,0.058205
1172.6,0.059981
1177.8,0.06177
1183,0.06361
1188.2,0.065521
1193.3,0.067541
1198.5,0.06967
1203.6,0.07191
1208.7,0.074223
1213.8,0.076591
1218.8,0.079
1223.9,0.081444
1228.9,0.083902
1233.9,0.086388
1238.8,0.088903
1243.8,0.091465
1248.7,0.094074
1253.6,0.096731
1258.5,0.099416
1263.4,0.10211
1268.2,0.10479
1273,0.10745
1277.8,0.11006
1282.6,0.1126
1287.3,0.11506
1292,0.11746
1296.7,0.11979
1301.4,0.12209
1306,0.12433
1310.6,0.12652
1315.2,0.12865
1319.8,0.13073
1324.3,0.13276
1328.8,0.13472
1333.3,0.1366
1337.8,0.13842
1342.2,0.14015
1346.6,0.14179
1351,0.14337
1355.3,0.14493
1359.7,0.14645
1364,0.14796
1368.2,0.14944
1372.5,0.15086
1376.7,0.15217
1380.9,0.15334
1385,0.15437
1389.1,0.15526
1393.2,0.15599
1397.3,0.15655
1401.3,0.15692
1405.3,0.15708
1409.3,0.15701
1413.3,0.15671
1417.2,0.15619
1421.1,0.15549
1424.9,0.15464
1428.7,0.15369
1432.5,0.15265
1436.3,0.15156
1440,0.15043
1443.7,0.14926
1447.4,0.14803
1451,0.14669
1454.6,0.14523
1458.2,0.14367
1461.7,0.14206
1465.2,0.14042
1468.7,0.13876
1472.1,0.13709
1475.5,0.13541
1478.9,0.13374
1482.2,0.13209
1485.5,0.13051
1488.8,0.12904
1492,0.12768
1495.2,0.12643
1498.4,0.12535
1501.5,0.12451
1504.6,0.12397
1507.7,0.12386
1510.7,0.12426
1513.7,0.12525
1516.6,0.12689
1519.6,0.12932
1522.4,0.13267
1525.3,0.13715
1528.1,0.14303
1530.9,0.15064
1533.6,0.16044
1536.3,0.17316
1539,0.18983
1541.6,0.21211
1544.2,0.24252
1546.8,0.28584
1549.3,0.35048
1551.8,0.45633
1554.2,0.62409
1556.6,0.78458
1559,0.96178
1561.3,1.1555
1563.6,1.3596
1565.9,1.5688
1568.1,1.7688
1570.3,1.9502
1572.4,2.1008
1574.5,2.2006
1576.6,2.237
1578.6,2.204
1580.6,2.1067
1582.6,1.9505
1584.5,1.7467
1586.4,1.5133
1588.2,1.2662
1590,1.0235
1591.7,0.79968
1593.5,0.60447
1595.1,0.44206
1596.8,0.31244
1598.4,0.21348
1599.9,0.14152
1601.5,0.091304
1602.9,0.057424
1604.4,0.035232
1605.8,0.021166
1607.1,0.012521
1608.5,0.007361
1609.7,0.0043815
1611,0.0026791
1612.2,0.0017019
1613.3,0.0011383
1614.5,0.00080443
1615.5,0.00060118
1616.6,0.00047241
1617.6,0.00038406
1618.5,0.00031339
1619.5,0.00025295
1620.3,0.00020016
1621.2,0.00015506
1622,0.00011814
1622.7,8.9203e-05
1623.4,6.7079e-05
1624.1,5.0709e-05
1624.8,3.8829e-05
1625.3,3.0315e-05
1625.9,2.4008e-05
1626.4,1.9006e-05
1626.9,1.4894e-05
1627.3,1.1408e-05
1627.7,8.4491e-06
1628.1,5.9668e-06
1628.4,3.9502e-06
1628.6,2.4005e-06
1628.9,1.3055e-06
1629,6.1644e-07
1629.2,2.3954e-07
1629.3,6.2354e-08
1629.3,5.1078e-09
1629.4,9.3566e-31


==> Figure/2289_uu3.csv <==
X,Y
-65.13,5.1255e-26
-65.11,6.699e-07
-65.047,1.0292e-05
-64.944,4.8719e-05
-64.798,0.00014033
-64.611,0.00030476
-64.383,0.00054966
-64.113,0.00086774
-63.802,0.0012387
-63.449,0.0016346
-63.055,0.0020266
-62.619,0.0023903
-62.142,0.0027094
-61.623,0.0029763
-61.063,0.0031915
-60.462,0.0033606
-59.82,0.0034928
-59.136,0.003598
-58.411,0.0036862
-57.644,0.0037663
-56.837,0.003846
-55.988,0.0039317
-55.099,0.0040295
-54.168,0.0041457
-53.196,0.0042864
-52.184,0.0044597
-51.13,0.0046747
-50.036,0.0049433
-48.901,0.0052826
-47.725,0.0057179
-46.508,0.0062868
-45.251,0.0070515
-43.953,0.0081084
-42.615,0.0096008
-41.236,0.011711
-39.817,0.014679
-38.357,0.018847
-36.858,0.024749
-35.318,0.033144
-33.738,0.045236
-32.118,0.062709
-30.458,0.087928
-28.759,0.12412
-27.019,0.17571
-25.24,0.2481
-23.421,0.34695
-21.563,0.47768
-19.665,0.64509
-17.729,0.85199
-15.752,1.0982
-13.737,1.3782
-11.683,1.68
-9.5895,1.9864
-7.4574,2.2802
-5.2866,2.547
-3.0772,2.7783
-0.82926,2.9704
1.4571,3.1235
3.7817,3.2388
6.1445,3.3198
8.5453,3.374
10.984,3.4085
13.461,3.4287
15.975,3.4379
18.527,3.4393
21.116,3.4344
23.743,3.4249
26.407,3.4114
29.108,3.3948
31.846,3.3758
34.621,3.3553
37.432,3.3339
40.28,3.3126
43.164,3.2918
46.085,3.2716
49.042,3.2518
52.034,3.232
55.063,3.2124
58.127,3.1934
61.227,3.175
64.362,3.1569
67.532,3.1389
70.737,3.121
73.978,3.1032
77.253,3.0856
80.562,3.0683
83.906,3.0512
87.285,3.0344
90.697,3.018
94.143,3.0018
97.624,2.9856
101.14,2.9695
104.68,2.9534
108.27,2.937
111.88,2.9202
115.52,2.903
119.2,2.8853
122.92,2.8675
126.66,2.8497
130.44,2.832
134.24,2.8144
138.08,2.7968
141.96,2.7791
145.86,2.7612
149.79,2.743
153.76,2.7246
157.76,2.7059
161.78,2.6872
165.84,2.6685
169.93,2.65
174.05,2.6318
178.19,2.6138
182.37,2.5958
186.58,2.5776
190.81,2.5588
195.08,2.5394
199.37,2.5196
203.7,2.4994
208.05,2.479
212.43,2.4586
216.83,2.4382
221.27,2.4178
225.73,2.3971
230.22,2.376
234.74,2.3548
239.28,2.3334
243.85,2.3118
248.45,2.2898
253.07,2.2675
257.72,2.245
262.4,2.2224
267.1,2.1998
271.83,2.1772
276.58,2.1545
281.35,2.1318
286.16,2.1089
290.98,2.0857
295.83,2.062
300.7,2.038
305.6,2.0138
310.52,1.9898
315.47,1.9662
320.43,1.9427
325.42,1.9188
330.43,1.8949
335.47,1.8712
340.52,1.848
345.6,1.8254
350.7,1.8031
355.82,1.7813
360.97,1.7596
366.13,1.7383
371.31,1.7172
376.51,1.6964
381.74,1.6758
386.98,1.6554
392.24,1.635
397.53,1.6147
402.83,1.5944
408.15,1.5742
413.48,1.5541
418.84,1.5343
424.22,1.5144
429.61,1.4943
435.02,1.4737
440.44,1.4528
445.89,1.4315
451.35,1.4104
456.82,1.3896
462.32,1.3693
467.82,1.3495
473.35,1.33
478.89,1.3109
484.44,1.2919
490.01,1.2732
495.59,1.2545
501.19,1.2357
506.8,1.2169
512.43,1.1981
518.07,1.1795
523.72,1.1608
529.38,1.1421
535.06,1.1231
540.75,1.1039
546.45,1.0843
552.17,1.0644
557.89,1.0444
563.63,1.0246
569.37,1.0049
575.13,0.98548
580.9,0.96619
586.68,0.94708
592.46,0.92822
598.26,0.90968
604.07,0.89148
609.88,0.87357
615.7,0.85593
621.54,0.83861
627.38,0.82156
633.22,0.80477
639.08,0.78824
644.94,0.77202
650.81,0.75613
656.69,0.74054
662.57,0.72517
668.46,0.70999
674.35,0.69506
680.25,0.68055
686.16,0.66667
692.07,0.65351
697.98,0.64103
703.9,0.62912
709.82,0.61775
715.75,0.60699
721.68,0.59693
727.62,0.58761
733.55,0.57906
739.49,0.57132
745.43,0.56448
751.38,0.55852
757.32,0.55342
763.27,0.54911
769.21,0.54559
775.16,0.54289
781.11,0.54116
787.06,0.54055
793.01,0.54116
798.96,0.54289
804.91,0.54559
810.86,0.54911
816.8,0.55342
822.75,0.55852
828.69,0.56448
834.63,0.57132
840.57,0.57906
846.51,0.58761
852.44,0.59693
858.37,0.60699
864.3,0.61775
870.22,0.62912
876.14,0.64103
882.05,0.65351
887.96,0.66667
893.87,0.68055
899.77,0.69506
905.66,0.70999
911.55,0.72517
917.43,0.74054
923.31,0.75613
929.18,0.77202
935.04,0.78824
940.9,0.80477
946.75,0.82156
952.59,0.83861
958.42,0.85593
964.24,0.87357
970.06,0.89148
975.86,0.90968
981.66,0.92822
987.45,0.94708
993.22,0.96619
998.99,0.98548
1004.7,1.0049
1010.5,1.0246
1016.2,1.0444
1022,1.0644
1027.7,1.0843
1033.4,1.1039
1039.1,1.1231
1044.7,1.1421
1050.4,1.1608
1056.1,1.1795
1061.7,1.1981
1067.3,1.2169
1072.9,1.2357
1078.5,1.2545
1084.1,1.2732
1089.7,1.2919
1095.2,1.3109
1100.8,1.33
1106.3,1.3495
1111.8,1.3693
1117.3,1.3896
1122.8,1.4104
1128.2,1.4315
1133.7,1.4528
1139.1,1.4737
1144.5,1.4943
1149.9,1.5144
1155.3,1.5343
1160.6,1.5541
1166,1.5742
1171.3,1.5944
1176.6,1.6147
1181.9,1.635
1187.1,1.6554
1192.4,1.6758
1197.6,1.6964
1202.8,1.7172
1208,1.7383
1213.2,1.7596
1218.3,1.7813
1223.4,1.8031
1228.5,1.8254
1233.6,1.848
1238.7,1.8712
1243.7,1.8949
1248.7,1.9188
1253.7,1.9427
1258.7,1.9662
1263.6,1.9898
1268.5,2.0138
1273.4,2.038
1278.3,2.062
1283.1,2.0857
1288,2.1089
1292.8,2.1318
1297.5,2.1545
1302.3,2.1772
1307,2.1998
1311.7,2.2224
1316.4,2.245
1321,2.2675
1325.7,2.2898
1330.3,2.3118
1334.8,2.3334
1339.4,2.3548
1343.9,2.376
1348.4,2.3971
1352.9,2.4178
1357.3,2.4382
1361.7,2.4586
1366.1,2.479
1370.4,2.4994
1374.7,2.5196
1379,2.5394
1383.3,2.5588
1387.5,2.5776
1391.8,2.5958
1395.9,2.6138
1400.1,2.6318
1404.2,2.65
1408.3,2.6685
1412.3,2.6872
1416.4,2.7059
1420.4,2.7246
1424.3,2.743
1428.3,2.7612
1432.2,2.7791
1436,2.7968
1439.9,2.8144
1443.7,2.832
1447.5,2.8497
1451.2,2.8675
1454.9,2.8853
1458.6,2.903
1462.2,2.9202
1465.9,2.937
1469.4,2.9534
1473,2.9695
1476.5,2.9856
1480,3.0018
1483.4,3.018
1486.8,3.0344
1490.2,3.0512
1493.6,3.0683
1496.9,3.0856
1500.1,3.1032
1503.4,3.121
1506.6,3.1389
1509.8,3.1569
1512.9,3.175
1516,3.1934
1519.1,3.2124
1522.1,3.232
1525.1,3.2518
1528,3.2716
1531,3.2918
1533.8,3.3126
1536.7,3.3339
1539.5,3.3553
1542.3,3.3758
1545,3.3948
1547.7,3.4114
1550.4,3.4249
1553,3.4344
1555.6,3.4393
1558.1,3.4379
1560.7,3.4287
1563.1,3.4085
1565.6,3.374
1568,3.3198
1570.3,3.2388
1572.7,3.1235
1575,2.9704
1577.2,2.7783
1579.4,2.547
1581.6,2.2802
1583.7,1.9864
1585.8,1.68
1587.9,1.3782
1589.9,1.0982
1591.9,0.85199
1593.8,0.64509
1595.7,0.47768
1597.5,0.34695
1599.4,0.2481
1601.1,0.17571
1602.9,0.12412
1604.6,0.087928
1606.2,0.062709
1607.9,0.045236
1609.4,0.033144
1611,0.024749
1612.5,0.018847
1613.9,0.014679
1615.4,0.011711
1616.7,0.0096008
1618.1,0.0081084
1619.4,0.0070515
1620.6,0.0062868
1621.8,0.0057179
1623,0.0052826
1624.2,0.0049433
1625.3,0.0046747
1626.3,0.0044597
1627.3,0.0042864
1628.3,0.0041457
1629.2,0.0040295
1630.1,0.0039317
1631,0.003846
1631.8,0.0037663
1632.5,0.0036862
1633.3,0.003598
1633.9,0.0034928
1634.6,0.0033606
1635.2,0.0031915
1635.7,0.0029763
1636.3,0.0027094
1636.7,0.0023903
1637.2,0.0020266
1637.6,0.0016346
1637.9,0.0012387
1638.2,0.00086774
1638.5,0.00054966
1638.7,0.00030476
1638.9,0.00014033
1639.1,4.8719e-05
1639.2,1.0292e-05
1639.2,6.699e-07
1639.3,5.1255e-26


==> Figure/2289_uu4.csv <==
X,Y
-65.13,4.7357e-30
-65.11,4.2434e-09
-65.047,5.4469e-08
-64.944,2.2205e-07
-64.798,5.9111e-07
-64.611,1.2483e-06
-64.383,2.2324e-06
-64.113,3.515e-06
-63.802,5.0135e-06
-63.449,6.6154e-06
-63.055,8.2042e-06
-62.619,9.6812e-06
-62.142,1.0981e-05
-61.623,1.2072e-05
-61.063,1.2959e-05
-60.462,1.3665e-05
-59.82,1.4234e-05
-59.136,1.4714e-05
-58.411,1.5159e-05
-57.644,1.5621e-05
-56.837,1.6162e-05
-55.988,1.6859e-05
-55.099,1.7813e-05
-54.168,1.9162e-05
-53.196,2.1168e-05
-52.184,2.4239e-05
-51.13,2.8922e-05
-50.036,3.6182e-05
-48.901,4.7221e-05
-47.725,6.3808e-05
-46.508,8.9124e-05
-45.251,0.00012772
-43.953,0.00019286
-42.615,0.0003173
-41.236,0.00056861
-39.817,0.0010404
-38.357,0.0018527
-36.858,0.0032244
-35.318,0.0055395
-33.738,0.0094014
-32.118,0.015966
-30.458,0.027185
-28.759,0.046095
-27.019,0.077289
-25.24,0.12742
-23.421,0.20423
-21.563,0.3153
-19.665,0.46619
-17.729,0.65592
-15.752,0.87513
-13.737,1.1032
-11.683,1.311
-9.5895,1.469
-7.4574,1.5523
-5.2866,1.556
-3.0772,1.4841
-0.82926,1.3539
1.4571,1.1856
3.7817,1.0061
6.1445,0.84813
8.5453,0.70866
10.984,0.58571
13.461,0.48211
15.975,0.40016
18.527,0.33372
21.116,0.27867
23.743,0.23332
26.407,0.19971
29.108,0.17689
31.846,0.16007
34.621,0.14851
37.432,0.14134
40.28,0.1368
43.164,0.13395
46.085,0.13241
49.042,0.13193
52.034,0.13231
55.063,0.13335
58.127,0.13492
61.227,0.13687
64.362,0.13914
67.532,0.14169
70.737,0.14451
73.978,0.14751
77.253,0.15062
80.562,0.15371
83.906,0.15677
87.285,0.15976
90.697,0.16273
94.143,0.16566
97.624,0.16855
101.14,0.17138
104.68,0.17417
108.27,0.17691
111.88,0.17967
115.52,0.18247
119.2,0.18536
122.92,0.18832
126.66,0.19136
130.44,0.1944
134.24,0.1974
138.08,0.20023
141.96,0.20283
145.86,0.20513
149.79,0.20719
153.76,0.209
157.76,0.21063
161.78,0.21204
165.84,0.21326
169.93,0.21421
174.05,0.21493
178.19,0.21539
182.37,0.21563
186.58,0.21562
190.81,0.21542
195.08,0.21496
199.37,0.2143
203.7,0.21334
208.05,0.21218
212.43,0.21075
216.83,0.20919
221.27,0.20744
225.73,0.2056
230.22,0.20363
234.74,0.20159
239.28,0.19938
243.85,0.19708
248.45,0.19469
253.07,0.19236
257.72,0.19003
262.4,0.18773
267.1,0.18534
271.83,0.18292
276.58,0.18039
281.35,0.17781
286.16,0.17514
290.98,0.17247
295.83,0.16969
300.7,0.16683
305.6,0.16385
310.52,0.16085
315.47,0.15782
320.43,0.15488
325.42,0.15194
330.43,0.14908
335.47,0.14621
340.52,0.14341
345.6,0.14061
350.7,0.13784
355.82,0.13496
360.97,0.13199
366.13,0.12885
371.31,0.12568
376.51,0.12247
381.74,0.11933
386.98,0.11617
392.24,0.11307
397.53,0.10994
402.83,0.10684
408.15,0.10371
413.48,0.10065
418.84,0.097657
424.22,0.094804
429.61,0.091992
435.02,0.089233
440.44,0.086449
445.89,0.083711
451.35,0.081022
456.82,0.07844
462.32,0.075885
467.82,0.07336
473.35,0.070805
478.89,0.06828
484.44,0.065768
490.01,0.063323
495.59,0.06092
501.19,0.058577
506.8,0.056256
512.43,0.053999
518.07,0.051789
523.72,0.049663
529.38,0.04758
535.06,0.045557
540.75,0.043574
546.45,0.041677
552.17,0.039842
557.89,0.038078
563.63,0.036364
569.37,0.034731
575.13,0.033168
580.9,0.031695
586.68,0.030285
592.46,0.028953
598.26,0.027675
604.07,0.026465
609.88,0.025285
615.7,0.024156
621.54,0.023067
627.38,0.022037
633.22,0.021023
639.08,0.020045
644.94,0.019084
650.81,0.018176
656.69,0.017292
662.57,0.016446
668.46,0.015604
674.35,0.014803
680.25,0.014036
686.16,0.013338
692.07,0.012688
697.98,0.012102
703.9,0.01156
709.82,0.011064
715.75,0.010596
721.68,0.01016
727.62,0.0097506
733.55,0.009382
739.49,0.0090522
745.43,0.0087769
751.38,0.0085442
757.32,0.0083591
763.27,0.0081994
769.21,0.0080767
775.16,0.0079782
781.11,0.0079209
787.06,0.0078963
793.01,0.0079209
798.96,0.0079782
804.91,0.0080767
810.86,0.0081994
816.8,0.0083591
822.75,0.0085442
828.69,0.0087769
834.63,0.0090522
840.57,0.009382
846.51,0.0097506
852.44,0.01016
858.37,0.010596
864.3,0.011064
870.22,0.01156
876.14,0.012102
882.05,0.012688
887.96,0.013338
893.87,0.014036
899.77,0.014803
905.66,0.015604
911.55,0.016446
917.43,0.017292
923.31,0.018176
929.18,0.019084
935.04,0.020045
940.9,0.021023
946.75,0.022037
952.59,0.023067
958.42,0.024156
964.24,0.025285
970.06,0.026465
975.86,0.027675
981.66,0.028953
987.45,0.030285
993.22,0.031695
998.99,0.033168
1004.7,0.034731
1010.5,0.036364
1016.2,0.038078
1022,0.039842
1027.7,0.041677
1033.4,0.043574
1039.1,0.045557
1044.7,0.04758
1050.4,0.049663
1056.1,0.051789
1061.7,0.053999
1067.3,0.056256
1072.9,0.058577
1078.5,0.06092
1084.1,0.063323
1089.7,0.065768
1095.2,0.06828
1100.8,0.070805
1106.3,0.07336
1111.8,0.075885
1117.3,0.07844
1122.8,0.081022
1128.2,0.083711
1133.7,0.086449
1139.1,0.089233
1144.5,0.091992
1149.9,0.094804
1155.3,0.097657
1160.6,0.10065
1166,0.10371
1171.3,0.10684
1176.6,0.10994
1181.9,0.11307
1187.1,0.11617
1192.4,0.11933
1197.6,0.12247
1202.8,0.12568
1208,0.12885
1213.2,0.13199
1218.3,0.13496
1223.4,0.13784
1228.5,0.14061
1233.6,0.14341
1238.7,0.14621
1243.7,0.14908
1248.7,0.15194
1253.7,0.15488
1258.7,0.15782
1263.6,0.16085
1268.5,0.16385
1273.4,0.16683
1278.3,0.16969
1283.1,0.17247
1288,0.17514
1292.8,0.17781
1297.5,0.18039
1302.3,0.18292
1307,0.18534
1311.7,0.18773
1316.4,0.19003
1321,0.19236
1325.7,0.19469
1330.3,0.19708
1334.8,0.19938
1339.4,0.20159
1343.9,0.20363
1348.4,0.2056
1352.9,0.20744
1357.3,0.20919
1361.7,0.21075
1366.1,0.21218
1370.4,0.21334
1374.7,0.2143
1379,0.21496
1383.3,0.21542
1387.5,0.21562
1391.8,0.21563
1395.9,0.21539
1400.1,0.21493
1404.2,0.21421
1408.3,0.21326
1412.3,0.21204
1416.4,0.21063
1420.4,0.209
1424.3,0.20719
1428.3,0.20513
1432.2,0.20283
1436,0.20023
1439.9,0.1974
1443.7,0.1944
1447.5,0.19136
1451.2,0.18832
1454.9,0.18536
1458.6,0.18247
1462.2,0.17967
1465.9,0.17691
1469.4,0.17417
1473,0.17138
1476.5,0.16855
1480,0.16566
1483.4,0.16273
1486.8,0.15976
1490.2,0.15677
1493.6,0.15371
1496.9,0.15062
1500.1,0.14751
1503.4,0.14451
1506.6,0.14169
1509.8,0.13914
1512.9,0.13687
1516,0.13492
1519.1,0.13335
1522.1,0.13231
1525.1,0.13193
1528,0.13241
1531,0.13395
1533.8,0.1368
1536.7,0.14134
1539.5,0.14851
1542.3,0.16007
1545,0.17689
1547.7,0.19971
1550.4,0.23332
1553,0.27867
1555.6,0.33372
1558.1,0.40016
1560.7,0.48211
1563.1,0.58571
1565.6,0.70866
1568,0.84813
1570.3,1.0061
1572.7,1.1856
1575,1.3539
1577.2,1.4841
1579.4,1.556
1581.6,1.5523
1583.7,1.469
1585.8,1.311
1587.9,1.1032
1589.9,0.87513
1591.9,0.65592
1593.8,0.46619
1595.7,0.3153
1597.5,0.20423
1599.4,0.12742
1601.1,0.077289
1602.9,0.046095
1604.6,0.027185
1606.2,0.015966
1607.9,0.0094014
1609.4,0.0055395
1611,0.0032244
1612.5,0.0018527
1613.9,0.0010404
1615.4,0.00056861
1616.7,0.0003173
1618.1,0.00019286
1619.4,0.00012772
1620.6,8.9124e-05
1621.8,6.3808e-05
1623,4.7221e-05
1624.2,3.6182e-05
1625.3,2.8922e-05
1626.3,2.4239e-05
1627.3,2.1168e-05
1628.3,1.9162e-05
1629.2,1.7813e-05
1630.1,1.6859e-05
1631,1.6162e-05
1631.8,1.5621e-05
1632.5,1.5159e-05
1633.3,1.4714e-05
1633.9,1.4234e-05
1634.6,1.3665e-05
1635.2,1.2959e-05
1635.7,1.2072e-05
1636.3,1.0981e-05
1636.7,9.6812e-06
1637.2,8.2042e-06
1637.6,6.6154e-06
1637.9,5.0135e-06
1638.2,3.515e-06
1638.5,2.2324e-06
1638.7,1.2483e-06
1638.9,5.9111e-07
1639.1,2.2205e-07
1639.2,5.4469e-08
1639.2,4.2434e-09
1639.3,4.7357e-30


==> Figure/2289_uv1.csv <==
X,Y
-53.318,-1.6006e-32
-53.298,-5.6191e-13
-53.236,-6.5786e-12
-53.134,2.5925e-10
-52.99,4.4106e-09
-52.806,2.8771e-08
-52.58,1.1847e-07
-52.314,3.6391e-07
-52.006,9.0863e-07
-51.658,1.9404e-06
-51.269,3.6644e-06
-50.839,6.2735e-06
-50.368,9.9278e-06
-49.856,1.4752e-05
-49.303,2.087e-05
-48.709,2.8529e-05
-48.075,3.8242e-05
-47.4,5.0968e-05
-46.684,6.8272e-05
-45.928,9.254e-05
-45.13,0.0001274
-44.293,0.00017799
-43.414,0.00025174
-42.496,0.00035925
-41.536,0.00051576
-40.536,0.00074338
-39.496,0.0010734
-38.416,0.001549
-37.295,0.0022318
-36.134,0.0032064
-34.933,0.004584
-33.692,0.0065096
-32.41,0.0091659
-31.089,0.012766
-29.728,0.017571
-28.327,0.023901
-26.886,0.032136
-25.405,0.042708
-23.885,0.056088
-22.325,0.072742
-20.726,0.093096
-19.087,0.1175
-17.409,0.14621
-15.692,0.1794
-13.936,0.21718
-12.14,0.25932
-10.306,0.30524
-8.4321,0.35414
-6.5199,0.405
-4.5689,0.45658
-2.5792,0.50743
-0.55108,0.55643
1.5155,0.60256
3.6204,0.645
5.7636,0.68323
7.9449,0.71694
10.164,0.74614
12.421,0.7709
14.716,0.79143
17.049,0.80826
19.419,0.8218
21.827,0.83255
24.272,0.84063
26.755,0.8455
29.274,0.84836
31.83,0.84945
34.424,0.8495
37.054,0.84868
39.72,0.84746
42.423,0.8458
45.163,0.84397
47.938,0.84185
50.75,0.83968
53.598,0.83731
56.481,0.83492
59.4,0.83239
62.355,0.82988
65.344,0.82727
68.37,0.82472
71.43,0.82208
74.525,0.81943
77.655,0.8166
80.82,0.81369
84.019,0.81057
87.252,0.80735
90.519,0.8039
93.821,0.8004
97.156,0.79681
100.53,0.79325
103.93,0.78957
107.36,0.78588
110.83,0.78205
114.33,0.77821
117.87,0.77423
121.44,0.77022
125.04,0.7661
128.67,0.76207
132.33,0.75807
136.03,0.75418
139.76,0.75023
143.52,0.74634
147.31,0.74238
151.13,0.73847
154.99,0.73446
158.87,0.73044
162.78,0.72628
166.73,0.722
170.71,0.71743
174.71,0.7127
178.75,0.70776
182.81,0.70279
186.91,0.69775
191.03,0.69278
195.18,0.68779
199.37,0.68289
203.58,0.67795
207.82,0.67298
212.09,0.66789
216.38,0.66278
220.7,0.65758
225.06,0.65241
229.43,0.6472
233.84,0.64205
238.27,0.63682
242.73,0.6316
247.22,0.62628
251.73,0.62093
256.27,0.61549
260.84,0.6101
265.43,0.60472
270.04,0.59941
274.68,0.59403
279.35,0.58871
284.04,0.58341
288.75,0.57818
293.49,0.57292
298.26,0.5677
303.05,0.56241
307.86,0.55713
312.69,0.55177
317.55,0.5464
322.43,0.54093
327.34,0.53542
332.26,0.52984
337.21,0.5243
342.18,0.51874
347.17,0.51316
352.19,0.50746
357.22,0.5017
362.28,0.49585
367.35,0.48999
372.45,0.48407
377.57,0.47817
382.7,0.47222
387.86,0.46625
393.04,0.46016
398.23,0.454
403.45,0.4477
408.68,0.44137
413.93,0.43496
419.2,0.42854
424.49,0.4221
429.8,0.41573
435.12,0.40938
440.46,0.40306
445.82,0.39668
451.19,0.39027
456.58,0.38381
461.99,0.37732
467.41,0.37073
472.85,0.36405
478.3,0.3573
483.77,0.35056
489.26,0.34381
494.75,0.3371
500.27,0.3304
505.79,0.32377
511.33,0.31718
516.89,0.31066
522.45,0.30413
528.03,0.29759
533.63,0.29097
539.23,0.28432
544.85,0.27759
550.48,0.27081
556.12,0.26394
561.77,0.25704
567.43,0.25008
573.11,0.2431
578.79,0.23612
584.48,0.2292
590.19,0.22232
595.9,0.21547
601.62,0.20863
607.36,0.20184
613.1,0.19507
618.85,0.18828
624.61,0.18141
630.37,0.17445
636.14,0.16743
641.93,0.16042
647.71,0.15345
653.51,0.14655
659.31,0.1397
665.12,0.13288
670.93,0.12605
676.75,0.11919
682.57,0.11231
688.4,0.10541
694.24,0.098486
700.08,0.091548
705.92,0.084576
711.77,0.077575
717.62,0.070551
723.48,0.063535
729.33,0.056528
735.19,0.049546
741.06,0.04258
746.92,0.035624
752.79,0.028652
758.66,0.021656
764.53,0.014646
770.4,0.0076488
776.28,0.00070078
782.15,-0.0061744
788.02,-0.013005
793.9,-0.019831
799.77,-0.026672
805.64,-0.033529
811.51,-0.040383
817.38,-0.047217
823.25,-0.054017
829.12,-0.060784
834.99,-0.067528
840.85,-0.074277
846.71,-0.081044
852.57,-0.087829
858.42,-0.094622
864.28,-0.10144
870.12,-0.10826
875.97,-0.11509
881.81,-0.12193
887.64,-0.12875
893.47,-0.13554
899.3,-0.14233
905.11,-0.14914
910.93,-0.15599
916.74,-0.16284
922.54,-0.16968
928.33,-0.17646
934.12,-0.18317
939.9,-0.18982
945.67,-0.19645
951.44,-0.20306
957.2,-0.20969
962.95,-0.21627
968.69,-0.22281
974.42,-0.22927
980.14,-0.23568
985.86,-0.24204
991.56,-0.24836
997.26,-0.25467
1002.9,-0.26098
1008.6,-0.26731
1014.3,-0.27369
1019.9,-0.28008
1025.6,-0.28653
1031.2,-0.29298
1036.8,-0.29945
1042.4,-0.30586
1048,-0.31222
1053.6,-0.31852
1059.2,-0.32483
1064.7,-0.33108
1070.3,-0.33732
1075.8,-0.34348
1081.3,-0.34962
1086.8,-0.35565
1092.3,-0.36165
1097.7,-0.36758
1103.2,-0.37352
1108.6,-0.37941
1114.1,-0.38527
1119.5,-0.39104
1124.9,-0.39675
1130.2,-0.40236
1135.6,-0.40793
1140.9,-0.41348
1146.2,-0.41908
1151.6,-0.42467
1156.8,-0.43024
1162.1,-0.43575
1167.4,-0.44128
1172.6,-0.4468
1177.8,-0.45236
1183,-0.45786
1188.2,-0.46334
1193.3,-0.46877
1198.5,-0.47422
1203.6,-0.4796
1208.7,-0.48493
1213.8,-0.49015
1218.8,-0.49535
1223.9,-0.50044
1228.9,-0.50551
1233.9,-0.51051
1238.8,-0.51551
1243.8,-0.52043
1248.7,-0.52531
1253.6,-0.53009
1258.5,-0.53487
1263.4,-0.53962
1268.2,-0.54445
1273,-0.54932
1277.8,-0.55429
1282.6,-0.55922
1287.3,-0.56419
1292,-0.56914
1296.7,-0.57416
1301.4,-0.57911
1306,-0.58408
1310.6,-0.58901
1315.2,-0.59396
1319.8,-0.59879
1324.3,-0.60357
1328.8,-0.60825
1333.3,-0.61299
1337.8,-0.61772
1342.2,-0.62252
1346.6,-0.6273
1351,-0.63211
1355.3,-0.63686
1359.7,-0.64167
1364,-0.6465
1368.2,-0.65148
1372.5,-0.65651
1376.7,-0.66165
1380.9,-0.66679
1385,-0.672
1389.1,-0.67716
1393.2,-0.68235
1397.3,-0.68744
1401.3,-0.69254
1405.3,-0.6976
1409.3,-0.70278
1413.3,-0.70802
1417.2,-0.71345
1421.1,-0.71892
1424.9,-0.72448
1428.7,-0.72994
1432.5,-0.73539
1436.3,-0.74076
1440,-0.7462
1443.7,-0.75158
1447.4,-0.75697
1451,-0.76224
1454.6,-0.76746
1458.2,-0.77248
1461.7,-0.77739
1465.2,-0.78207
1468.7,-0.7867
1472.1,-0.79122
1475.5,-0.79579
1478.9,-0.80028
1482.2,-0.80478
1485.5,-0.80922
1488.8,-0.81371
1492,-0.8181
1495.2,-0.82248
1498.4,-0.82665
1501.5,-0.83076
1504.6,-0.83465
1507.7,-0.83845
1510.7,-0.84199
1513.7,-0.84545
1516.6,-0.84869
1519.6,-0.85186
1522.4,-0.85474
1525.3,-0.85757
1528.1,-0.86019
1530.9,-0.86279
1533.6,-0.86512
1536.3,-0.86734
1539,-0.86916
1541.6,-0.87061
1544.2,-0.87119
1546.8,-0.87079
1549.3,-0.86864
1551.8,-0.86444
1554.2,-0.85677
1556.6,-0.84635
1559,-0.83316
1561.3,-0.81661
1563.6,-0.79619
1565.9,-0.77124
1568.1,-0.74156
1570.3,-0.70711
1572.4,-0.66785
1574.5,-0.62421
1576.6,-0.57681
1578.6,-0.52655
1580.6,-0.47451
1582.6,-0.42175
1584.5,-0.36969
1586.4,-0.31959
1588.2,-0.27242
1590,-0.22899
1591.7,-0.18986
1593.5,-0.1553
1595.1,-0.12524
1596.8,-0.099566
1598.4,-0.078045
1599.9,-0.06033
1601.5,-0.046021
1602.9,-0.034677
1604.4,-0.025826
1605.8,-0.019018
1607.1,-0.013853
1608.5,-0.0099818
1609.7,-0.0071213
1611,-0.0050397
1612.2,-0.0035434
1613.3,-0.0024789
1614.5,-0.0017288
1615.5,-0.0012037
1616.6,-0.00083794
1617.6,-0.00058459
1618.5,-0.00040947
1619.5,-0.0002884
1620.3,-0.00020479
1621.2,-0.00014697
1622,-0.0001068
1622.7,-7.8657e-05
1623.4,-5.8509e-05
1624.1,-4.3706e-05
1624.8,-3.2471e-05
1625.3,-2.3675e-05
1625.9,-1.6703e-05
1626.4,-1.1237e-05
1626.9,-7.1057e-06
1627.3,-4.1576e-06
1627.7,-2.2081e-06
1628.1,-1.0389e-06
1628.4,-4.1931e-07
1628.6,-1.3833e-07
1628.9,-3.448e-08
1629,-5.6228e-09
1629.2,-4.2689e-10
1629.3,-5.2935e-12
1629.3,4.1664e-13
1629.4,-1.4307e-31


==> Figure/2289_uv2.csv <==
X,Y
-53.318,-2.6584e-33
-53.298,-4.2326e-14
-53.236,-1.749e-12
-53.134,-2.2933e-11
-52.99,-1.1001e-10
-52.806,-3.6364e-10
-52.58,-8.1828e-10
-52.314,-1.4185e-09
-52.006,-1.9922e-09
-51.658,-1.2324e-09
-51.269,3.6301e-09
-50.839,1.4745e-08
-50.368,3.4766e-08
-49.856,7.1137e-08
-49.303,1.1961e-07
-48.709,1.7547e-07
-48.075,2.3329e-07
-47.4,3.0082e-07
-46.684,3.6233e-07
-45.928,4.1471e-07
-45.13,4.531e-07
-44.293,5.3402e-07
-43.414,7.2898e-07
-42.496,1.1894e-06
-41.536,2.0648e-06
-40.536,3.7776e-06
-39.496,7.1625e-06
-38.416,1.3472e-05
-37.295,2.4698e-05
-36.134,4.405e-05
-34.933,7.6096e-05
-33.692,0.00012758
-32.41,0.00020853
-31.089,0.00033506
-29.728,0.00052385
-28.327,0.00079787
-26.886,0.0011897
-25.405,0.0017293
-23.885,0.0024339
-22.325,0.0033174
-20.726,0.0043871
-19.087,0.005626
-17.409,0.006978
-15.692,0.0083969
-13.936,0.0098617
-12.14,0.011374
-10.306,0.012875
-8.4321,0.014182
-6.5199,0.015277
-4.5689,0.01619
-2.5792,0.016678
-0.55108,0.016604
1.5155,0.015885
3.6204,0.014704
5.7636,0.013065
7.9449,0.01118
10.164,0.0092367
12.421,0.0074449
14.716,0.0060084
17.049,0.0047779
19.419,0.0036004
21.827,0.0023527
24.272,0.00090567
26.755,0.00032865
29.274,0.00066022
31.83,0.0013764
34.424,0.0023649
37.054,0.0033834
39.72,0.0044164
42.423,0.0053756
45.163,0.0062703
47.938,0.0070581
50.75,0.0077547
53.598,0.008335
56.481,0.0088247
59.4,0.0092279
62.355,0.0095753
65.344,0.0098636
68.37,0.010109
71.43,0.010303
74.525,0.010458
77.655,0.010571
80.82,0.010662
84.019,0.010734
87.252,0.010805
90.519,0.010875
93.821,0.010953
97.156,0.011031
100.53,0.011111
103.93,0.011185
107.36,0.01126
110.83,0.011333
114.33,0.011412
117.87,0.011496
121.44,0.011595
125.04,0.011702
128.67,0.011818
132.33,0.011931
136.03,0.012034
139.76,0.012122
143.52,0.012202
147.31,0.012266
151.13,0.012318
154.99,0.012354
158.87,0.012384
162.78,0.012401
166.73,0.012411
170.71,0.012405
174.71,0.012388
178.75,0.012353
182.81,0.012305
186.91,0.012238
191.03,0.01216
195.18,0.012067
199.37,0.011964
203.58,0.011846
207.82,0.011724
212.09,0.011595
216.38,0.011468
220.7,0.011337
225.06,0.011202
229.43,0.011057
233.84,0.010905
238.27,0.010742
242.73,0.010573
247.22,0.010401
251.73,0.010226
256.27,0.010045
260.84,0.0098572
265.43,0.0096669
270.04,0.0094803
274.68,0.0092985
279.35,0.009121
284.04,0.0089445
288.75,0.0087679
293.49,0.0085874
298.26,0.0084057
303.05,0.0082245
307.86,0.0080479
312.69,0.0078707
317.55,0.0076937
322.43,0.0075134
327.34,0.0073338
332.26,0.0071507
337.21,0.0069656
342.18,0.0067745
347.17,0.0065825
352.19,0.0063856
357.22,0.006184
362.28,0.0059683
367.35,0.0057441
372.45,0.0055086
377.57,0.0052739
382.7,0.0050397
387.86,0.0048186
393.04,0.0046064
398.23,0.004412
403.45,0.0042258
408.68,0.0040521
413.93,0.0038799
419.2,0.0037162
424.49,0.0035517
429.8,0.0033957
435.12,0.0032399
440.46,0.003092
445.82,0.0029441
451.19,0.0028052
456.58,0.0026682
461.99,0.0025419
467.41,0.0024205
472.85,0.0023103
478.3,0.0022017
483.77,0.0020991
489.26,0.001995
494.75,0.0018955
500.27,0.0017952
505.79,0.0017008
511.33,0.0016078
516.89,0.0015194
522.45,0.0014321
528.03,0.0013498
533.63,0.0012719
539.23,0.0012013
544.85,0.0011373
550.48,0.001081
556.12,0.0010307
561.77,0.00098402
567.43,0.00093875
573.11,0.00089471
578.79,0.00085165
584.48,0.00080932
590.19,0.00076878
595.9,0.00073096
601.62,0.00069732
607.36,0.00066736
613.1,0.00064153
618.85,0.00061931
624.61,0.00059868
630.37,0.00057838
636.14,0.00055632
641.93,0.00053347
647.71,0.00050722
653.51,0.00048023
659.31,0.00045037
665.12,0.00042132
670.93,0.00038987
676.75,0.00036002
682.57,0.00032856
688.4,0.00029905
694.24,0.0002672
700.08,0.00023575
705.92,0.00020046
711.77,0.0001642
717.62,0.0001241
723.48,8.4143e-05
729.33,4.2121e-05
735.19,1.2364e-06
741.06,-4.1575e-05
746.92,-8.4471e-05
752.79,-0.0001309
758.66,-0.00017937
764.53,-0.00023241
770.4,-0.00028856
776.28,-0.00034879
782.15,-0.00041263
788.02,-0.00048188
793.9,-0.00055724
799.77,-0.00064018
805.64,-0.0007299
811.51,-0.00082622
817.38,-0.00092721
823.25,-0.0010338
829.12,-0.001144
834.99,-0.0012604
840.85,-0.0013808
846.71,-0.0015081
852.57,-0.0016377
858.42,-0.0017734
864.28,-0.0019117
870.12,-0.0020583
875.97,-0.0022099
881.81,-0.0023721
887.64,-0.0025386
893.47,-0.0027145
899.3,-0.0028946
905.11,-0.0030863
910.93,-0.0032844
916.74,-0.0034958
922.54,-0.0037143
928.33,-0.0039475
934.12,-0.0041891
939.9,-0.0044474
945.67,-0.0047132
951.44,-0.0049959
957.2,-0.0052865
962.95,-0.005597
968.69,-0.0059164
974.42,-0.0062552
980.14,-0.0066008
985.86,-0.0069651
991.56,-0.0073349
997.26,-0.0077219
1002.9,-0.0081139
1008.6,-0.0085216
1014.3,-0.0089321
1019.9,-0.0093542
1025.6,-0.0097777
1031.2,-0.010214
1036.8,-0.010657
1042.4,-0.011121
1048,-0.0116
1053.6,-0.0121
1059.2,-0.012613
1064.7,-0.01314
1070.3,-0.013672
1075.8,-0.014216
1081.3,-0.014767
1086.8,-0.015333
1092.3,-0.01591
1097.7,-0.016508
1103.2,-0.017121
1108.6,-0.017758
1114.1,-0.018412
1119.5,-0.019094
1124.9,-0.019802
1130.2,-0.020547
1135.6,-0.021318
1140.9,-0.022118
1146.2,-0.022936
1151.6,-0.023775
1156.8,-0.024624
1162.1,-0.025489
1167.4,-0.026365
1172.6,-0.027256
1177.8,-0.028156
1183,-0.029068
1188.2,-0.029993
1193.3,-0.03094
1198.5,-0.031906
1203.6,-0.032896
1208.7,-0.033899
1213.8,-0.034913
1218.8,-0.035934
1223.9,-0.036964
1228.9,-0.037998
1233.9,-0.039044
1238.8,-0.040104
1243.8,-0.041184
1248.7,-0.042282
1253.6,-0.043394
1258.5,-0.044511
1263.4,-0.045624
1268.2,-0.046723
1273,-0.047798
1277.8,-0.048839
1282.6,-0.049838
1287.3,-0.050789
1292,-0.051691
1296.7,-0.052542
1301.4,-0.053345
1306,-0.054098
1310.6,-0.0548
1315.2,-0.055445
1319.8,-0.056039
1324.3,-0.056577
1328.8,-0.057056
1333.3,-0.057473
1337.8,-0.057836
1342.2,-0.058142
1346.6,-0.058391
1351,-0.058594
1355.3,-0.058758
1359.7,-0.058883
1364,-0.058965
1368.2,-0.059001
1372.5,-0.058984
1376.7,-0.058911
1380.9,-0.058778
1385,-0.058583
1389.1,-0.058324
1393.2,-0.057996
1397.3,-0.0576
1401.3,-0.057138
1405.3,-0.056609
1409.3,-0.056009
1413.3,-0.055334
1417.2,-0.054587
1421.1,-0.053776
1424.9,-0.052914
1428.7,-0.052003
1432.5,-0.051058
1436.3,-0.050081
1440,-0.049083
1443.7,-0.048062
1447.4,-0.047023
1451,-0.04595
1454.6,-0.044844
1458.2,-0.043702
1461.7,-0.04254
1465.2,-0.041357
1468.7,-0.040166
1472.1,-0.038964
1475.5,-0.037762
1478.9,-0.036551
1482.2,-0.035346
1485.5,-0.03414
1488.8,-0.032941
1492,-0.031728
1495.2,-0.030503
1498.4,-0.02925
1501.5,-0.027982
1504.6,-0.026692
1507.7,-0.025399
1510.7,-0.024092
1513.7,-0.022773
1516.6,-0.021413
1519.6,-0.020009
1522.4,-0.018537
1525.3,-0.017
1528.1,-0.015378
1530.9,-0.013691
1533.6,-0.011919
1536.3,-0.01011
1539,-0.0082653
1541.6,-0.0064975
1544.2,-0.0048467
1546.8,-0.0035617
1549.3,-0.0027436
1551.8,-0.0028859
1554.2,-0.0039241
1556.6,-0.0048052
1559,-0.0056355
1561.3,-0.0065799
1563.6,-0.0077946
1565.9,-0.0093969
1568.1,-0.011128
1570.3,-0.012802
1572.4,-0.014282
1574.5,-0.015333
1576.6,-0.015938
1578.6,-0.015949
1580.6,-0.015441
1582.6,-0.014546
1584.5,-0.0135
1586.4,-0.012271
1588.2,-0.010857
1590,-0.0094203
1591.7,-0.0080459
1593.5,-0.0067184
1595.1,-0.0054499
1596.8,-0.0042841
1598.4,-0.0032748
1599.9,-0.0024343
1601.5,-0.0017583
1602.9,-0.001236
1604.4,-0.00085013
1605.8,-0.00057542
1607.1,-0.00038201
1608.5,-0.00024946
1609.7,-0.00016176
1611,-0.00010459
1612.2,-6.7733e-05
1613.3,-4.3569e-05
1614.5,-2.7819e-05
1615.5,-1.7522e-05
1616.6,-1.1021e-05
1617.6,-7.0158e-06
1618.5,-4.5076e-06
1619.5,-2.9275e-06
1620.3,-1.9699e-06
1621.2,-1.3898e-06
1622,-1.0228e-06
1622.7,-7.8005e-07
1623.4,-5.7329e-07
1624.1,-4.1427e-07
1624.8,-2.9935e-07
1625.3,-2.0207e-07
1625.9,-1.2701e-07
1626.4,-7.2236e-08
1626.9,-3.8659e-08
1627.3,-1.7412e-08
1627.7,-6.3637e-09
1628.1,-1.8935e-09
1628.4,-3.5643e-10
1628.6,1.4723e-10
1628.9,1.4599e-10
1629,5.8365e-11
1629.2,1.2806e-11
1629.3,9.1305e-13
1629.3,2.2859e-14
1629.4,-1.2454e-33


==> Figure/2289_uv3.csv <==
X,Y
-65.13,5.3167e-32
-65.11,1.0951e-13
-65.047,2.0171e-11
-64.944,3.4482e-10
-64.798,3.0991e-09
-64.611,1.637e-08
-64.383,6.1014e-08
-64.113,1.7634e-07
-63.802,4.2191e-07
-63.449,8.69e-07
-63.055,1.5859e-06
-62.619,2.6162e-06
-62.142,3.9639e-06
-61.623,5.5831e-06
-61.063,7.3866e-06
-60.462,9.2569e-06
-59.82,1.1075e-05
-59.136,1.2733e-05
-58.411,1.417e-05
-57.644,1.5348e-05
-56.837,1.6298e-05
-55.988,1.7113e-05
-55.099,1.7973e-05
-54.168,1.9171e-05
-53.196,2.1263e-05
-52.184,2.5194e-05
-51.13,3.2449e-05
-50.036,4.5244e-05
-48.901,6.7319e-05
-47.725,0.00010479
-46.508,0.00016746
-45.251,0.00027057
-43.953,0.00043705
-42.615,0.00069945
-41.236,0.0011063
-39.817,0.0017304
-38.357,0.0026793
-36.858,0.0041126
-35.318,0.0062638
-33.738,0.0094683
-32.118,0.014173
-30.458,0.020973
-28.759,0.030631
-27.019,0.044081
-25.24,0.062341
-23.421,0.086386
-21.563,0.11714
-19.665,0.15522
-17.729,0.2008
-15.752,0.25354
-13.737,0.31234
-11.683,0.37516
-9.5895,0.43925
-7.4574,0.50175
-5.2866,0.56018
-3.0772,0.61311
-0.82926,0.65953
1.4571,0.6992
3.7817,0.73201
6.1445,0.75826
8.5453,0.77885
10.984,0.79474
13.461,0.80688
15.975,0.81604
18.527,0.82291
21.116,0.82794
23.743,0.83143
26.407,0.83362
29.108,0.83473
31.846,0.83495
34.621,0.83445
37.432,0.83339
40.28,0.83189
43.164,0.83001
46.085,0.82783
49.042,0.82548
52.034,0.82301
55.063,0.82041
58.127,0.81767
61.227,0.81475
64.362,0.81161
67.532,0.80826
70.737,0.8047
73.978,0.80092
77.253,0.79698
80.562,0.7929
83.906,0.78872
87.285,0.7845
90.697,0.7803
94.143,0.77615
97.624,0.77202
101.14,0.7679
104.68,0.76374
108.27,0.75953
111.88,0.75533
115.52,0.75112
119.2,0.74691
122.92,0.74269
126.66,0.73845
130.44,0.73413
134.24,0.72972
138.08,0.72518
141.96,0.72052
145.86,0.7157
149.79,0.71077
153.76,0.70574
157.76,0.70071
161.78,0.69571
165.84,0.6908
169.93,0.68596
174.05,0.6812
178.19,0.6765
182.37,0.67186
186.58,0.66724
190.81,0.6626
195.08,0.6579
199.37,0.65316
203.7,0.64835
208.05,0.64343
212.43,0.63832
216.83,0.63306
221.27,0.6277
225.73,0.62224
230.22,0.6167
234.74,0.61108
239.28,0.60535
243.85,0.59954
248.45,0.59369
253.07,0.58785
257.72,0.58205
262.4,0.57624
267.1,0.57044
271.83,0.56467
276.58,0.55897
281.35,0.55328
286.16,0.54755
290.98,0.54179
295.83,0.53604
300.7,0.53031
305.6,0.52456
310.52,0.51881
315.47,0.51304
320.43,0.50727
325.42,0.50151
330.43,0.4958
335.47,0.49019
340.52,0.48475
345.6,0.47951
350.7,0.47445
355.82,0.46948
360.97,0.46453
366.13,0.4596
371.31,0.45466
376.51,0.44968
381.74,0.44462
386.98,0.43944
392.24,0.43415
397.53,0.42875
402.83,0.42326
408.15,0.41768
413.48,0.41201
418.84,0.40628
424.22,0.40043
429.61,0.39443
435.02,0.38833
440.44,0.38216
445.89,0.37598
451.35,0.36983
456.82,0.36369
462.32,0.35754
467.82,0.35146
473.35,0.34546
478.89,0.33949
484.44,0.33347
490.01,0.32738
495.59,0.32121
501.19,0.315
506.8,0.30873
512.43,0.30235
518.07,0.29585
523.72,0.28924
529.38,0.28251
535.06,0.27567
540.75,0.26869
546.45,0.2616
552.17,0.25449
557.89,0.24739
563.63,0.24032
569.37,0.23331
575.13,0.22636
580.9,0.2195
586.68,0.21272
592.46,0.206
598.26,0.1993
604.07,0.19259
609.88,0.18584
615.7,0.17907
621.54,0.17229
627.38,0.16555
633.22,0.15885
639.08,0.15219
644.94,0.14554
650.81,0.1389
656.69,0.13223
662.57,0.1255
668.46,0.11871
674.35,0.11185
680.25,0.10498
686.16,0.098095
692.07,0.091222
697.98,0.084347
703.9,0.077455
709.82,0.070532
715.75,0.063543
721.68,0.056468
727.62,0.049315
733.55,0.042111
739.49,0.034917
745.43,0.027763
751.38,0.020642
757.32,0.013533
763.27,0.0064438
769.21,-0.0006007
775.16,-0.007583
781.11,-0.014531
787.06,-0.021475
793.01,-0.028417
798.96,-0.03533
804.91,-0.042222
810.86,-0.049086
816.8,-0.055892
822.75,-0.062615
828.69,-0.069283
834.63,-0.075915
840.57,-0.08253
846.51,-0.089151
852.44,-0.09579
858.37,-0.10243
864.3,-0.10904
870.22,-0.11562
876.14,-0.12217
882.05,-0.12873
887.96,-0.1353
893.87,-0.14191
899.77,-0.14853
905.66,-0.15515
911.55,-0.16176
917.43,-0.16836
923.31,-0.17497
929.18,-0.18162
935.04,-0.18829
940.9,-0.19496
946.75,-0.20165
952.59,-0.20839
958.42,-0.2152
964.24,-0.22203
970.06,-0.22884
975.86,-0.23562
981.66,-0.24234
987.45,-0.24902
993.22,-0.25565
998.99,-0.26222
1004.7,-0.26873
1010.5,-0.27514
1016.2,-0.28142
1022,-0.28756
1027.7,-0.29361
1033.4,-0.29959
1039.1,-0.30553
1044.7,-0.31147
1050.4,-0.31739
1056.1,-0.32327
1061.7,-0.32907
1067.3,-0.33478
1072.9,-0.34042
1078.5,-0.34592
1084.1,-0.35132
1089.7,-0.35667
1095.2,-0.36202
1100.8,-0.36736
1106.3,-0.37268
1111.8,-0.378
1117.3,-0.38334
1122.8,-0.38871
1128.2,-0.39411
1133.7,-0.39948
1139.1,-0.40473
1144.5,-0.40988
1149.9,-0.41501
1155.3,-0.42024
1160.6,-0.42557
1166,-0.43104
1171.3,-0.43665
1176.6,-0.44237
1181.9,-0.44815
1187.1,-0.45392
1192.4,-0.45961
1197.6,-0.46521
1202.8,-0.47072
1208,-0.47615
1213.2,-0.48153
1218.3,-0.48691
1223.4,-0.49227
1228.5,-0.49758
1233.6,-0.50284
1238.7,-0.50805
1243.7,-0.51316
1248.7,-0.51812
1253.7,-0.52287
1258.7,-0.52746
1263.6,-0.53198
1268.5,-0.53648
1273.4,-0.54095
1278.3,-0.54541
1283.1,-0.54991
1288,-0.55448
1292.8,-0.55912
1297.5,-0.56388
1302.3,-0.5688
1307,-0.5739
1311.7,-0.57917
1316.4,-0.58454
1321,-0.58993
1325.7,-0.59534
1330.3,-0.60082
1334.8,-0.60635
1339.4,-0.6119
1343.9,-0.61746
1348.4,-0.623
1352.9,-0.62852
1357.3,-0.63401
1361.7,-0.63947
1366.1,-0.64486
1370.4,-0.65017
1374.7,-0.65536
1379,-0.66049
1383.3,-0.66561
1387.5,-0.67078
1391.8,-0.67602
1395.9,-0.6813
1400.1,-0.68658
1404.2,-0.69183
1408.3,-0.69711
1412.3,-0.70248
1416.4,-0.70797
1420.4,-0.71354
1424.3,-0.71915
1428.3,-0.72476
1432.2,-0.73037
1436,-0.73593
1439.9,-0.74145
1443.7,-0.74698
1447.5,-0.75257
1451.2,-0.75813
1454.9,-0.76363
1458.6,-0.76909
1462.2,-0.77451
1465.9,-0.77988
1469.4,-0.78519
1473,-0.79043
1476.5,-0.79562
1480,-0.80077
1483.4,-0.80584
1486.8,-0.81079
1490.2,-0.81559
1493.6,-0.82017
1496.9,-0.82448
1500.1,-0.82853
1503.4,-0.8323
1506.6,-0.83576
1509.8,-0.83896
1512.9,-0.84195
1516,-0.84478
1519.1,-0.84751
1522.1,-0.85019
1525.1,-0.85277
1528,-0.8552
1531,-0.85739
1533.8,-0.85936
1536.7,-0.86114
1539.5,-0.86272
1542.3,-0.86388
1545,-0.86446
1547.7,-0.86423
1550.4,-0.86294
1553,-0.86031
1555.6,-0.85608
1558.1,-0.84983
1560.7,-0.84109
1563.1,-0.82903
1565.6,-0.81281
1568,-0.79152
1570.3,-0.76443
1572.7,-0.73061
1575,-0.68982
1577.2,-0.64215
1579.4,-0.58792
1581.6,-0.52821
1583.7,-0.46428
1585.8,-0.39842
1587.9,-0.33343
1589.9,-0.27209
1591.9,-0.21664
1593.8,-0.16841
1595.7,-0.12779
1597.5,-0.094702
1599.4,-0.068628
1601.1,-0.048681
1602.9,-0.03389
1604.6,-0.023207
1606.2,-0.015637
1607.9,-0.01037
1609.4,-0.006774
1611,-0.0043673
1612.5,-0.0027847
1613.9,-0.0017572
1615.4,-0.0010968
1616.7,-0.00067867
1618.1,-0.00041771
1619.4,-0.00025649
1620.6,-0.00015855
1621.8,-9.9891e-05
1623,-6.5203e-05
1624.2,-4.5014e-05
1625.3,-3.3505e-05
1626.3,-2.7128e-05
1627.3,-2.3704e-05
1628.3,-2.1812e-05
1629.2,-2.0618e-05
1630.1,-1.9653e-05
1631,-1.8675e-05
1631.8,-1.7536e-05
1632.5,-1.6147e-05
1633.3,-1.4479e-05
1633.9,-1.2573e-05
1634.6,-1.0497e-05
1635.2,-8.3702e-06
1635.7,-6.3244e-06
1636.3,-4.4895e-06
1636.7,-2.9632e-06
1637.2,-1.7963e-06
1637.6,-9.8447e-07
1637.9,-4.7809e-07
1638.2,-1.9995e-07
1638.5,-6.9221e-08
1638.7,-1.859e-08
1638.9,-3.5188e-09
1639.1,-3.9179e-10
1639.2,-2.2717e-11
1639.2,-1.2637e-13
1639.3,1.0243e-31


==> Figure/2289_uv4.csv <==
X,Y
-65.13,-6.0425e-33
-65.11,-3.1475e-15
-65.047,6.5779e-13
-64.944,4.4531e-12
-64.798,3.0843e-11
-64.611,1.1347e-10
-64.383,3.3754e-10
-64.113,8.4547e-10
-63.802,1.865e-09
-63.449,3.6617e-09
-63.055,6.5124e-09
-62.619,1.0567e-08
-62.142,1.5912e-08
-61.623,2.2345e-08
-61.063,2.9584e-08
-60.462,3.7196e-08
-59.82,4.5306e-08
-59.136,5.2928e-08
-58.411,5.9792e-08
-57.644,6.468e-08
-56.837,6.8356e-08
-55.988,6.935e-08
-55.099,6.5189e-08
-54.168,5.7974e-08
-53.196,6.5188e-08
-52.184,1.2083e-07
-51.13,2.7113e-07
-50.036,5.9274e-07
-48.901,1.0876e-06
-47.725,1.879e-06
-46.508,3.1856e-06
-45.251,5.0312e-06
-43.953,7.5236e-06
-42.615,1.152e-05
-41.236,1.9149e-05
-39.817,3.3572e-05
-38.357,5.9623e-05
-36.858,0.00010353
-35.318,0.00017748
-33.738,0.00029583
-32.118,0.00048143
-30.458,0.00076326
-28.759,0.0011963
-27.019,0.0018423
-25.24,0.0027756
-23.421,0.0040783
-21.563,0.0058438
-19.665,0.0080391
-17.729,0.010566
-15.752,0.013251
-13.737,0.015946
-11.683,0.018521
-9.5895,0.020722
-7.4574,0.022212
-5.2866,0.022954
-3.0772,0.02286
-0.82926,0.021787
1.4571,0.019952
3.7817,0.017688
6.1445,0.015585
8.5453,0.013812
10.984,0.012331
13.461,0.011233
15.975,0.010497
18.527,0.0099894
21.116,0.0095891
23.743,0.0092198
26.407,0.0089902
29.108,0.0089885
31.846,0.0091846
34.621,0.0095469
37.432,0.01002
40.28,0.010555
43.164,0.011125
46.085,0.011699
49.042,0.012261
52.034,0.012787
55.063,0.01328
58.127,0.013751
61.227,0.014222
64.362,0.014698
67.532,0.01519
70.737,0.015701
73.978,0.016225
77.253,0.01675
80.562,0.017266
83.906,0.017767
87.285,0.018255
90.697,0.018738
94.143,0.019227
97.624,0.019726
101.14,0.02023
104.68,0.020741
108.27,0.02126
111.88,0.021787
115.52,0.022316
119.2,0.02284
122.92,0.023352
126.66,0.023853
130.44,0.024343
134.24,0.024823
138.08,0.025285
141.96,0.025723
145.86,0.026125
149.79,0.026491
153.76,0.026816
157.76,0.027106
161.78,0.027358
165.84,0.027588
169.93,0.027792
174.05,0.02798
178.19,0.028145
182.37,0.028299
186.58,0.028437
190.81,0.028571
195.08,0.028682
199.37,0.028772
203.7,0.028823
208.05,0.028856
212.43,0.028863
216.83,0.028863
221.27,0.028839
225.73,0.028794
230.22,0.02871
234.74,0.028604
239.28,0.028459
243.85,0.028284
248.45,0.028059
253.07,0.027806
257.72,0.027513
262.4,0.027202
267.1,0.026852
271.83,0.026491
276.58,0.026111
281.35,0.025743
286.16,0.025366
290.98,0.024988
295.83,0.024579
300.7,0.024164
305.6,0.023735
310.52,0.023313
315.47,0.022879
320.43,0.02245
325.42,0.022004
330.43,0.021555
335.47,0.02108
340.52,0.020597
345.6,0.020093
350.7,0.019595
355.82,0.019086
360.97,0.018577
366.13,0.018051
371.31,0.017528
376.51,0.016996
381.74,0.016468
386.98,0.015927
392.24,0.015388
397.53,0.014847
402.83,0.014325
408.15,0.013815
413.48,0.013328
418.84,0.012852
424.22,0.012399
429.61,0.011955
435.02,0.011526
440.44,0.011099
445.89,0.010691
451.35,0.010296
456.82,0.0099206
462.32,0.0095524
467.82,0.0091939
473.35,0.0088292
478.89,0.0084628
484.44,0.008087
490.01,0.0077127
495.59,0.0073372
501.19,0.0069709
506.8,0.0066099
512.43,0.0062598
518.07,0.0059134
523.72,0.0055808
529.38,0.0052578
535.06,0.0049543
540.75,0.0046632
546.45,0.0043906
552.17,0.004124
557.89,0.0038672
563.63,0.0036088
569.37,0.0033595
575.13,0.0031169
580.9,0.0028912
586.68,0.0026746
592.46,0.0024724
598.26,0.0022791
604.07,0.0021004
609.88,0.0019295
615.7,0.0017674
621.54,0.0016091
627.38,0.0014612
633.22,0.0013244
639.08,0.0012021
644.94,0.0010884
650.81,0.00098317
656.69,0.00088376
662.57,0.00079047
668.46,0.00070023
674.35,0.00061458
680.25,0.00053169
686.16,0.00045115
692.07,0.00037052
697.98,0.00028921
703.9,0.0002091
709.82,0.00013229
715.75,5.9345e-05
721.68,-1.2664e-05
727.62,-8.1532e-05
733.55,-0.00014769
739.49,-0.00020882
745.43,-0.00026712
751.38,-0.00032369
757.32,-0.00038337
763.27,-0.00044832
769.21,-0.00051964
775.16,-0.00059681
781.11,-0.00067895
787.06,-0.00076647
793.01,-0.00085906
798.96,-0.000957
804.91,-0.0010571
810.86,-0.0011596
816.8,-0.0012657
822.75,-0.0013792
828.69,-0.0015011
834.63,-0.0016314
840.57,-0.0017688
846.51,-0.001913
852.44,-0.0020669
858.37,-0.002231
864.3,-0.0024095
870.22,-0.002602
876.14,-0.002813
882.05,-0.0030427
887.96,-0.0032946
893.87,-0.0035712
899.77,-0.0038737
905.66,-0.0042015
911.55,-0.0045493
917.43,-0.0049159
923.31,-0.0053
929.18,-0.0057051
935.04,-0.0061331
940.9,-0.0065829
946.75,-0.0070502
952.59,-0.0075316
958.42,-0.0080307
964.24,-0.0085452
970.06,-0.0090745
975.86,-0.0096142
981.66,-0.010169
987.45,-0.010736
993.22,-0.011319
998.99,-0.011921
1004.7,-0.012548
1010.5,-0.0132
1016.2,-0.013875
1022,-0.014569
1027.7,-0.015282
1033.4,-0.01602
1039.1,-0.016784
1044.7,-0.017568
1050.4,-0.018371
1056.1,-0.019194
1061.7,-0.020041
1067.3,-0.020912
1072.9,-0.021807
1078.5,-0.022729
1084.1,-0.02368
1089.7,-0.024669
1095.2,-0.025693
1100.8,-0.026741
1106.3,-0.027794
1111.8,-0.028842
1117.3,-0.029881
1122.8,-0.030926
1128.2,-0.031988
1133.7,-0.033075
1139.1,-0.034176
1144.5,-0.035292
1149.9,-0.036427
1155.3,-0.037587
1160.6,-0.03877
1166,-0.03997
1171.3,-0.041167
1176.6,-0.042352
1181.9,-0.043526
1187.1,-0.044696
1192.4,-0.045866
1197.6,-0.047035
1202.8,-0.048198
1208,-0.049346
1213.2,-0.050462
1218.3,-0.051532
1223.4,-0.052556
1228.5,-0.053537
1233.6,-0.054491
1238.7,-0.055432
1243.7,-0.056368
1248.7,-0.057292
1253.7,-0.0582
1258.7,-0.059084
1263.6,-0.059941
1268.5,-0.060753
1273.4,-0.061504
1278.3,-0.06219
1283.1,-0.062815
1288,-0.063388
1292.8,-0.06391
1297.5,-0.064372
1302.3,-0.064767
1307,-0.065103
1311.7,-0.065393
1316.4,-0.06565
1321,-0.065883
1325.7,-0.066104
1330.3,-0.066317
1334.8,-0.066509
1339.4,-0.06667
1343.9,-0.066796
1348.4,-0.066893
1352.9,-0.066954
1357.3,-0.06697
1361.7,-0.066923
1366.1,-0.066802
1370.4,-0.066591
1374.7,-0.066295
1379,-0.065908
1383.3,-0.065447
1387.5,-0.064908
1391.8,-0.064301
1395.9,-0.063619
1400.1,-0.062879
1404.2,-0.06208
1408.3,-0.061223
1412.3,-0.060303
1416.4,-0.059332
1420.4,-0.058312
1424.3,-0.057245
1428.3,-0.056126
1432.2,-0.054946
1436,-0.053703
1439.9,-0.052403
1443.7,-0.051074
1447.5,-0.04973
1451.2,-0.048383
1454.9,-0.047026
1458.6,-0.045664
1462.2,-0.044296
1465.9,-0.042923
1469.4,-0.04154
1473,-0.040153
1476.5,-0.038765
1480,-0.037387
1483.4,-0.036015
1486.8,-0.034654
1490.2,-0.033297
1493.6,-0.031952
1496.9,-0.030619
1500.1,-0.02932
1503.4,-0.028062
1506.6,-0.02686
1509.8,-0.025706
1512.9,-0.024596
1516,-0.02351
1519.1,-0.022441
1522.1,-0.021381
1525.1,-0.020334
1528,-0.019279
1531,-0.018215
1533.8,-0.017126
1536.7,-0.016026
1539.5,-0.014923
1542.3,-0.013899
1545,-0.013024
1547.7,-0.012358
1550.4,-0.011944
1553,-0.011698
1555.6,-0.011547
1558.1,-0.011623
1560.7,-0.012069
1563.1,-0.012995
1565.6,-0.014396
1568,-0.016159
1570.3,-0.018257
1572.7,-0.020514
1575,-0.022381
1577.2,-0.023589
1579.4,-0.02383
1581.6,-0.02319
1583.7,-0.02182
1585.8,-0.019717
1587.9,-0.017141
1589.9,-0.014392
1591.9,-0.011641
1593.8,-0.0090175
1595.7,-0.0067037
1597.5,-0.0048195
1599.4,-0.0033865
1601.1,-0.0023289
1602.9,-0.0015656
1604.6,-0.0010285
1606.2,-0.00065788
1607.9,-0.00040528
1609.4,-0.00024058
1611,-0.00013914
1612.5,-7.9957e-05
1613.9,-4.5312e-05
1615.4,-2.5769e-05
1616.7,-1.5153e-05
1618.1,-9.4222e-06
1619.4,-5.9902e-06
1620.6,-3.74e-06
1621.8,-2.2145e-06
1623,-1.268e-06
1624.2,-6.7663e-07
1625.3,-3.1411e-07
1626.3,-1.4043e-07
1627.3,-6.9982e-08
1628.3,-4.5911e-08
1629.2,-4.1732e-08
1630.1,-4.4438e-08
1631,-4.7843e-08
1631.8,-5.25e-08
1632.5,-5.1913e-08
1633.3,-4.7906e-08
1633.9,-4.2089e-08
1634.6,-3.5115e-08
1635.2,-2.79e-08
1635.7,-2.1e-08
1636.3,-1.4608e-08
1636.7,-9.3838e-09
1637.2,-5.4137e-09
1637.6,-2.7665e-09
1637.9,-1.1743e-09
1638.2,-3.7562e-10
1638.5,-5.2867e-11
1638.7,2.5074e-11
1638.9,1.5238e-11
1639.1,3.9247e-12
1639.2,-2.4228e-13
1639.2,6.7242e-15
1639.3,-5.778e-33


==> Figure/2289_vv1.csv <==
X,Y
-53.318,8.8289e-31
-53.298,4.5643e-13
-53.236,1.1458e-10
-53.134,2.786e-09
-52.99,2.6156e-08
-52.806,1.4409e-07
-52.58,5.6431e-07
-52.314,1.7401e-06
-52.006,4.4955e-06
-51.658,1.0133e-05
-51.269,2.0502e-05
-50.839,3.8018e-05
-50.368,6.5649e-05
-49.856,0.00010689
-49.303,0.00016578
-48.709,0.00024698
-48.075,0.00035591
-47.4,0.00049893
-46.684,0.00068367
-45.928,0.00091947
-45.13,0.0012178
-44.293,0.0015928
-43.414,0.0020621
-42.496,0.0026478
-41.536,0.0033776
-40.536,0.0042867
-39.496,0.0054194
-38.416,0.0068312
-37.295,0.0085923
-36.134,0.01079
-34.933,0.013533
-33.692,0.016956
-32.41,0.021219
-31.089,0.026515
-29.728,0.033068
-28.327,0.041137
-26.886,0.051012
-25.405,0.063011
-23.885,0.077466
-22.325,0.094706
-20.726,0.11505
-19.087,0.13877
-17.409,0.16611
-15.692,0.19719
-13.936,0.232
-12.14,0.27042
-10.306,0.31222
-8.4321,0.35706
-6.5199,0.40442
-4.5689,0.45365
-2.5792,0.50403
-0.55108,0.55476
1.5155,0.60506
3.6204,0.6542
5.7636,0.70154
7.9449,0.74654
10.164,0.78886
12.421,0.82812
14.716,0.86406
17.049,0.89659
19.419,0.92575
21.827,0.95172
24.272,0.97436
26.755,0.99355
29.274,1.01
31.83,1.0242
34.424,1.0363
37.054,1.0465
39.72,1.0551
42.423,1.0621
45.163,1.0679
47.938,1.0726
50.75,1.0764
53.598,1.0794
56.481,1.0816
59.4,1.0832
62.355,1.0841
65.344,1.0845
68.37,1.0843
71.43,1.0837
74.525,1.0827
77.655,1.0814
80.82,1.0798
84.019,1.0778
87.252,1.0756
90.519,1.0731
93.821,1.0703
97.156,1.0674
100.53,1.0642
103.93,1.061
107.36,1.0576
110.83,1.0541
114.33,1.0505
117.87,1.0468
121.44,1.043
125.04,1.0392
128.67,1.0353
132.33,1.0314
136.03,1.0274
139.76,1.0234
143.52,1.0193
147.31,1.0151
151.13,1.011
154.99,1.0068
158.87,1.0026
162.78,0.99828
166.73,0.99397
170.71,0.98961
174.71,0.98519
178.75,0.9807
182.81,0.97614
186.91,0.97152
191.03,0.96685
195.18,0.96217
199.37,0.95748
203.58,0.95278
207.82,0.94806
212.09,0.94331
216.38,0.93856
220.7,0.9338
225.06,0.92906
229.43,0.92433
233.84,0.91958
238.27,0.9148
242.73,0.90999
247.22,0.90517
251.73,0.90036
256.27,0.89554
260.84,0.89071
265.43,0.88584
270.04,0.8809
274.68,0.87591
279.35,0.87089
284.04,0.86585
288.75,0.86079
293.49,0.8557
298.26,0.85053
303.05,0.84526
307.86,0.83988
312.69,0.8344
317.55,0.82882
322.43,0.82316
327.34,0.81741
332.26,0.81158
337.21,0.80564
342.18,0.79957
347.17,0.7934
352.19,0.78712
357.22,0.78076
362.28,0.77431
367.35,0.76779
372.45,0.76121
377.57,0.75457
382.7,0.74787
387.86,0.74112
393.04,0.73433
398.23,0.72752
403.45,0.7207
408.68,0.71387
413.93,0.70697
419.2,0.69999
424.49,0.69293
429.8,0.6858
435.12,0.67867
440.46,0.67156
445.82,0.66446
451.19,0.65738
456.58,0.65028
461.99,0.64317
467.41,0.63603
472.85,0.62884
478.3,0.6216
483.77,0.6143
489.26,0.60695
494.75,0.59958
500.27,0.59219
505.79,0.58481
511.33,0.57746
516.89,0.57016
522.45,0.56294
528.03,0.5558
533.63,0.54875
539.23,0.54178
544.85,0.53489
550.48,0.52805
556.12,0.5213
561.77,0.51462
567.43,0.50805
573.11,0.50158
578.79,0.4952
584.48,0.48891
590.19,0.48271
595.9,0.4766
601.62,0.47059
607.36,0.4647
613.1,0.45893
618.85,0.45331
624.61,0.44784
630.37,0.44252
636.14,0.43735
641.93,0.43234
647.71,0.42749
653.51,0.42281
659.31,0.4183
665.12,0.41399
670.93,0.40984
676.75,0.40585
682.57,0.402
688.4,0.39829
694.24,0.39474
700.08,0.39136
705.92,0.38816
711.77,0.38513
717.62,0.3823
723.48,0.37966
729.33,0.37723
735.19,0.37505
741.06,0.37312
746.92,0.37145
752.79,0.37004
758.66,0.36889
764.53,0.36798
770.4,0.3673
776.28,0.36682
782.15,0.36654
788.02,0.36645
793.9,0.36654
799.77,0.36682
805.64,0.3673
811.51,0.36798
817.38,0.36889
823.25,0.37004
829.12,0.37145
834.99,0.37312
840.85,0.37505
846.71,0.37723
852.57,0.37966
858.42,0.3823
864.28,0.38513
870.12,0.38816
875.97,0.39136
881.81,0.39474
887.64,0.39829
893.47,0.402
899.3,0.40585
905.11,0.40984
910.93,0.41399
916.74,0.4183
922.54,0.42281
928.33,0.42749
934.12,0.43234
939.9,0.43735
945.67,0.44252
951.44,0.44784
957.2,0.45331
962.95,0.45893
968.69,0.4647
974.42,0.47059
980.14,0.4766
985.86,0.48271
991.56,0.48891
997.26,0.4952
1002.9,0.50158
1008.6,0.50805
1014.3,0.51462
1019.9,0.5213
1025.6,0.52805
1031.2,0.53489
1036.8,0.54178
1042.4,0.54875
1048,0.5558
1053.6,0.56294
1059.2,0.57016
1064.7,0.57746
1070.3,0.58481
1075.8,0.59219
1081.3,0.59958
1086.8,0.60695
1092.3,0.6143
1097.7,0.6216
1103.2,0.62884
1108.6,0.63603
1114.1,0.64317
1119.5,0.65028
1124.9,0.65738
1130.2,0.66446
1135.6,0.67156
1140.9,0.67867
1146.2,0.6858
1151.6,0.69293
1156.8,0.69999
1162.1,0.70697
1167.4,0.71387
1172.6,0.7207
1177.8,0.72752
1183,0.73433
1188.2,0.74112
1193.3,0.74787
1198.5,0.75457
1203.6,0.76121
1208.7,0.76779
1213.8,0.77431
1218.8,0.78076
1223.9,0.78712
1228.9,0.7934
1233.9,0.79957
1238.8,0.80564
1243.8,0.81158
1248.7,0.81741
1253.6,0.82316
1258.5,0.82882
1263.4,0.8344
1268.2,0.83988
1273,0.84526
1277.8,0.85053
1282.6,0.8557
1287.3,0.86079
1292,0.86585
1296.7,0.87089
1301.4,0.87591
1306,0.8809
1310.6,0.88584
1315.2,0.89071
1319.8,0.89554
1324.3,0.90036
1328.8,0.90517
1333.3,0.90999
1337.8,0.9148
1342.2,0.91958
1346.6,0.92433
1351,0.92906
1355.3,0.9338
1359.7,0.93856
1364,0.94331
1368.2,0.94806
1372.5,0.95278
1376.7,0.95748
1380.9,0.96217
1385,0.96685
1389.1,0.97152
1393.2,0.97614
1397.3,0.9807
1401.3,0.98519
1405.3,0.98961
1409.3,0.99397
1413.3,0.99828
1417.2,1.0026
1421.1,1.0068
1424.9,1.011
1428.7,1.0151
1432.5,1.0193
1436.3,1.0234
1440,1.0274
1443.7,1.0314
1447.4,1.0353
1451,1.0392
1454.6,1.043
1458.2,1.0468
1461.7,1.0505
1465.2,1.0541
1468.7,1.0576
1472.1,1.061
1475.5,1.0642
1478.9,1.0674
1482.2,1.0703
1485.5,1.0731
1488.8,1.0756
1492,1.0778
1495.2,1.0798
1498.4,1.0814
1501.5,1.0827
1504.6,1.0837
1507.7,1.0843
1510.7,1.0845
1513.7,1.0841
1516.6,1.0832
1519.6,1.0816
1522.4,1.0794
1525.3,1.0764
1528.1,1.0726
1530.9,1.0679
1533.6,1.0621
1536.3,1.0551
1539,1.0465
1541.6,1.0363
1544.2,1.0242
1546.8,1.01
1549.3,0.99355
1551.8,0.97436
1554.2,0.95172
1556.6,0.92575
1559,0.89659
1561.3,0.86406
1563.6,0.82812
1565.9,0.78886
1568.1,0.74654
1570.3,0.70154
1572.4,0.6542
1574.5,0.60506
1576.6,0.55476
1578.6,0.50403
1580.6,0.45365
1582.6,0.40442
1584.5,0.35706
1586.4,0.31222
1588.2,0.27042
1590,0.232
1591.7,0.19719
1593.5,0.16611
1595.1,0.13877
1596.8,0.11505
1598.4,0.094706
1599.9,0.077466
1601.5,0.063011
1602.9,0.051012
1604.4,0.041137
1605.8,0.033068
1607.1,0.026515
1608.5,0.021219
1609.7,0.016956
1611,0.013533
1612.2,0.01079
1613.3,0.0085923
1614.5,0.0068312
1615.5,0.0054194
1616.6,0.0042867
1617.6,0.0033776
1618.5,0.0026478
1619.5,0.0020621
1620.3,0.0015928
1621.2,0.0012178
1622,0.00091947
1622.7,0.00068367
1623.4,0.00049893
1624.1,0.00035591
1624.8,0.00024698
1625.3,0.00016578
1625.9,0.00010689
1626.4,6.5649e-05
1626.9,3.8018e-05
1627.3,2.0502e-05
1627.7,1.0133e-05
1628.1,4.4955e-06
1628.4,1.7401e-06
1628.6,5.6431e-07
1628.9,1.4409e-07
1629,2.6156e-08
1629.2,2.786e-09
1629.3,1.1458e-10
1629.3,4.5643e-13
1629.4,8.8289e-31


==> Figure/2289_vv2.csv <==
X,Y
-53.318,1.9522e-33
-53.298,5.2574e-15
-53.236,1.8143e-12
-53.134,3.049e-11
-52.99,2.8017e-10
-52.806,1.5151e-09
-52.58,6.0039e-09
-52.314,1.8948e-08
-52.006,5.0662e-08
-51.658,1.1879e-07
-51.269,2.5018e-07
-50.839,4.821e-07
-50.368,8.6873e-07
-49.856,1.4796e-06
-49.303,2.4022e-06
-48.709,3.7582e-06
-48.075,5.717e-06
-47.4,8.5017e-06
-46.684,1.2382e-05
-45.928,1.7729e-05
-45.13,2.4971e-05
-44.293,3.4566e-05
-43.414,4.7218e-05
-42.496,6.3695e-05
-41.536,8.4898e-05
-40.536,0.00011199
-39.496,0.00014627
-38.416,0.00018933
-37.295,0.00024365
-36.134,0.00031279
-34.933,0.00040236
-33.692,0.00052004
-32.41,0.0006767
-31.089,0.00088625
-29.728,0.0011714
-28.327,0.0015565
-26.886,0.0020709
-25.405,0.002767
-23.885,0.0037024
-22.325,0.0049185
-20.726,0.0064676
-19.087,0.0083912
-17.409,0.010745
-15.692,0.013543
-13.936,0.016793
-12.14,0.020494
-10.306,0.024679
-8.4321,0.029378
-6.5199,0.034373
-4.5689,0.039448
-2.5792,0.04437
-0.55108,0.048851
1.5155,0.052792
3.6204,0.056012
5.7636,0.058442
7.9449,0.059952
10.164,0.060755
12.421,0.060852
14.716,0.060287
17.049,0.059194
19.419,0.057753
21.827,0.05619
24.272,0.053993
26.755,0.05059
29.274,0.047099
31.83,0.043717
34.424,0.040567
37.054,0.037656
39.72,0.034999
42.423,0.032578
45.163,0.030383
47.938,0.028393
50.75,0.026594
53.598,0.024968
56.481,0.023501
59.4,0.022177
62.355,0.020984
65.344,0.019908
68.37,0.018938
71.43,0.018063
74.525,0.017274
77.655,0.016563
80.82,0.015922
84.019,0.015345
87.252,0.014827
90.519,0.014361
93.821,0.013944
97.156,0.013571
100.53,0.013239
103.93,0.012944
107.36,0.012685
110.83,0.012455
114.33,0.012254
117.87,0.012079
121.44,0.011927
125.04,0.011798
128.67,0.011688
132.33,0.011595
136.03,0.011517
139.76,0.011452
143.52,0.011396
147.31,0.01135
151.13,0.011313
154.99,0.011282
158.87,0.011258
162.78,0.011237
166.73,0.011221
170.71,0.011208
174.71,0.011196
178.75,0.011186
182.81,0.011177
186.91,0.011168
191.03,0.011159
195.18,0.01115
199.37,0.01114
203.58,0.011129
207.82,0.011115
212.09,0.011097
216.38,0.011073
220.7,0.011044
225.06,0.011008
229.43,0.010965
233.84,0.010916
238.27,0.010862
242.73,0.0108
247.22,0.01073
251.73,0.010652
256.27,0.010565
260.84,0.010469
265.43,0.010364
270.04,0.01025
274.68,0.010129
279.35,0.0099995
284.04,0.0098628
288.75,0.0097191
293.49,0.0095688
298.26,0.0094125
303.05,0.0092512
307.86,0.0090855
312.69,0.0089161
317.55,0.0087431
322.43,0.0085671
327.34,0.0083881
332.26,0.0082071
337.21,0.0080246
342.18,0.0078405
347.17,0.0076536
352.19,0.0074635
357.22,0.0072709
362.28,0.0070768
367.35,0.0068821
372.45,0.0066877
377.57,0.0064937
382.7,0.0063004
387.86,0.0061081
393.04,0.0059167
398.23,0.0057259
403.45,0.0055355
408.68,0.0053461
413.93,0.0051586
419.2,0.004974
424.49,0.0047935
429.8,0.0046182
435.12,0.0044488
440.46,0.0042855
445.82,0.0041281
451.19,0.0039766
456.58,0.0038311
461.99,0.0036911
467.41,0.0035562
472.85,0.0034262
478.3,0.0033013
483.77,0.0031812
489.26,0.0030658
494.75,0.0029546
500.27,0.0028475
505.79,0.0027441
511.33,0.0026442
516.89,0.002548
522.45,0.0024554
528.03,0.0023666
533.63,0.0022811
539.23,0.0021989
544.85,0.0021195
550.48,0.0020427
556.12,0.0019681
561.77,0.0018957
567.43,0.0018256
573.11,0.0017582
578.79,0.0016934
584.48,0.0016308
590.19,0.0015702
595.9,0.0015112
601.62,0.0014541
607.36,0.0013993
613.1,0.001347
618.85,0.0012973
624.61,0.0012501
630.37,0.0012053
636.14,0.0011631
641.93,0.0011232
647.71,0.0010854
653.51,0.0010493
659.31,0.0010151
665.12,0.00098314
670.93,0.00095367
676.75,0.00092662
682.57,0.00090156
688.4,0.000878
694.24,0.00085555
700.08,0.00083395
705.92,0.0008131
711.77,0.00079305
717.62,0.000774
723.48,0.00075605
729.33,0.00073922
735.19,0.00072334
741.06,0.0007083
746.92,0.00069425
752.79,0.00068148
758.66,0.00067024
764.53,0.00066072
770.4,0.00065311
776.28,0.00064756
782.15,0.00064421
788.02,0.0006431
793.9,0.00064421
799.77,0.00064756
805.64,0.00065311
811.51,0.00066072
817.38,0.00067024
823.25,0.00068148
829.12,0.00069425
834.99,0.0007083
840.85,0.00072334
846.71,0.00073922
852.57,0.00075605
858.42,0.000774
864.28,0.00079305
870.12,0.0008131
875.97,0.00083395
881.81,0.00085555
887.64,0.000878
893.47,0.00090156
899.3,0.00092662
905.11,0.00095367
910.93,0.00098314
916.74,0.0010151
922.54,0.0010493
928.33,0.0010854
934.12,0.0011232
939.9,0.0011631
945.67,0.0012053
951.44,0.0012501
957.2,0.0012973
962.95,0.001347
968.69,0.0013993
974.42,0.0014541
980.14,0.0015112
985.86,0.0015702
991.56,0.0016308
997.26,0.0016934
1002.9,0.0017582
1008.6,0.0018256
1014.3,0.0018957
1019.9,0.0019681
1025.6,0.0020427
1031.2,0.0021195
1036.8,0.0021989
1042.4,0.0022811
1048,0.0023666
1053.6,0.0024554
1059.2,0.002548
1064.7,0.0026442
1070.3,0.0027441
1075.8,0.0028475
1081.3,0.0029546
1086.8,0.0030658
1092.3,0.0031812
1097.7,0.0033013
1103.2,0.0034262
1108.6,0.0035562
1114.1,0.0036911
1119.5,0.0038311
1124.9,0.0039766
1130.2,0.0041281
1135.6,0.0042855
1140.9,0.0044488
1146.2,0.0046182
1151.6,0.0047935
1156.8,0.004974
1162.1,0.0051586
1167.4,0.0053461
1172.6,0.0055355
1177.8,0.0057259
1183,0.0059167
1188.2,0.0061081
1193.3,0.0063004
1198.5,0.0064937
1203.6,0.0066877
1208.7,0.0068821
1213.8,0.0070768
1218.8,0.0072709
1223.9,0.0074635
1228.9,0.0076536
1233.9,0.0078405
1238.8,0.0080246
1243.8,0.0082071
1248.7,0.0083881
1253.6,0.0085671
1258.5,0.0087431
1263.4,0.0089161
1268.2,0.0090855
1273,0.0092512
1277.8,0.0094125
1282.6,0.0095688
1287.3,0.0097191
1292,0.0098628
1296.7,0.0099995
1301.4,0.010129
1306,0.01025
1310.6,0.010364
1315.2,0.010469
1319.8,0.010565
1324.3,0.010652
1328.8,0.01073
1333.3,0.0108
1337.8,0.010862
1342.2,0.010916
1346.6,0.010965
1351,0.011008
1355.3,0.011044
1359.7,0.011073
1364,0.011097
1368.2,0.011115
1372.5,0.011129
1376.7,0.01114
1380.9,0.01115
1385,0.011159
1389.1,0.011168
1393.2,0.011177
1397.3,0.011186
1401.3,0.011196
1405.3,0.011208
1409.3,0.011221
1413.3,0.011237
1417.2,0.011258
1421.1,0.011282
1424.9,0.011313
1428.7,0.01135
1432.5,0.011396
1436.3,0.011452
1440,0.011517
1443.7,0.011595
1447.4,0.011688
1451,0.011798
1454.6,0.011927
1458.2,0.012079
1461.7,0.012254
1465.2,0.012455
1468.7,0.012685
1472.1,0.012944
1475.5,0.013239
1478.9,0.013571
1482.2,0.013944
1485.5,0.014361
1488.8,0.014827
1492,0.015345
1495.2,0.015922
1498.4,0.016563
1501.5,0.017274
1504.6,0.018063
1507.7,0.018938
1510.7,0.019908
1513.7,0.020984
1516.6,0.022177
1519.6,0.023501
1522.4,0.024968
1525.3,0.026594
1528.1,0.028393
1530.9,0.030383
1533.6,0.032578
1536.3,0.034999
1539,0.037656
1541.6,0.040567
1544.2,0.043717
1546.8,0.047099
1549.3,0.05059
1551.8,0.053993
1554.2,0.05619
1556.6,0.057753
1559,0.059194
1561.3,0.060287
1563.6,0.060852
1565.9,0.060755
1568.1,0.059952
1570.3,0.058442
1572.4,0.056012
1574.5,0.052792
1576.6,0.048851
1578.6,0.04437
1580.6,0.039448
1582.6,0.034373
1584.5,0.029378
1586.4,0.024679
1588.2,0.020494
1590,0.016793
1591.7,0.013543
1593.5,0.010745
1595.1,0.0083912
1596.8,0.0064676
1598.4,0.0049185
1599.9,0.0037024
1601.5,0.002767
1602.9,0.0020709
1604.4,0.0015565
1605.8,0.0011714
1607.1,0.00088625
1608.5,0.0006767
1609.7,0.00052004
1611,0.00040236
1612.2,0.00031279
1613.3,0.00024365
1614.5,0.00018933
1615.5,0.00014627
1616.6,0.00011199
1617.6,8.4898e-05
1618.5,6.3695e-05
1619.5,4.7218e-05
1620.3,3.4566e-05
1621.2,2.4971e-05
1622,1.7729e-05
1622.7,1.2382e-05
1623.4,8.5017e-06
1624.1,5.717e-06
1624.8,3.7582e-06
1625.3,2.4022e-06
1625.9,1.4796e-06
1626.4,8.6873e-07
1626.9,4.821e-07
1627.3,2.5018e-07
1627.7,1.1879e-07
1628.1,5.0662e-08
1628.4,1.8948e-08
1628.6,6.0039e-09
1628.9,1.5151e-09
1629,2.8017e-10
1629.2,3.049e-11
1629.3,1.8143e-12
1629.3,5.2574e-15
1629.4,1.9522e-33


==> Figure/2289_vv3.csv <==
X,Y
-65.13,7.9367e-31
-65.11,1.6159e-13
-65.047,4.1045e-11
-64.944,9.8569e-10
-64.798,9.2549e-09
-64.611,5.0932e-08
-64.383,1.9935e-07
-64.113,6.1404e-07
-63.802,1.584e-06
-63.449,3.5629e-06
-63.055,7.189e-06
-62.619,1.3284e-05
-62.142,2.2836e-05
-61.623,3.6977e-05
-61.063,5.6962e-05
-60.462,8.416e-05
-59.82,0.00012006
-59.136,0.00016633
-58.411,0.0002248
-57.644,0.00029761
-56.837,0.00038725
-55.988,0.00049669
-55.099,0.00062953
-54.168,0.00079021
-53.196,0.0009843
-52.184,0.0012188
-51.13,0.0015028
-50.036,0.0018479
-48.901,0.0022691
-47.725,0.0027864
-46.508,0.0034257
-45.251,0.004222
-43.953,0.0052227
-42.615,0.006492
-41.236,0.0081169
-39.817,0.010214
-38.357,0.012934
-36.858,0.016474
-35.318,0.021084
-33.738,0.027077
-32.118,0.034838
-30.458,0.044835
-28.759,0.057614
-27.019,0.073756
-25.24,0.093832
-23.421,0.11834
-21.563,0.14767
-19.665,0.18211
-17.729,0.2217
-15.752,0.26627
-13.737,0.31531
-11.683,0.36802
-9.5895,0.42339
-7.4574,0.48023
-5.2866,0.53722
-3.0772,0.59326
-0.82926,0.64733
1.4571,0.69863
3.7817,0.74652
6.1445,0.79055
8.5453,0.83068
10.984,0.86687
13.461,0.89911
15.975,0.92761
18.527,0.9527
21.116,0.9747
23.743,0.99381
26.407,1.0102
29.108,1.0243
31.846,1.0364
34.621,1.0465
37.432,1.055
40.28,1.0621
43.164,1.0679
46.085,1.0727
49.042,1.0765
52.034,1.0794
55.063,1.0815
58.127,1.083
61.227,1.0838
64.362,1.084
67.532,1.0837
70.737,1.0828
73.978,1.0814
77.253,1.0795
80.562,1.0772
83.906,1.0746
87.285,1.0717
90.697,1.0686
94.143,1.0653
97.624,1.0618
101.14,1.0582
104.68,1.0545
108.27,1.0506
111.88,1.0466
115.52,1.0426
119.2,1.0388
122.92,1.035
126.66,1.0312
130.44,1.0273
134.24,1.0234
138.08,1.0194
141.96,1.0153
145.86,1.0111
149.79,1.0069
153.76,1.0025
157.76,0.99815
161.78,0.9938
165.84,0.98946
169.93,0.9851
174.05,0.98068
178.19,0.97617
182.37,0.97155
186.58,0.96678
190.81,0.96191
195.08,0.95695
199.37,0.95191
203.7,0.94682
208.05,0.94168
212.43,0.93653
216.83,0.93138
221.27,0.9262
225.73,0.92098
230.22,0.91568
234.74,0.91031
239.28,0.90489
243.85,0.89943
248.45,0.89391
253.07,0.8883
257.72,0.88258
262.4,0.87673
267.1,0.87072
271.83,0.86459
276.58,0.85834
281.35,0.85201
286.16,0.84563
290.98,0.83925
295.83,0.83294
300.7,0.82676
305.6,0.82075
310.52,0.81487
315.47,0.80907
320.43,0.80331
325.42,0.79756
330.43,0.79176
335.47,0.78586
340.52,0.77984
345.6,0.77366
350.7,0.76735
355.82,0.76095
360.97,0.75448
366.13,0.74795
371.31,0.74139
376.51,0.73483
381.74,0.7283
386.98,0.72186
392.24,0.71551
397.53,0.70922
402.83,0.70294
408.15,0.69663
413.48,0.69021
418.84,0.68366
424.22,0.677
429.61,0.67026
435.02,0.66347
440.44,0.65665
445.89,0.64982
451.35,0.643
456.82,0.6362
462.32,0.62939
467.82,0.62258
473.35,0.61577
478.89,0.60898
484.44,0.60222
490.01,0.59543
495.59,0.58858
501.19,0.58161
506.8,0.57451
512.43,0.56728
518.07,0.55996
523.72,0.5526
529.38,0.54526
535.06,0.53798
540.75,0.53074
546.45,0.52356
552.17,0.51645
557.89,0.50943
563.63,0.50253
569.37,0.49574
575.13,0.48905
580.9,0.48244
586.68,0.47591
592.46,0.46948
598.26,0.46316
604.07,0.45695
609.88,0.45086
615.7,0.4449
621.54,0.43911
627.38,0.43353
633.22,0.42815
639.08,0.42296
644.94,0.41794
650.81,0.41307
656.69,0.40837
662.57,0.40388
668.46,0.39961
674.35,0.39558
680.25,0.39178
686.16,0.3882
692.07,0.38483
697.98,0.38165
703.9,0.37866
709.82,0.37587
715.75,0.37329
721.68,0.3709
727.62,0.36872
733.55,0.36675
739.49,0.365
745.43,0.36348
751.38,0.36218
757.32,0.36111
763.27,0.36024
769.21,0.35958
775.16,0.3591
781.11,0.35882
787.06,0.35872
793.01,0.35882
798.96,0.3591
804.91,0.35958
810.86,0.36024
816.8,0.36111
822.75,0.36218
828.69,0.36348
834.63,0.365
840.57,0.36675
846.51,0.36872
852.44,0.3709
858.37,0.37329
864.3,0.37587
870.22,0.37866
876.14,0.38165
882.05,0.38483
887.96,0.3882
893.87,0.39178
899.77,0.39558
905.66,0.39961
911.55,0.40388
917.43,0.40837
923.31,0.41307
929.18,0.41794
935.04,0.42296
940.9,0.42815
946.75,0.43353
952.59,0.43911
958.42,0.4449
964.24,0.45086
970.06,0.45695
975.86,0.46316
981.66,0.46948
987.45,0.47591
993.22,0.48244
998.99,0.48905
1004.7,0.49574
1010.5,0.50253
1016.2,0.50943
1022,0.51645
1027.7,0.52356
1033.4,0.53074
1039.1,0.53798
1044.7,0.54526
1050.4,0.5526
1056.1,0.55996
1061.7,0.56728
1067.3,0.57451
1072.9,0.58161
1078.5,0.58858
1084.1,0.59543
1089.7,0.60222
1095.2,0.60898
1100.8,0.61577
1106.3,0.62258
1111.8,0.62939
1117.3,0.6362
1122.8,0.643
1128.2,0.64982
1133.7,0.65665
1139.1,0.66347
1144.5,0.67026
1149.9,0.677
1155.3,0.68366
1160.6,0.69021
1166,0.69663
1171.3,0.70294
1176.6,0.70922
1181.9,0.71551
1187.1,0.72186
1192.4,0.7283
1197.6,0.73483
1202.8,0.74139
1208,0.74795
1213.2,0.75448
1218.3,0.76095
1223.4,0.76735
1228.5,0.77366
1233.6,0.77984
1238.7,0.78586
1243.7,0.79176
1248.7,0.79756
1253.7,0.80331
1258.7,0.80907
1263.6,0.81487
1268.5,0.82075
1273.4,0.82676
1278.3,0.83294
1283.1,0.83925
1288,0.84563
1292.8,0.85201
1297.5,0.85834
1302.3,0.86459
1307,0.87072
1311.7,0.87673
1316.4,0.88258
1321,0.8883
1325.7,0.89391
1330.3,0.89943
1334.8,0.90489
1339.4,0.91031
1343.9,0.91568
1348.4,0.92098
1352.9,0.9262
1357.3,0.93138
1361.7,0.93653
1366.1,0.94168
1370.4,0.94682
1374.7,0.95191
1379,0.95695
1383.3,0.96191
1387.5,0.96678
1391.8,0.97155
1395.9,0.97617
1400.1,0.98068
1404.2,0.9851
1408.3,0.98946
1412.3,0.9938
1416.4,0.99815
1420.4,1.0025
1424.3,1.0069
1428.3,1.0111
1432.2,1.0153
1436,1.0194
1439.9,1.0234
1443.7,1.0273
1447.5,1.0312
1451.2,1.035
1454.9,1.0388
1458.6,1.0426
1462.2,1.0466
1465.9,1.0506
1469.4,1.0545
1473,1.0582
1476.5,1.0618
1480,1.0653
1483.4,1.0686
1486.8,1.0717
1490.2,1.0746
1493.6,1.0772
1496.9,1.0795
1500.1,1.0814
1503.4,1.0828
1506.6,1.0837
1509.8,1.084
1512.9,1.0838
1516,1.083
1519.1,1.0815
1522.1,1.0794
1525.1,1.0765
1528,1.0727
1531,1.0679
1533.8,1.0621
1536.7,1.055
1539.5,1.0465
1542.3,1.0364
1545,1.0243
1547.7,1.0102
1550.4,0.99381
1553,0.9747
1555.6,0.9527
1558.1,0.92761
1560.7,0.89911
1563.1,0.86687
1565.6,0.83068
1568,0.79055
1570.3,0.74652
1572.7,0.69863
1575,0.64733
1577.2,0.59326
1579.4,0.53722
1581.6,0.48023
1583.7,0.42339
1585.8,0.36802
1587.9,0.31531
1589.9,0.26627
1591.9,0.2217
1593.8,0.18211
1595.7,0.14767
1597.5,0.11834
1599.4,0.093832
1601.1,0.073756
1602.9,0.057614
1604.6,0.044835
1606.2,0.034838
1607.9,0.027077
1609.4,0.021084
1611,0.016474
1612.5,0.012934
1613.9,0.010214
1615.4,0.0081169
1616.7,0.006492
1618.1,0.0052227
1619.4,0.004222
1620.6,0.0034257
1621.8,0.0027864
1623,0.0022691
1624.2,0.0018479
1625.3,0.0015028
1626.3,0.0012188
1627.3,0.0009843
1628.3,0.00079021
1629.2,0.00062953
1630.1,0.00049669
1631,0.00038725
1631.8,0.00029761
1632.5,0.0002248
1633.3,0.00016633
1633.9,0.00012006
1634.6,8.416e-05
1635.2,5.6962e-05
1635.7,3.6977e-05
1636.3,2.2836e-05
1636.7,1.3284e-05
1637.2,7.189e-06
1637.6,3.5629e-06
1637.9,1.584e-06
1638.2,6.1404e-07
1638.5,1.9935e-07
1638.7,5.0932e-08
1638.9,9.2549e-09
1639.1,9.8569e-10
1639.2,4.1045e-11
1639.2,1.6159e-13
1639.3,7.9367e-31


==> Figure/2289_vv4.csv <==
X,Y
-65.13,3.377e-33
-65.11,8.9293e-16
-65.047,6.094e-13
-64.944,4.9589e-12
-64.798,4.3736e-11
-64.611,2.1612e-10
-64.383,8.2724e-10
-64.113,2.5042e-09
-63.802,6.4236e-09
-63.449,1.4388e-08
-63.055,2.8984e-08
-62.619,5.3488e-08
-62.142,9.1935e-08
-61.623,1.4893e-07
-61.063,2.2989e-07
-60.462,3.4095e-07
-59.82,4.8951e-07
-59.136,6.8482e-07
-58.411,9.3956e-07
-57.644,1.2695e-06
-56.837,1.6942e-06
-55.988,2.2362e-06
-55.099,2.9284e-06
-54.168,3.8215e-06
-53.196,4.9967e-06
-52.184,6.5736e-06
-51.13,8.7691e-06
-50.036,1.194e-05
-48.901,1.6506e-05
-47.725,2.3018e-05
-46.508,3.2256e-05
-45.251,4.5395e-05
-43.953,6.4032e-05
-42.615,9.0638e-05
-41.236,0.00012834
-39.817,0.00018176
-38.357,0.0002587
-36.858,0.00036968
-35.318,0.00052814
-33.738,0.00075231
-32.118,0.0010688
-30.458,0.0015071
-28.759,0.0021161
-27.019,0.0029714
-25.24,0.0041605
-23.421,0.0057743
-21.563,0.0079605
-19.665,0.010797
-17.729,0.014381
-15.752,0.018893
-13.737,0.024342
-11.683,0.030485
-9.5895,0.036811
-7.4574,0.042783
-5.2866,0.04787
-3.0772,0.051938
-0.82926,0.054974
1.4571,0.056958
3.7817,0.057523
6.1445,0.056506
8.5453,0.054598
10.984,0.052096
13.461,0.049152
15.975,0.04602
18.527,0.043018
21.116,0.040158
23.743,0.037371
26.407,0.034605
29.108,0.031961
31.846,0.029547
34.621,0.027315
37.432,0.025271
40.28,0.023441
43.164,0.021816
46.085,0.020381
49.042,0.01912
52.034,0.018016
55.063,0.017051
58.127,0.016208
61.227,0.015472
64.362,0.014829
67.532,0.014271
70.737,0.013787
73.978,0.013372
77.253,0.013018
80.562,0.01272
83.906,0.01247
87.285,0.012263
90.697,0.012097
94.143,0.011969
97.624,0.011877
101.14,0.011817
104.68,0.011785
108.27,0.011779
111.88,0.011797
115.52,0.011838
119.2,0.011898
122.92,0.011977
126.66,0.012069
130.44,0.012172
134.24,0.012281
138.08,0.012395
141.96,0.012511
145.86,0.012629
149.79,0.012747
153.76,0.012866
157.76,0.012986
161.78,0.013108
165.84,0.013229
169.93,0.013346
174.05,0.013458
178.19,0.013565
182.37,0.013667
186.58,0.013768
190.81,0.013868
195.08,0.01397
199.37,0.014071
203.7,0.014171
208.05,0.014266
212.43,0.014354
216.83,0.014434
221.27,0.014504
225.73,0.014566
230.22,0.014621
234.74,0.014669
239.28,0.014707
243.85,0.014734
248.45,0.014749
253.07,0.014751
257.72,0.014739
262.4,0.014713
267.1,0.014676
271.83,0.014629
276.58,0.014573
281.35,0.014506
286.16,0.01443
290.98,0.014344
295.83,0.014249
300.7,0.014148
305.6,0.014039
310.52,0.013919
315.47,0.013783
320.43,0.013632
325.42,0.013463
330.43,0.01328
335.47,0.013084
340.52,0.012876
345.6,0.012657
350.7,0.012429
355.82,0.012196
360.97,0.01196
366.13,0.011721
371.31,0.01148
376.51,0.011234
381.74,0.010981
386.98,0.010718
392.24,0.010449
397.53,0.010176
402.83,0.0099036
408.15,0.0096345
413.48,0.00937
418.84,0.0091105
424.22,0.0088564
429.61,0.0086083
435.02,0.0083662
440.44,0.0081293
445.89,0.0078965
451.35,0.0076678
456.82,0.0074433
462.32,0.0072239
467.82,0.00701
473.35,0.0068022
478.89,0.0066004
484.44,0.0064036
490.01,0.006211
495.59,0.0060219
501.19,0.0058362
506.8,0.0056543
512.43,0.0054768
518.07,0.0053041
523.72,0.0051365
529.38,0.0049738
535.06,0.0048156
540.75,0.0046605
546.45,0.004508
552.17,0.0043574
557.89,0.0042086
563.63,0.0040619
569.37,0.0039186
575.13,0.0037795
580.9,0.0036461
586.68,0.0035186
592.46,0.0033966
598.26,0.0032793
604.07,0.0031668
609.88,0.003059
615.7,0.0029557
621.54,0.0028562
627.38,0.0027595
633.22,0.0026646
639.08,0.0025712
644.94,0.0024798
650.81,0.0023915
656.69,0.0023078
662.57,0.0022298
668.46,0.0021576
674.35,0.0020913
680.25,0.0020301
686.16,0.0019734
692.07,0.001921
697.98,0.0018734
703.9,0.0018311
709.82,0.0017939
715.75,0.0017612
721.68,0.0017324
727.62,0.0017066
733.55,0.0016833
739.49,0.0016622
745.43,0.0016432
751.38,0.0016262
757.32,0.001611
763.27,0.0015977
769.21,0.0015865
775.16,0.0015782
781.11,0.0015731
787.06,0.0015714
793.01,0.0015731
798.96,0.0015782
804.91,0.0015865
810.86,0.0015977
816.8,0.001611
822.75,0.0016262
828.69,0.0016432
834.63,0.0016622
840.57,0.0016833
846.51,0.0017066
852.44,0.0017324
858.37,0.0017612
864.3,0.0017939
870.22,0.0018311
876.14,0.0018734
882.05,0.001921
887.96,0.0019734
893.87,0.0020301
899.77,0.0020913
905.66,0.0021576
911.55,0.0022298
917.43,0.0023078
923.31,0.0023915
929.18,0.0024798
935.04,0.0025712
940.9,0.0026646
946.75,0.0027595
952.59,0.0028562
958.42,0.0029557
964.24,0.003059
970.06,0.0031668
975.86,0.0032793
981.66,0.0033966
987.45,0.0035186
993.22,0.0036461
998.99,0.0037795
1004.7,0.0039186
1010.5,0.0040619
1016.2,0.0042086
1022,0.0043574
1027.7,0.004508
1033.4,0.0046605
1039.1,0.0048156
1044.7,0.0049738
1050.4,0.0051365
1056.1,0.0053041
1061.7,0.0054768
1067.3,0.0056543
1072.9,0.0058362
1078.5,0.0060219
1084.1,0.006211
1089.7,0.0064036
1095.2,0.0066004
1100.8,0.0068022
1106.3,0.00701
1111.8,0.0072239
1117.3,0.0074433
1122.8,0.0076678
1128.2,0.0078965
1133.7,0.0081293
1139.1,0.0083662
1144.5,0.0086083
1149.9,0.0088564
1155.3,0.0091105
1160.6,0.00937
1166,0.0096345
1171.3,0.0099036
1176.6,0.010176
1181.9,0.010449
1187.1,0.010718
1192.4,0.010981
1197.6,0.011234
1202.8,0.01148
1208,0.011721
1213.2,0.01196
1218.3,0.012196
1223.4,0.012429
1228.5,0.012657
1233.6,0.012876
1238.7,0.013084
1243.7,0.01328
1248.7,0.013463
1253.7,0.013632
1258.7,0.013783
1263.6,0.013919
1268.5,0.014039
1273.4,0.014148
1278.3,0.014249
1283.1,0.014344
1288,0.01443
1292.8,0.014506
1297.5,0.014573
1302.3,0.014629
1307,0.014676
1311.7,0.014713
1316.4,0.014739
1321,0.014751
1325.7,0.014749
1330.3,0.014734
1334.8,0.014707
1339.4,0.014669
1343.9,0.014621
1348.4,0.014566
1352.9,0.014504
1357.3,0.014434
1361.7,0.014354
1366.1,0.014266
1370.4,0.014171
1374.7,0.014071
1379,0.01397
1383.3,0.013868
1387.5,0.013768
1391.8,0.013667
1395.9,0.013565
1400.1,0.013458
1404.2,0.013346
1408.3,0.013229
1412.3,0.013108
1416.4,0.012986
1420.4,0.012866
1424.3,0.012747
1428.3,0.012629
1432.2,0.012511
1436,0.012395
1439.9,0.012281
1443.7,0.012172
1447.5,0.012069
1451.2,0.011977
1454.9,0.011898
1458.6,0.011838
1462.2,0.011797
1465.9,0.011779
1469.4,0.011785
1473,0.011817
1476.5,0.011877
1480,0.011969
1483.4,0.012097
1486.8,0.012263
1490.2,0.01247
1493.6,0.01272
1496.9,0.013018
1500.1,0.013372
1503.4,0.013787
1506.6,0.014271
1509.8,0.014829
1512.9,0.015472
1516,0.016208
1519.1,0.017051
1522.1,0.018016
1525.1,0.01912
1528,0.020381
1531,0.021816
1533.8,0.023441
1536.7,0.025271
1539.5,0.027315
1542.3,0.029547
1545,0.031961
1547.7,0.034605
1550.4,0.037371
1553,0.040158
1555.6,0.043018
1558.1,0.04602
1560.7,0.049152
1563.1,0.052096
1565.6,0.054598
1568,0.056506
1570.3,0.057523
1572.7,0.056958
1575,0.054974
1577.2,0.051938
1579.4,0.04787
1581.6,0.042783
1583.7,0.036811
1585.8,0.030485
1587.9,0.024342
1589.9,0.018893
1591.9,0.014381
1593.8,0.010797
1595.7,0.0079605
1597.5,0.0057743
1599.4,0.0041605
1601.1,0.0029714
1602.9,0.0021161
1604.6,0.0015071
1606.2,0.0010688
1607.9,0.00075231
1609.4,0.00052814
1611,0.00036968
1612.5,0.0002587
1613.9,0.00018176
1615.4,0.00012834
1616.7,9.0638e-05
1618.1,6.4032e-05
1619.4,4.5395e-05
1620.6,3.2256e-05
1621.8,2.3018e-05
1623,1.6506e-05
1624.2,1.194e-05
1625.3,8.7691e-06
1626.3,6.5736e-06
1627.3,4.9967e-06
1628.3,3.8215e-06
1629.2,2.9284e-06
1630.1,2.2362e-06
1631,1.6942e-06
1631.8,1.2695e-06
1632.5,9.3956e-07
1633.3,6.8482e-07
1633.9,4.8951e-07
1634.6,3.4095e-07
1635.2,2.2989e-07
1635.7,1.4893e-07
1636.3,9.1935e-08
1636.7,5.3488e-08
1637.2,2.8984e-08
1637.6,1.4388e-08
1637.9,6.4236e-09
1638.2,2.5042e-09
1638.5,8.2724e-10
1638.7,2.1612e-10
1638.9,4.3736e-11
1639.1,4.9589e-12
1639.2,6.094e-13
1639.2,8.9293e-16
1639.3,3.377e-33


==> Figure/2392_uu1.csv <==
X,Y
-34.231,6.2662e-26
-34.211,3.9727e-06
-34.15,6.1189e-05
-34.05,0.00029072
-33.909,0.0008426
-33.729,0.0018487
-33.508,0.0033893
-33.247,0.0054888
-32.945,0.0081438
-32.604,0.011372
-32.223,0.015271
-31.801,0.020057
-31.339,0.02609
-30.838,0.033884
-30.296,0.044093
-29.715,0.057472
-29.093,0.07483
-28.431,0.096959
-27.73,0.12462
-26.989,0.15849
-26.208,0.19915
-25.387,0.24723
-24.526,0.30325
-23.626,0.36767
-22.686,0.44083
-21.706,0.52297
-20.687,0.6144
-19.628,0.71547
-18.53,0.82619
-17.392,0.94621
-16.215,1.0751
-14.999,1.2121
-13.743,1.3559
-12.449,1.505
-11.115,1.6583
-9.742,1.8155
-8.3301,1.9765
-6.8793,2.1401
-5.3897,2.3045
-3.8613,2.4662
-2.2942,2.6214
-0.68843,2.7665
0.95585,2.9015
2.6386,3.0265
4.3597,3.1413
6.1192,3.2444
7.9168,3.3356
9.7526,3.4151
11.626,3.4825
13.538,3.537
15.488,3.5789
17.475,3.6096
19.5,3.6319
21.563,3.6483
23.663,3.6592
25.8,3.6644
27.975,3.6643
30.187,3.6595
32.436,3.6512
34.721,3.6409
37.044,3.63
39.403,3.6192
41.799,3.6091
44.232,3.5957
46.7,3.5779
49.205,3.5581
51.746,3.5379
54.324,3.5178
56.937,3.4985
59.585,3.48
62.27,3.4625
64.989,3.4458
67.744,3.4299
70.535,3.4148
73.36,3.4005
76.221,3.387
79.116,3.3741
82.045,3.3617
85.01,3.3497
88.008,3.338
91.041,3.3267
94.108,3.3151
97.209,3.3031
100.34,3.2911
103.51,3.2794
106.71,3.2676
109.95,3.2556
113.22,3.2435
116.52,3.2316
119.85,3.2197
123.22,3.2077
126.62,3.1952
130.05,3.1822
133.51,3.1682
137.01,3.1533
140.54,3.1377
144.1,3.1216
147.69,3.105
151.31,3.0879
154.96,3.0702
158.65,3.0522
162.36,3.0339
166.11,3.0151
169.88,2.9961
173.69,2.9774
177.53,2.9592
181.39,2.9412
185.29,2.9229
189.21,2.9042
193.17,2.8847
197.15,2.8647
201.16,2.8444
205.2,2.8239
209.27,2.8034
213.37,2.7828
217.5,2.7621
221.65,2.7411
225.83,2.7195
230.04,2.6973
234.28,2.6747
238.54,2.6518
242.84,2.6286
247.15,2.6053
251.5,2.5818
255.87,2.5581
260.26,2.5342
264.68,2.5099
269.13,2.4854
273.6,2.4609
278.1,2.4361
282.63,2.4112
287.17,2.3862
291.75,2.3611
296.34,2.3359
300.96,2.3104
305.61,2.2846
310.28,2.2584
314.97,2.232
319.68,2.2056
324.42,2.1792
329.18,2.1531
333.96,2.1276
338.77,2.1027
343.59,2.0779
348.44,2.0531
353.31,2.0283
358.2,2.0037
363.12,1.9793
368.05,1.9551
373,1.9312
377.98,1.9076
382.97,1.8843
387.99,1.8614
393.02,1.8386
398.07,1.816
403.15,1.7933
408.24,1.7706
413.35,1.7478
418.48,1.725
423.62,1.7022
428.79,1.6794
433.97,1.6566
439.17,1.6339
444.38,1.6112
449.62,1.5885
454.87,1.5655
460.13,1.5419
465.42,1.518
470.71,1.4942
476.03,1.4707
481.36,1.4477
486.7,1.4248
492.06,1.4018
497.43,1.3785
502.82,1.3551
508.22,1.3315
513.64,1.3081
519.06,1.2846
524.51,1.2613
529.96,1.2379
535.43,1.2145
540.91,1.1911
546.4,1.1681
551.91,1.1455
557.42,1.1232
562.95,1.1014
568.49,1.0798
574.04,1.0586
579.59,1.0376
585.16,1.0168
590.74,0.99605
596.33,0.97548
601.93,0.95526
607.54,0.93555
613.16,0.91634
618.78,0.8975
624.42,0.87889
630.06,0.8605
635.71,0.8424
641.37,0.82473
647.03,0.80758
652.7,0.79109
658.38,0.77529
664.06,0.76017
669.76,0.7456
675.45,0.73154
681.15,0.71794
686.86,0.70477
692.57,0.69204
698.29,0.67971
704.01,0.66778
709.74,0.65632
715.47,0.64549
721.2,0.6353
726.94,0.6257
732.68,0.61669
738.42,0.60832
744.17,0.60063
749.92,0.59375
755.67,0.5878
761.42,0.58286
767.17,0.579
772.92,0.57622
778.68,0.57439
784.43,0.57335
790.19,0.57301
795.94,0.57335
801.7,0.57439
807.45,0.57622
813.21,0.579
818.96,0.58286
824.71,0.5878
830.46,0.59375
836.21,0.60063
841.95,0.60832
847.7,0.61669
853.44,0.6257
859.17,0.6353
864.91,0.64549
870.64,0.65632
876.36,0.66778
882.09,0.67971
887.8,0.69204
893.52,0.70477
899.22,0.71794
904.93,0.73154
910.62,0.7456
916.31,0.76017
922,0.77529
927.68,0.79109
933.35,0.80758
939.01,0.82473
944.67,0.8424
950.32,0.8605
955.96,0.87889
961.6,0.8975
967.22,0.91634
972.84,0.93555
978.45,0.95526
984.04,0.97548
989.63,0.99605
995.21,1.0168
1000.8,1.0376
1006.3,1.0586
1011.9,1.0798
1017.4,1.1014
1023,1.1232
1028.5,1.1455
1034,1.1681
1039.5,1.1911
1044.9,1.2145
1050.4,1.2379
1055.9,1.2613
1061.3,1.2846
1066.7,1.3081
1072.2,1.3315
1077.6,1.3551
1082.9,1.3785
1088.3,1.4018
1093.7,1.4248
1099,1.4477
1104.4,1.4707
1109.7,1.4942
1115,1.518
1120.2,1.5419
1125.5,1.5655
1130.8,1.5885
1136,1.6112
1141.2,1.6339
1146.4,1.6566
1151.6,1.6794
1156.8,1.7022
1161.9,1.725
1167,1.7478
1172.1,1.7706
1177.2,1.7933
1182.3,1.816
1187.4,1.8386
1192.4,1.8614
1197.4,1.8843
1202.4,1.9076
1207.4,1.9312
1212.3,1.9551
1217.3,1.9793
1222.2,2.0037
1227.1,2.0283
1231.9,2.0531
1236.8,2.0779
1241.6,2.1027
1246.4,2.1276
1251.2,2.1531
1256,2.1792
1260.7,2.2056
1265.4,2.232
1270.1,2.2584
1274.8,2.2846
1279.4,2.3104
1284,2.3359
1288.6,2.3611
1293.2,2.3862
1297.8,2.4112
1302.3,2.4361
1306.8,2.4609
1311.2,2.4854
1315.7,2.5099
1320.1,2.5342
1324.5,2.5581
1328.9,2.5818
1333.2,2.6053
1337.5,2.6286
1341.8,2.6518
1346.1,2.6747
1350.3,2.6973
1354.5,2.7195
1358.7,2.7411
1362.9,2.7621
1367,2.7828
1371.1,2.8034
1375.2,2.8239
1379.2,2.8444
1383.2,2.8647
1387.2,2.8847
1391.2,2.9042
1395.1,2.9229
1399,2.9412
1402.9,2.9592
1406.7,2.9774
1410.5,2.9961
1414.3,3.0151
1418,3.0339
1421.7,3.0522
1425.4,3.0702
1429.1,3.0879
1432.7,3.105
1436.3,3.1216
1439.8,3.1377
1443.4,3.1533
1446.9,3.1682
1450.3,3.1822
1453.8,3.1952
1457.2,3.2077
1460.5,3.2197
1463.9,3.2316
1467.2,3.2435
1470.4,3.2556
1473.7,3.2676
1476.9,3.2794
1480,3.2911
1483.2,3.3031
1486.3,3.3151
1489.3,3.3267
1492.4,3.338
1495.4,3.3497
1498.3,3.3617
1501.3,3.3741
1504.2,3.387
1507,3.4005
1509.8,3.4148
1512.6,3.4299
1515.4,3.4458
1518.1,3.4625
1520.8,3.48
1523.4,3.4985
1526.1,3.5178
1528.6,3.5379
1531.2,3.5581
1533.7,3.5779
1536.1,3.5957
1538.6,3.6091
1541,3.6192
1543.3,3.63
1545.7,3.6409
1547.9,3.6512
1550.2,3.6595
1552.4,3.6643
1554.6,3.6644
1556.7,3.6592
1558.8,3.6483
1560.9,3.6319
1562.9,3.6096
1564.9,3.5789
1566.8,3.537
1568.8,3.4825
1570.6,3.4151
1572.5,3.3356
1574.3,3.2444
1576,3.1413
1577.7,3.0265
1579.4,2.9015
1581.1,2.7665
1582.7,2.6214
1584.2,2.4662
1585.8,2.3045
1587.3,2.1401
1588.7,1.9765
1590.1,1.8155
1591.5,1.6583
1592.8,1.505
1594.1,1.3559
1595.4,1.2121
1596.6,1.0751
1597.8,0.94621
1598.9,0.82619
1600,0.71547
1601.1,0.6144
1602.1,0.52297
1603.1,0.44083
1604,0.36767
1604.9,0.30325
1605.8,0.24723
1606.6,0.19915
1607.4,0.15849
1608.1,0.12462
1608.8,0.096959
1609.5,0.07483
1610.1,0.057472
1610.7,0.044093
1611.2,0.033884
1611.7,0.02609
1612.2,0.020057
1612.6,0.015271
1613,0.011372
1613.3,0.0081438
1613.6,0.0054888
1613.9,0.0033893
1614.1,0.0018487
1614.3,0.0008426
1614.4,0.00029072
1614.5,6.1189e-05
1614.6,3.9727e-06
1614.6,6.2662e-26


==> Figure/2392_uu2.csv <==
X,Y
-34.231,5.6507e-30
-34.211,3.6072e-08
-34.15,4.8897e-07
-34.05,2.302e-06
-33.909,7.9567e-06
-33.729,2.4045e-05
-33.508,6.6537e-05
-33.247,0.00017107
-32.945,0.00041411
-32.604,0.00096474
-32.223,0.0021458
-31.801,0.0045139
-31.339,0.0089421
-30.838,0.016615
-30.296,0.02908
-29.715,0.048205
-29.093,0.076028
-28.431,0.11463
-27.73,0.16629
-26.989,0.23353
-26.208,0.31886
-25.387,0.4247
-24.526,0.55351
-23.626,0.70729
-22.686,0.88826
-21.706,1.0982
-20.687,1.3383
-19.628,1.6085
-18.53,1.9076
-17.392,2.2352
-16.215,2.588
-14.999,2.9589
-13.743,3.3416
-12.449,3.7268
-11.115,4.1044
-9.742,4.4602
-8.3301,4.7814
-6.8793,5.0597
-5.3897,5.2861
-3.8613,5.4581
-2.2942,5.5735
-0.68843,5.6252
0.95585,5.6101
2.6386,5.5289
4.3597,5.3758
6.1192,5.1642
7.9168,4.9075
9.7526,4.6081
11.626,4.2761
13.538,3.9242
15.488,3.5743
17.475,3.2449
19.5,2.9324
21.563,2.6248
23.663,2.3333
25.8,2.0642
27.975,1.8217
30.187,1.6058
32.436,1.4083
34.721,1.2283
37.044,1.058
39.403,0.89691
41.799,0.70947
44.232,0.56729
46.7,0.47049
49.205,0.40283
51.746,0.35448
54.324,0.31861
56.937,0.29125
59.585,0.26977
62.27,0.25253
64.989,0.23833
67.744,0.22648
70.535,0.21634
73.36,0.20759
76.221,0.19986
79.116,0.19303
82.045,0.18688
85.01,0.18135
88.008,0.17626
91.041,0.17157
94.108,0.16718
97.209,0.1631
100.34,0.15926
103.51,0.15568
106.71,0.15228
109.95,0.14902
113.22,0.14587
116.52,0.14285
119.85,0.13997
123.22,0.13724
126.62,0.13461
130.05,0.13211
133.51,0.12969
137.01,0.12738
140.54,0.12513
144.1,0.12299
147.69,0.12093
151.31,0.11899
154.96,0.11716
158.65,0.1154
162.36,0.1137
166.11,0.11205
169.88,0.11044
173.69,0.10889
177.53,0.10737
181.39,0.10586
185.29,0.10431
189.21,0.10274
193.17,0.10112
197.15,0.099453
201.16,0.097697
205.2,0.095838
209.27,0.093846
213.37,0.091756
217.5,0.089583
221.65,0.087335
225.83,0.084997
230.04,0.082622
234.28,0.080249
238.54,0.077915
242.84,0.075619
247.15,0.073389
251.5,0.071242
255.87,0.069199
260.26,0.067241
264.68,0.065361
269.13,0.063546
273.6,0.061809
278.1,0.060147
282.63,0.05857
287.17,0.057071
291.75,0.055641
296.34,0.054234
300.96,0.052841
305.61,0.05143
310.28,0.050008
314.97,0.048535
319.68,0.047028
324.42,0.045492
329.18,0.043983
333.96,0.042536
338.77,0.041192
343.59,0.039936
348.44,0.038731
353.31,0.037551
358.2,0.036399
363.12,0.035281
368.05,0.034205
373,0.033168
377.98,0.032174
382.97,0.031222
387.99,0.030323
393.02,0.02947
398.07,0.028667
403.15,0.027886
408.24,0.027138
413.35,0.026405
418.48,0.025706
423.62,0.025023
428.79,0.024356
433.97,0.023684
439.17,0.023024
444.38,0.022365
449.62,0.021733
454.87,0.021114
460.13,0.020523
465.42,0.019925
470.71,0.019334
476.03,0.018716
481.36,0.018104
486.7,0.017481
492.06,0.016888
497.43,0.016303
502.82,0.015749
508.22,0.015187
513.64,0.014651
519.06,0.014122
524.51,0.013637
529.96,0.013161
535.43,0.012731
540.91,0.012316
546.4,0.01195
551.91,0.011589
557.42,0.011258
562.95,0.010908
568.49,0.010574
574.04,0.010224
579.59,0.009892
585.16,0.0095494
590.74,0.0092287
596.33,0.0089083
601.93,0.0086208
607.54,0.0083497
613.16,0.0081163
618.78,0.0078893
624.42,0.0076816
630.06,0.007468
635.71,0.0072678
641.37,0.0070615
647.03,0.0068685
652.7,0.0066724
658.38,0.0064934
664.06,0.0063143
669.76,0.0061501
675.45,0.0059763
681.15,0.0058134
686.86,0.0056433
692.57,0.0054965
698.29,0.0053504
704.01,0.0052352
709.74,0.0051196
715.47,0.0050281
721.2,0.004925
726.94,0.0048319
732.68,0.0047234
738.42,0.004628
744.17,0.0045346
749.92,0.0044677
755.67,0.0044164
761.42,0.0043893
767.17,0.0043691
772.92,0.0043571
778.68,0.0043479
784.43,0.004345
790.19,0.0043433
795.94,0.004345
801.7,0.0043479
807.45,0.0043571
813.21,0.0043691
818.96,0.0043893
824.71,0.0044164
830.46,0.0044677
836.21,0.0045346
841.95,0.004628
847.7,0.0047234
853.44,0.0048319
859.17,0.004925
864.91,0.0050281
870.64,0.0051196
876.36,0.0052352
882.09,0.0053504
887.8,0.0054965
893.52,0.0056433
899.22,0.0058134
904.93,0.0059763
910.62,0.0061501
916.31,0.0063143
922,0.0064934
927.68,0.0066724
933.35,0.0068685
939.01,0.0070615
944.67,0.0072678
950.32,0.007468
955.96,0.0076816
961.6,0.0078893
967.22,0.0081163
972.84,0.0083497
978.45,0.0086208
984.04,0.0089083
989.63,0.0092287
995.21,0.0095494
1000.8,0.009892
1006.3,0.010224
1011.9,0.010574
1017.4,0.010908
1023,0.011258
1028.5,0.011589
1034,0.01195
1039.5,0.012316
1044.9,0.012731
1050.4,0.013161
1055.9,0.013637
1061.3,0.014122
1066.7,0.014651
1072.2,0.015187
1077.6,0.015749
1082.9,0.016303
1088.3,0.016888
1093.7,0.017481
1099,0.018104
1104.4,0.018716
1109.7,0.019334
1115,0.019925
1120.2,0.020523
1125.5,0.021114
1130.8,0.021733
1136,0.022365
1141.2,0.023024
1146.4,0.023684
1151.6,0.024356
1156.8,0.025023
1161.9,0.025706
1167,0.026405
1172.1,0.027138
1177.2,0.027886
1182.3,0.028667
1187.4,0.02947
1192.4,0.030323
1197.4,0.031222
1202.4,0.032174
1207.4,0.033168
1212.3,0.034205
1217.3,0.035281
1222.2,0.036399
1227.1,0.037551
1231.9,0.038731
1236.8,0.039936
1241.6,0.041192
1246.4,0.042536
1251.2,0.043983
1256,0.045492
1260.7,0.047028
1265.4,0.048535
1270.1,0.050008
1274.8,0.05143
1279.4,0.052841
1284,0.054234
1288.6,0.055641
1293.2,0.057071
1297.8,0.05857
1302.3,0.060147
1306.8,0.061809
1311.2,0.063546
1315.7,0.065361
1320.1,0.067241
1324.5,0.069199
1328.9,0.071242
1333.2,0.073389
1337.5,0.075619
1341.8,0.077915
1346.1,0.080249
1350.3,0.082622
1354.5,0.084997
1358.7,0.087335
1362.9,0.089583
1367,0.091756
1371.1,0.093846
1375.2,0.095838
1379.2,0.097697
1383.2,0.099453
1387.2,0.10112
1391.2,0.10274
1395.1,0.10431
1399,0.10586
1402.9,0.10737
1406.7,0.10889
1410.5,0.11044
1414.3,0.11205
1418,0.1137
1421.7,0.1154
1425.4,0.11716
1429.1,0.11899
1432.7,0.12093
1436.3,0.12299
1439.8,0.12513
1443.4,0.12738
1446.9,0.12969
1450.3,0.13211
1453.8,0.13461
1457.2,0.13724
1460.5,0.13997
1463.9,0.14285
1467.2,0.14587
1470.4,0.14902
1473.7,0.15228
1476.9,0.15568
1480,0.15926
1483.2,0.1631
1486.3,0.16718
1489.3,0.17157
1492.4,0.17626
1495.4,0.18135
1498.3,0.18688
1501.3,0.19303
1504.2,0.19986
1507,0.20759
1509.8,0.21634
1512.6,0.22648
1515.4,0.23833
1518.1,0.25253
1520.8,0.26977
1523.4,0.29125
1526.1,0.31861
1528.6,0.35448
1531.2,0.40283
1533.7,0.47049
1536.1,0.56729
1538.6,0.70947
1541,0.89691
1543.3,1.058
1545.7,1.2283
1547.9,1.4083
1550.2,1.6058
1552.4,1.8217
1554.6,2.0642
1556.7,2.3333
1558.8,2.6248
1560.9,2.9324
1562.9,3.2449
1564.9,3.5743
1566.8,3.9242
1568.8,4.2761
1570.6,4.6081
1572.5,4.9075
1574.3,5.1642
1576,5.3758
1577.7,5.5289
1579.4,5.6101
1581.1,5.6252
1582.7,5.5735
1584.2,5.4581
1585.8,5.2861
1587.3,5.0597
1588.7,4.7814
1590.1,4.4602
1591.5,4.1044
1592.8,3.7268
1594.1,3.3416
1595.4,2.9589
1596.6,2.588
1597.8,2.2352
1598.9,1.9076
1600,1.6085
1601.1,1.3383
1602.1,1.0982
1603.1,0.88826
1604,0.70729
1604.9,0.55351
1605.8,0.4247
1606.6,0.31886
1607.4,0.23353
1608.1,0.16629
1608.8,0.11463
1609.5,0.076028
1610.1,0.048205
1610.7,0.02908
1611.2,0.016615
1611.7,0.0089421
1612.2,0.0045139
1612.6,0.0021458
1613,0.00096474
1613.3,0.00041411
1613.6,0.00017107
1613.9,6.6537e-05
1614.1,2.4045e-05
1614.3,7.9567e-06
1614.4,2.302e-06
1614.5,4.8897e-07
1614.6,3.6072e-08
1614.6,5.6507e-30


==> Figure/2392_uu3.csv <==
X,Y
-39.33,6.3454e-26
-39.31,2.1671e-06
-39.249,3.3303e-05
-39.148,0.00015762
-39.006,0.00045399
-38.823,0.00098634
-38.6,0.001781
-38.337,0.0028183
-38.033,0.0040393
-37.688,0.0053641
-37.303,0.0067121
-36.877,0.0080192
-36.411,0.0092478
-35.905,0.010389
-35.358,0.01146
-34.771,0.012495
-34.143,0.01354
-33.475,0.014641
-32.767,0.015846
-32.019,0.017198
-31.23,0.018745
-30.402,0.020548
-29.533,0.022717
-28.624,0.025476
-27.675,0.029278
-26.686,0.034957
-25.657,0.04379
-24.588,0.057032
-23.479,0.076537
-22.331,0.10468
-21.143,0.14423
-19.915,0.19774
-18.647,0.26718
-17.34,0.35419
-15.993,0.46119
-14.607,0.59194
-13.182,0.7542
-11.717,0.95164
-10.214,1.183
-8.6705,1.442
-7.0884,1.7225
-5.4673,2.0136
-3.8073,2.2988
-2.1085,2.5682
-0.37091,2.8201
1.4053,3.0564
3.2202,3.2692
5.0735,3.4457
6.9652,3.585
8.8953,3.688
10.864,3.7611
12.87,3.8107
14.914,3.8427
16.997,3.8602
19.117,3.8655
21.275,3.8627
23.47,3.8553
25.703,3.8417
27.973,3.8222
30.281,3.7988
32.626,3.7733
35.008,3.7469
37.426,3.7208
39.882,3.6948
42.374,3.6694
44.903,3.6447
47.469,3.6212
50.07,3.5987
52.708,3.5775
55.382,3.5574
58.092,3.5386
60.838,3.5209
63.62,3.5046
66.437,3.4891
69.289,3.4742
72.177,3.4594
75.1,3.4449
78.057,3.4305
81.05,3.4162
84.077,3.402
87.139,3.3883
90.236,3.3747
93.366,3.3616
96.531,3.3486
99.729,3.3359
102.96,3.3231
106.23,3.3098
109.53,3.2958
112.86,3.2809
116.23,3.265
119.62,3.2486
123.06,3.2319
126.52,3.2149
130.02,3.1976
133.55,3.1805
137.11,3.1635
140.7,3.1467
144.33,3.1299
147.98,3.1129
151.67,3.0953
155.39,3.0771
159.14,3.0583
162.92,3.0392
166.73,3.0199
170.58,3.0007
174.45,2.9812
178.35,2.9616
182.29,2.9416
186.25,2.9214
190.24,2.9008
194.26,2.88
198.31,2.8589
202.39,2.8377
206.5,2.8164
210.64,2.795
214.81,2.7731
219,2.7512
223.22,2.7291
227.47,2.7068
231.75,2.6836
236.05,2.6595
240.38,2.6349
244.74,2.61
249.13,2.5847
253.54,2.5595
257.98,2.5341
262.44,2.5088
266.93,2.4834
271.45,2.4579
275.99,2.4321
280.55,2.4064
285.15,2.3808
289.76,2.3554
294.4,2.3301
299.07,2.305
303.76,2.2801
308.47,2.2552
313.2,2.2304
317.96,2.2059
322.75,2.1816
327.55,2.1575
332.38,2.1334
337.23,2.1096
342.11,2.0859
347,2.0624
351.92,2.0387
356.86,2.0149
361.82,1.9904
366.8,1.9652
371.8,1.9394
376.82,1.9134
381.86,1.8873
386.92,1.8614
392.01,1.8359
397.11,1.8106
402.23,1.7854
407.37,1.7605
412.53,1.7358
417.7,1.7113
422.9,1.687
428.11,1.6632
433.34,1.6399
438.59,1.6169
443.86,1.5939
449.14,1.571
454.44,1.5482
459.76,1.5257
465.09,1.5032
470.44,1.4806
475.8,1.4577
481.18,1.435
486.58,1.4122
491.99,1.3898
497.41,1.3675
502.85,1.3457
508.31,1.3244
513.77,1.3036
519.25,1.2833
524.75,1.2633
530.25,1.2433
535.77,1.2232
541.31,1.2028
546.85,1.1824
552.41,1.1621
557.98,1.1421
563.56,1.1222
569.15,1.1027
574.75,1.0834
580.36,1.0644
585.98,1.0455
591.62,1.0268
597.26,1.0081
602.91,0.98967
608.57,0.97139
614.25,0.95319
619.92,0.93491
625.61,0.91675
631.31,0.89884
637.01,0.8814
642.72,0.86441
648.44,0.84789
654.17,0.83163
659.9,0.81552
665.64,0.79952
671.38,0.78372
677.14,0.76822
682.89,0.75305
688.65,0.73818
694.42,0.72367
700.19,0.70969
705.97,0.69641
711.75,0.68399
717.54,0.67243
723.32,0.66173
729.12,0.6518
734.91,0.64263
740.71,0.63418
746.51,0.62645
752.31,0.61948
758.12,0.61338
763.92,0.60823
769.73,0.60408
775.54,0.60087
781.35,0.59857
787.16,0.5972
792.97,0.59676
798.78,0.5972
804.59,0.59857
810.4,0.60087
816.21,0.60408
822.02,0.60823
827.82,0.61338
833.63,0.61948
839.43,0.62645
845.23,0.63418
851.03,0.64263
856.82,0.6518
862.61,0.66173
868.4,0.67243
874.19,0.68399
879.97,0.69641
885.74,0.70969
891.52,0.72367
897.28,0.73818
903.05,0.75305
908.8,0.76822
914.55,0.78372
920.3,0.79952
926.04,0.81552
931.77,0.83163
937.5,0.84789
943.22,0.86441
948.93,0.8814
954.63,0.89884
960.33,0.91675
966.01,0.93491
971.69,0.95319
977.36,0.97139
983.03,0.98967
988.68,1.0081
994.32,1.0268
999.95,1.0455
1005.6,1.0644
1011.2,1.0834
1016.8,1.1027
1022.4,1.1222
1028,1.1421
1033.5,1.1621
1039.1,1.1824
1044.6,1.2028
1050.2,1.2232
1055.7,1.2433
1061.2,1.2633
1066.7,1.2833
1072.2,1.3036
1077.6,1.3244
1083.1,1.3457
1088.5,1.3675
1093.9,1.3898
1099.4,1.4122
1104.8,1.435
1110.1,1.4577
1115.5,1.4806
1120.8,1.5032
1126.2,1.5257
1131.5,1.5482
1136.8,1.571
1142.1,1.5939
1147.3,1.6169
1152.6,1.6399
1157.8,1.6632
1163,1.687
1168.2,1.7113
1173.4,1.7358
1178.6,1.7605
1183.7,1.7854
1188.8,1.8106
1193.9,1.8359
1199,1.8614
1204.1,1.8873
1209.1,1.9134
1214.1,1.9394
1219.1,1.9652
1224.1,1.9904
1229.1,2.0149
1234,2.0387
1238.9,2.0624
1243.8,2.0859
1248.7,2.1096
1253.6,2.1334
1258.4,2.1575
1263.2,2.1816
1268,2.2059
1272.7,2.2304
1277.5,2.2552
1282.2,2.2801
1286.9,2.305
1291.5,2.3301
1296.2,2.3554
1300.8,2.3808
1305.4,2.4064
1310,2.4321
1314.5,2.4579
1319,2.4834
1323.5,2.5088
1328,2.5341
1332.4,2.5595
1336.8,2.5847
1341.2,2.61
1345.6,2.6349
1349.9,2.6595
1354.2,2.6836
1358.5,2.7068
1362.7,2.7291
1366.9,2.7512
1371.1,2.7731
1375.3,2.795
1379.4,2.8164
1383.5,2.8377
1387.6,2.8589
1391.7,2.88
1395.7,2.9008
1399.7,2.9214
1403.7,2.9416
1407.6,2.9616
1411.5,2.9812
1415.4,3.0007
1419.2,3.0199
1423,3.0392
1426.8,3.0583
1430.5,3.0771
1434.3,3.0953
1438,3.1129
1441.6,3.1299
1445.2,3.1467
1448.8,3.1635
1452.4,3.1805
1455.9,3.1976
1459.4,3.2149
1462.9,3.2319
1466.3,3.2486
1469.7,3.265
1473.1,3.2809
1476.4,3.2958
1479.7,3.3098
1483,3.3231
1486.2,3.3359
1489.4,3.3486
1492.6,3.3616
1495.7,3.3747
1498.8,3.3883
1501.9,3.402
1504.9,3.4162
1507.9,3.4305
1510.8,3.4449
1513.8,3.4594
1516.6,3.4742
1519.5,3.4891
1522.3,3.5046
1525.1,3.5209
1527.8,3.5386
1530.6,3.5574
1533.2,3.5775
1535.9,3.5987
1538.5,3.6212
1541,3.6447
1543.6,3.6694
1546.1,3.6948
1548.5,3.7208
1550.9,3.7469
1553.3,3.7733
1555.7,3.7988
1558,3.8222
1560.2,3.8417
1562.5,3.8553
1564.7,3.8627
1566.8,3.8655
1568.9,3.8602
1571,3.8427
1573.1,3.8107
1575.1,3.7611
1577,3.688
1579,3.585
1580.9,3.4457
1582.7,3.2692
1584.5,3.0564
1586.3,2.8201
1588,2.5682
1589.7,2.2988
1591.4,2.0136
1593,1.7225
1594.6,1.442
1596.2,1.183
1597.7,0.95164
1599.1,0.7542
1600.5,0.59194
1601.9,0.46119
1603.3,0.35419
1604.6,0.26718
1605.9,0.19774
1607.1,0.14423
1608.3,0.10468
1609.4,0.076537
1610.5,0.057032
1611.6,0.04379
1612.6,0.034957
1613.6,0.029278
1614.6,0.025476
1615.5,0.022717
1616.3,0.020548
1617.2,0.018745
1618,0.017198
1618.7,0.015846
1619.4,0.014641
1620.1,0.01354
1620.7,0.012495
1621.3,0.01146
1621.8,0.010389
1622.3,0.0092478
1622.8,0.0080192
1623.2,0.0067121
1623.6,0.0053641
1624,0.0040393
1624.3,0.0028183
1624.5,0.001781
1624.8,0.00098634
1624.9,0.00045399
1625.1,0.00015762
1625.2,3.3303e-05
1625.2,2.1671e-06
1625.3,6.3454e-26


==> Figure/2392_uu4.csv <==
X,Y
-39.33,2.956e-30
-39.31,1.8928e-08
-39.249,2.3515e-07
-39.148,9.4608e-07
-39.006,2.5821e-06
-38.823,5.9094e-06
-38.6,1.1909e-05
-38.337,2.1542e-05
-38.033,3.5595e-05
-37.688,5.4546e-05
-37.303,7.8295e-05
-36.877,0.00010597
-36.411,0.00013582
-35.905,0.00016603
-35.358,0.0001962
-34.771,0.00022893
-34.143,0.00027197
-33.475,0.00033965
-32.767,0.00045369
-32.019,0.00064387
-31.23,0.00094931
-30.402,0.0014186
-29.533,0.0021227
-28.624,0.0031899
-27.675,0.0048601
-26.686,0.0075914
-25.657,0.01239
-24.588,0.021126
-23.479,0.036393
-22.331,0.062279
-21.143,0.10464
-19.915,0.1713
-18.647,0.27134
-17.34,0.41367
-15.993,0.60586
-14.607,0.85423
-13.182,1.1589
-11.717,1.5206
-10.214,1.9278
-8.6705,2.3599
-7.0884,2.776
-5.4673,3.1346
-3.8073,3.4332
-2.1085,3.6445
-0.37091,3.7307
1.4053,3.6358
3.2202,3.4036
5.0735,3.1214
6.9652,2.802
8.8953,2.4854
10.864,2.1775
12.87,1.8832
14.914,1.603
16.997,1.3422
19.117,1.1255
21.275,0.92982
23.47,0.73437
25.703,0.58043
27.973,0.46776
30.281,0.37832
32.626,0.31061
35.008,0.2568
37.426,0.21706
39.882,0.1901
42.374,0.17134
44.903,0.15771
47.469,0.14751
50.07,0.13971
52.708,0.13361
55.382,0.12883
58.092,0.12502
60.838,0.12203
63.62,0.11958
66.437,0.11763
69.289,0.11599
72.177,0.11469
75.1,0.11358
78.057,0.11272
81.05,0.11192
84.077,0.11129
87.139,0.11065
90.236,0.11015
93.366,0.10964
96.531,0.10932
99.729,0.10903
102.96,0.10896
106.23,0.10891
109.53,0.1091
112.86,0.10925
116.23,0.10954
119.62,0.10968
123.06,0.10993
126.52,0.11004
130.02,0.11031
133.55,0.11046
137.11,0.11079
140.7,0.11099
144.33,0.11132
147.98,0.11145
151.67,0.11167
155.39,0.11165
159.14,0.11171
162.92,0.11152
166.73,0.1114
170.58,0.111
174.45,0.11064
178.35,0.10997
182.29,0.10933
186.25,0.10839
190.24,0.10752
194.26,0.10639
198.31,0.10542
202.39,0.10426
206.5,0.10331
210.64,0.1022
214.81,0.10132
219,0.10024
223.22,0.099336
227.47,0.09821
231.75,0.097237
236.05,0.096028
240.38,0.094954
244.74,0.093607
249.13,0.092373
253.54,0.090879
257.98,0.089512
262.44,0.087883
266.93,0.086384
271.45,0.084667
275.99,0.083126
280.55,0.081378
285.15,0.079815
289.76,0.078058
294.4,0.07651
299.07,0.07479
303.76,0.073313
308.47,0.071689
313.2,0.070301
317.96,0.068721
322.75,0.067334
327.55,0.065733
332.38,0.064329
337.23,0.062699
342.11,0.061247
347,0.059579
351.92,0.058127
356.86,0.056475
361.82,0.05501
366.8,0.053338
371.8,0.051872
376.82,0.050222
381.86,0.048793
386.92,0.047217
392.01,0.045877
397.11,0.044393
402.23,0.043138
407.37,0.041747
412.53,0.040571
417.7,0.039211
422.9,0.038017
428.11,0.036623
433.34,0.03544
438.59,0.034111
443.86,0.03303
449.14,0.03183
454.44,0.030887
459.76,0.029832
465.09,0.02902
470.44,0.028078
475.8,0.027348
481.18,0.026465
486.58,0.025782
491.99,0.024952
497.41,0.024325
502.85,0.023569
508.31,0.023034
513.77,0.022368
519.25,0.021897
524.75,0.021287
530.25,0.020879
535.77,0.020332
541.31,0.019954
546.85,0.019399
552.41,0.018979
557.98,0.018383
563.56,0.017941
569.15,0.017337
574.75,0.016891
580.36,0.016294
585.98,0.015872
591.62,0.015324
597.26,0.014955
602.91,0.014462
608.57,0.014132
614.25,0.013669
619.92,0.01335
625.61,0.012889
631.31,0.012571
637.01,0.012129
642.72,0.011833
648.44,0.011424
654.17,0.011158
659.9,0.010789
665.64,0.010548
671.38,0.010214
677.14,0.010002
682.89,0.0097177
688.65,0.009565
694.42,0.0093479
700.19,0.009239
705.97,0.0090405
711.75,0.0089335
717.54,0.008732
723.32,0.0086333
729.12,0.0084451
734.91,0.0083694
740.71,0.0081981
746.51,0.0081403
752.31,0.0079925
758.12,0.0079633
763.92,0.0078434
769.73,0.0078387
775.54,0.0077332
781.35,0.0077413
787.16,0.0076542
792.97,0.0076993
798.78,0.0076542
804.59,0.0077413
810.4,0.0077332
816.21,0.0078387
822.02,0.0078434
827.82,0.0079633
833.63,0.0079925
839.43,0.0081403
845.23,0.0081981
851.03,0.0083694
856.82,0.0084451
862.61,0.0086333
868.4,0.008732
874.19,0.0089335
879.97,0.0090405
885.74,0.009239
891.52,0.0093479
897.28,0.009565
903.05,0.0097177
908.8,0.010002
914.55,0.010214
920.3,0.010548
926.04,0.010789
931.77,0.011158
937.5,0.011424
943.22,0.011833
948.93,0.012129
954.63,0.012571
960.33,0.012889
966.01,0.01335
971.69,0.013669
977.36,0.014132
983.03,0.014462
988.68,0.014955
994.32,0.015324
999.95,0.015872
1005.6,0.016294
1011.2,0.016891
1016.8,0.017337
1022.4,0.017941
1028,0.018383
1033.5,0.018979
1039.1,0.019399
1044.6,0.019954
1050.2,0.020332
1055.7,0.020879
1061.2,0.021287
1066.7,0.021897
1072.2,0.022368
1077.6,0.023034
1083.1,0.023569
1088.5,0.024325
1093.9,0.024952
1099.4,0.025782
1104.8,0.026465
1110.1,0.027348
1115.5,0.028078
1120.8,0.02902
1126.2,0.029832
1131.5,0.030887
1136.8,0.03183
1142.1,0.03303
1147.3,0.034111
1152.6,0.03544
1157.8,0.036623
1163,0.038017
1168.2,0.039211
1173.4,0.040571
1178.6,0.041747
1183.7,0.043138
1188.8,0.044393
1193.9,0.045877
1199,0.047217
1204.1,0.048793
1209.1,0.050222
1214.1,0.051872
1219.1,0.053338
1224.1,0.05501
1229.1,0.056475
1234,0.058127
1238.9,0.059579
1243.8,0.061247
1248.7,0.062699
1253.6,0.064329
1258.4,0.065733
1263.2,0.067334
1268,0.068721
1272.7,0.070301
1277.5,0.071689
1282.2,0.073313
1286.9,0.07479
1291.5,0.07651
1296.2,0.078058
1300.8,0.079815
1305.4,0.081378
1310,0.083126
1314.5,0.084667
1319,0.086384
1323.5,0.087883
1328,0.089512
1332.4,0.090879
1336.8,0.092373
1341.2,0.093607
1345.6,0.094954
1349.9,0.096028
1354.2,0.097237
1358.5,0.09821
1362.7,0.099336
1366.9,0.10024
1371.1,0.10132
1375.3,0.1022
1379.4,0.10331
1383.5,0.10426
1387.6,0.10542
1391.7,0.10639
1395.7,0.10752
1399.7,0.10839
1403.7,0.10933
1407.6,0.10997
1411.5,0.11064
1415.4,0.111
1419.2,0.1114
1423,0.11152
1426.8,0.11171
1430.5,0.11165
1434.3,0.11167
1438,0.11145
1441.6,0.11132
1445.2,0.11099
1448.8,0.11079
1452.4,0.11046
1455.9,0.11031
1459.4,0.11004
1462.9,0.10993
1466.3,0.10968
1469.7,0.10954
1473.1,0.10925
1476.4,0.1091
1479.7,0.10891
1483,0.10896
1486.2,0.10903
1489.4,0.10932
1492.6,0.10964
1495.7,0.11015
1498.8,0.11065
1501.9,0.11129
1504.9,0.11192
1507.9,0.11272
1510.8,0.11358
1513.8,0.11469
1516.6,0.11599
1519.5,0.11763
1522.3,0.11958
1525.1,0.12203
1527.8,0.12502
1530.6,0.12883
1533.2,0.13361
1535.9,0.13971
1538.5,0.14751
1541,0.15771
1543.6,0.17134
1546.1,0.1901
1548.5,0.21706
1550.9,0.2568
1553.3,0.31061
1555.7,0.37832
1558,0.46776
1560.2,0.58043
1562.5,0.73437
1564.7,0.92982
1566.8,1.1255
1568.9,1.3422
1571,1.603
1573.1,1.8832
1575.1,2.1775
1577,2.4854
1579,2.802
1580.9,3.1214
1582.7,3.4036
1584.5,3.6358
1586.3,3.7307
1588,3.6445
1589.7,3.4332
1591.4,3.1346
1593,2.776
1594.6,2.3599
1596.2,1.9278
1597.7,1.5206
1599.1,1.1589
1600.5,0.85423
1601.9,0.60586
1603.3,0.41367
1604.6,0.27134
1605.9,0.1713
1607.1,0.10464
1608.3,0.062279
1609.4,0.036393
1610.5,0.021126
1611.6,0.01239
1612.6,0.0075914
1613.6,0.0048601
1614.6,0.0031899
1615.5,0.0021227
1616.3,0.0014186
1617.2,0.00094931
1618,0.00064387
1618.7,0.00045369
1619.4,0.00033965
1620.1,0.00027197
1620.7,0.00022893
1621.3,0.0001962
1621.8,0.00016603
1622.3,0.00013582
1622.8,0.00010597
1623.2,7.8295e-05
1623.6,5.4546e-05
1624,3.5595e-05
1624.3,2.1542e-05
1624.5,1.1909e-05
1624.8,5.9094e-06
1624.9,2.5821e-06
1625.1,9.4608e-07
1625.2,2.3515e-07
1625.2,1.8928e-08
1625.3,2.956e-30


==> Figure/2392_uv1.csv <==
X,Y
-34.231,-2.8032e-31
-34.211,1.0674e-10
-34.15,7.2326e-09
-34.05,8.8038e-08
-33.909,5.3979e-07
-33.729,2.2522e-06
-33.508,7.3245e-06
-33.247,1.9973e-05
-32.945,4.779e-05
-32.604,0.00010339
-32.223,0.00020663
-31.801,0.00038731
-31.339,0.00068855
-30.838,0.0011704
-30.296,0.0019135
-29.715,0.0030226
-29.093,0.004625
-28.431,0.0068651
-27.73,0.0099015
-26.989,0.013902
-26.208,0.019045
-25.387,0.025522
-24.526,0.033518
-23.626,0.043214
-22.686,0.054765
-21.706,0.068316
-20.687,0.084008
-19.628,0.10199
-18.53,0.12234
-17.392,0.14513
-16.215,0.17038
-14.999,0.19802
-13.743,0.22788
-12.449,0.25976
-11.115,0.29337
-9.742,0.32852
-8.3301,0.3649
-6.8793,0.40212
-5.3897,0.43976
-3.8613,0.47732
-2.2942,0.51425
-0.68843,0.55
0.95585,0.58433
2.6386,0.61706
4.3597,0.64799
6.1192,0.67691
7.9168,0.70375
9.7526,0.72831
11.626,0.75038
13.538,0.7698
15.488,0.78655
17.475,0.80079
19.5,0.81289
21.563,0.82317
23.663,0.83172
25.8,0.83871
27.975,0.8443
30.187,0.84868
32.436,0.852
34.721,0.85443
37.044,0.85617
39.403,0.85738
41.799,0.85798
44.232,0.85732
46.7,0.85585
49.205,0.85345
51.746,0.85061
54.324,0.84735
56.937,0.844
59.585,0.84046
62.27,0.83687
64.989,0.83305
67.744,0.82911
70.535,0.82498
73.36,0.82082
76.221,0.81666
79.116,0.8127
82.045,0.80895
85.01,0.80548
88.008,0.80217
91.041,0.79903
94.108,0.79592
97.209,0.79281
100.34,0.7896
103.51,0.78635
106.71,0.78303
109.95,0.77971
113.22,0.7764
116.52,0.77315
119.85,0.76976
123.22,0.76627
126.62,0.76266
130.05,0.75905
133.51,0.7554
137.01,0.75173
140.54,0.74801
144.1,0.74427
147.69,0.74049
151.31,0.73671
154.96,0.73287
158.65,0.72905
162.36,0.72517
166.11,0.72123
169.88,0.71714
173.69,0.71298
177.53,0.70875
181.39,0.70454
185.29,0.70031
189.21,0.69612
193.17,0.69193
197.15,0.68779
201.16,0.68371
205.2,0.67973
209.27,0.67574
213.37,0.67169
217.5,0.66752
221.65,0.66324
225.83,0.65884
230.04,0.65438
234.28,0.64987
238.54,0.64536
242.84,0.64082
247.15,0.63629
251.5,0.63171
255.87,0.6271
260.26,0.62238
264.68,0.61756
269.13,0.61259
273.6,0.60749
278.1,0.60219
282.63,0.59674
287.17,0.59117
291.75,0.58554
296.34,0.57987
300.96,0.57416
305.61,0.56841
310.28,0.56265
314.97,0.55688
319.68,0.55114
324.42,0.54543
329.18,0.53977
333.96,0.53414
338.77,0.52862
343.59,0.52317
348.44,0.51778
353.31,0.5124
358.2,0.50707
363.12,0.50179
368.05,0.49662
373,0.49145
377.98,0.48624
382.97,0.48092
387.99,0.47554
393.02,0.47006
398.07,0.46453
403.15,0.45895
408.24,0.45334
413.35,0.44764
418.48,0.44187
423.62,0.43599
428.79,0.43001
433.97,0.42396
439.17,0.4179
444.38,0.41184
449.62,0.40577
454.87,0.39965
460.13,0.39346
465.42,0.38716
470.71,0.3808
476.03,0.37436
481.36,0.36785
486.7,0.36124
492.06,0.35457
497.43,0.34786
502.82,0.34117
508.22,0.33453
513.64,0.32795
519.06,0.32144
524.51,0.31499
529.96,0.30853
535.43,0.30202
540.91,0.29545
546.4,0.28886
551.91,0.28225
557.42,0.27564
562.95,0.26904
568.49,0.26246
574.04,0.25587
579.59,0.24925
585.16,0.24257
590.74,0.23583
596.33,0.22906
601.93,0.22227
607.54,0.21548
613.16,0.20868
618.78,0.20186
624.42,0.19501
630.06,0.18811
635.71,0.18115
641.37,0.17416
647.03,0.16721
652.7,0.1603
658.38,0.15343
664.06,0.14659
669.76,0.13978
675.45,0.133
681.15,0.12622
686.86,0.11941
692.57,0.11254
698.29,0.10563
704.01,0.09873
709.74,0.091848
715.47,0.084988
721.2,0.078125
726.94,0.071226
732.68,0.064253
738.42,0.057206
744.17,0.050111
749.92,0.043012
755.67,0.035934
761.42,0.028903
767.17,0.021943
772.92,0.015079
778.68,0.0082893
784.43,0.0015359
790.19,-0.0052309
795.94,-0.012015
801.7,-0.018811
807.45,-0.025594
813.21,-0.032366
818.96,-0.039131
824.71,-0.045909
830.46,-0.05271
836.21,-0.059544
841.95,-0.0664
847.7,-0.073263
853.44,-0.080109
859.17,-0.086962
864.91,-0.093849
870.64,-0.10076
876.36,-0.10765
882.09,-0.11443
887.8,-0.12112
893.52,-0.12774
899.22,-0.13436
904.93,-0.14103
910.62,-0.14772
916.31,-0.15443
922,-0.16112
927.68,-0.16781
933.35,-0.1745
939.01,-0.1812
944.67,-0.18792
950.32,-0.19469
955.96,-0.20153
961.6,-0.20842
967.22,-0.21536
972.84,-0.22239
978.45,-0.2295
984.04,-0.23659
989.63,-0.2436
995.21,-0.25053
1000.8,-0.25742
1006.3,-0.26429
1011.9,-0.27115
1017.4,-0.278
1023,-0.28485
1028.5,-0.29171
1034,-0.29862
1039.5,-0.30557
1044.9,-0.31254
1050.4,-0.31946
1055.9,-0.32631
1061.3,-0.33304
1066.7,-0.33969
1072.2,-0.34625
1077.6,-0.35267
1082.9,-0.35892
1088.3,-0.3651
1093.7,-0.37128
1099,-0.3775
1104.4,-0.38375
1109.7,-0.39005
1115,-0.39639
1120.2,-0.40267
1125.5,-0.40881
1130.8,-0.4148
1136,-0.42071
1141.2,-0.42662
1146.4,-0.43261
1151.6,-0.43874
1156.8,-0.44499
1161.9,-0.45126
1167,-0.45746
1172.1,-0.46362
1177.2,-0.46977
1182.3,-0.47594
1187.4,-0.48214
1192.4,-0.48836
1197.4,-0.49459
1202.4,-0.50088
1207.4,-0.5072
1212.3,-0.51356
1217.3,-0.5199
1222.2,-0.52626
1227.1,-0.53251
1231.9,-0.5386
1236.8,-0.54446
1241.6,-0.55019
1246.4,-0.55584
1251.2,-0.56149
1256,-0.56714
1260.7,-0.57282
1265.4,-0.57853
1270.1,-0.58425
1274.8,-0.58985
1279.4,-0.5953
1284,-0.60057
1288.6,-0.60574
1293.2,-0.61085
1297.8,-0.61594
1302.3,-0.62097
1306.8,-0.62598
1311.2,-0.63095
1315.7,-0.63595
1320.1,-0.64093
1324.5,-0.64592
1328.9,-0.65087
1333.2,-0.6558
1337.5,-0.66064
1341.8,-0.66541
1346.1,-0.67008
1350.3,-0.67471
1354.5,-0.6793
1358.7,-0.68397
1362.9,-0.68867
1367,-0.69346
1371.1,-0.69825
1375.2,-0.70299
1379.2,-0.7075
1383.2,-0.71183
1387.2,-0.71599
1391.2,-0.72005
1395.1,-0.72403
1399,-0.728
1402.9,-0.73191
1406.7,-0.73585
1410.5,-0.73977
1414.3,-0.74372
1418,-0.74761
1421.7,-0.75149
1425.4,-0.75533
1429.1,-0.75923
1432.7,-0.76323
1436.3,-0.7674
1439.8,-0.77161
1443.4,-0.77579
1446.9,-0.77976
1450.3,-0.78349
1453.8,-0.78698
1457.2,-0.79038
1460.5,-0.79371
1463.9,-0.79706
1467.2,-0.80038
1470.4,-0.80369
1473.7,-0.80687
1476.9,-0.80992
1480,-0.81282
1483.2,-0.81569
1486.3,-0.8184
1489.3,-0.82093
1492.4,-0.82324
1495.4,-0.82547
1498.3,-0.82763
1501.3,-0.8298
1504.2,-0.83197
1507,-0.83431
1509.8,-0.83681
1512.6,-0.83955
1515.4,-0.84238
1518.1,-0.84527
1520.8,-0.84805
1523.4,-0.85076
1526.1,-0.85331
1528.6,-0.85583
1531.2,-0.85811
1533.7,-0.86018
1536.1,-0.86163
1538.6,-0.86254
1541,-0.8623
1543.3,-0.86144
1545.7,-0.86003
1547.9,-0.85786
1550.2,-0.85477
1552.4,-0.85053
1554.6,-0.84497
1556.7,-0.83788
1558.8,-0.8292
1560.9,-0.81884
1562.9,-0.80673
1564.9,-0.79252
1566.8,-0.77572
1568.8,-0.75608
1570.6,-0.73365
1572.5,-0.70868
1574.3,-0.68141
1576,-0.65205
1577.7,-0.62068
1579.4,-0.58762
1581.1,-0.55303
1582.7,-0.51705
1584.2,-0.48003
1585.8,-0.44254
1587.3,-0.40505
1588.7,-0.368
1590.1,-0.33177
1591.5,-0.29669
1592.8,-0.26306
1594.1,-0.23106
1595.4,-0.20098
1596.6,-0.17308
1597.8,-0.1475
1598.9,-0.12433
1600,-0.1036
1601.1,-0.085258
1602.1,-0.069259
1603.1,-0.055484
1604,-0.043778
1604.9,-0.033969
1605.8,-0.025879
1606.6,-0.019319
1607.4,-0.014101
1608.1,-0.010039
1608.8,-0.0069545
1609.5,-0.004678
1610.1,-0.0030502
1610.7,-0.0019246
1611.2,-0.0011722
1611.7,-0.00068662
1612.2,-0.00038456
1612.6,-0.00020434
1613,-0.00010195
1613.3,-4.705e-05
1613.6,-1.9641e-05
1613.9,-7.1932e-06
1614.1,-2.208e-06
1614.3,-5.2806e-07
1614.4,-8.5939e-08
1614.5,-7.0483e-09
1614.6,-1.0389e-10
1614.6,4.1704e-31


==> Figure/2392_uv2.csv <==
X,Y
-34.231,4.0704e-33
-34.211,4.9906e-13
-34.15,3.7107e-11
-34.05,4.8046e-10
-33.909,3.1668e-09
-33.729,1.4059e-08
-33.508,4.7085e-08
-33.247,1.2981e-07
-32.945,3.6569e-07
-32.604,8.4946e-07
-32.223,1.5517e-06
-31.801,2.5912e-06
-31.339,3.7487e-06
-30.838,5.3302e-06
-30.296,5.9617e-06
-29.715,5.1801e-06
-29.093,2.3827e-06
-28.431,-7.8691e-06
-27.73,-3.1836e-05
-26.989,-7.8914e-05
-26.208,-0.00016179
-25.387,-0.00029317
-24.526,-0.00048383
-23.626,-0.00075145
-22.686,-0.0011165
-21.706,-0.0016019
-20.687,-0.0022196
-19.628,-0.0029896
-18.53,-0.0039398
-17.392,-0.0050601
-16.215,-0.0063272
-14.999,-0.007714
-13.743,-0.0092095
-12.449,-0.010802
-11.115,-0.012492
-9.742,-0.01425
-8.3301,-0.016051
-6.8793,-0.017832
-5.3897,-0.019486
-3.8613,-0.020927
-2.2942,-0.022121
-0.68843,-0.023165
0.95585,-0.024167
2.6386,-0.025022
4.3597,-0.025627
6.1192,-0.025846
7.9168,-0.02558
9.7526,-0.024765
11.626,-0.023437
13.538,-0.021681
15.488,-0.019509
17.475,-0.016916
19.5,-0.014026
21.563,-0.010989
23.663,-0.0077788
25.8,-0.0044421
27.975,-0.001055
30.187,0.002132
32.436,0.0049977
34.721,0.0074691
37.044,0.0094995
39.403,0.011002
41.799,0.011793
44.232,0.012809
46.7,0.014459
49.205,0.016308
51.746,0.018356
54.324,0.020298
56.937,0.022176
59.585,0.023849
62.27,0.02537
64.989,0.026682
67.744,0.027855
70.535,0.028862
73.36,0.029763
76.221,0.030544
79.116,0.031246
82.045,0.031854
85.01,0.032394
88.008,0.032856
91.041,0.033259
94.108,0.033595
97.209,0.033874
100.34,0.034079
103.51,0.034219
106.71,0.034288
109.95,0.034307
113.22,0.034281
116.52,0.034235
119.85,0.03417
123.22,0.03409
126.62,0.033996
130.05,0.033885
133.51,0.033763
137.01,0.033621
140.54,0.033465
144.1,0.033308
147.69,0.033182
151.31,0.033097
154.96,0.033056
158.65,0.03304
162.36,0.033038
166.11,0.033034
169.88,0.033025
173.69,0.033006
177.53,0.032973
181.39,0.032905
185.29,0.032788
189.21,0.032618
193.17,0.032399
197.15,0.032122
201.16,0.031793
205.2,0.031414
209.27,0.030992
213.37,0.030529
217.5,0.030032
221.65,0.0295
225.83,0.028941
230.04,0.028364
234.28,0.02778
238.54,0.027198
242.84,0.026625
247.15,0.02607
251.5,0.025529
255.87,0.024997
260.26,0.024464
264.68,0.023931
269.13,0.023391
273.6,0.022849
278.1,0.022306
282.63,0.02177
287.17,0.021242
291.75,0.020721
296.34,0.0202
300.96,0.019676
305.61,0.019155
310.28,0.018628
314.97,0.018096
319.68,0.017545
324.42,0.016983
329.18,0.016408
333.96,0.015848
338.77,0.015297
343.59,0.014775
348.44,0.014251
353.31,0.01374
358.2,0.013215
363.12,0.012701
368.05,0.01218
373,0.011683
377.98,0.011189
382.97,0.010719
387.99,0.010257
393.02,0.009828
398.07,0.0094198
403.15,0.0090419
408.24,0.0086803
413.35,0.0083395
418.48,0.0080121
423.62,0.007704
428.79,0.0074096
433.97,0.0071234
439.17,0.0068438
444.38,0.0065714
449.62,0.0063106
454.87,0.0060598
460.13,0.0058201
465.42,0.0055875
470.71,0.0053671
476.03,0.0051568
481.36,0.0049577
486.7,0.0047633
492.06,0.0045769
497.43,0.0043963
502.82,0.0042235
508.22,0.0040546
513.64,0.0038899
519.06,0.0037286
524.51,0.0035689
529.96,0.003411
535.43,0.003253
540.91,0.0031
546.4,0.002948
551.91,0.0028061
557.42,0.0026684
562.95,0.0025465
568.49,0.0024273
574.04,0.0023199
579.59,0.002207
585.16,0.0020989
590.74,0.0019839
596.33,0.0018736
601.93,0.0017603
607.54,0.001653
613.16,0.0015479
618.78,0.0014476
624.42,0.0013481
630.06,0.0012498
635.71,0.0011563
641.37,0.0010706
647.03,0.00099535
652.7,0.00093272
658.38,0.0008765
664.06,0.00082739
669.76,0.00077497
675.45,0.00072511
681.15,0.00066874
686.86,0.00061585
692.57,0.00055945
698.29,0.00051002
704.01,0.00046133
709.74,0.00041989
715.47,0.00037802
721.2,0.00033949
726.94,0.00029921
732.68,0.00025717
738.42,0.00021071
744.17,0.00016045
749.92,0.00010701
755.67,5.4796e-05
761.42,3.9806e-06
767.17,-4.5209e-05
772.92,-9.7198e-05
778.68,-0.00015087
784.43,-0.00020645
790.19,-0.00025955
795.94,-0.00031283
801.7,-0.00036343
807.45,-0.00041589
813.21,-0.00046461
818.96,-0.00051497
824.71,-0.00055853
830.46,-0.00060299
836.21,-0.00063831
841.95,-0.00067746
847.7,-0.00070978
853.44,-0.00074916
859.17,-0.00078036
864.91,-0.00081958
870.64,-0.0008508
876.36,-0.00089271
882.09,-0.00092773
887.8,-0.00097426
893.52,-0.0010149
899.22,-0.0010691
904.93,-0.0011167
910.62,-0.0011749
916.31,-0.0012209
922,-0.0012771
927.68,-0.0013199
933.35,-0.0013741
939.01,-0.0014131
944.67,-0.0014627
950.32,-0.0014981
955.96,-0.0015442
961.6,-0.0015778
967.22,-0.0016199
972.84,-0.0016556
978.45,-0.0017023
984.04,-0.0017507
989.63,-0.0018069
995.21,-0.0018644
1000.8,-0.0019246
1006.3,-0.0019867
1011.9,-0.002048
1017.4,-0.0021119
1023,-0.0021737
1028.5,-0.0022427
1034,-0.0023121
1039.5,-0.0023902
1044.9,-0.0024712
1050.4,-0.002564
1055.9,-0.002661
1061.3,-0.0027643
1066.7,-0.0028708
1072.2,-0.0029807
1077.6,-0.0030907
1082.9,-0.0031993
1088.3,-0.0033136
1093.7,-0.0034294
1099,-0.003555
1104.4,-0.0036722
1109.7,-0.0037943
1115,-0.0038991
1120.2,-0.0040086
1125.5,-0.0041001
1130.8,-0.0042023
1136,-0.0042891
1141.2,-0.0043884
1146.4,-0.0044761
1151.6,-0.0045806
1156.8,-0.0046762
1161.9,-0.0047819
1167,-0.0048741
1172.1,-0.0049771
1177.2,-0.0050699
1182.3,-0.0051803
1187.4,-0.0052862
1192.4,-0.005414
1197.4,-0.0055339
1202.4,-0.0056681
1207.4,-0.0057853
1212.3,-0.0059168
1217.3,-0.0060408
1222.2,-0.0061932
1227.1,-0.0063505
1231.9,-0.0065336
1236.8,-0.0067116
1241.6,-0.0069117
1246.4,-0.0071184
1251.2,-0.0073589
1256,-0.0076042
1260.7,-0.0078716
1265.4,-0.0081297
1270.1,-0.0084001
1274.8,-0.008656
1279.4,-0.0089269
1284,-0.0091876
1288.6,-0.0094642
1293.2,-0.0097259
1297.8,-0.0099987
1302.3,-0.010255
1306.8,-0.010522
1311.2,-0.01078
1315.7,-0.011057
1320.1,-0.011332
1324.5,-0.011627
1328.9,-0.011923
1333.2,-0.01223
1337.5,-0.012535
1341.8,-0.012853
1346.1,-0.013188
1350.3,-0.01355
1354.5,-0.013928
1358.7,-0.014317
1362.9,-0.014704
1367,-0.015095
1371.1,-0.015493
1375.2,-0.015898
1379.2,-0.016299
1383.2,-0.016693
1387.2,-0.017074
1391.2,-0.017445
1395.1,-0.017801
1399,-0.018142
1402.9,-0.018473
1406.7,-0.018802
1410.5,-0.019133
1414.3,-0.019454
1418,-0.019763
1421.7,-0.02006
1425.4,-0.020353
1429.1,-0.02064
1432.7,-0.020935
1436.3,-0.021241
1439.8,-0.021567
1443.4,-0.021898
1446.9,-0.022248
1450.3,-0.022613
1453.8,-0.023019
1457.2,-0.02346
1460.5,-0.023941
1463.9,-0.024442
1467.2,-0.024971
1470.4,-0.025497
1473.7,-0.026015
1476.9,-0.026503
1480,-0.026958
1483.2,-0.027364
1486.3,-0.027719
1489.3,-0.028013
1492.4,-0.028239
1495.4,-0.028371
1498.3,-0.028384
1501.3,-0.028269
1504.2,-0.028018
1507,-0.027632
1509.8,-0.027082
1512.6,-0.026338
1515.4,-0.025344
1518.1,-0.024125
1520.8,-0.02267
1523.4,-0.021039
1526.1,-0.01919
1528.6,-0.017219
1531.2,-0.015095
1533.7,-0.013097
1536.1,-0.011264
1538.6,-0.010057
1541,-0.0091537
1543.3,-0.0076554
1545.7,-0.0056445
1547.9,-0.0031724
1550.2,-0.00024295
1552.4,0.0031267
1554.6,0.006782
1556.7,0.010501
1558.8,0.014194
1560.9,0.017741
1562.9,0.021055
1564.9,0.023993
1566.8,0.026426
1568.8,0.028305
1570.6,0.029564
1572.5,0.030164
1574.3,0.030164
1576,0.02964
1577.7,0.028704
1579.4,0.027528
1581.1,0.026199
1582.7,0.024739
1584.2,0.023097
1585.8,0.021205
1587.3,0.019165
1588.7,0.017115
1590.1,0.015101
1591.5,0.013186
1592.8,0.011383
1594.1,0.0097138
1595.4,0.0081538
1596.6,0.0066944
1597.8,0.0053433
1598.9,0.0041339
1600,0.0031045
1601.1,0.0022605
1602.1,0.0015899
1603.1,0.0010697
1604,0.00068266
1604.9,0.0004087
1605.8,0.00022245
1606.6,0.00010175
1607.4,3.0908e-05
1608.1,-4.6089e-06
1608.8,-1.7499e-05
1609.5,-1.7812e-05
1610.1,-1.3792e-05
1610.7,-1.0304e-05
1611.2,-7.7505e-06
1611.7,-5.2134e-06
1612.2,-3.1057e-06
1612.6,-1.7722e-06
1613,-9.8503e-07
1613.3,-4.9471e-07
1613.6,-2.2075e-07
1613.9,-8.1953e-08
1614.1,-2.2991e-08
1614.3,-5.1606e-09
1614.4,-8.0469e-10
1614.5,-6.067e-11
1614.6,-9.39e-13
1614.6,1.6868e-33


==> Figure/2392_uv3.csv <==
X,Y
-39.33,-5.4707e-31
-39.31,6.0694e-12
-39.249,5.1576e-10
-39.148,7.687e-09
-39.006,5.7212e-08
-38.823,2.7507e-07
-38.6,9.766e-07
-38.337,2.7794e-06
-38.033,6.6809e-06
-37.688,1.4088e-05
-37.303,2.678e-05
-36.877,4.6883e-05
-36.411,7.6801e-05
-35.905,0.00011932
-35.358,0.0001776
-34.771,0.00025535
-34.143,0.00035672
-33.475,0.00048648
-32.767,0.00065004
-32.019,0.00085477
-31.23,0.0011109
-30.402,0.0014356
-29.533,0.0018564
-28.624,0.0024249
-27.675,0.0032305
-26.686,0.0044275
-25.657,0.0062189
-24.588,0.0088394
-23.479,0.012626
-22.331,0.017976
-21.143,0.025352
-19.915,0.035221
-18.647,0.048059
-17.34,0.064364
-15.993,0.084705
-14.607,0.10983
-13.182,0.14065
-11.717,0.1775
-10.214,0.22033
-8.6705,0.26838
-7.0884,0.32078
-5.4673,0.37558
-3.8073,0.43105
-2.1085,0.48595
-0.37091,0.53953
1.4053,0.59077
3.2202,0.63799
5.0735,0.67996
6.9652,0.71634
8.8953,0.74675
10.864,0.77181
12.87,0.79205
14.914,0.80843
16.997,0.82131
19.117,0.83149
21.275,0.83957
23.47,0.84602
25.703,0.85076
27.973,0.85435
30.281,0.8568
32.626,0.85851
35.008,0.85949
37.426,0.85998
39.882,0.85991
42.374,0.85967
44.903,0.85917
47.469,0.85866
50.07,0.85796
52.708,0.85724
55.382,0.85628
58.092,0.85521
60.838,0.85385
63.62,0.85235
66.437,0.85051
69.289,0.84845
72.177,0.84597
75.1,0.84328
78.057,0.84027
81.05,0.83716
84.077,0.8338
87.139,0.83036
90.236,0.82671
93.366,0.82311
96.531,0.81943
99.729,0.81582
102.96,0.81214
106.23,0.80853
109.53,0.80483
112.86,0.80116
116.23,0.79736
119.62,0.79365
123.06,0.7899
126.52,0.78626
130.02,0.78256
133.55,0.77892
137.11,0.77513
140.7,0.77132
144.33,0.76729
147.98,0.76329
151.67,0.75916
155.39,0.75509
159.14,0.75089
162.92,0.74677
166.73,0.74248
170.58,0.7382
174.45,0.73375
178.35,0.72934
182.29,0.72479
186.25,0.72035
190.24,0.71582
194.26,0.71144
198.31,0.707
202.39,0.70269
206.5,0.69829
210.64,0.69396
214.81,0.68948
219,0.68505
223.22,0.68045
227.47,0.67582
231.75,0.67092
236.05,0.66596
240.38,0.66072
244.74,0.65544
249.13,0.64999
253.54,0.64465
257.98,0.63925
262.44,0.63401
266.93,0.62868
271.45,0.62338
275.99,0.61786
280.55,0.61229
285.15,0.60648
289.76,0.60065
294.4,0.59468
299.07,0.58883
303.76,0.58295
308.47,0.57719
313.2,0.57132
317.96,0.56552
322.75,0.55968
327.55,0.55403
332.38,0.54837
337.23,0.5429
342.11,0.53741
347,0.532
351.92,0.52642
356.86,0.5208
361.82,0.51492
366.8,0.50894
371.8,0.50273
376.82,0.49648
381.86,0.49002
386.92,0.48353
392.01,0.47688
397.11,0.47031
402.23,0.46365
407.37,0.45708
412.53,0.45043
417.7,0.44385
422.9,0.43721
428.11,0.43073
433.34,0.4243
438.59,0.41803
443.86,0.41172
449.14,0.40548
454.44,0.39915
459.76,0.39287
465.09,0.38654
470.44,0.38022
475.8,0.3737
481.18,0.3671
486.58,0.3603
491.99,0.35345
497.41,0.34649
502.85,0.33959
508.31,0.33269
513.77,0.32591
519.25,0.31909
524.75,0.31229
530.25,0.30544
535.77,0.29863
541.31,0.29182
546.85,0.28513
552.41,0.27847
557.98,0.27191
563.56,0.26533
569.15,0.25871
574.75,0.25195
580.36,0.24515
585.98,0.23825
591.62,0.23134
597.26,0.22438
602.91,0.21747
608.57,0.21056
614.25,0.20367
619.92,0.19675
625.61,0.18983
631.31,0.1829
637.01,0.17604
642.72,0.16921
648.44,0.16246
654.17,0.15572
659.9,0.14903
665.64,0.14233
671.38,0.13566
677.14,0.12894
682.89,0.12221
688.65,0.11543
694.42,0.1086
700.19,0.10172
705.97,0.094824
711.75,0.087876
717.54,0.080894
723.32,0.073865
729.12,0.066813
734.91,0.059713
740.71,0.05262
746.51,0.045555
752.31,0.038559
758.12,0.031593
763.92,0.02463
769.73,0.017612
775.54,0.010564
781.35,0.0034964
787.16,-0.0035615
792.97,-0.010607
798.78,-0.01763
804.59,-0.024648
810.4,-0.031638
816.21,-0.038593
822.02,-0.045513
827.82,-0.052428
833.63,-0.059351
839.43,-0.066289
845.23,-0.073224
851.03,-0.080141
856.82,-0.08703
862.61,-0.093871
868.4,-0.10065
874.19,-0.10739
879.97,-0.11411
885.74,-0.12081
891.52,-0.12748
897.28,-0.13415
903.05,-0.14087
908.8,-0.14762
914.55,-0.15436
920.3,-0.16102
926.04,-0.16759
931.77,-0.17405
937.5,-0.18049
943.22,-0.18696
948.93,-0.19355
954.63,-0.20024
960.33,-0.20701
966.01,-0.21381
971.69,-0.22062
977.36,-0.22735
983.03,-0.23405
988.68,-0.24064
994.32,-0.24715
999.95,-0.25356
1005.6,-0.25995
1011.2,-0.26632
1016.8,-0.27278
1022.4,-0.27926
1028,-0.28588
1033.5,-0.29252
1039.1,-0.29914
1044.6,-0.30559
1050.2,-0.31198
1055.7,-0.31828
1061.2,-0.32458
1066.7,-0.33078
1072.2,-0.33694
1077.6,-0.34303
1083.1,-0.34917
1088.5,-0.35532
1093.9,-0.36159
1099.4,-0.36786
1104.8,-0.37417
1110.1,-0.38041
1115.5,-0.3867
1120.8,-0.39299
1126.2,-0.39939
1131.5,-0.40575
1136.8,-0.41219
1142.1,-0.41851
1147.3,-0.42481
1152.6,-0.43103
1157.8,-0.43738
1163,-0.44376
1168.2,-0.4502
1173.4,-0.45647
1178.6,-0.46262
1183.7,-0.46846
1188.8,-0.47419
1193.9,-0.47971
1199,-0.4853
1204.1,-0.49086
1209.1,-0.49655
1214.1,-0.50222
1219.1,-0.50799
1224.1,-0.51362
1229.1,-0.51924
1234,-0.5247
1238.9,-0.53018
1243.8,-0.53555
1248.7,-0.54103
1253.6,-0.54644
1258.4,-0.55194
1263.2,-0.55733
1268,-0.56272
1272.7,-0.56785
1277.5,-0.57286
1282.2,-0.57762
1286.9,-0.58238
1291.5,-0.58701
1296.2,-0.59171
1300.8,-0.59631
1305.4,-0.60101
1310,-0.60567
1314.5,-0.61048
1319,-0.61524
1323.5,-0.62016
1328,-0.62499
1332.4,-0.62992
1336.8,-0.6348
1341.2,-0.63984
1345.6,-0.64479
1349.9,-0.64975
1354.2,-0.65447
1358.5,-0.65919
1362.7,-0.6638
1366.9,-0.66857
1371.1,-0.67329
1375.3,-0.6781
1379.4,-0.68282
1383.5,-0.68772
1387.6,-0.69263
1391.7,-0.69772
1395.7,-0.70275
1399.7,-0.70787
1403.7,-0.7128
1407.6,-0.71769
1411.5,-0.72241
1415.4,-0.72724
1419.2,-0.73204
1423,-0.73705
1426.8,-0.74207
1430.5,-0.74721
1434.3,-0.75221
1438,-0.7572
1441.6,-0.76199
1445.2,-0.76681
1448.8,-0.77143
1452.4,-0.77602
1455.9,-0.7804
1459.4,-0.78482
1462.9,-0.78909
1466.3,-0.79336
1469.7,-0.79745
1473.1,-0.80156
1476.4,-0.80548
1479.7,-0.8094
1483,-0.81313
1486.2,-0.81684
1489.4,-0.82026
1492.6,-0.82365
1495.7,-0.8269
1498.8,-0.83029
1501.9,-0.83361
1504.9,-0.83702
1507.9,-0.84024
1510.8,-0.84345
1513.8,-0.84644
1516.6,-0.84946
1519.5,-0.85228
1522.3,-0.85507
1525.1,-0.85756
1527.8,-0.85995
1530.6,-0.86201
1533.2,-0.86399
1535.9,-0.86565
1538.5,-0.86719
1541,-0.86836
1543.6,-0.86938
1546.1,-0.87004
1548.5,-0.87054
1550.9,-0.87055
1553.3,-0.87016
1555.7,-0.86906
1558,-0.86719
1560.2,-0.86415
1562.5,-0.86
1564.7,-0.85413
1566.8,-0.84668
1568.9,-0.83713
1571,-0.82485
1573.1,-0.80894
1575.1,-0.78908
1577,-0.76427
1579,-0.7341
1580.9,-0.6978
1582.7,-0.65572
1584.5,-0.60814
1586.3,-0.55625
1588,-0.50176
1589.7,-0.44581
1591.4,-0.38909
1593,-0.33293
1594.6,-0.27914
1596.2,-0.22971
1597.7,-0.18555
1599.1,-0.14738
1600.5,-0.11529
1601.9,-0.089098
1603.3,-0.067879
1604.6,-0.050825
1605.9,-0.037328
1607.1,-0.026883
1608.3,-0.019048
1609.4,-0.01337
1610.5,-0.0093684
1611.6,-0.0066042
1612.6,-0.0047087
1613.6,-0.0034321
1614.6,-0.0025681
1615.5,-0.0019593
1616.3,-0.001511
1617.2,-0.0011674
1618,-0.0008977
1618.7,-0.00068307
1619.4,-0.00051221
1620.1,-0.00037673
1620.7,-0.00027051
1621.3,-0.00018852
1621.8,-0.0001267
1622.3,-8.1441e-05
1622.8,-4.9587e-05
1623.2,-2.8223e-05
1623.6,-1.4777e-05
1624,-6.9653e-06
1624.3,-2.8773e-06
1624.5,-1.0022e-06
1624.8,-2.7902e-07
1624.9,-5.6932e-08
1625.1,-7.4249e-09
1625.2,-4.7727e-10
1625.2,-5.3217e-12
1625.3,-5.3355e-32


==> Figure/2392_uv4.csv <==
X,Y
-39.33,8.8958e-33
-39.31,-1.1476e-14
-39.249,-2.7493e-13
-39.148,-3.2872e-13
-39.006,-6.2407e-12
-38.823,-7.3059e-11
-38.6,-1.0199e-09
-38.337,-2.9384e-09
-38.033,1.6512e-09
-37.688,3.7302e-08
-37.303,1.7565e-07
-36.877,5.5291e-07
-36.411,1.3363e-06
-35.905,2.708e-06
-35.358,4.8493e-06
-34.771,7.9656e-06
-34.143,1.23e-05
-33.475,1.8111e-05
-32.767,2.5658e-05
-32.019,3.5125e-05
-31.23,4.6615e-05
-30.402,5.9924e-05
-29.533,7.4562e-05
-28.624,9.0902e-05
-27.675,0.00010911
-26.686,0.00012799
-25.657,0.00014454
-24.588,0.00015734
-23.479,0.00016383
-22.331,0.00016526
-21.143,0.00015105
-19.915,0.00010355
-18.647,2.2931e-05
-17.34,-0.00014065
-15.993,-0.00045626
-14.607,-0.0010172
-13.182,-0.0019605
-11.717,-0.0033235
-10.214,-0.005121
-8.6705,-0.007344
-7.0884,-0.010022
-5.4673,-0.013185
-3.8073,-0.01671
-2.1085,-0.020484
-0.37091,-0.024181
1.4053,-0.027403
3.2202,-0.029541
5.0735,-0.030259
6.9652,-0.029492
8.8953,-0.027366
10.864,-0.02412
12.87,-0.020118
14.914,-0.015729
16.997,-0.011297
19.117,-0.0070872
21.275,-0.0033443
23.47,-8.2044e-05
25.703,0.0028307
27.973,0.0054566
30.281,0.0076384
32.626,0.0094264
35.008,0.010785
37.426,0.011836
39.882,0.012624
42.374,0.013176
44.903,0.013508
47.469,0.013666
50.07,0.013673
52.708,0.01358
55.382,0.013418
58.092,0.013235
60.838,0.013052
63.62,0.0129
66.437,0.012786
69.289,0.01271
72.177,0.012663
75.1,0.012638
78.057,0.012629
81.05,0.012625
84.077,0.012623
87.139,0.012606
90.236,0.01257
93.366,0.012516
96.531,0.012455
99.729,0.012381
102.96,0.012302
106.23,0.012204
109.53,0.012101
112.86,0.011973
116.23,0.011837
119.62,0.011682
123.06,0.011534
126.52,0.011379
130.02,0.011239
133.55,0.011088
137.11,0.010947
140.7,0.010789
144.33,0.010642
147.98,0.01048
151.67,0.010337
155.39,0.010187
159.14,0.010063
162.92,0.0099318
166.73,0.009823
170.58,0.0097086
174.45,0.0096226
178.35,0.0095336
182.29,0.0094644
186.25,0.0093832
190.24,0.0093151
194.26,0.0092318
198.31,0.0091607
202.39,0.0090777
206.5,0.0090071
210.64,0.0089215
214.81,0.0088422
219,0.0087442
223.22,0.0086511
227.47,0.0085457
231.75,0.0084511
236.05,0.0083408
240.38,0.0082331
244.74,0.0081017
249.13,0.0079685
253.54,0.0078167
257.98,0.0076744
262.44,0.0075238
266.93,0.0073863
271.45,0.0072389
275.99,0.0071018
280.55,0.0069496
285.15,0.006812
289.76,0.0066646
294.4,0.0065458
299.07,0.006422
303.76,0.0063305
308.47,0.0062279
313.2,0.0061516
317.96,0.006049
322.75,0.0059685
327.55,0.0058595
332.38,0.005779
337.23,0.0056704
342.11,0.0055955
347,0.0054898
351.92,0.0054183
356.86,0.0053149
361.82,0.005247
366.8,0.0051461
371.8,0.0050802
376.82,0.0049824
381.86,0.0049199
386.92,0.0048244
392.01,0.0047622
397.11,0.0046695
402.23,0.0046186
407.37,0.0045447
412.53,0.0045123
417.7,0.004452
422.9,0.0044311
428.11,0.0043794
433.34,0.0043666
438.59,0.0043153
443.86,0.0042929
449.14,0.0042259
454.44,0.0041897
459.76,0.0041144
465.09,0.0040733
470.44,0.0039963
475.8,0.0039555
481.18,0.0038774
486.58,0.0038308
491.99,0.0037474
497.41,0.0036987
502.85,0.0036256
508.31,0.003598
513.77,0.0035506
519.25,0.0035445
524.75,0.0035141
530.25,0.003516
535.77,0.003484
541.31,0.0034749
546.85,0.0034357
552.41,0.0034216
557.98,0.003382
563.56,0.0033671
569.15,0.0033303
574.75,0.0033193
580.36,0.003289
585.98,0.0032821
591.62,0.003252
597.26,0.0032333
602.91,0.0031898
608.57,0.0031546
614.25,0.0031026
619.92,0.0030564
625.61,0.0030041
631.31,0.0029619
637.01,0.0029211
642.72,0.0028866
648.44,0.0028516
654.17,0.0028182
659.9,0.0027809
665.64,0.0027419
671.38,0.0026959
677.14,0.0026459
682.89,0.0025914
688.65,0.0025393
694.42,0.0024873
700.19,0.002436
705.97,0.00238
711.75,0.002324
717.54,0.0022659
723.32,0.0022101
729.12,0.0021554
734.91,0.0021017
740.71,0.0020451
746.51,0.001984
752.31,0.0019186
758.12,0.0018476
763.92,0.0017691
769.73,0.0016822
775.54,0.0015888
781.35,0.0014905
787.16,0.0013873
792.97,0.001277
798.78,0.0011564
804.59,0.0010282
810.4,0.00089225
816.21,0.00075592
822.02,0.00061964
827.82,0.0004935
833.63,0.00037703
839.43,0.00026742
845.23,0.00015981
851.03,5.0611e-05
856.82,-5.7532e-05
862.61,-0.00016748
868.4,-0.00027467
874.19,-0.00038871
879.97,-0.00050416
885.74,-0.00062802
891.52,-0.00074792
897.28,-0.00087511
903.05,-0.0009987
908.8,-0.0011369
914.55,-0.001274
920.3,-0.001426
926.04,-0.0015728
931.77,-0.0017325
937.5,-0.0018899
943.22,-0.0020636
948.93,-0.002237
954.63,-0.0024207
960.33,-0.0026026
966.01,-0.0027983
971.69,-0.0029944
977.36,-0.0032055
983.03,-0.0034186
988.68,-0.0036514
994.32,-0.0038905
999.95,-0.0041527
1005.6,-0.0044222
1011.2,-0.0047111
1016.8,-0.0049966
1022.4,-0.0052896
1028,-0.0055733
1033.5,-0.00587
1039.1,-0.0061608
1044.6,-0.0064696
1050.2,-0.0067766
1055.7,-0.007111
1061.2,-0.0074466
1066.7,-0.0078156
1072.2,-0.0081783
1077.6,-0.0085664
1083.1,-0.008941
1088.5,-0.0093442
1093.9,-0.0097387
1099.4,-0.010162
1104.8,-0.010585
1110.1,-0.011049
1115.5,-0.011521
1120.8,-0.012043
1126.2,-0.012578
1131.5,-0.013163
1136.8,-0.013757
1142.1,-0.014397
1147.3,-0.015049
1152.6,-0.015756
1157.8,-0.016468
1163,-0.017211
1168.2,-0.017925
1173.4,-0.018637
1178.6,-0.019305
1183.7,-0.019975
1188.8,-0.020618
1193.9,-0.021286
1199,-0.021943
1204.1,-0.022635
1209.1,-0.023314
1214.1,-0.024027
1219.1,-0.024723
1224.1,-0.025449
1229.1,-0.026137
1234,-0.026835
1238.9,-0.027479
1243.8,-0.028145
1248.7,-0.028759
1253.6,-0.029395
1258.4,-0.029979
1263.2,-0.030589
1268,-0.03115
1272.7,-0.031737
1277.5,-0.032273
1282.2,-0.032833
1286.9,-0.033339
1291.5,-0.033862
1296.2,-0.034325
1300.8,-0.034808
1305.4,-0.03524
1310,-0.035695
1314.5,-0.036099
1319,-0.036525
1323.5,-0.036902
1328,-0.037289
1332.4,-0.037611
1336.8,-0.037923
1341.2,-0.038157
1345.6,-0.038376
1349.9,-0.038523
1354.2,-0.038671
1358.5,-0.038763
1362.7,-0.038861
1366.9,-0.038898
1371.1,-0.038942
1375.3,-0.038929
1379.4,-0.038923
1383.5,-0.038858
1387.6,-0.038789
1391.7,-0.038658
1395.7,-0.038514
1399.7,-0.038303
1403.7,-0.038074
1407.6,-0.037771
1411.5,-0.037443
1415.4,-0.037034
1419.2,-0.036596
1423,-0.036086
1426.8,-0.035555
1430.5,-0.03496
1434.3,-0.034351
1438,-0.033692
1441.6,-0.033032
1445.2,-0.032338
1448.8,-0.031658
1452.4,-0.030966
1455.9,-0.030306
1459.4,-0.02964
1462.9,-0.028995
1466.3,-0.028326
1469.7,-0.027654
1473.1,-0.026948
1476.4,-0.026255
1479.7,-0.025566
1483,-0.024906
1486.2,-0.024245
1489.4,-0.023598
1492.6,-0.022949
1495.7,-0.022308
1498.8,-0.021664
1501.9,-0.02103
1504.9,-0.020401
1507.9,-0.01979
1510.8,-0.019197
1513.8,-0.01863
1516.6,-0.018079
1519.5,-0.017545
1522.3,-0.017028
1525.1,-0.016545
1527.8,-0.016099
1530.6,-0.015683
1533.2,-0.01528
1535.9,-0.014875
1538.5,-0.014438
1541,-0.013931
1543.6,-0.013318
1546.1,-0.012562
1548.5,-0.011624
1550.9,-0.010492
1553.3,-0.0091341
1555.7,-0.0074572
1558,-0.0054577
1560.2,-0.0030598
1562.5,-0.00034148
1564.7,0.0027921
1566.8,0.0065024
1568.9,0.010762
1571,0.015321
1573.1,0.019883
1575.1,0.024101
1577,0.027572
1579,0.029846
1580.9,0.030646
1582.7,0.029892
1584.5,0.027658
1586.3,0.024358
1588,0.020667
1589.7,0.016931
1591.4,0.0134
1593,0.010302
1594.6,0.0076074
1596.2,0.005363
1597.7,0.0035933
1599.1,0.0022581
1600.5,0.0013028
1601.9,0.00072159
1603.3,0.00038301
1604.6,0.00016576
1605.9,2.6718e-05
1607.1,-6.4905e-05
1608.3,-0.0001155
1609.4,-0.00013628
1610.5,-0.00013732
1611.6,-0.00012586
1612.6,-0.00011052
1613.6,-9.4673e-05
1614.6,-8.0629e-05
1615.5,-6.7472e-05
1616.3,-5.489e-05
1617.2,-4.2968e-05
1618,-3.2447e-05
1618.7,-2.3614e-05
1619.4,-1.652e-05
1620.1,-1.1089e-05
1620.7,-7.1349e-06
1621.3,-4.3928e-06
1621.8,-2.5888e-06
1622.3,-1.4556e-06
1622.8,-7.6968e-07
1623.2,-3.7391e-07
1623.6,-1.6351e-07
1624,-6.3226e-08
1624.3,-2.1527e-08
1624.5,-6.1798e-09
1624.8,-1.3354e-09
1624.9,-2.1871e-10
1625.1,-3.0398e-11
1625.2,-2.5972e-12
1625.2,-2.7884e-14
1625.3,-5.26e-33


==> Figure/2392_vv1.csv <==
X,Y
-34.231,1.1467e-30
-34.211,4.4288e-12
-34.15,1.1061e-09
-34.05,2.7046e-08
-33.909,2.5377e-07
-33.729,1.3983e-06
-33.508,5.4805e-06
-33.247,1.6941e-05
-32.945,4.3965e-05
-32.604,9.9823e-05
-32.223,0.00020412
-31.801,0.00038399
-31.339,0.00067528
-30.838,0.0011242
-30.296,0.0017892
-29.715,0.0027439
-29.093,0.0040802
-28.431,0.0059098
-27.73,0.0083655
-26.989,0.0116
-26.208,0.015785
-25.387,0.021108
-24.526,0.027769
-23.626,0.035974
-22.686,0.04593
-21.706,0.057832
-20.687,0.071859
-19.628,0.088165
-18.53,0.10688
-17.392,0.12808
-16.215,0.15184
-14.999,0.17818
-13.743,0.20707
-12.449,0.23844
-11.115,0.27213
-9.742,0.30796
-8.3301,0.34566
-6.8793,0.38496
-5.3897,0.42554
-3.8613,0.46707
-2.2942,0.50925
-0.68843,0.55176
0.95585,0.59426
2.6386,0.63639
4.3597,0.67774
6.1192,0.71796
7.9168,0.75676
9.7526,0.79392
11.626,0.82922
13.538,0.86246
15.488,0.89343
17.475,0.92194
19.5,0.9479
21.563,0.97126
23.663,0.99206
25.8,1.0105
27.975,1.0266
30.187,1.0406
32.436,1.0526
34.721,1.0626
37.044,1.0708
39.403,1.0774
41.799,1.0823
44.232,1.0854
46.7,1.0871
49.205,1.0878
51.746,1.0875
54.324,1.0865
56.937,1.0848
59.585,1.0826
62.27,1.0801
64.989,1.0774
67.744,1.0745
70.535,1.0716
73.36,1.0686
76.221,1.0657
79.116,1.0628
82.045,1.06
85.01,1.0573
88.008,1.0546
91.041,1.0519
94.108,1.0491
97.209,1.0462
100.34,1.0432
103.51,1.0401
106.71,1.0369
109.95,1.0337
113.22,1.0305
116.52,1.0272
119.85,1.0239
123.22,1.0205
126.62,1.0171
130.05,1.0136
133.51,1.01
137.01,1.0066
140.54,1.0031
144.1,0.99973
147.69,0.99637
151.31,0.99303
154.96,0.9897
158.65,0.98635
162.36,0.98295
166.11,0.97949
169.88,0.97596
173.69,0.97234
177.53,0.96863
181.39,0.96487
185.29,0.96105
189.21,0.95719
193.17,0.95327
197.15,0.94925
201.16,0.94512
205.2,0.94086
209.27,0.93644
213.37,0.93188
217.5,0.9272
221.65,0.92242
225.83,0.9176
230.04,0.91275
234.28,0.90791
238.54,0.9031
242.84,0.89837
247.15,0.89373
251.5,0.88919
255.87,0.88474
260.26,0.88039
264.68,0.8761
269.13,0.87185
273.6,0.86756
278.1,0.86318
282.63,0.85865
287.17,0.85396
291.75,0.84911
296.34,0.8441
300.96,0.83895
305.61,0.83369
310.28,0.82833
314.97,0.82291
319.68,0.81743
324.42,0.8119
329.18,0.8063
333.96,0.80063
338.77,0.79487
343.59,0.78903
348.44,0.78312
353.31,0.77714
358.2,0.77108
363.12,0.76496
368.05,0.75883
373,0.75272
377.98,0.74667
382.97,0.74066
387.99,0.73465
393.02,0.72863
398.07,0.72258
403.15,0.71651
408.24,0.71038
413.35,0.70417
418.48,0.69783
423.62,0.69139
428.79,0.68489
433.97,0.67838
439.17,0.67193
444.38,0.66555
449.62,0.65926
454.87,0.65305
460.13,0.6469
465.42,0.64076
470.71,0.63455
476.03,0.62826
481.36,0.62187
486.7,0.61544
492.06,0.60898
497.43,0.60252
502.82,0.59605
508.22,0.58956
513.64,0.58303
519.06,0.57646
524.51,0.56986
529.96,0.56325
535.43,0.55661
540.91,0.54996
546.4,0.54334
551.91,0.53679
557.42,0.53035
562.95,0.52404
568.49,0.51786
574.04,0.51181
579.59,0.50588
585.16,0.50003
590.74,0.49425
596.33,0.48852
601.93,0.48284
607.54,0.47721
613.16,0.47164
618.78,0.46614
624.42,0.46075
630.06,0.45549
635.71,0.45038
641.37,0.44545
647.03,0.44073
652.7,0.43624
658.38,0.43199
664.06,0.42797
669.76,0.42418
675.45,0.4206
681.15,0.4172
686.86,0.41396
692.57,0.41086
698.29,0.40793
704.01,0.40516
709.74,0.40256
715.47,0.40013
721.2,0.39789
726.94,0.39585
732.68,0.39403
738.42,0.39245
744.17,0.39111
749.92,0.38999
755.67,0.38907
761.42,0.38832
767.17,0.38772
772.92,0.38726
778.68,0.38694
784.43,0.38675
790.19,0.38669
795.94,0.38675
801.7,0.38694
807.45,0.38726
813.21,0.38772
818.96,0.38832
824.71,0.38907
830.46,0.38999
836.21,0.39111
841.95,0.39245
847.7,0.39403
853.44,0.39585
859.17,0.39789
864.91,0.40013
870.64,0.40256
876.36,0.40516
882.09,0.40793
887.8,0.41086
893.52,0.41396
899.22,0.4172
904.93,0.4206
910.62,0.42418
916.31,0.42797
922,0.43199
927.68,0.43624
933.35,0.44073
939.01,0.44545
944.67,0.45038
950.32,0.45549
955.96,0.46075
961.6,0.46614
967.22,0.47164
972.84,0.47721
978.45,0.48284
984.04,0.48852
989.63,0.49425
995.21,0.50003
1000.8,0.50588
1006.3,0.51181
1011.9,0.51786
1017.4,0.52404
1023,0.53035
1028.5,0.53679
1034,0.54334
1039.5,0.54996
1044.9,0.55661
1050.4,0.56325
1055.9,0.56986
1061.3,0.57646
1066.7,0.58303
1072.2,0.58956
1077.6,0.59605
1082.9,0.60252
1088.3,0.60898
1093.7,0.61544
1099,0.62187
1104.4,0.62826
1109.7,0.63455
1115,0.64076
1120.2,0.6469
1125.5,0.65305
1130.8,0.65926
1136,0.66555
1141.2,0.67193
1146.4,0.67838
1151.6,0.68489
1156.8,0.69139
1161.9,0.69783
1167,0.70417
1172.1,0.71038
1177.2,0.71651
1182.3,0.72258
1187.4,0.72863
1192.4,0.73465
1197.4,0.74066
1202.4,0.74667
1207.4,0.75272
1212.3,0.75883
1217.3,0.76496
1222.2,0.77108
1227.1,0.77714
1231.9,0.78312
1236.8,0.78903
1241.6,0.79487
1246.4,0.80063
1251.2,0.8063
1256,0.8119
1260.7,0.81743
1265.4,0.82291
1270.1,0.82833
1274.8,0.83369
1279.4,0.83895
1284,0.8441
1288.6,0.84911
1293.2,0.85396
1297.8,0.85865
1302.3,0.86318
1306.8,0.86756
1311.2,0.87185
1315.7,0.8761
1320.1,0.88039
1324.5,0.88474
1328.9,0.88919
1333.2,0.89373
1337.5,0.89837
1341.8,0.9031
1346.1,0.90791
1350.3,0.91275
1354.5,0.9176
1358.7,0.92242
1362.9,0.9272
1367,0.93188
1371.1,0.93644
1375.2,0.94086
1379.2,0.94512
1383.2,0.94925
1387.2,0.95327
1391.2,0.95719
1395.1,0.96105
1399,0.96487
1402.9,0.96863
1406.7,0.97234
1410.5,0.97596
1414.3,0.97949
1418,0.98295
1421.7,0.98635
1425.4,0.9897
1429.1,0.99303
1432.7,0.99637
1436.3,0.99973
1439.8,1.0031
1443.4,1.0066
1446.9,1.01
1450.3,1.0136
1453.8,1.0171
1457.2,1.0205
1460.5,1.0239
1463.9,1.0272
1467.2,1.0305
1470.4,1.0337
1473.7,1.0369
1476.9,1.0401
1480,1.0432
1483.2,1.0462
1486.3,1.0491
1489.3,1.0519
1492.4,1.0546
1495.4,1.0573
1498.3,1.06
1501.3,1.0628
1504.2,1.0657
1507,1.0686
1509.8,1.0716
1512.6,1.0745
1515.4,1.0774
1518.1,1.0801
1520.8,1.0826
1523.4,1.0848
1526.1,1.0865
1528.6,1.0875
1531.2,1.0878
1533.7,1.0871
1536.1,1.0854
1538.6,1.0823
1541,1.0774
1543.3,1.0708
1545.7,1.0626
1547.9,1.0526
1550.2,1.0406
1552.4,1.0266
1554.6,1.0105
1556.7,0.99206
1558.8,0.97126
1560.9,0.9479
1562.9,0.92194
1564.9,0.89343
1566.8,0.86246
1568.8,0.82922
1570.6,0.79392
1572.5,0.75676
1574.3,0.71796
1576,0.67774
1577.7,0.63639
1579.4,0.59426
1581.1,0.55176
1582.7,0.50925
1584.2,0.46707
1585.8,0.42554
1587.3,0.38496
1588.7,0.34566
1590.1,0.30796
1591.5,0.27213
1592.8,0.23844
1594.1,0.20707
1595.4,0.17818
1596.6,0.15184
1597.8,0.12808
1598.9,0.10688
1600,0.088165
1601.1,0.071859
1602.1,0.057832
1603.1,0.04593
1604,0.035974
1604.9,0.027769
1605.8,0.021108
1606.6,0.015785
1607.4,0.0116
1608.1,0.0083655
1608.8,0.0059098
1609.5,0.0040802
1610.1,0.0027439
1610.7,0.0017892
1611.2,0.0011242
1611.7,0.00067528
1612.2,0.00038399
1612.6,0.00020412
1613,9.9823e-05
1613.3,4.3965e-05
1613.6,1.6941e-05
1613.9,5.4805e-06
1614.1,1.3983e-06
1614.3,2.5377e-07
1614.4,2.7046e-08
1614.5,1.1061e-09
1614.6,4.4288e-12
1614.6,1.1467e-30


==> Figure/2392_vv2.csv <==
X,Y
-34.231,5.4303e-33
-34.211,4.4392e-14
-34.15,1.497e-11
-34.05,2.879e-10
-33.909,2.8212e-09
-33.729,1.5201e-08
-33.508,5.8048e-08
-33.247,1.7714e-07
-32.945,4.65e-07
-32.604,1.1207e-06
-32.223,2.5204e-06
-31.801,5.2752e-06
-31.339,1.0302e-05
-30.838,1.8927e-05
-30.296,3.314e-05
-29.715,5.5629e-05
-29.093,9.0777e-05
-28.431,0.00014562
-27.73,0.00023069
-26.989,0.00035994
-26.208,0.00055181
-25.387,0.00083132
-24.526,0.0012302
-23.626,0.0017916
-22.686,0.0025662
-21.706,0.0036108
-20.687,0.004981
-19.628,0.0067454
-18.53,0.0089818
-17.392,0.011751
-16.215,0.015127
-14.999,0.019188
-13.743,0.023965
-12.449,0.029463
-11.115,0.035658
-9.742,0.042539
-8.3301,0.050057
-6.8793,0.058085
-5.3897,0.066409
-3.8613,0.074715
-2.2942,0.082621
-0.68843,0.089945
0.95585,0.096551
2.6386,0.10242
4.3597,0.10755
6.1192,0.11187
7.9168,0.11544
9.7526,0.11837
11.626,0.12069
13.538,0.12234
15.488,0.12314
17.475,0.12304
19.5,0.12227
21.563,0.1211
23.663,0.11967
25.8,0.11803
27.975,0.11614
30.187,0.11406
32.436,0.11178
34.721,0.10924
37.044,0.10661
39.403,0.10398
41.799,0.10095
44.232,0.096874
46.7,0.092519
49.205,0.088101
51.746,0.083779
54.324,0.079618
56.937,0.075666
59.585,0.071931
62.27,0.068419
64.989,0.065116
67.744,0.062012
70.535,0.059087
73.36,0.056329
76.221,0.053724
79.116,0.051266
82.045,0.048946
85.01,0.046757
88.008,0.044691
91.041,0.042739
94.108,0.040894
97.209,0.039149
100.34,0.037497
103.51,0.035932
106.71,0.03445
109.95,0.033047
113.22,0.031719
116.52,0.030464
119.85,0.029276
123.22,0.028153
126.62,0.027089
130.05,0.026082
133.51,0.025129
137.01,0.024225
140.54,0.02337
144.1,0.022563
147.69,0.021803
151.31,0.021087
154.96,0.020414
158.65,0.019778
162.36,0.019175
166.11,0.018601
169.88,0.018053
173.69,0.017531
177.53,0.017032
181.39,0.016557
185.29,0.016102
189.21,0.015665
193.17,0.015241
197.15,0.01483
201.16,0.01443
205.2,0.014043
209.27,0.013667
213.37,0.013305
217.5,0.012958
221.65,0.012626
225.83,0.012307
230.04,0.011999
234.28,0.011702
238.54,0.011415
242.84,0.011137
247.15,0.010868
251.5,0.010605
255.87,0.010348
260.26,0.010097
264.68,0.0098503
269.13,0.0096088
273.6,0.0093731
278.1,0.0091416
282.63,0.0089137
287.17,0.0086872
291.75,0.0084624
296.34,0.0082396
300.96,0.0080216
305.61,0.00781
310.28,0.0076074
314.97,0.0074128
319.68,0.0072252
324.42,0.0070418
329.18,0.0068628
333.96,0.006687
338.77,0.0065154
343.59,0.0063466
348.44,0.0061815
353.31,0.0060205
358.2,0.0058657
363.12,0.0057168
368.05,0.0055735
373,0.0054346
377.98,0.0053
382.97,0.0051692
387.99,0.0050425
393.02,0.0049192
398.07,0.0047985
403.15,0.0046796
408.24,0.0045635
413.35,0.0044513
418.48,0.0043437
423.62,0.0042401
428.79,0.0041391
433.97,0.0040402
439.17,0.0039438
444.38,0.0038503
449.62,0.0037592
454.87,0.0036696
460.13,0.0035807
465.42,0.0034925
470.71,0.0034054
476.03,0.0033201
481.36,0.0032373
486.7,0.0031576
492.06,0.0030813
497.43,0.0030092
502.82,0.0029409
508.22,0.0028764
513.64,0.0028153
519.06,0.0027579
524.51,0.0027037
529.96,0.0026529
535.43,0.0026049
540.91,0.0025593
546.4,0.0025153
551.91,0.0024728
557.42,0.0024308
562.95,0.0023889
568.49,0.0023468
574.04,0.0023046
579.59,0.0022627
585.16,0.0022218
590.74,0.0021818
596.33,0.002142
601.93,0.0021017
607.54,0.0020606
613.16,0.0020187
618.78,0.0019765
624.42,0.0019344
630.06,0.0018931
635.71,0.0018535
641.37,0.0018165
647.03,0.0017831
652.7,0.0017535
658.38,0.0017277
664.06,0.0017052
669.76,0.0016854
675.45,0.0016673
681.15,0.00165
686.86,0.001633
692.57,0.0016158
698.29,0.0015979
704.01,0.0015791
709.74,0.0015597
715.47,0.0015403
721.2,0.0015219
726.94,0.0015052
732.68,0.0014909
738.42,0.0014786
744.17,0.0014677
749.92,0.0014576
755.67,0.0014481
761.42,0.0014392
767.17,0.0014316
772.92,0.0014255
778.68,0.0014213
784.43,0.0014188
790.19,0.0014181
795.94,0.0014188
801.7,0.0014213
807.45,0.0014255
813.21,0.0014316
818.96,0.0014392
824.71,0.0014481
830.46,0.0014576
836.21,0.0014677
841.95,0.0014786
847.7,0.0014909
853.44,0.0015052
859.17,0.0015219
864.91,0.0015403
870.64,0.0015597
876.36,0.0015791
882.09,0.0015979
887.8,0.0016158
893.52,0.001633
899.22,0.00165
904.93,0.0016673
910.62,0.0016854
916.31,0.0017052
922,0.0017277
927.68,0.0017535
933.35,0.0017831
939.01,0.0018165
944.67,0.0018535
950.32,0.0018931
955.96,0.0019344
961.6,0.0019765
967.22,0.0020187
972.84,0.0020606
978.45,0.0021017
984.04,0.002142
989.63,0.0021818
995.21,0.0022218
1000.8,0.0022627
1006.3,0.0023046
1011.9,0.0023468
1017.4,0.0023889
1023,0.0024308
1028.5,0.0024728
1034,0.0025153
1039.5,0.0025593
1044.9,0.0026049
1050.4,0.0026529
1055.9,0.0027037
1061.3,0.0027579
1066.7,0.0028153
1072.2,0.0028764
1077.6,0.0029409
1082.9,0.0030092
1088.3,0.0030813
1093.7,0.0031576
1099,0.0032373
1104.4,0.0033201
1109.7,0.0034054
1115,0.0034925
1120.2,0.0035807
1125.5,0.0036696
1130.8,0.0037592
1136,0.0038503
1141.2,0.0039438
1146.4,0.0040402
1151.6,0.0041391
1156.8,0.0042401
1161.9,0.0043437
1167,0.0044513
1172.1,0.0045635
1177.2,0.0046796
1182.3,0.0047985
1187.4,0.0049192
1192.4,0.0050425
1197.4,0.0051692
1202.4,0.0053
1207.4,0.0054346
1212.3,0.0055735
1217.3,0.0057168
1222.2,0.0058657
1227.1,0.0060205
1231.9,0.0061815
1236.8,0.0063466
1241.6,0.0065154
1246.4,0.006687
1251.2,0.0068628
1256,0.0070418
1260.7,0.0072252
1265.4,0.0074128
1270.1,0.0076074
1274.8,0.00781
1279.4,0.0080216
1284,0.0082396
1288.6,0.0084624
1293.2,0.0086872
1297.8,0.0089137
1302.3,0.0091416
1306.8,0.0093731
1311.2,0.0096088
1315.7,0.0098503
1320.1,0.010097
1324.5,0.010348
1328.9,0.010605
1333.2,0.010868
1337.5,0.011137
1341.8,0.011415
1346.1,0.011702
1350.3,0.011999
1354.5,0.012307
1358.7,0.012626
1362.9,0.012958
1367,0.013305
1371.1,0.013667
1375.2,0.014043
1379.2,0.01443
1383.2,0.01483
1387.2,0.015241
1391.2,0.015665
1395.1,0.016102
1399,0.016557
1402.9,0.017032
1406.7,0.017531
1410.5,0.018053
1414.3,0.018601
1418,0.019175
1421.7,0.019778
1425.4,0.020414
1429.1,0.021087
1432.7,0.021803
1436.3,0.022563
1439.8,0.02337
1443.4,0.024225
1446.9,0.025129
1450.3,0.026082
1453.8,0.027089
1457.2,0.028153
1460.5,0.029276
1463.9,0.030464
1467.2,0.031719
1470.4,0.033047
1473.7,0.03445
1476.9,0.035932
1480,0.037497
1483.2,0.039149
1486.3,0.040894
1489.3,0.042739
1492.4,0.044691
1495.4,0.046757
1498.3,0.048946
1501.3,0.051266
1504.2,0.053724
1507,0.056329
1509.8,0.059087
1512.6,0.062012
1515.4,0.065116
1518.1,0.068419
1520.8,0.071931
1523.4,0.075666
1526.1,0.079618
1528.6,0.083779
1531.2,0.088101
1533.7,0.092519
1536.1,0.096874
1538.6,0.10095
1541,0.10398
1543.3,0.10661
1545.7,0.10924
1547.9,0.11178
1550.2,0.11406
1552.4,0.11614
1554.6,0.11803
1556.7,0.11967
1558.8,0.1211
1560.9,0.12227
1562.9,0.12304
1564.9,0.12314
1566.8,0.12234
1568.8,0.12069
1570.6,0.11837
1572.5,0.11544
1574.3,0.11187
1576,0.10755
1577.7,0.10242
1579.4,0.096551
1581.1,0.089945
1582.7,0.082621
1584.2,0.074715
1585.8,0.066409
1587.3,0.058085
1588.7,0.050057
1590.1,0.042539
1591.5,0.035658
1592.8,0.029463
1594.1,0.023965
1595.4,0.019188
1596.6,0.015127
1597.8,0.011751
1598.9,0.0089818
1600,0.0067454
1601.1,0.004981
1602.1,0.0036108
1603.1,0.0025662
1604,0.0017916
1604.9,0.0012302
1605.8,0.00083132
1606.6,0.00055181
1607.4,0.00035994
1608.1,0.00023069
1608.8,0.00014562
1609.5,9.0777e-05
1610.1,5.5629e-05
1610.7,3.314e-05
1611.2,1.8927e-05
1611.7,1.0302e-05
1612.2,5.2752e-06
1612.6,2.5204e-06
1613,1.1207e-06
1613.3,4.65e-07
1613.6,1.7714e-07
1613.9,5.8048e-08
1614.1,1.5201e-08
1614.3,2.8212e-09
1614.4,2.879e-10
1614.5,1.497e-11
1614.6,4.4392e-14
1614.6,5.4303e-33


==> Figure/2392_vv3.csv <==
X,Y
-39.33,9.9326e-31
-39.31,1.2881e-12
-39.249,3.2261e-10
-39.148,7.8728e-09
-39.006,7.3961e-08
-38.823,4.08e-07
-38.6,1.6008e-06
-38.337,4.9488e-06
-38.033,1.2827e-05
-37.688,2.9028e-05
-37.303,5.901e-05
-36.877,0.00011001
-36.411,0.00019101
-35.905,0.00031271
-35.358,0.00048736
-34.771,0.00072876
-34.143,0.0010523
-33.475,0.0014751
-32.767,0.0020163
-32.019,0.0026981
-31.23,0.0035458
-30.402,0.00459
-29.533,0.0058688
-28.624,0.0074318
-27.675,0.0093464
-26.686,0.011706
-25.657,0.014641
-24.588,0.018325
-23.479,0.022975
-22.331,0.028864
-21.143,0.036309
-19.915,0.04567
-18.647,0.05733
-17.34,0.071689
-15.993,0.089141
-14.607,0.11005
-13.182,0.13477
-11.717,0.1636
-10.214,0.19679
-8.6705,0.23445
-7.0884,0.27647
-5.4673,0.3225
-3.8073,0.37193
-2.1085,0.42392
-0.37091,0.47751
1.4053,0.53168
3.2202,0.58545
5.0735,0.63795
6.9652,0.68834
8.8953,0.73595
10.864,0.78021
12.87,0.8208
14.914,0.85752
16.997,0.89033
19.117,0.91932
21.275,0.94462
23.47,0.9664
25.703,0.9849
27.973,1.0005
30.281,1.0134
32.626,1.024
35.008,1.0327
37.426,1.0398
39.882,1.0455
42.374,1.0501
44.903,1.0537
47.469,1.0566
50.07,1.0589
52.708,1.0607
55.382,1.062
58.092,1.0629
60.838,1.0634
63.62,1.0635
66.437,1.0633
69.289,1.0627
72.177,1.0618
75.1,1.0606
78.057,1.0592
81.05,1.0576
84.077,1.0559
87.139,1.054
90.236,1.0519
93.366,1.0497
96.531,1.0473
99.729,1.0447
102.96,1.0419
106.23,1.039
109.53,1.036
112.86,1.0329
116.23,1.0299
119.62,1.0268
123.06,1.0237
126.52,1.0206
130.02,1.0175
133.55,1.0143
137.11,1.0112
140.7,1.008
144.33,1.0047
147.98,1.0014
151.67,0.99808
155.39,0.99466
159.14,0.9912
162.92,0.98767
166.73,0.98401
170.58,0.98023
174.45,0.97634
178.35,0.97243
182.29,0.96851
186.25,0.96459
190.24,0.96066
194.26,0.95669
198.31,0.95268
202.39,0.94863
206.5,0.94453
210.64,0.94036
214.81,0.93611
219,0.93177
223.22,0.92735
227.47,0.92287
231.75,0.91836
236.05,0.91385
240.38,0.90936
244.74,0.90491
249.13,0.9005
253.54,0.89614
257.98,0.89179
262.44,0.88743
266.93,0.88302
271.45,0.87854
275.99,0.87399
280.55,0.86934
285.15,0.86457
289.76,0.85968
294.4,0.85467
299.07,0.84955
303.76,0.84437
308.47,0.83914
313.2,0.83387
317.96,0.82853
322.75,0.82312
327.55,0.81763
332.38,0.81209
337.23,0.80649
342.11,0.8008
347,0.79497
351.92,0.78899
356.86,0.78289
361.82,0.77672
366.8,0.77053
371.8,0.76434
376.82,0.75815
381.86,0.75196
386.92,0.74572
392.01,0.73937
397.11,0.73288
402.23,0.72622
407.37,0.71945
412.53,0.7126
417.7,0.70571
422.9,0.69881
428.11,0.69192
433.34,0.68505
438.59,0.67824
443.86,0.67148
449.14,0.66475
454.44,0.65801
459.76,0.65121
465.09,0.64436
470.44,0.63745
475.8,0.63052
481.18,0.62359
486.58,0.61672
491.99,0.60991
497.41,0.60315
502.85,0.59646
508.31,0.58984
513.77,0.58334
519.25,0.57695
524.75,0.57067
530.25,0.5645
535.77,0.55845
541.31,0.55249
546.85,0.54661
552.41,0.54074
557.98,0.53484
563.56,0.52888
569.15,0.5229
574.75,0.51696
580.36,0.51113
585.98,0.5054
591.62,0.49979
597.26,0.49429
602.91,0.48895
608.57,0.48379
614.25,0.47881
619.92,0.474
625.61,0.46932
631.31,0.46472
637.01,0.46018
642.72,0.45571
648.44,0.45133
654.17,0.44709
659.9,0.44299
665.64,0.43906
671.38,0.43527
677.14,0.43162
682.89,0.42812
688.65,0.42475
694.42,0.42148
700.19,0.41833
705.97,0.4153
711.75,0.4124
717.54,0.40965
723.32,0.40707
729.12,0.40467
734.91,0.40246
740.71,0.40046
746.51,0.39866
752.31,0.39706
758.12,0.39565
763.92,0.39444
769.73,0.39344
775.54,0.39266
781.35,0.39212
787.16,0.39179
792.97,0.39169
798.78,0.39179
804.59,0.39212
810.4,0.39266
816.21,0.39344
822.02,0.39444
827.82,0.39565
833.63,0.39706
839.43,0.39866
845.23,0.40046
851.03,0.40246
856.82,0.40467
862.61,0.40707
868.4,0.40965
874.19,0.4124
879.97,0.4153
885.74,0.41833
891.52,0.42148
897.28,0.42475
903.05,0.42812
908.8,0.43162
914.55,0.43527
920.3,0.43906
926.04,0.44299
931.77,0.44709
937.5,0.45133
943.22,0.45571
948.93,0.46018
954.63,0.46472
960.33,0.46932
966.01,0.474
971.69,0.47881
977.36,0.48379
983.03,0.48895
988.68,0.49429
994.32,0.49979
999.95,0.5054
1005.6,0.51113
1011.2,0.51696
1016.8,0.5229
1022.4,0.52888
1028,0.53484
1033.5,0.54074
1039.1,0.54661
1044.6,0.55249
1050.2,0.55845
1055.7,0.5645
1061.2,0.57067
1066.7,0.57695
1072.2,0.58334
1077.6,0.58984
1083.1,0.59646
1088.5,0.60315
1093.9,0.60991
1099.4,0.61672
1104.8,0.62359
1110.1,0.63052
1115.5,0.63745
1120.8,0.64436
1126.2,0.65121
1131.5,0.65801
1136.8,0.66475
1142.1,0.67148
1147.3,0.67824
1152.6,0.68505
1157.8,0.69192
1163,0.69881
1168.2,0.70571
1173.4,0.7126
1178.6,0.71945
1183.7,0.72622
1188.8,0.73288
1193.9,0.73937
1199,0.74572
1204.1,0.75196
1209.1,0.75815
1214.1,0.76434
1219.1,0.77053
1224.1,0.77672
1229.1,0.78289
1234,0.78899
1238.9,0.79497
1243.8,0.8008
1248.7,0.80649
1253.6,0.81209
1258.4,0.81763
1263.2,0.82312
1268,0.82853
1272.7,0.83387
1277.5,0.83914
1282.2,0.84437
1286.9,0.84955
1291.5,0.85467
1296.2,0.85968
1300.8,0.86457
1305.4,0.86934
1310,0.87399
1314.5,0.87854
1319,0.88302
1323.5,0.88743
1328,0.89179
1332.4,0.89614
1336.8,0.9005
1341.2,0.90491
1345.6,0.90936
1349.9,0.91385
1354.2,0.91836
1358.5,0.92287
1362.7,0.92735
1366.9,0.93177
1371.1,0.93611
1375.3,0.94036
1379.4,0.94453
1383.5,0.94863
1387.6,0.95268
1391.7,0.95669
1395.7,0.96066
1399.7,0.96459
1403.7,0.96851
1407.6,0.97243
1411.5,0.97634
1415.4,0.98023
1419.2,0.98401
1423,0.98767
1426.8,0.9912
1430.5,0.99466
1434.3,0.99808
1438,1.0014
1441.6,1.0047
1445.2,1.008
1448.8,1.0112
1452.4,1.0143
1455.9,1.0175
1459.4,1.0206
1462.9,1.0237
1466.3,1.0268
1469.7,1.0299
1473.1,1.0329
1476.4,1.036
1479.7,1.039
1483,1.0419
1486.2,1.0447
1489.4,1.0473
1492.6,1.0497
1495.7,1.0519
1498.8,1.054
1501.9,1.0559
1504.9,1.0576
1507.9,1.0592
1510.8,1.0606
1513.8,1.0618
1516.6,1.0627
1519.5,1.0633
1522.3,1.0635
1525.1,1.0634
1527.8,1.0629
1530.6,1.062
1533.2,1.0607
1535.9,1.0589
1538.5,1.0566
1541,1.0537
1543.6,1.0501
1546.1,1.0455
1548.5,1.0398
1550.9,1.0327
1553.3,1.024
1555.7,1.0134
1558,1.0005
1560.2,0.9849
1562.5,0.9664
1564.7,0.94462
1566.8,0.91932
1568.9,0.89033
1571,0.85752
1573.1,0.8208
1575.1,0.78021
1577,0.73595
1579,0.68834
1580.9,0.63795
1582.7,0.58545
1584.5,0.53168
1586.3,0.47751
1588,0.42392
1589.7,0.37193
1591.4,0.3225
1593,0.27647
1594.6,0.23445
1596.2,0.19679
1597.7,0.1636
1599.1,0.13477
1600.5,0.11005
1601.9,0.089141
1603.3,0.071689
1604.6,0.05733
1605.9,0.04567
1607.1,0.036309
1608.3,0.028864
1609.4,0.022975
1610.5,0.018325
1611.6,0.014641
1612.6,0.011706
1613.6,0.0093464
1614.6,0.0074318
1615.5,0.0058688
1616.3,0.00459
1617.2,0.0035458
1618,0.0026981
1618.7,0.0020163
1619.4,0.0014751
1620.1,0.0010523
1620.7,0.00072876
1621.3,0.00048736
1621.8,0.00031271
1622.3,0.00019101
1622.8,0.00011001
1623.2,5.901e-05
1623.6,2.9028e-05
1624,1.2827e-05
1624.3,4.9488e-06
1624.5,1.6008e-06
1624.8,4.08e-07
1624.9,7.3961e-08
1625.1,7.8728e-09
1625.2,3.2261e-10
1625.2,1.2881e-12
1625.3,9.9326e-31


==> Figure/2392_vv4.csv <==
X,Y
-39.33,4.331e-33
-39.31,8.1566e-15
-39.249,3.5609e-12
-39.148,4.9642e-11
-39.006,4.6617e-10
-38.823,2.4665e-09
-38.6,9.5373e-09
-38.337,2.9233e-08
-38.033,7.5952e-08
-37.688,1.7334e-07
-37.303,3.583e-07
-36.877,6.844e-07
-36.411,1.2265e-06
-35.905,2.0833e-06
-35.358,3.3791e-06
-34.771,5.2709e-06
-34.143,7.9534e-06
-33.475,1.1668e-05
-32.767,1.6732e-05
-32.019,2.3569e-05
-31.23,3.2731e-05
-30.402,4.4944e-05
-29.533,6.1231e-05
-28.624,8.3098e-05
-27.675,0.00011272
-26.686,0.00015347
-25.657,0.00021143
-24.588,0.00029599
-23.479,0.00042138
-22.331,0.00061137
-21.143,0.00090171
-19.915,0.0013473
-18.647,0.0020264
-17.34,0.0030496
-15.993,0.0045463
-14.607,0.0066608
-13.182,0.0095508
-11.717,0.013328
-10.214,0.01813
-8.6705,0.024071
-7.0884,0.031184
-5.4673,0.03935
-3.8073,0.048215
-2.1085,0.057379
-0.37091,0.06644
1.4053,0.07496
3.2202,0.082312
5.0735,0.088121
6.9652,0.092256
8.8953,0.094733
10.864,0.095761
12.87,0.095567
14.914,0.094328
16.997,0.092248
19.117,0.089483
21.275,0.08625
23.47,0.082666
25.703,0.078645
27.973,0.074341
30.281,0.069918
32.626,0.065468
35.008,0.061122
37.426,0.056905
39.882,0.052893
42.374,0.049147
44.903,0.045692
47.469,0.042524
50.07,0.03963
52.708,0.036985
55.382,0.034567
58.092,0.032353
60.838,0.030326
63.62,0.028469
66.437,0.026767
69.289,0.025206
72.177,0.023774
75.1,0.022459
78.057,0.02125
81.05,0.020137
84.077,0.019111
87.139,0.018165
90.236,0.017291
93.366,0.016482
96.531,0.015735
99.729,0.015048
102.96,0.014419
106.23,0.013848
109.53,0.013332
112.86,0.012868
116.23,0.012449
119.62,0.012073
123.06,0.011734
126.52,0.011431
130.02,0.01116
133.55,0.010919
137.11,0.010704
140.7,0.010515
144.33,0.010351
147.98,0.010214
151.67,0.010101
155.39,0.010012
159.14,0.0099434
162.92,0.0098934
166.73,0.0098589
170.58,0.0098378
174.45,0.0098277
178.35,0.009827
182.29,0.0098327
186.25,0.0098429
190.24,0.0098547
194.26,0.0098673
198.31,0.0098791
202.39,0.0098893
206.5,0.0098961
210.64,0.0098989
214.81,0.0098973
219,0.0098934
223.22,0.0098879
227.47,0.0098821
231.75,0.0098756
236.05,0.0098684
240.38,0.0098593
244.74,0.0098468
249.13,0.0098293
253.54,0.009806
257.98,0.0097764
262.44,0.0097409
266.93,0.0096993
271.45,0.0096505
275.99,0.0095938
280.55,0.0095295
285.15,0.0094587
289.76,0.0093829
294.4,0.0093027
299.07,0.0092184
303.76,0.0091294
308.47,0.0090354
313.2,0.0089359
317.96,0.0088318
322.75,0.0087238
327.55,0.008613
332.38,0.0085007
337.23,0.0083862
342.11,0.0082685
347,0.0081451
351.92,0.0080159
356.86,0.0078801
361.82,0.0077385
366.8,0.0075908
371.8,0.0074383
376.82,0.0072815
381.86,0.0071223
386.92,0.0069608
392.01,0.006798
397.11,0.0066343
402.23,0.0064704
407.37,0.0063066
412.53,0.0061443
417.7,0.0059842
422.9,0.0058272
428.11,0.0056739
433.34,0.0055249
438.59,0.0053811
443.86,0.0052433
449.14,0.0051113
454.44,0.0049846
459.76,0.0048638
465.09,0.0047484
470.44,0.0046383
475.8,0.0045326
481.18,0.0044318
486.58,0.0043356
491.99,0.0042444
497.41,0.0041586
502.85,0.004079
508.31,0.004006
513.77,0.0039395
519.25,0.0038783
524.75,0.0038214
530.25,0.0037671
535.77,0.0037153
541.31,0.0036658
546.85,0.0036196
552.41,0.0035771
557.98,0.0035387
563.56,0.0035041
569.15,0.0034724
574.75,0.0034428
580.36,0.0034157
585.98,0.0033918
591.62,0.003372
597.26,0.0033566
602.91,0.0033456
608.57,0.0033391
614.25,0.0033371
619.92,0.0033399
625.61,0.0033464
631.31,0.0033559
637.01,0.0033673
642.72,0.0033805
648.44,0.0033949
654.17,0.0034101
659.9,0.0034247
665.64,0.0034377
671.38,0.0034481
677.14,0.0034561
682.89,0.0034617
688.65,0.003466
694.42,0.0034701
700.19,0.0034747
705.97,0.00348
711.75,0.0034862
717.54,0.0034926
723.32,0.0034991
729.12,0.0035056
734.91,0.0035124
740.71,0.00352
746.51,0.0035283
752.31,0.0035371
758.12,0.0035461
763.92,0.0035549
769.73,0.0035632
775.54,0.0035704
781.35,0.0035761
787.16,0.0035798
792.97,0.0035811
798.78,0.0035798
804.59,0.0035761
810.4,0.0035704
816.21,0.0035632
822.02,0.0035549
827.82,0.0035461
833.63,0.0035371
839.43,0.0035283
845.23,0.00352
851.03,0.0035124
856.82,0.0035056
862.61,0.0034991
868.4,0.0034926
874.19,0.0034862
879.97,0.00348
885.74,0.0034747
891.52,0.0034701
897.28,0.003466
903.05,0.0034617
908.8,0.0034561
914.55,0.0034481
920.3,0.0034377
926.04,0.0034247
931.77,0.0034101
937.5,0.0033949
943.22,0.0033805
948.93,0.0033673
954.63,0.0033559
960.33,0.0033464
966.01,0.0033399
971.69,0.0033371
977.36,0.0033391
983.03,0.0033456
988.68,0.0033566
994.32,0.003372
999.95,0.0033918
1005.6,0.0034157
1011.2,0.0034428
1016.8,0.0034724
1022.4,0.0035041
1028,0.0035387
1033.5,0.0035771
1039.1,0.0036196
1044.6,0.0036658
1050.2,0.0037153
1055.7,0.0037671
1061.2,0.0038214
1066.7,0.0038783
1072.2,0.0039395
1077.6,0.004006
1083.1,0.004079
1088.5,0.0041586
1093.9,0.0042444
1099.4,0.0043356
1104.8,0.0044318
1110.1,0.0045326
1115.5,0.0046383
1120.8,0.0047484
1126.2,0.0048638
1131.5,0.0049846
1136.8,0.0051113
1142.1,0.0052433
1147.3,0.0053811
1152.6,0.0055249
1157.8,0.0056739
1163,0.0058272
1168.2,0.0059842
1173.4,0.0061443
1178.6,0.0063066
1183.7,0.0064704
1188.8,0.0066343
1193.9,0.006798
1199,0.0069608
1204.1,0.0071223
1209.1,0.0072815
1214.1,0.0074383
1219.1,0.0075908
1224.1,0.0077385
1229.1,0.0078801
1234,0.0080159
1238.9,0.0081451
1243.8,0.0082685
1248.7,0.0083862
1253.6,0.0085007
1258.4,0.008613
1263.2,0.0087238
1268,0.0088318
1272.7,0.0089359
1277.5,0.0090354
1282.2,0.0091294
1286.9,0.0092184
1291.5,0.0093027
1296.2,0.0093829
1300.8,0.0094587
1305.4,0.0095295
1310,0.0095938
1314.5,0.0096505
1319,0.0096993
1323.5,0.0097409
1328,0.0097764
1332.4,0.009806
1336.8,0.0098293
1341.2,0.0098468
1345.6,0.0098593
1349.9,0.0098684
1354.2,0.0098756
1358.5,0.0098821
1362.7,0.0098879
1366.9,0.0098934
1371.1,0.0098973
1375.3,0.0098989
1379.4,0.0098961
1383.5,0.0098893
1387.6,0.0098791
1391.7,0.0098673
1395.7,0.0098547
1399.7,0.0098429
1403.7,0.0098327
1407.6,0.009827
1411.5,0.0098277
1415.4,0.0098378
1419.2,0.0098589
1423,0.0098934
1426.8,0.0099434
1430.5,0.010012
1434.3,0.010101
1438,0.010214
1441.6,0.010351
1445.2,0.010515
1448.8,0.010704
1452.4,0.010919
1455.9,0.01116
1459.4,0.011431
1462.9,0.011734
1466.3,0.012073
1469.7,0.012449
1473.1,0.012868
1476.4,0.013332
1479.7,0.013848
1483,0.014419
1486.2,0.015048
1489.4,0.015735
1492.6,0.016482
1495.7,0.017291
1498.8,0.018165
1501.9,0.019111
1504.9,0.020137
1507.9,0.02125
1510.8,0.022459
1513.8,0.023774
1516.6,0.025206
1519.5,0.026767
1522.3,0.028469
1525.1,0.030326
1527.8,0.032353
1530.6,0.034567
1533.2,0.036985
1535.9,0.03963
1538.5,0.042524
1541,0.045692
1543.6,0.049147
1546.1,0.052893
1548.5,0.056905
1550.9,0.061122
1553.3,0.065468
1555.7,0.069918
1558,0.074341
1560.2,0.078645
1562.5,0.082666
1564.7,0.08625
1566.8,0.089483
1568.9,0.092248
1571,0.094328
1573.1,0.095567
1575.1,0.095761
1577,0.094733
1579,0.092256
1580.9,0.088121
1582.7,0.082312
1584.5,0.07496
1586.3,0.06644
1588,0.057379
1589.7,0.048215
1591.4,0.03935
1593,0.031184
1594.6,0.024071
1596.2,0.01813
1597.7,0.013328
1599.1,0.0095508
1600.5,0.0066608
1601.9,0.0045463
1603.3,0.0030496
1604.6,0.0020264
1605.9,0.0013473
1607.1,0.00090171
1608.3,0.00061137
1609.4,0.00042138
1610.5,0.00029599
1611.6,0.00021143
1612.6,0.00015347
1613.6,0.00011272
1614.6,8.3098e-05
1615.5,6.1231e-05
1616.3,4.4944e-05
1617.2,3.2731e-05
1618,2.3569e-05
1618.7,1.6732e-05
1619.4,1.1668e-05
1620.1,7.9534e-06
1620.7,5.2709e-06
1621.3,3.3791e-06
1621.8,2.0833e-06
1622.3,1.2265e-06
1622.8,6.844e-07
1623.2,3.583e-07
1623.6,1.7334e-07
1624,7.5952e-08
1624.3,2.9233e-08
1624.5,9.5373e-09
1624.8,2.4665e-09
1624.9,4.6617e-10
1625.1,4.9642e-11
1625.2,3.5609e-12
1625.2,8.1566e-15
1625.3,4.331e-33

